An Analysis of the Mapping Approach to Surface Hopping

Recently, the mapping approach to surface hopping (MASH) was proposed as a method to simulate the non-adiabatic dynamics of two-level systems. It was shown that the method possesses many desirable qualities, both theoretically and through numerical simulations. We explain this success by proving that, out of similar mapping methods, MASH dynamics is unique in guaranteeing correct thermalisation, but that many different "estimators" can be used on top of it. We also show that MASH can successfully calculate multi-time correlation functions, which can be used for the simulation of 2D spectra. We also generalise an, in principle more accurate, technique known as the quantum jump procedure to these calculations and show that, contrary to expectations, it does not improve the results.

==> data/derivatives-p10-MASH.dat <==
t d(C_MASH) (dC)_MASH
0.0 0.0 3.9375390541200106e-12
20.0 -1.432187701766452e-13 -2.739801711172403e-11
40.0 0.0 -3.8976339045749735e-11
60.0 0.0 -1.2692061585850831e-11
80.0 6.8833827526759706e-15 3.537141480416335e-11
100.0 -7.016609515630989e-14 5.988253875754394e-11
120.0 1.545874539488068e-12 2.7756941063869146e-11
140.0 1.3522516439934407e-13 -4.3448158795071554e-11
160.0 3.552713678800501e-15 -8.967541354415518e-11
180.0 7.571721027943568e-14 -5.4320734996886606e-11
200.0 -2.0095036745715333e-13 4.838896746245075e-11
220.0 6.754596881819452e-13 1.279455283838409e-10
240.0 -3.1019631308026874e-13 9.419034678091347e-11
260.0 -6.346034808757395e-13 -4.944627158578932e-11
280.0 -1.2541079286165768e-12 -1.8060357677671642e-10
300.0 4.798383912429927e-13 -1.5869088171726057e-10
320.0 -7.73159314348959e-13 3.432876310943064e-11
340.0 -5.70721248038808e-12 2.383587846967164e-10
360.0 -8.379963389870682e-13 2.4301477423918987e-10
380.0 2.90878432451791e-12 -8.778916316609461e-12
400.0 -1.5574208589441696e-12 -3.185241631823959e-10
420.0 -3.810063375908612e-12 -3.76496806907004e-10
440.0 -4.867439784561611e-12 -6.434371231937511e-11
460.0 6.024070131616099e-12 3.819210779481659e-10
480.0 -1.368460900152968e-12 5.275829037617144e-10
500.0 -8.033351761582708e-12 1.4841120089463365e-10
520.0 -3.4983127505938683e-12 -4.913686598036297e-10
540.0 -2.7235769195499415e-11 -7.828143427524368e-10
560.0 -2.0372148412661772e-11 -3.5011017669282207e-10
580.0 2.6282087617346406e-11 4.966848051826391e-10
600.0 -5.3296034252525715e-11 9.894047725028205e-10
620.0 7.060552142945653e-11 5.273742853971697e-10
640.0 -1.2875922550392715e-11 -6.460332019831946e-10
660.0 -9.494605102133846e-11 -1.4711473955195003e-09
680.0 1.9766854819636137e-11 -1.0256638513270508e-09
700.0 -1.2068790411490227e-11 4.181234234068318e-10
720.0 -1.1125567134229186e-10 1.594685005364824e-09
740.0 -2.0214274698560075e-11 1.2781715844321693e-09
760.0 -5.455103035956199e-11 -6.648960987076344e-10
780.0 -3.091269462629498e-10 -2.4852344724674806e-09
800.0 -4.552598298346311e-10 -2.3934096990785905e-09
820.0 -3.90561805119205e-10 -2.1720825507959897e-10
840.0 -1.4178191953817532e-10 2.0750993341758825e-09
860.0 -2.5021984484396853e-10 2.3761195491946476e-09
880.0 -7.807088309164101e-11 -3.5829653634016563e-10
900.0 2.0148460677660296e-10 -3.9302930277014435e-09
920.0 -3.423565875237955e-10 -4.858269732920161e-09
940.0 -9.673051248881848e-10 -2.0820218843223925e-09
960.0 3.134277282157427e-10 1.9884492700842342e-09
980.0 -3.6212632892329566e-10 3.3662093963469164e-09
1000.0 -7.166072180098126e-10 1.3213596394919722e-10
1020.0 -1.5315848589381176e-09 -5.952874726397239e-09
1040.0 -9.092104846786242e-11 -8.843416458388246e-09
1060.0 -3.340808962803976e-09 -6.344540753164511e-09
1080.0 -1.6622876408689535e-09 1.8985477927212988e-10
1100.0 -9.812022305766277e-10 3.549375538416469e-09
1120.0 -3.3345368688486587e-09 2.923103844276256e-10
1140.0 -4.454953073107504e-09 -8.89034331676471e-09
1160.0 -2.0961923308249197e-09 -1.5560515715186175e-08
1180.0 -4.158861255376678e-09 -1.4362087230548643e-08
1200.0 -5.392629232048307e-09 -6.586055674546939e-09
1220.0 -4.3634897917144144e-09 4.557652156569764e-10
1240.0 -2.754582784092463e-09 -5.14388966164064e-10
1260.0 -1.018933715180026e-08 -1.3948374624742189e-08
1280.0 -6.247176331797277e-09 -2.600843051514451e-08
1300.0 -2.5218025445639114e-09 -2.817910906443991e-08
1320.0 -9.840575465602797e-09 -1.985288838930674e-08
1340.0 -8.820443264667688e-09 -9.70364765821273e-09
1360.0 -2.8108346761257508e-09 -6.299416973093734e-09
1380.0 -8.180346844355313e-09 -2.1971196150196658e-08
1400.0 -1.9882286039774044e-08 -4.15402137531998e-08
1420.0 -1.882649236506495e-08 -5.046531456658658e-08
1440.0 -1.828428897177048e-08 -4.284395472249e-08
1460.0 -2.3778705449117865e-08 -2.9328778997099713e-08
1480.0 -1.599067478430527e-08 -2.2024329336413728e-08
1500.0 -2.1387191129207395e-08 -3.863524937976278e-08
1520.0 -4.238954054436306e-08 -7.020317974048718e-08
1540.0 -4.060298008923269e-08 -8.970716488780233e-08
1560.0 -3.7859779977722496e-08 -9.221186322240353e-08
1580.0 -3.019060978992627e-08 -7.812096194371257e-08
1600.0 -6.520476447668955e-08 -6.598691700965807e-08
1620.0 -5.5412159083445545e-08 -8.112325790746425e-08
1640.0 -1.137956171515242e-07 -1.3434812786763233e-07
1660.0 -1.1197240823435095e-07 -1.9354340398860763e-07
1680.0 -1.370171291981137e-07 -2.4938417962443146e-07
1700.0 -1.9644934901030808e-07 -3.026441774990646e-07
1720.0 -2.5237877676609344e-07 -3.587999352648949e-07
1740.0 -3.112776686409191e-07 -4.60907480392543e-07
1760.0 -4.548449055175041e-07 -6.474944649203836e-07
1780.0 -6.677157912138298e-07 -9.036759982500917e-07
1800.0 -1.3330731394312068e-06 -1.2161357949952882e-06
1820.0 -1.3132058832576732e-06 -1.6276861362335223e-06
1840.0 -1.921580005448398e-06 -2.1179221070575084e-06
1860.0 -2.654187565287458e-06 -2.7572819319259612e-06
1880.0 -3.0343518473419095e-06 -3.6125895243822415e-06
1900.0 -4.648327885603543e-06 -4.81865633212114e-06
1920.0 -5.520919345580744e-06 -6.395710169086209e-06
1940.0 -7.647865124638109e-06 -8.432156556354164e-06
1960.0 -9.432655373231569e-06 -1.0974422635578212e-05
1980.0 -1.2913935367619978e-05 -1.4042079073332135e-05
2000.0 -1.659216810834252e-05 -1.758611665411259e-05
2020.0 -2.1353870420015575e-05 -2.178166121400439e-05
2040.0 -2.564312471675656e-05 -2.6834481506176562e-05
2060.0 -3.111733460459121e-05 -3.2954142636694146e-05
2080.0 -3.907544636949645e-05 -4.019101895128042e-05
2100.0 -4.384453014094625e-05 -4.861099316565051e-05
2120.0 -5.588493515662485e-05 -5.844892235615792e-05
2140.0 -6.912020892024806e-05 -6.974964974233216e-05
2160.0 -7.682390901786462e-05 -8.219910324356875e-05
2180.0 -9.163489337493669e-05 -9.574223940407379e-05
2200.0 -0.00010516922176673216 -0.00011028139301639125
2220.0 -0.00012262557092757032 -0.00012511411456497443
2240.0 -0.0001368853587261354 -0.00014062058849907894
2260.0 -0.0001557790906407952 -0.0001570398325501273
2280.0 -0.0001741370248565799 -0.00017462861369147345
2300.0 -0.00018921799059268274 -0.00019337959236552337
2320.0 -0.00020570148827570023 -0.00021245016801295675
2340.0 -0.00022883646778515399 -0.00023158625801844053
2360.0 -0.000250111734125813 -0.00024908429641100046
2380.0 -0.0002649488368491326 -0.00026470377263741843
2400.0 -0.000285607306103719 -0.00027842534602086426
2420.0 -0.0002923613829116656 -0.00029056444374863906
2440.0 -0.00031254081930720545 -0.00030207705915724864
2460.0 -0.00033000030876406683 -0.0003127854496530672
2480.0 -0.0003364397248230011 -0.0003226228915886892
2500.0 -0.0003444316473151243 -0.00033110732475320764
2520.0 -0.00036266411931995535 -0.00033808276986014614
2540.0 -0.0003730006262488983 -0.0003426927253760031
2560.0 -0.0003829366878985718 -0.00034480754718829346
2580.0 -0.000386616759650682 -0.000345292368954782
2600.0 -0.0004005600664599429 -0.0003456460882368578
2620.0 -0.0004019198667657431 -0.0003455258453171219
2640.0 -0.0004111281046892401 -0.0003454626005378304
2660.0 -0.00042400316576507446 -0.00034550105125011804
2680.0 -0.00042868271523466284 -0.0003452207944919062
2700.0 -0.00043039613178819103 -0.00034476579915884985
2720.0 -0.0004346140547915045 -0.00034280566377199576
2740.0 -0.0004382764819046425 -0.00034032406798154555
2760.0 -0.00045479938154124877 -0.00033725817527411966
2780.0 -0.0004388237470041023 -0.0003329837535344161
2800.0 -0.00043460118865557007 -0.00032914288238444
2820.0 -0.00044062063006411467 -0.0003264634990334319
2840.0 -0.0004254083786683349 -0.0003239981294742707
2860.0 -0.0004297622182567462 -0.00031956531106128855
2880.0 -0.0004213861497542881 -0.00031208879797707187
2900.0 -0.00040732698576317894 -0.00030194852319880147
2920.0 -0.0003974715653777272 -0.00029045437138682537
2940.0 -0.00036910116808241966 -0.00027760400782520834
2960.0 -0.00036788631945450234 -0.00026431583603779373
2980.0 -0.00032720317465462223 -0.0002502585525196825
3000.0 -0.00031002841313110263 -0.00023520095974166233
3020.0 -0.00029456062065946753 -0.00021872856874982126
3040.0 -0.0002674935937757583 -0.0002006722286090292
3060.0 -0.00023609306249694484 -0.0001808335573965845
3080.0 -0.000201593180852222 -0.00015997975430774407
3100.0 -0.00016752022870081262 -0.00013937928870419209
3120.0 -0.0001487466794840575 -0.00012016717355146856
3140.0 -0.00011816034822642596 -0.0001020444168551349
3160.0 -8.733633756274894e-05 -8.555823275144465e-05
3180.0 -8.358055755164351e-05 -7.064644062675106e-05
3200.0 -6.04650141473595e-05 -5.5808728371025574e-05
3220.0 -2.3459802391379014e-05 -4.1391326805524297e-05
3240.0 -2.4027835460738167e-05 -2.791265463636165e-05
3260.0 -1.7468560583600024e-06 -1.6773067325996317e-05
3280.0 3.4018789355494405e-06 -7.538353274285874e-06
3300.0 1.1102258254735986e-05 8.60113796667601e-08
3320.0 2.386403572185447e-05 6.458110169305954e-06
3340.0 2.5280280112172093e-05 1.204195037927362e-05
3360.0 3.318247627082105e-05 1.6647737230831455e-05
3380.0 3.357066969211786e-05 1.9946102242890137e-05
3400.0 3.5052189919393406e-05 2.2344447484479662e-05
3420.0 4.699282063780341e-05 2.3801976500871088e-05
3440.0 3.974228846415073e-05 2.4415870560473823e-05
3460.0 4.335636343666405e-05 2.4851099669055452e-05
3480.0 3.4980372344839417e-05 2.4685230827621216e-05
3500.0 3.29832588786827e-05 2.4231712883214847e-05
3520.0 3.999568319013047e-05 2.33620433021222e-05
3540.0 2.941215149032672e-05 2.2192105300071177e-05
3560.0 2.8169913798503643e-05 2.0618077070506005e-05
3580.0 3.101659978210769e-05 1.9076909523110528e-05
3600.0 2.254831446157901e-05 1.745687190464462e-05
3620.0 2.5386640358560086e-05 1.5667803531381004e-05
3640.0 1.818425723865147e-05 1.3742070766307861e-05
3660.0 1.6948336914901496e-05 1.2056988083172019e-05
3680.0 1.2934488682447842e-05 1.0469536145392479e-05
3700.0 1.2146124386047674e-05 9.25284715330341e-06
3720.0 1.1501804628721857e-05 8.096495798400943e-06
3740.0 6.611837621850469e-06 6.805835589477685e-06
3760.0 6.5774409144792045e-06 5.6012610178997425e-06
3780.0 5.726067371258914e-06 4.32986699974677e-06
3800.0 3.921649529003979e-06 3.152552247607585e-06
3820.0 6.175898762617038e-06 2.204981814582943e-06
3840.0 3.4969053400724093e-06 1.4226346407075717e-06
3860.0 3.3469360128934866e-06 6.371204418703566e-07
3880.0 2.0637857166549978e-06 -8.865768236528142e-08
3900.0 1.583365984991758e-07 -8.908346649391179e-07
3920.0 -1.0158699392803783e-07 -1.7409139331614421e-06
3940.0 -2.541412484902139e-06 -2.4220966925871738e-06
3960.0 3.0375838577789693e-07 -2.7840356917611213e-06
3980.0 -3.2715320463783115e-06 -3.020122006450863e-06
4000.0 -1.5023399633218304e-06 -3.136857279385918e-06
4020.0 -1.4117583053696592e-06 -3.3386115226502e-06
4040.0 -1.4053516540490918e-06 -3.6169431808190055e-06
4060.0 -9.825167924804035e-07 -3.923261719886499e-06
4080.0 -6.990930927486261e-07 -4.140839708817744e-06
4100.0 -6.507821154189131e-07 -4.317796558848773e-06
4120.0 1.9973425269270706e-06 -4.111622979156797e-06
4140.0 8.204354093876987e-07 -3.7741192881310945e-06
4160.0 1.420538708551966e-06 -3.3458798392655773e-06
4180.0 -2.217722373520914e-07 -2.9047792220034745e-06
4200.0 1.5995630080478662e-06 -2.5427282105047146e-06
4220.0 3.0554959753459343e-06 -2.1374604017797795e-06
4240.0 3.2090386046235153e-06 -1.8218727401366735e-06
4260.0 1.596561157057863e-06 -1.4624042399189947e-06
4280.0 3.97439829058488e-06 -1.1520427692426938e-06
4300.0 2.204506722724986e-06 -5.252650571974138e-07
4320.0 2.796376005087531e-06 6.056174604835455e-08
4340.0 5.27694192498096e-06 8.256940384037241e-07
4360.0 3.3426900760691325e-06 1.4170476064514282e-06
4380.0 3.899925518413561e-06 2.0293930307102485e-06
4400.0 4.205791099276546e-06 2.466579510442317e-06
4420.0 5.483701522090989e-06 3.0306293050439163e-06
4440.0 4.583492977050518e-06 3.5883084416060623e-06
4460.0 4.899960140192228e-06 4.108831567596502e-06
4480.0 3.484298671918573e-06 4.4364190526679825e-06
4500.0 4.386784228205265e-06 4.589441399520361e-06
4520.0 3.6693801945819615e-06 4.8935617713332596e-06
4540.0 4.2272240546870066e-06 5.1344645455947e-06
4560.0 2.2889130216752207e-06 5.341041080290167e-06
4580.0 2.991013674291665e-06 5.361145448387454e-06
4600.0 4.538584139401891e-06 5.2789332852521345e-06
4620.0 3.2709243451556347e-06 5.134892962025327e-06
4640.0 1.8953652232145402e-06 4.989988286915464e-06
4660.0 2.0546817154354358e-06 4.8226670538853225e-06
4680.0 3.6216835356261967e-06 4.513190472127824e-06
4700.0 2.222140999430522e-06 4.307179308858098e-06
4720.0 2.2194126447772078e-06 4.021513109626876e-06
4740.0 2.206442612395776e-06 3.7336577270161305e-06
4760.0 1.7272679539992453e-06 3.680803676866973e-06
4780.0 6.993479203520891e-07 3.5571084083548905e-06
4800.0 1.0543452714228962e-06 3.3210094213755213e-06
4820.0 2.646765831282316e-06 3.004085192370336e-06
4840.0 1.4811025224048535e-06 2.5754147717684463e-06
4860.0 2.48331598062812e-06 2.265082488427269e-06
4880.0 1.950035227960001e-06 2.1011716469672114e-06
4900.0 1.2624357854651436e-06 1.9938148993693727e-06
4920.0 1.4646412718199997e-06 1.9861840220169517e-06
4940.0 1.713715692464035e-06 1.9862589453209272e-06
4960.0 1.5023897615984438e-06 2.082279405832359e-06
4980.0 1.9594616571527723e-06 2.230533867183342e-06
5000.0 1.652729392231933e-06 2.142942279551481e-06
5020.0 1.2682547492204321e-06 2.1731250157452245e-06
5040.0 3.3227989432171867e-06 2.1277992759168926e-06
5060.0 2.548032183247173e-06 2.083983468327801e-06
5080.0 2.1207375320297928e-06 2.0894582857760883e-06
5100.0 3.212277586928103e-06 2.1370931799139267e-06
5120.0 2.535372224388155e-06 2.4791148670380732e-06
5140.0 2.453946203795354e-06 2.7714958440733592e-06
5160.0 2.3169786669274828e-06 3.084435528301044e-06
5180.0 2.899762170160969e-06 3.2443197860845347e-06
5200.0 2.8591629078755787e-06 3.4646064203203833e-06
5220.0 2.481437498924599e-06 3.4907150370048807e-06
5240.0 3.5828625720712992e-06 3.5612437115555187e-06
5260.0 3.446515331129163e-06 3.6276536620445216e-06
5280.0 4.0503574061379055e-06 3.739765693572393e-06
5300.0 2.1143244249843818e-06 3.7122689800194345e-06
5320.0 4.7463335980379995e-06 3.816018427892476e-06
5340.0 3.5926089199112e-06 3.937900355687684e-06
5360.0 4.200087837302746e-06 4.263759678128806e-06
5380.0 3.591605943098486e-06 4.589853827637859e-06
5400.0 3.7226086934127878e-06 4.764755295333364e-06
5420.0 4.7017141862060186e-06 4.858183324591935e-06
5440.0 4.476002789521871e-06 4.881528616914588e-06
5460.0 4.0374635830175976e-06 4.9216314427899615e-06
5480.0 5.361674782156101e-06 4.8849360368447446e-06
5500.0 3.5869471990412904e-06 4.8569478317608325e-06
5520.0 4.194846299987454e-06 5.011451740553689e-06
5540.0 3.6053584084871915e-06 5.104253873357768e-06
5560.0 3.1624620026038386e-06 5.1989827253461015e-06
5580.0 3.468511554749476e-06 5.1732767891834975e-06
5600.0 5.324760051772515e-06 5.282177889265524e-06
5620.0 4.557529082571676e-06 5.304397546441681e-06
5640.0 4.481878342676993e-06 5.185203069596755e-06
5660.0 3.5250610141979166e-06 5.042716901127551e-06
5680.0 3.173168068304477e-06 4.8927521821508154e-06
5700.0 3.880805412248556e-06 4.767157068891781e-06
5720.0 4.093063900145744e-06 4.733055198595672e-06
5740.0 5.105722558296222e-06 4.894839571064706e-06
5760.0 4.026194509121339e-06 4.996273572399953e-06
5780.0 4.86481807682182e-06 4.98939245537816e-06
5800.0 4.225881472641468e-06 4.8681800100815485e-06
5820.0 3.09447878954483e-06 4.691865356380661e-06
5840.0 3.634528587093122e-06 4.5875044301373564e-06
5860.0 3.4201694695257245e-06 4.457156808778909e-06
5880.0 4.655692356081431e-06 4.386909185656562e-06
5900.0 4.284636430429423e-06 4.482840217667031e-06
5920.0 3.4316258085143048e-06 4.620487864970822e-06
5940.0 3.265892074222343e-06 4.568688403073168e-06
5960.0 3.4424644262953663e-06 4.454368998095598e-06
5980.0 3.78883287488474e-06 4.283849423439885e-06
6000.0 3.938995772001519e-06 4.035724508135153e-06


==> data/derivatives-p10-exact.dat <==
t dC
0.0 -1.0173032416460614e-12
40.26845637583892 4.599978916293898e-13
80.53691275167785 6.04269005203643e-13
120.80536912751677 -1.855251859546788e-12
161.0738255033557 3.526106443866676e-13
201.34228187919462 1.6098023839875947e-12
241.61073825503354 -4.1508603591348485e-12
281.87919463087246 -1.1291734584399176e-12
322.1476510067114 3.1011755200853013e-12
362.4161073825503 -9.298169604636069e-12
402.68456375838923 -7.479820910797723e-12
442.95302013422815 2.816231248203849e-12
483.2214765100671 -2.2443355692421582e-11
523.489932885906 -2.9320065560630346e-11
563.7583892617449 -9.998770071166045e-12
604.0268456375838 -6.020751347479703e-11
644.2953020134228 -9.745965327360533e-11
684.5637583892617 -7.31134755146042e-11
724.8322147651006 -1.7409071869275058e-10
765.1006711409395 -2.960926755076384e-10
805.3691275167785 -2.973629494677314e-10
845.6375838926174 -5.085249920970074e-10
885.9060402684563 -8.389100163615678e-10
926.1744966442952 -9.675237191419939e-10
966.4429530201342 -1.423753082097079e-09
1006.7114093959731 -2.2175401764856774e-09
1046.979865771812 -2.7258037640365277e-09
1087.248322147651 -3.708812793157268e-09
1127.5167785234898 -5.4368611333381155e-09
1167.7852348993288 -6.834154811045472e-09
1208.0536912751677 -8.858758791215523e-09
1248.3221476510066 -1.2280756287526748e-08
1288.5906040268455 -1.5423379179794565e-08
1328.8590604026845 -1.9304307604439688e-08
1369.1275167785234 -2.551715841547786e-08
1409.3959731543623 -3.1753231855206435e-08
1449.6644295302012 -3.898491602039034e-08
1489.9328859060402 -5.038942896479215e-08
1530.201342281879 -6.405640887911327e-08
1570.469798657718 -8.276303555225055e-08
1610.738255033557 -1.1636215093864996e-07
1651.0067114093958 -1.730768487192743e-07
1691.2751677852348 -2.751035890996567e-07
1731.5436241610737 -4.7204793963904574e-07
1771.8120805369126 -8.382515940105566e-07
1812.0805369127515 -1.5021319006663556e-06
1852.3489932885905 -2.6820664204156855e-06
1892.6174496644294 -4.6942618861009664e-06
1932.8859060402683 -7.982435125156378e-06
1973.1543624161072 -1.3147748510256372e-05
2013.4228187919462 -2.0917955080180815e-05
2053.691275167785 -3.208857763256886e-05
2093.959731543624 -4.7438772351248165e-05
2134.228187919463 -6.758752392784897e-05
2174.496644295302 -9.281534573600857e-05
2214.7651006711408 -0.00012289851746846137
2255.0335570469797 -0.00015703365913044882
2295.3020134228186 -0.0001938627290881678
2335.5704697986575 -0.0002315768341960202
2375.8389261744965 -0.00026822390366081094
2416.1073825503354 -0.00030213502022074894
2456.3758389261743 -0.0003322315856406169
2496.6442953020132 -0.0003583020674634164
2536.912751677852 -0.0003811491022770354
2577.181208053691 -0.0004023454950950501
2617.44966442953 -0.0004238232526613975
2657.718120805369 -0.00044738853075414415
2697.986577181208 -0.0004740874325587323
2738.2550335570468 -0.0005037717505204188
2778.5234899328857 -0.0005349871161167556
2818.7919463087246 -0.0005650522793467484
2859.0604026845635 -0.0005904642081586395
2899.3288590604025 -0.0006075510414314936
2939.5973154362414 -0.0006131054228297198
2979.8657718120803 -0.0006049332434316216
3020.1342281879192 -0.0005822312905653256
3060.402684563758 -0.0005457004739306189
3100.671140939597 -0.0004974037109179985
3140.939597315436 -0.0004404097824169404
3181.208053691275 -0.000378344066624204
3221.476510067114 -0.00031493183824911043
3261.744966442953 -0.0002535594827067518
3302.0134228187917 -0.00019696016974579786
3342.2818791946306 -0.00014706382122954797
3382.5503355704695 -0.00010494689497811718
3422.8187919463085 -7.089328179877596e-05
3463.0872483221474 -4.455802780508337e-05
3503.3557046979863 -2.514680415836357e-05
3543.6241610738252 -1.1593986419564551e-05
3583.892617449664 -2.7401491840291506e-06
3624.161073825503 2.54019277786316e-06
3664.429530201342 5.259157742166991e-06
3704.697986577181 6.2608440398589935e-06
3744.96644295302 6.207041093568918e-06
3785.234899328859 5.5916887258945505e-06
3825.5033557046977 4.758225561523648e-06
3865.7718120805366 3.927019797509627e-06
3906.0402684563755 3.227862431485836e-06
3946.3087248322145 2.7220771049634167e-06
3986.5771812080534 2.422049764201721e-06
4026.8456375838923 2.309943560565686e-06
4067.1140939597312 2.3480585101915977e-06
4107.38255033557 2.4870412153200258e-06
4147.651006711409 2.6748419859787266e-06
4187.919463087248 2.861887981642645e-06
4228.187919463087 3.005487363817061e-06
4268.456375838926 3.07487685794509e-06
4308.724832214764 3.053487054951528e-06
4348.993288590604 2.9394302223432943e-06
4389.261744966443 2.744967664808547e-06
4429.5302013422815 2.493332356915327e-06
4469.79865771812 2.214164695511075e-06
4510.067114093959 1.938921321738526e-06
4550.335570469799 1.6961404796472792e-06
4590.604026845637 1.5077029557711841e-06
4630.872483221476 1.3867915695887449e-06
4671.140939597315 1.337064766467481e-06
4711.4093959731545 1.3531472361509868e-06
4751.677852348993 1.4223011543812263e-06
4791.946308724831 1.5266237792808853e-06
4832.214765100671 1.6456364271945265e-06
4872.48322147651 1.7590674886531766e-06
4912.751677852349 1.8493544133189786e-06
4953.020134228187 1.903720462676617e-06
4993.2885906040265 1.9156818285385e-06
5033.557046979866 1.885718433056664e-06
5073.825503355704 1.8210851443793606e-06
5114.093959731543 1.73478129426193e-06
5154.362416107382 1.64364447087297e-06
5194.6308724832215 1.5657432264659655e-06
5234.89932885906 1.5174141334450646e-06
5275.1677852348985 1.5103283462474066e-06
5315.436241610738 1.5490970191844683e-06
5355.704697986577 1.629966044870405e-06
5395.973154362416 1.7409800781210684e-06
5436.241610738254 1.8636562803746408e-06
5476.5100671140935 1.975872260881954e-06
5516.778523489933 2.0555805823747053e-06
5557.046979865771 2.0847347316028296e-06
5597.31543624161 2.0524996055742244e-06
5637.583892617449 1.9570795946613114e-06
5677.852348993289 1.8060853230471206e-06
5718.120805369127 1.6153288854579563e-06
5758.389261744966 1.405896575524738e-06
5798.657718120805 1.2001981878114373e-06
5838.926174496644 1.0180954139726122e-06
5879.194630872483 8.734963566294774e-07
5919.463087248321 7.716497133226271e-07
5959.731543624161 1.51072329625912e-07
6000.0 -4.2931570523252475e-07


==> data/derivatives-p25-MASH-closeup1.dat <==
t d(C_MASH) (dC)_MASH
1221.0 -0.005244582524771224 -0.005075657976395075
1222.0 -0.005248410285933647 -0.005101389204519802
1223.0 -0.005272847761137789 -0.005126648254100297
1224.0 -0.005319201567358545 -0.005151520917634769
1225.0 -0.005340692922358503 -0.005175929322745136
1226.0 -0.005367808349385994 -0.005199880729977003
1227.0 -0.005388694499688873 -0.00522333319207501
1228.0 -0.005388581029854123 -0.005246287403773797
1229.0 -0.005416669675486097 -0.0052686664737861474
1230.0 -0.005453774315616777 -0.005290502813525385
1231.0 -0.00550682731902602 -0.00531178198798063
1232.0 -0.0055200981784734315 -0.005332465241095699
1233.0 -0.005514978680650151 -0.005352531098410848
1234.0 -0.005531081785418501 -0.005371943786654301
1235.0 -0.005542849155650842 -0.005390781520166963
1236.0 -0.005575809239103502 -0.005408908436181265
1237.0 -0.005612194167417761 -0.005426376376290429
1238.0 -0.00563108747029839 -0.005443115893344597
1239.0 -0.005640236241495289 -0.005459080537948576
1240.0 -0.005632202210931525 -0.00547435726386146
1241.0 -0.0056353909332019225 -0.005488864043996538
1242.0 -0.005671665278115856 -0.005502566829962171
1243.0 -0.005679100940521653 -0.00551554210855969
1244.0 -0.005683116213266837 -0.005527700962948124
1245.0 -0.005708145117166774 -0.005539002623174785
1246.0 -0.005744011944996574 -0.005549497480619468
1247.0 -0.005757709773095254 -0.005559203283217019
1248.0 -0.005725236052847638 -0.00556805126952174
1249.0 -0.005741992888673275 -0.005575982606303914
1250.0 -0.005753275482421216 -0.005583040367604534
1251.0 -0.005742121082285112 -0.005589186660128139
1252.0 -0.005743852311350439 -0.005594462721272908
1253.0 -0.0057411984054833165 -0.00559877526892228
1254.0 -0.005757418759458177 -0.005602166176620515
1255.0 -0.005774938948082731 -0.005604641580627196
1256.0 -0.005761337952210399 -0.005606125619700546
1257.0 -0.005765576075297707 -0.005606745106842635
1258.0 -0.00578451893870785 -0.005606344363147024
1259.0 -0.005759869749523916 -0.0056050053916127515
1260.0 -0.005783410524793753 -0.005602689382838581
1261.0 -0.005801302534595709 -0.005599362676566807
1262.0 -0.005765395617824964 -0.005595090987788897
1263.0 -0.005732862860106824 -0.005589833219499456
1264.0 -0.005729309346684031 -0.005583497695419616
1265.0 -0.005709910365745197 -0.005576166023755431
1266.0 -0.005673292502757887 -0.005567865803864508
1267.0 -0.0056803382578815564 -0.00555852908191142
1268.0 -0.005700345798544726 -0.005548218893615278
1269.0 -0.005691707197849172 -0.005536873177271481
1270.0 -0.005670185878061618 -0.005524522305900668
1271.0 -0.0056662132418127675 -0.005511153120137804
1272.0 -0.005670308727183659 -0.0054967391250486915
1273.0 -0.005638553898860088 -0.0054813073692743155
1274.0 -0.005598065222352788 -0.005464858282945928
1275.0 -0.005553890849469778 -0.005447395160909349
1276.0 -0.0055736519441312304 -0.0054289006350875
1277.0 -0.005605348222746331 -0.005409475524487821
1278.0 -0.005577397495853287 -0.005388996554072556
1279.0 -0.005537211628516336 -0.005367505869357566
1280.0 -0.0054749604545228925 -0.00534502040595894
1281.0 -0.005423410104322679 -0.005321587833218783
1282.0 -0.005414249210944855 -0.005297144206425746
1283.0 -0.0054287892622628675 -0.005271738857459638
1284.0 -0.00539348713483101 -0.005245371692061124
1285.0 -0.005326481524809745 -0.0052180584106595925
1286.0 -0.005289692569175164 -0.005189801482106298
1287.0 -0.005304946954546419 -0.005160530103689403
1288.0 -0.00528962953055917 -0.005130386648490241
1289.0 -0.005232363902709702 -0.005099334181244894


==> data/derivatives-p25-MASH-closeup2.dat <==
t d(C_MASH) (dC)_MASH
1401.0 9.50803063952399e-05 -1.5641682111396234e-05
1402.0 9.622993481298026e-05 9.962167921884114e-06
1403.0 0.00010836029244964962 3.495381982844514e-05
1404.0 0.00013732950362510543 5.9293825496520644e-05
1405.0 0.00018607701639219987 8.295574559579834e-05
1406.0 0.0002207899528573476 0.00010599884167849408
1407.0 0.00022379110539763603 0.0001283396742475506
1408.0 0.00022536945522591556 0.00015007851431638285
1409.0 0.00023801766757877707 0.00017115158927163263
1410.0 0.0002946830700686909 0.00019157310378575186
1411.0 0.0003120269047267865 0.0002113622142822939
1412.0 0.00032829496597708285 0.0002305540023178507
1413.0 0.00035544907182519236 0.00024911526032497767
1414.0 0.00036768679505641555 0.0002670308443445613
1415.0 0.0003606648025537562 0.0002843632202126505
1416.0 0.0003882186581567193 0.00030109407387650573
1417.0 0.0004065133945408417 0.00031721985556549864
1418.0 0.0004097407223075389 0.0003327183217048509
1419.0 0.00042963964622186324 0.0003476765121378139
1420.0 0.00041910822555471516 0.0003620374617480501
1421.0 0.0004333835972973876 0.00037580526033291836
1422.0 0.00045360388649615113 0.0003890131113093028
1423.0 0.00048397928545199087 0.000401671118025862
1424.0 0.0004904647249137917 0.00041381544341987937
1425.0 0.0004928318301223589 0.0004253763195941387
1426.0 0.0005328457092828864 0.00043640492012258505
1427.0 0.0005659255499839977 0.0004469603904066237
1428.0 0.0005652270626660683 0.00045695856628883157
1429.0 0.0005658925919707347 0.00046642201393935865
1430.0 0.0005920587157435819 0.00047538369678394956
1431.0 0.0005726248863965056 0.00048386580827534026
1432.0 0.000552737928258773 0.0004918534776185227
1433.0 0.0005927162323710877 0.00049935518170756
1434.0 0.0006086817393980426 0.0005063756410972969
1435.0 0.0006000133442902178 0.0005129358171960117
1436.0 0.0005906451487466824 0.0005190363075850686
1437.0 0.0005854522895462622 0.0005246800565101133
1438.0 0.000594825462210069 0.0005298911512004124
1439.0 0.0006138714278251522 0.0005347085169951976
1440.0 0.0006355791777334918 0.0005390893513011855
1441.0 0.0006312409265021302 0.0005430826053558595
1442.0 0.0006331720488918224 0.0005466570487897991
1443.0 0.0006371958431880542 0.0005498561005793894
1444.0 0.0006386511834616249 0.0005526770043728218
1445.0 0.0006479918450684463 0.0005551434815707427
1446.0 0.0006578554170862949 0.0005572417287829207
1447.0 0.0006561025226938244 0.0005589872101011021
1448.0 0.0006473507298767334 0.0005603770527664307
1449.0 0.0006434190622751634 0.0005614397207559129
1450.0 0.0006411695858414834 0.0005621579236473757
1451.0 0.0006458480671114042 0.0005625945046728549
1452.0 0.0006551892967635309 0.0005627268442327739
1453.0 0.0006550925373011163 0.0005625360645150011
1454.0 0.0006352476590272549 0.0005620715440060511
1455.0 0.000633359164613323 0.0005613028891615653
1456.0 0.0006336292077837036 0.0005602811148118217
1457.0 0.0006240750465323075 0.0005590050974616727
1458.0 0.0006204152811205288 0.0005574752811832796
1459.0 0.000617267095004842 0.000555667619257101
1460.0 0.0006316483625944946 0.0005536408903152208
1461.0 0.0006295749404834905 0.0005513823744693992
1462.0 0.0006205838479224346 0.000548886146495529
1463.0 0.0006162496889171865 0.0005462059648402932
1464.0 0.000616169010722617 0.0005433044484409337
1465.0 0.0006324305954078235 0.0005401948788822034
1466.0 0.0006163015171471442 0.0005369084598142723
1467.0 0.0005750320741902681 0.0005334160416398024
1468.0 0.0005773316683642671 0.0005297724330533217
1469.0 0.000594623977436981 0.0005259405517911245
1470.0 0.0005930116934723118 0.0005219632448369876
1471.0 0.0005925784955633229 0.0005178653162247962
1472.0 0.0005860919022301903 0.000513598789538298
1473.0 0.0005697508477290336 0.0005091821440999056
1474.0 0.0005579961453453797 0.0005046605271144528
1475.0 0.0005651808036941097 0.0004999960245637917
1476.0 0.0005730533224270751 0.0004952314611892352
1477.0 0.0005712387663336371 0.0004903379629858071
1478.0 0.0005567609433708154 0.0004853339394926762
1479.0 0.0005472562684925575 0.00048023267295680165
1480.0 0.0005382105521982705 0.0004750410944778551
1481.0 0.0005346770012785995 0.00046973999667137314
1482.0 0.0005529858821233247 0.00046438618669603917
1483.0 0.0005534198912076349 0.0004589542931581393
1484.0 0.0005318602976522868 0.00045343738992196066
1485.0 0.0005062045886497779 0.00044786933855883916
1486.0 0.0005076379552519383 0.000442226162925995
1487.0 0.0005071089170226584 0.0004365413667912844
1488.0 0.0004891264119108174 0.00043079869105146267
1489.0 0.000492718070922521 0.0004250144308242949
1490.0 0.00048400889589214624 0.0004192003150825004
1491.0 0.00047052504081521174 0.00041335969278896695
1492.0 0.0004713769969221515 0.00040747240104780887
1493.0 0.0004733831664910926 0.00040155429863973136
1494.0 0.0004597996738937571 0.000395635244553902
1495.0 0.0004454267568246295 0.0003896805387111909
1496.0 0.0004595747171442788 0.0003837181575180274
1497.0 0.0004551731628187061 0.0003777500178671597
1498.0 0.000424677831696918 0.0003717854856006672
1499.0 0.0004005625831990378 0.00036581495470392643
1500.0 0.00040364287586805436 0.0003598151822858186
1501.0 0.0004090862375618898 0.0003538579522932783
1502.0 0.00039425680248236783 0.00034789735727309534
1503.0 0.000384277411379752 0.0003419584632329999
1504.0 0.00039305226618063793 0.000336034313991131
1505.0 0.00039336720566177097 0.00033011338155683283
1506.0 0.0003826053212820646 0.00032422209580001537
1507.0 0.00036747422296840027 0.0003183581239798615
1508.0 0.00035177447535716944 0.00031252618867318345
1509.0 0.00035283098903216015 0.00030672251851832777
1510.0 0.0003554552223720697 0.00030093749146182277
1511.0 0.0003522475274815029 0.0002951969699751516
1512.0 0.0003431119413865036 0.00028951018047326457
1513.0 0.0003386311850668844 0.0002838461179779389
1514.0 0.00033176505433824 0.00027822072758285115
1515.0 0.00031936655605402375 0.0002726563358340382
1516.0 0.0003079483392560145 0.0002671433040282191
1517.0 0.0003074456909325507 0.00026165798104632625
1518.0 0.00030301006620844784 0.00025623956882898507
1519.0 0.0003016053126670415 0.0002508679742252058
1520.0 0.00029390493292000275 0.0002455686354294749
1521.0 0.00027888872022033273 0.00024030267606257546
1522.0 0.0002699862463278746 0.00023510305341159404
1523.0 0.0002586852880311352 0.00022994646508475667
1524.0 0.0002633821019249749 0.00022486164205388342
1525.0 0.00026071717186834653 0.00021983290809553452
1526.0 0.0002519719291144973 0.0002148552802912129
1527.0 0.0002529095747547949 0.00020995722696179166
1528.0 0.00023365366829453116 0.0002051123836155502
1529.0 0.00023124913700026117 0.00020032806391501268
1530.0 0.00022893436104012843 0.0001956192051998173
1531.0 0.00021555948436460803 0.00019096822489687236
1532.0 0.00021513615752935533 0.00018639421055936843
1533.0 0.00019852172713308303 0.0001818893312321626
1534.0 0.00019724731046338873 0.00017744688122873605
1535.0 0.0002078796632451474 0.00017307266766966242
1536.0 0.00020230939502063894 0.00016876989557036367
1537.0 0.00019313954977123737 0.00016453379604941415
1538.0 0.0001820327084968154 0.00016036541870010347
1539.0 0.00017608462142407189 0.000156278081041607
1540.0 0.00019075082865094295 0.00015226501787324973
1541.0 0.00018919694150476563 0.00014832224775451357
1542.0 0.00017538215212370423 0.00014444342206373583
1543.0 0.0001777938278826885 0.00014063188982028492
1544.0 0.00017342959496852162 0.00013689743269171376
1545.0 0.00016974427667490466 0.00013322508539272953
1546.0 0.00017737604441458998 0.00012962421391800693
1547.0 0.00015996925143699214 0.00012609267247402242
1548.0 0.00013489740121885863 0.00012262723930279895
1549.0 0.00013861456257865945 0.00011923518048799821
1550.0 0.0001374083476474719 0.00011591301273751047
1551.0 0.00012621855565542184 0.00011265365674804567
1552.0 0.00013286181830685084 0.00010946900492573464
1553.0 0.00013094913628450278 0.00010634455669371298
1554.0 0.0001251840323088227 0.00010329143439320423
1555.0 0.00011884591126232191 0.00010029844128227761
1556.0 0.00010759749539174246 9.737168906385558e-05
1557.0 0.00011082984955212982 9.451610864543968e-05
1558.0 0.00012580111087939772 9.17258225516934e-05
1559.0 0.0001279047582963544 8.900485952789384e-05
1560.0 0.00011660798962084828 8.634343850213846e-05
1561.0 0.0001065732323367874 8.373359966741904e-05
1562.0 9.653726504854632e-05 8.119483264923104e-05
1563.0 9.909696903229182e-05 7.872294626606007e-05
1564.0 0.00010340984022347288 7.630954241919207e-05
1565.0 0.0001009227005271951 7.395382759706826e-05
1566.0 0.00010176141592663224 7.165859565006009e-05
1567.0 9.196808182240779e-05 6.94124056472073e-05
1568.0 8.786384283684945e-05 6.723240898694445e-05
1569.0 8.264877202257548e-05 6.510446905293827e-05
1570.0 7.314832992058595e-05 6.303207303677819e-05
1571.0 7.426172936406128e-05 6.101500753155869e-05
1572.0 8.119105326234721e-05 5.90578680585127e-05
1573.0 7.555169838341369e-05 5.7156231779214616e-05
1574.0 6.967176807767816e-05 5.5300963846771367e-05
1575.0 6.985828106206848e-05 5.3495392148512165e-05
1576.0 7.689172697203372e-05 5.1738389483796484e-05
1577.0 7.76698006946519e-05 5.003820988957463e-05
1578.0 6.594283118468991e-05 4.838519950196987e-05
1579.0 7.327209312835148e-05 4.6778039621487825e-05
1580.0 6.234307900948588e-05 4.521893755710763e-05
1581.0 5.245367700829062e-05 4.37030527056342e-05
1582.0 4.887586661864174e-05 4.2234264901294635e-05
1583.0 4.253016718483438e-05 4.0809288647580516e-05
1584.0 4.2359064873292995e-05 3.942502639886105e-05
1585.0 3.867884163086255e-05 3.80851559260953e-05
1586.0 4.525332683616434e-05 3.678720972678974e-05
1587.0 4.9679396949442456e-05 3.5533611519493836e-05
1588.0 4.03621864829562e-05 3.4311070101345726e-05
1589.0 4.74582733469564e-05 3.31316757149943e-05
1590.0 5.638621834444524e-05 3.1988276151787e-05
1591.0 4.286099788147757e-05 3.088442535584471e-05
1592.0 3.8862904078423854e-05 2.9817375977222465e-05
1593.0 4.225228479112775e-05 2.8788774797785015e-05
1594.0 3.264657718138331e-05 2.7790330473967907e-05
1595.0 4.127419957999923e-05 2.682406360186458e-05
1596.0 4.718534994771484e-05 2.589098138048267e-05
1597.0 3.506017737403555e-05 2.4994189504726037e-05
1598.0 3.450197010046452e-05 2.4124729583231135e-05
1599.0 3.873232717074848e-05 2.3288811161778227e-05


==> data/derivatives-p25-MASH.dat <==
t d(C_MASH) (dC)_MASH
0.0 -7.549516567451064e-15 9.932176474164948e-12
20.0 -1.9833024111903796e-12 -8.555258267468212e-11
40.0 -3.4705571749782393e-12 -1.5045322037680735e-10
60.0 -3.228084466400105e-12 -6.318498959977052e-11
80.0 -4.303446488052032e-12 1.867511312185704e-10
100.0 -7.94075916132897e-12 3.8417323152408875e-10
120.0 -3.4762193124038276e-11 2.032268710972584e-10
140.0 -5.0414117325203733e-11 -4.2834759072789567e-10
160.0 -1.2281953232218257e-10 -1.0293554354475792e-09
180.0 -1.8654100486514835e-10 -8.101014872919629e-10
200.0 -3.478406451762339e-10 4.550641498883463e-10
220.0 -3.4897729150884516e-10 1.7315638214389934e-09
240.0 -4.863596192450359e-10 1.1693546703024158e-09
260.0 -9.238223519503208e-10 -2.0112175834760677e-09
280.0 -1.207372646305771e-09 -5.94727650960438e-09
300.0 -2.6343895953573337e-09 -7.028180528943351e-09
320.0 -5.149088044831274e-09 -3.665956101071673e-09
340.0 -7.249099542860904e-09 3.7977321636200134e-10
360.0 -1.0674622075157458e-08 -2.4363270073167366e-09
380.0 -1.7776368599342618e-08 -1.6923475842992982e-08
400.0 -2.636682583379013e-08 -3.836126996001494e-08
420.0 -3.810849480423428e-08 -5.506328251643348e-08
440.0 -6.305297328701442e-08 -6.05988353368447e-08
460.0 -8.64449993809302e-08 -6.449048804672697e-08
480.0 -1.0661433691439015e-07 -8.899472709970809e-08
500.0 -1.7669612462078987e-07 -1.5394144250537136e-07
520.0 -1.9436136988737474e-07 -2.511521346330002e-07
540.0 -3.136044524065795e-07 -3.5192889080254143e-07
560.0 -3.97590280254434e-07 -4.369420056756093e-07
580.0 -5.230380009102475e-07 -5.202846770461281e-07
600.0 -7.309232253893683e-07 -6.461393595162294e-07
620.0 -8.661476926796752e-07 -8.66409848506036e-07
640.0 -1.093149646802516e-06 -1.1914282170125515e-06
660.0 -1.5462840223801066e-06 -1.585328308258907e-06
680.0 -2.218558886157851e-06 -2.0616029515163565e-06
700.0 -2.9496196448652867e-06 -2.7309770411678504e-06
720.0 -4.009291688311656e-06 -3.941196721038962e-06
740.0 -6.617010723464212e-06 -6.520843581279653e-06
760.0 -1.2515163544835062e-05 -1.1989759303608344e-05
780.0 -2.3494622773290175e-05 -2.3007371108249157e-05
800.0 -4.369235197010379e-05 -4.420462011182124e-05
820.0 -8.16176235309829e-05 -8.305781933204115e-05
840.0 -0.0001516047616474392 -0.00015074647489720085
860.0 -0.00026650104341519043 -0.0002633886042494299
880.0 -0.0004449350998887436 -0.00044068230144041215
900.0 -0.0006940976994961323 -0.0007010236122396153
920.0 -0.0010559926822050203 -0.0010554262143122582
940.0 -0.0014995701933556704 -0.0015027970700087897
960.0 -0.002014739004325361 -0.002022862415929933
980.0 -0.002585455227751554 -0.002570973937628206
1000.0 -0.0030801157345057284 -0.003083130840731768
1020.0 -0.003486549007508555 -0.0034901788998100472
1040.0 -0.003749041403369624 -0.0037369896007849552
1060.0 -0.0038045087947546907 -0.003800548439434404
1080.0 -0.003710789000511472 -0.003705042156933624
1100.0 -0.0035602302346228187 -0.0035238891850315436
1120.0 -0.0034100851633275253 -0.0033652329840624853
1140.0 -0.0034084378106006286 -0.0033396604001580477
1160.0 -0.0036286123015885074 -0.003524260648168051
1180.0 -0.004038613901257371 -0.003927192929721691
1200.0 -0.004611578433396879 -0.004479395080590236
1220.0 -0.005212039378393263 -0.005049558927664879
1240.0 -0.005632202210931525 -0.00547435726386146
1260.0 -0.005783410524793753 -0.005602689382838581
1280.0 -0.0054749604545228925 -0.00534502040595894
1300.0 -0.00483629068450997 -0.004700484065050963
1320.0 -0.0038533167906843746 -0.003760152765414384
1340.0 -0.0026670560080470362 -0.002674670405568888
1360.0 -0.0015781647078578764 -0.0016109401049697076
1380.0 -0.0006521126981816616 -0.0007062286705205981
1400.0 5.7609442706552105e-05 -4.195516398921396e-05
1420.0 0.00041910822555471516 0.0003620374617480501
1440.0 0.0006355791777334918 0.0005390893513011855
1460.0 0.0006316483625944946 0.0005536408903152208
1480.0 0.0005382105521982705 0.0004750410944778551
1500.0 0.00040364287586805436 0.0003598151822858186
1520.0 0.00029390493292000275 0.0002455686354294749
1540.0 0.00019075082865094295 0.00015226501787324973
1560.0 0.00011660798962084828 8.634343850213846e-05
1580.0 6.234307900948588e-05 4.521893755710763e-05
1600.0 3.7590131882953015e-05 2.2481187500015504e-05
1620.0 2.422545946603738e-05 1.1237290980418254e-05
1640.0 2.4096100006393284e-05 6.042111833884753e-06
1660.0 -6.83618827684862e-07 3.4769452717547806e-06
1680.0 8.920506877063694e-07 1.9005143325165242e-06
1700.0 2.5058225456564553e-06 8.097929870769518e-07
1720.0 5.0163537753111775e-06 1.7344600971859894e-07
1740.0 7.670767384115873e-06 -4.591372512426947e-09
1760.0 3.1213605658497734e-06 1.1412321017232884e-07
1780.0 -2.1212495708300416e-06 2.902830738548546e-07
1800.0 4.275026501243673e-06 3.540169275861173e-07
1820.0 4.23684928246848e-06 2.7603417728157416e-07
1840.0 1.0253557827799575e-07 1.279470177053965e-07
1860.0 5.225281911047652e-07 1.0166859929008797e-08
1880.0 6.917863018540693e-08 -2.7567260309307863e-08
1900.0 -2.084365387067244e-06 -4.314011514355312e-09
1920.0 2.2931407712145635e-06 3.661611334094896e-08
1940.0 9.813959620241786e-07 5.572835968952785e-08
1960.0 -6.576918251399722e-07 4.322461900048128e-08
1980.0 3.6383232329961768e-06 1.5065749272044844e-08
2000.0 2.250366308298446e-06 -8.036266797200777e-09
2020.0 1.1095533936078539e-06 -1.4899078225506703e-08
2040.0 6.168960239028021e-07 -7.83654821325116e-09
2060.0 1.8039541216374744e-07 2.8327710724107004e-09
2080.0 -2.7372309502338155e-07 8.259154846521064e-09
2100.0 -4.2634859107049117e-07 6.336379329233943e-09
2120.0 8.120586529325458e-07 8.8870681617175e-10
2140.0 6.058529914698685e-07 -3.200275488761804e-09
2160.0 4.838594789280393e-07 -3.5669944367010278e-09
2180.0 7.378920071077211e-07 -1.3318146735141628e-09
2200.0 -6.892949701853279e-07 9.102522844787557e-10
2220.0 1.1947732764250318e-07 1.5790393895923308e-09
2240.0 -6.126850776722037e-08 7.916986429000681e-10
2260.0 1.9516789465101603e-07 -3.008465617980825e-10
2280.0 -1.948813077023992e-07 -7.603247926090358e-10
2300.0 -3.9622885555923304e-08 -4.89485359017416e-10
2320.0 -4.0259319322721865e-08 2.50163454506394e-11
2340.0 -9.93537117022214e-08 2.970434624559241e-10
2360.0 -6.707518127035961e-08 2.2728464645768518e-10
2380.0 1.0692626617458956e-08 1.1552129301509898e-11
2400.0 -6.252813031237814e-08 -1.2533677550085032e-10
2420.0 -3.0309813214834946e-08 -1.1106842801791412e-10
2440.0 -2.1615578132960778e-08 -1.8495147281471023e-11
2460.0 -6.330218765837614e-09 4.7540557853134764e-11
2480.0 -4.03885783428759e-08 4.7843361974651285e-11
2500.0 8.01881017142847e-08 1.067087880065826e-11


==> data/derivatives-p25-exact-closeup1.dat <==
t d(C_MASH) (dC)_MASH
1224.1610738255035 -0.005316660202336927 1.067087880065826e-11
1240.2684563758392 -0.005647126231313024 1.067087880065826e-11
1256.3758389261745 -0.0057838574130468015 1.067087880065826e-11
1272.4832214765102 -0.005677205337819096 1.067087880065826e-11
1288.5906040268458 -0.005313192755873335 1.067087880065826e-11


==> data/derivatives-p25-exact-closeup2.dat <==
t d(C_MASH) (dC)_MASH
1401.3422818791948 -0.00017880291789366227 1.067087880065826e-11
1417.4496644295305 0.00018008520453432654 1.067087880065826e-11
1433.5570469798658 0.00038838851599266774 1.067087880065826e-11
1449.6644295302015 0.0004750833171486227 1.067087880065826e-11
1465.771812080537 0.0004749827129764371 1.067087880065826e-11
1481.8791946308727 0.00042182916703739274 1.067087880065826e-11
1497.9865771812083 0.00034369090485148666 1.067087880065826e-11
1514.0939597315437 0.00026087811947061377 1.067087880065826e-11
1530.2013422818793 0.0001859369425086231 1.067087880065826e-11
1546.308724832215 0.00012495173292886126 1.067087880065826e-11
1562.4161073825505 7.93814463821987e-05 1.067087880065826e-11
1578.5234899328862 4.785686294745236e-05 1.067087880065826e-11
1594.6308724832215 2.7630887475980195e-05 1.067087880065826e-11


==> data/derivatives-p25-exact.dat <==
t dC
0.0 -4.958519983500053e-12
16.107382550335572 -4.849981666277258e-12
32.214765100671144 -2.899593528245721e-12
48.322147651006716 1.7473724781928247e-12
64.42953020134229 5.911495644846571e-12
80.53691275167786 4.093818293619359e-12
96.64429530201343 -8.388363892386507e-12
112.751677852349 -3.120435608979418e-11
128.85906040268458 -5.7078458626236276e-11
144.96644295302013 -7.510590320965644e-11
161.07382550335572 -8.012380324033211e-11
177.1812080536913 -8.37136527690833e-11
193.28859060402687 -1.1815771944201357e-10
209.39597315436242 -2.2697079086568075e-10
225.503355704698 -4.4590686513560717e-10
241.6107382550336 -7.58284539603693e-10
257.71812080536915 -1.1928030216323825e-09
273.8255033557047 -1.686108494769467e-09
289.93288590604027 -2.2625200211493867e-09
306.0402684563759 -3.1361737407957035e-09
322.14765100671144 -4.5387209018921125e-09
338.255033557047 -6.7882776487449e-09
354.3624161073826 -1.0142731498667216e-08
370.4697986577182 -1.475562506172053e-08
386.57718120805373 -2.0740445546100586e-08
402.6845637583893 -2.835832102060509e-08
418.79194630872485 -3.8240224417932874e-08
434.89932885906046 -5.1493203667106e-08
451.006711409396 -6.9578504605002e-08
467.1140939597316 -9.398995316688603e-08
483.2214765100672 -1.2592735796549772e-07
499.32885906040275 -1.662240570251642e-07
515.4362416107383 -2.1566485411105467e-07
531.5436241610739 -2.7556282739538137e-07
547.6510067114094 -3.4823130763024044e-07
563.758389261745 -4.3692419853275096e-07
579.8657718120805 -5.453052191754329e-07
595.9731543624162 -6.76626138350761e-07
612.0805369127518 -8.335946715975576e-07
628.1879194630873 -1.0197840713388472e-06
644.2953020134229 -1.2430097176271506e-06
660.4026845637585 -1.5214677688961396e-06
676.510067114094 -1.893771194951682e-06
692.6174496644296 -2.436050594726661e-06
708.7248322147652 -3.292229186298891e-06
724.8322147651007 -4.727122423337503e-06
740.9395973154363 -7.215163857943231e-06
757.0469798657718 -1.1579064621419683e-05
773.1543624161075 -1.9190737680424098e-05
789.2617449664431 -3.223841648112374e-05
805.3691275167786 -5.404509348271464e-05
821.4765100671142 -8.939092841867927e-05
837.5838926174497 -0.00014474724503024878
853.6912751677853 -0.0002282817383386127
869.7986577181209 -0.0003494629961956979
885.9060402684564 -0.0005181026049745447
902.013422818792 -0.0007427502860899677
918.1208053691277 -0.0010285087136066686
934.2281879194632 -0.0013745556222014164
950.3355704697988 -0.0017719016758317703
966.4429530201344 -0.0022020959485880474
982.5503355704699 -0.002637621449125412
998.6577181208055 -0.0030445098285628988
1014.765100671141 -0.0033872351064808547
1030.8724832214766 -0.003635300865173287
1046.9798657718122 -0.0037702901012781676
1063.0872483221478 -0.0037917162583258864
1079.1946308724832 -0.0037199756045517276
1095.3020134228188 -0.0035951304524944
1111.4093959731545 -0.00347109215785601
1127.51677852349 -0.0034058442978115435
1143.6241610738257 -0.0034493972395381427
1159.731543624161 -0.00363193014315821
1175.8389261744967 -0.003954837159509963
1191.9463087248323 -0.00438702961388676
1208.053691275168 -0.004867866920268729
1224.1610738255035 -0.005316660202336927
1240.2684563758392 -0.005647126231313024
1256.3758389261745 -0.0057838574130468015
1272.4832214765102 -0.005677205337819096
1288.5906040268458 -0.005313192755873335
1304.6979865771814 -0.004716181585622559
1320.805369127517 -0.003943775162167236
1336.9127516778524 -0.0030753369664210215
1353.020134228188 -0.0021970191257346156
1369.1275167785236 -0.0013868716578055468
1385.2348993288592 -0.0007032791672562192
1401.3422818791948 -0.00017880291789366227
1417.4496644295305 0.00018008520453432654
1433.5570469798658 0.00038838851599266774
1449.6644295302015 0.0004750833171486227
1465.771812080537 0.0004749827129764371
1481.8791946308727 0.00042182916703739274
1497.9865771812083 0.00034369090485148666
1514.0939597315437 0.00026087811947061377
1530.2013422818793 0.0001859369425086231
1546.308724832215 0.00012495173292886126
1562.4161073825505 7.93814463821987e-05
1578.5234899328862 4.785686294745236e-05
1594.6308724832215 2.7630887475980195e-05
1610.7382550335572 1.5597596266123783e-05
1626.8456375838928 8.922810082727683e-06
1642.9530201342284 5.3717591198676815e-06
1659.060402684564 3.4137342647297623e-06
1675.1677852348994 2.1678407795510873e-06
1691.275167785235 1.2472749533862699e-06
1707.3825503355706 5.610404670599797e-07
1723.4899328859062 1.3036182712615703e-07
1739.5973154362418 -3.6972346602997156e-08
1755.7046979865775 2.90357985417942e-09
1771.8120805369128 1.4318800025516174e-07
1787.9194630872485 2.723825889450193e-07
1804.026845637584 3.18637590585163e-07
1820.1342281879197 2.687186681268073e-07
1836.2416107382553 1.5831031133286636e-07
1852.3489932885907 4.275236236668302e-08
1868.4563758389263 -3.345203450066484e-08
1884.563758389262 -5.361670318728787e-08
1900.6711409395975 -2.942232660387474e-08
1916.7785234899331 1.1973387346574567e-08
1932.8859060402688 4.425215968080255e-08
1948.9932885906042 5.3395494732007734e-08
1965.1006711409398 4.034939407666221e-08
1981.2080536912754 1.61417558643707e-08
1997.315436241611 -6.146570995374522e-09
2013.4228187919466 -1.796232353508629e-08
2029.530201342282 -1.7820582116634396e-08
2045.6375838926176 -9.852571633932327e-09
2061.7449664429532 -2.4403691969987483e-10
2077.8523489932886 6.154446931516214e-09
2093.9597315436245 7.546877412653584e-09
2110.06711409396 4.9700411256422175e-09
2126.1744966442957 9.518083988445854e-10
2142.281879194631 -2.292733075083079e-09
2158.3892617449665 -3.5976721193473057e-09
2174.4966442953023 -2.974102825681335e-09
2190.6040268456377 -1.3965556712574228e-09
2206.7114093959735 1.256071479697566e-10
2222.818791946309 9.778522118304248e-10
2238.9261744966443 1.0606317161696021e-09
2255.03355704698 6.676967520546916e-10
2271.1409395973155 2.4022600787071413e-10
2287.2483221476514 1.8251423502165426e-10
2303.3557046979868 8.37737594722628e-10
2319.463087248322 2.6475543683212215e-09
2335.570469798658 6.481769702279075e-09
2351.6778523489934 1.4133740472698865e-08
2367.785234899329 2.9012912122379494e-08
2383.8926174496646 -4.335474116506458e-07
2400.0 -9.059063551290537e-07


==> data/int-err-double-hop.dat <==
dt err_Verlet err_Yoshida
0.00031622776601683794 2.3291555032988256e-05 1.1877022837447626e-09
0.0004068334622637087 3.8556473393670104e-05 4.827673399931953e-10
0.0005233995360441041 6.383014156514238e-05 7.532925672126822e-10
0.0006733641643115665 0.00010567660552693661 3.8210662585413946e-10
0.0008662967132259878 0.00017496896751680903 2.2592412662891803e-10
0.001114508367271688 0.00028973685094319315 1.0737954067585598e-09
0.001433837716055811 0.0004798871759207346 1.2605943164323286e-09
0.0018446614277261573 0.0007948169367968747 4.587616109913428e-09
0.002373194500909793 0.0013173245856506303 1.1965460719465248e-08
0.00305316306531703 0.0021839352712373587 3.1912518103777154e-08
0.003927956473791952 0.0036230490719233698 8.82071242505611e-08
0.005053396012571646 0.006015595857878361 2.412338478245679e-07
0.006501296903430909 0.010006172260621012 6.618661846369278e-07
0.006689597686316092 0.010600547611574106 7.414190665439024e-07
0.006883352332539905 0.011236009657654169 8.312892300424424e-07
0.007082718805467454 1.1245346175873367 0.4269671014680202
0.007287859643647188 4.818419814339967 4.390126906542277
0.007498942093324558 5.719961949851154 5.6140782572957395
0.010857111194022044 5.723731935651306 5.719923468044291
0.015719132380591506 5.720513600816922 5.720056938909242
0.022758459260747887 5.721636545543367 5.721429314093651
0.03295013079491801 5.7187992882269025 5.712411422698679
0.047705826961439296 5.7339898885544685 5.7387328890106435
0.0690694049210208 5.721776464393364 5.712067620854217
0.1 5.725101897060834 6.045915415390154


==> data/int-err-elec-Verlet-F.dat <==
dt err
0.001 7.207647930024264e-07
0.0011246578221198195 9.116624172661458e-07
0.0012648552168552957 1.1531213928717143e-06
0.001422529313485369 1.458531118145312e-06
0.0015998587196060573 1.844831420433346e-06
0.0017992936232915533 2.333444173968635e-06
0.0020235896477251575 2.951464153633232e-06
0.0022758459260747888 3.733182332626983e-06
0.002559547922699536 4.721928389656016e-06
0.0028786155923545683 5.972561724340575e-06
0.0032374575428176433 7.554407768062266e-06
0.0036410319493106772 9.555240109496155e-06
0.004094915062380427 1.2086006427880491e-05
0.0046053782558224165 1.5287028368782263e-05
0.005179474679231213 1.9335619833624196e-05
0.005825136712468927 2.4456888563270662e-05
0.006551285568595509 3.093464271851365e-05
0.007367954559661629 3.912757065036021e-05
0.008286427728546842 4.949032350443083e-05
0.009319395762340775 6.259612319484131e-05
0.010481131341546858 7.917691728448473e-05
0.011787686347935873 0.00010014209181118117
0.013257113655901095 0.00012667062624144299
0.014909716571840646 0.00016022370390057772
0.016768329368110083 0.0002026264825048668
0.018858632787726495 0.00025630262092633804
0.021209508879201904 0.0003241154057594259
0.0238534400643142 0.00040993291253350883
0.02682695795279726 0.0005183663919055281
0.03017114810529294 0.0006560730858908848
0.0339322177189533 0.0008293035359231149
0.038162134079493565 0.0010495951112238083
0.04291934260128778 0.0013253996347477731
0.04826957437677871 0.0016790057886345855
0.054286754393238594 0.00212361016117206
0.0610540229658533 0.002680828601807919
0.06866488450043001 0.0033969085139557986
0.07722449945836259 0.004293613883633224
0.08685113737513529 0.0054049786177499115
0.09767781100894893 0.006872431625086703
0.10985411419875583 0.008599063475373703
0.12354828882567469 0.01091763274741811
0.13894954943731375 0.01380836913043118
0.15627069765469948 0.01756413904289786
0.1757510624854793 0.022012332545780985
0.1976598071701635 0.027543465104268736
0.22229964825261955 0.03417613751610282
0.25001103826179305 0.04201813799964735
0.28117686979742307 0.05181723331609478
0.31622776601683794 0.07033229583058129


==> data/int-err-elec-Verlet-M.dat <==
dt err
0.001 6.926365245657484e-07
0.0011246578221198195 8.760852964473376e-07
0.0012648552168552957 1.1081212139968377e-06
0.001422529313485369 1.401610847120982e-06
0.0015998587196060573 1.7728381024734174e-06
0.0017992936232915533 2.242383416867222e-06
0.0020235896477251575 2.836289488175603e-06
0.0022758459260747888 3.5874869172558554e-06
0.002559547922699536 4.537664718140544e-06
0.0028786155923545683 5.739490332126729e-06
0.0032374575428176433 7.259605603729402e-06
0.0036410319493106772 9.182360586168503e-06
0.004094915062380427 1.1614278648444665e-05
0.0046053782558224165 1.4690402700592853e-05
0.005179474679231213 1.8581312695983843e-05
0.005825136712468927 2.3502581774748066e-05
0.006551285568595509 2.9727100382098692e-05
0.007367954559661629 3.760075143814656e-05
0.008286427728546842 4.755694920240139e-05
0.009319395762340775 6.015591929194042e-05
0.010481131341546858 7.608444429615946e-05
0.011787686347935873 9.623386880291962e-05
0.013257113655901095 0.0001217322152879674
0.014909716571840646 0.00015397523824865755
0.016768329368110083 0.00019474266488922476
0.018858632787726495 0.0002462625229847498
0.021209508879201904 0.0003115786188572084
0.0238534400643142 0.0003940851579871396
0.02682695795279726 0.0004985008384867373
0.03017114810529294 0.0006300604650657793
0.0339322177189533 0.000797428080669571
0.038162134079493565 0.0010081693372781253
0.04291934260128778 0.0012758524220338324
0.04826957437677871 0.0016116412885588544
0.054286754393238594 0.002040865537122974
0.0610540229658533 0.002576596928876046
0.06866488450043001 0.0032608666544591824
0.07722449945836259 0.004132095046053691
0.08685113737513529 0.005201495839841544
0.09767781100894893 0.006608556927008957
0.10985411419875583 0.008315275339434852
0.12354828882567469 0.010446668965335429
0.13894954943731375 0.013346887706842184
0.15627069765469948 0.01690324332329643
0.1757510624854793 0.021318343432487577
0.1976598071701635 0.02632678156573387
0.22229964825261955 0.03256684140150873
0.25001103826179305 0.04043509164823435
0.28117686979742307 0.04910182973505528
0.31622776601683794 0.06852111976871003


==> data/int-err-elec-Yoshida-F.dat <==
dt err
0.001 1.1011608291866537e-12
0.0011246578221198195 1.7577189703743556e-12
0.0012648552168552957 2.8321650580309665e-12
0.001422529313485369 4.533845521237367e-12
0.0015998587196060573 7.240333332880766e-12
0.0017992936232915533 1.1580666980925969e-11
0.0020235896477251575 1.8528026335395964e-11
0.0022758459260747888 2.963077005979642e-11
0.002559547922699536 4.741237957794908e-11
0.0028786155923545683 7.583542127598264e-11
0.0032374575428176433 1.213395356414182e-10
0.0036410319493106772 1.9412149665498646e-10
0.004094915062380427 3.105699308836307e-10
0.0046053782558224165 4.968694344853475e-10
0.005179474679231213 7.949053082434432e-10
0.005825136712468927 1.2717501773895634e-09
0.006551285568595509 2.034636667480605e-09
0.007367954559661629 3.2551083634091427e-09
0.008286427728546842 5.207783912442032e-09
0.009319395762340775 8.331666287442197e-09
0.010481131341546858 1.3329635575876075e-08
0.011787686347935873 2.1325595359056315e-08
0.013257113655901095 3.411399036867824e-08
0.014909716571840646 5.4584790007417006e-08
0.016768329368110083 8.731271378126237e-08
0.018858632787726495 1.3970429840748366e-07
0.021209508879201904 2.2353202261404803e-07
0.0238534400643142 3.5761585391591577e-07
0.02682695795279726 5.720352964089237e-07
0.03017114810529294 9.151491045800153e-07
0.0339322177189533 1.4645089172760084e-06
0.038162134079493565 2.3414128392934552e-06
0.04291934260128778 3.749181787318645e-06
0.04826957437677871 5.9966913262404775e-06
0.054286754393238594 9.590031971207225e-06
0.0610540229658533 1.5358679264290687e-05
0.06866488450043001 2.4516155561260522e-05
0.07722449945836259 3.9182784260849424e-05
0.08685113737513529 6.294406748257042e-05
0.09767781100894893 0.00010068018314274285
0.10985411419875583 0.0001612510968944103
0.12354828882567469 0.00025807758579844686
0.13894954943731375 0.0004127004470190626
0.15627069765469948 0.000661157392595757
0.1757510624854793 0.0010495406642242328
0.1976598071701635 0.0016857157683237145
0.22229964825261955 0.0026136928173494667
0.25001103826179305 0.00430366783275879
0.28117686979742307 0.006728528319615817
0.31622776601683794 0.011134663139190093


==> data/int-err-elec-Yoshida-M.dat <==
dt err
0.001 1.1042416980799885e-12
0.0011246578221198195 1.7538470675759754e-12
0.0012648552168552957 2.785618957723557e-12
0.001422529313485369 4.454894786398711e-12
0.0015998587196060573 7.141010005540238e-12
0.0017992936232915533 1.14191156530552e-11
0.0020235896477251575 1.826731821363836e-11
0.0022758459260747888 2.921991815174607e-11
0.002559547922699536 4.67615390853382e-11
0.0028786155923545683 7.480410735283272e-11
0.0032374575428176433 1.1967822566294473e-10
0.0036410319493106772 1.9146136065462116e-10
0.004094915062380427 3.0631577829787204e-10
0.0046053782558224165 4.900583133737868e-10
0.005179474679231213 7.840129795377848e-10
0.005825136712468927 1.254325129873557e-09
0.006551285568595509 2.0067673078827397e-09
0.007367954559661629 3.2104269104271665e-09
0.008286427728546842 5.136361252988664e-09
0.009319395762340775 8.217094588092166e-09
0.010481131341546858 1.3145971700101455e-08
0.011787686347935873 2.1032073402316165e-08
0.013257113655901095 3.3650847025556985e-08
0.014909716571840646 5.382673276543848e-08
0.016768329368110083 8.613268907831095e-08
0.018858632787726495 1.3780317306699708e-07
0.021209508879201904 2.204495985619337e-07
0.0238534400643142 3.52623382507411e-07
0.02682695795279726 5.643256532766872e-07
0.03017114810529294 9.028569443736423e-07
0.0339322177189533 1.4445765731674332e-06
0.038162134079493565 2.3105318410626685e-06
0.04291934260128778 3.6968081234961536e-06
0.04826957437677871 5.911144227627174e-06
0.054286754393238594 9.463904395295986e-06
0.0610540229658533 1.5144418117229996e-05
0.06866488450043001 2.4203986775439557e-05
0.07722449945836259 3.869309175393021e-05
0.08685113737513529 6.207258791482428e-05
0.09767781100894893 9.934791657996433e-05
0.10985411419875583 0.00015905484246349355
0.12354828882567469 0.00025442806384097516
0.13894954943731375 0.00040738865591477547
0.15627069765469948 0.0006526066662766034
0.1757510624854793 0.0010373860125208884
0.1976598071701635 0.0016659098879733686
0.22229964825261955 0.002573013926770229
0.25001103826179305 0.004233643808003007
0.28117686979742307 0.006604886458449172
0.31622776601683794 0.010966693604951477


==> data/int-err-elec-Yoshida-M3.dat <==
dt err
0.001 1.1150663725700838e-12
0.0011246578221198195 1.7780776850884195e-12
0.0012648552168552957 2.825462086519792e-12
0.001422529313485369 4.5118492275619815e-12
0.0015998587196060573 7.234879362272295e-12
0.0017992936232915533 1.1570744362643381e-11
0.0020235896477251575 1.8510859511877698e-11
0.0022758459260747888 2.9605956575196046e-11
0.002559547922699536 4.737703285240258e-11
0.0028786155923545683 7.579391281264947e-11
0.0032374575428176433 1.2126162574066512e-10
0.0036410319493106772 1.939983312881921e-10
0.004094915062380427 3.103656637248875e-10
0.0046053782558224165 4.965408778589975e-10
0.005179474679231213 7.943811580757298e-10
0.005825136712468927 1.2709193142335096e-09
0.006551285568595509 2.0332983352577827e-09
0.007367954559661629 3.252997926583845e-09
0.008286427728546842 5.204363384692101e-09
0.009319395762340775 8.326268716163376e-09
0.010481131341546858 1.3320958128226756e-08
0.011787686347935873 2.1311495207454456e-08
0.013257113655901095 3.4090866768421435e-08
0.014909716571840646 5.454869596299705e-08
0.016768329368110083 8.725823304189806e-08
0.018858632787726495 1.3961588465893904e-07
0.021209508879201904 2.2338660966847446e-07
0.0238534400643142 3.573772542758702e-07
0.02682695795279726 5.716814217293642e-07
0.03017114810529294 9.145877286065307e-07
0.0339322177189533 1.463586254898952e-06
0.038162134079493565 2.340036470455109e-06
0.04291934260128778 3.7466957112930466e-06
0.04826957437677871 5.992546592129e-06
0.054286754393238594 9.584482016697371e-06
0.0610540229658533 1.5348637811565813e-05
0.06866488450043001 2.450309268318962e-05
0.07722449945836259 3.916292900918439e-05
0.08685113737513529 6.290451556943688e-05
0.09767781100894893 0.00010062363956786502
0.10985411419875583 0.00016115615642182946
0.12354828882567469 0.00025791586950385526
0.13894954943731375 0.00041249757664409137
0.15627069765469948 0.0006608414566226517
0.1757510624854793 0.0010491821762089043
0.1976598071701635 0.0016851662218923813
0.22229964825261955 0.002611185107280284
0.25001103826179305 0.004300997377495452
0.28117686979742307 0.0067235696833065905
0.31622776601683794 0.011130998143991572


==> data/int-err-hop.dat <==
dt err_naive_Verlet err_Verlet err_naive_Yoshida err_Yoshida
0.00031622776601683794 0.06038262063121705 6.202972357895122e-06 0.060378484363462014 7.029897497456972e-12
0.00042813323987193956 0.022323164198282064 1.1368858248215433e-05 0.022315678168979742 9.340528350776367e-12
0.0005796393953384967 0.024225687888599585 2.0836234543881917e-05 0.024211966132701646 3.214985569433004e-11
0.0007847599703514615 0.23043062216392765 3.8185289833455455e-05 0.2233572420060553 2.0881976009468062e-10
0.001062467830894041 0.05708378788446389 6.997720963782569e-05 0.05703768495107519 2.0246162038550786e-10
0.0014384498882876629 0.008698814253433503 0.00012822182751736407 0.017243854205724957 2.3488921497942516e-09
0.0019474830399087571 0.27738511833571383 0.0002349348938625066 0.27722823065173174 1.8314673631836254e-09
0.0026366508987303583 0.5985414458351983 0.00043045462731377843 0.5982538977069545 4.180058659104813e-08
0.0035696988468260625 0.3048786340055072 0.000788280641592292 0.2459351975898402 1.642471447217686e-08
0.004832930238571752 0.1466203421694373 0.0014433307086190966 0.20278682319625452 5.415754919524396e-08
0.006543189129712969 0.808978794283696 0.0026416076660057512 0.8319210109914972 1.8755321344035222e-07
0.008858667904100823 1.4507133040014573 0.0048326336218095164 1.447466417245898 6.052978653164898e-07
0.011993539462092343 0.34803018826451504 0.008833351932493901 0.32111685130200873 2.330673463238342e-06
0.016237767391887217 2.956930706528384 0.016130491792133356 2.946070254170624 9.395791040474268e-06
0.021983926488622893 0.9951637993698278 0.029423491919018205 0.9685954787618494 2.3363418128339447e-05
0.029763514416313176 3.642258962147771 0.053576743270368626 3.616140576447784 7.558282508713515e-05
0.040296113202004 0.8674491423788928 0.09721735836109423 0.6556769305871694 0.000263264481806913
0.0545559478116852 3.999065404017474 0.17603228556027933 3.9999616263847857 0.0008402322956552744
0.07386199822079359 3.99933048650039 0.31509966646842746 3.9993957413164045 0.00277580848740408
0.1 3.9997217963787803 0.5585143354405167 3.9986601437093157 0.010011982252061291


==> data/slice-1-exact.dat <==
t CF
0.0 6.498856770502504e-06
167.78523489932886 9.1505853061956e-06
335.5704697986577 1.2809285240085902e-05
503.3557046979866 1.7837390468572896e-05
671.1409395973154 2.469842148771712e-05
838.9261744966443 3.402276036703145e-05
1006.7114093959732 4.660346766810702e-05
1174.496644295302 6.350237889366472e-05
1342.2818791946308 8.605329621624852e-05
1510.0671140939598 0.000115984166368671
1677.8523489932886 0.0001554859141812219
1845.6375838926174 0.00020730663210457895
2013.4228187919464 0.00027491742788336086
2181.2080536912754 0.0003626139719016687
2348.993288590604 0.00047570492351499253
2516.778523489933 0.0006207417631388083
2684.5637583892617 0.0008056342675949982
2852.3489932885905 0.0010400313067762102
3020.1342281879197 0.0013354777035937627
3187.9194630872485 0.001705699512982967
3355.7046979865772 0.0021670522257872084
3523.489932885906 0.0027385991111937525
3691.2751677852348 0.0034426325591984898
3859.0604026845635 0.004304958199360813
4026.8456375838928 0.005355019731924674
4194.6308724832215 0.006626466705525235
4362.416107382551 0.008157145729138806
4530.201342281879 0.009989323105213712
4697.986577181208 0.012169924493448097
4865.771812080537 0.014750311358697234
5033.557046979866 0.017786317163433644
5201.342281879195 0.02133800059176286
5369.127516778523 0.025469133071492085
5536.912751677853 0.030246760678571898
5704.697986577181 0.03574045803212304
5872.48322147651 0.04202127658372158
6040.268456375839 0.04916088419533787
6208.053691275168 0.05723009746622047
6375.838926174497 0.06629745284601797
6543.624161073825 0.07642787605478547
6711.4093959731545 0.08768054679918144
6879.194630872483 0.10010750445771639
7046.979865771812 0.11375168331446957
7214.765100671141 0.12864487639849834
7382.5503355704695 0.14480630781282033
7550.335570469799 0.16224071362050402
7718.120805369127 0.1809367809365668
7885.906040268456 0.20086598496870497
8053.6912751677855 0.22198164499913703
8221.476510067114 0.24421755323811403
8389.261744966443 0.2674885501716696
8557.046979865772 0.2916898710931158
8724.832214765102 0.3166970861732919
8892.617449664429 0.3423686779226525
9060.402684563758 0.3685447730352571
9228.187919463087 0.3950506357411919
9395.973154362417 0.4216984962338044
9563.758389261746 0.44828796786578706
9731.543624161073 0.47461176219538476
9899.328859060402 0.5004555487220456
10067.114093959732 0.525602560936286
10234.899328859061 0.5498370073884882
10402.68456375839 0.5729451762711724
10570.469798657718 0.5947217066262739
10738.255033557047 0.6149694822964539
10906.040268456376 0.633504400387768
11073.825503355705 0.6501585019731625
11241.610738255034 0.6647797581538457
11409.395973154362 0.6772376681174441
11577.181208053691 0.6874229216277346
11744.96644295302 0.6952486363423043
11912.75167785235 0.7006533539394464
12080.536912751679 0.7036001593300598
12248.322147651006 0.7040769406176481
12416.107382550335 0.7020975881350466
12583.892617449665 0.6977008340127421
12751.677852348994 0.6909484504662743
12919.463087248321 0.6819262196633487
13087.24832214765 0.6707409139516505
13255.03355704698 0.6575184255200596
13422.818791946309 0.6424030266526526
13590.604026845638 0.6255538053240851
13758.389261744966 0.6071431089060554
13926.174496644295 0.5873530603771314
14093.959731543624 0.5663740825866863
14261.744966442953 0.5444014993247592
14429.530201342282 0.5216318337653829
14597.31543624161 0.4982626974089012
14765.100671140939 0.47448787925261104
14932.885906040268 0.45049514508088523
15100.671140939598 0.4264657542245423
15268.456375838927 0.4025709246149696
15436.241610738254 0.3789692162513817
15604.026845637583 0.35580774466286585
15771.812080536913 0.33321929999658956
15939.597315436242 0.3113195300398363
16107.382550335571 0.2902114394834141
16275.167785234898 0.269980147380033
16442.953020134228 0.25069435268457957
16610.738255033557 0.23240948622224494
16778.523489932886 0.21516299831302158
16946.308724832215 0.19898001801183113
17114.093959731545 0.18387137552149416
17281.879194630874 0.16983531358562015
17449.664429530203 0.15686027410298273
17617.44966442953 0.14492261979459736
17785.234899328858 0.13399271591183412
17953.020134228187 0.12403221535218753
18120.805369127516 0.11499673468816042
18288.590604026846 0.10683913567143559
18456.375838926175 0.09950686403922954
18624.161073825504 0.09294636848890572
18791.946308724833 0.08710294586551026
18959.731543624162 0.08192112510492565
19127.51677852349 0.07734622695685495
19295.302013422817 0.07332503219706528
19463.087248322146 0.06980597520771939
19630.872483221476 0.06673936438520528
19798.657718120805 0.06407901391816236
19966.442953020134 0.06178076960001284
20134.228187919463 0.05980381049357594
20302.013422818793 0.058110745857928345
20469.798657718122 0.05666672528681561
20637.58389261745 0.055440561889728276
20805.36912751678 0.05440371722462513
20973.154362416106 0.05353072661355115
21140.939597315435 0.05279889387536953
21308.724832214764 0.052187861332957795
21476.510067114094 0.05168004264888016
21644.295302013423 0.05125972885594105
21812.080536912752 0.05091327520962098
21979.86577181208 0.05062908538997752
22147.65100671141 0.0503968532707758
22315.43624161074 0.05020790950621906
22483.22147651007 0.05005495573230166
22651.006711409394 0.04993155128577517
22818.791946308724 0.04983249270864489
22986.577181208053 0.04975334068206299
23154.362416107382 0.049690310048250044
23322.14765100671 0.0496404073555423
23489.93288590604 0.0496010305070499
23657.71812080537 0.04957011464948943
23825.5033557047 0.04954595311295155
23993.28859060403 0.04952713875333349
24161.073825503358 0.04951257828057552
24328.859060402683 0.049501336437888316
24496.644295302012 0.04949271063690146
24664.42953020134 0.04948612046173053
24832.21476510067 0.04948110089882539
25000.0 0.04947727617856381


==> data/slice-1.dat <==
# t1 = 5000.0
t MASH_jump MASH_no_jump MISH_jump, MISH_no_jump
2.0 0.0 1.1292911049198865e-05 0.0 1e-05
252.0 2.2585822098397731e-10 1.5270548785154816e-05 2.0000000000000003e-10 3.0000000001e-05
502.0 6.266407349196454e-10 1.6844463514758856e-05 1.00000000002e-09 2.0000000005000003e-05
752.0 -1.8723799472852405e-05 4.3169921665422475e-05 -1.3456681137480345e-05 3.9999932716594316e-05
1002.0 4.37334643127063e-05 3.220545427225602e-05 3.257040159969205e-05 3.0000162852008003e-05
1252.0 0.00017364633910211958 0.00010214494103205004 0.00012462129201140735 7.000062310646006e-05
1502.0 7.510225416820584e-05 0.0001249712200508483 7.993248836796073e-05 0.00015000039966244185
1752.0 9.41417272528823e-05 0.00016615824789901443 0.00010775704085944852 0.00018000053878520432
2002.0 0.0002479587657447224 0.00022841622124117447 0.00029105316173908067 0.0002600014552658087
2252.0 0.00029247800748382106 0.0002633687512150176 0.000330590670016127 0.0003100016529533501
2502.0 0.0003064959496362027 0.0006083962701329993 0.0003341175871269283 0.0006500000000000001
2752.0 0.0008573382720330382 0.000928428571976576 0.0009608291152898208 0.0009100048041455765
3002.0 0.001192940453083223 0.0014437163703448076 0.0014509212363653576 0.001480007254606182
3252.0 0.0023451661786128173 0.002087076009643226 0.0021346612974361863 0.002080010673306487
3502.0 0.0023872377467801355 0.002789613005570489 0.0024795387489202065 0.0029800123976937445
3752.0 0.00344714745410735 0.0038154886521114687 0.0033994544139242327 0.00383001699727207
4002.0 0.004667429417407343 0.0048624941574281705 0.004768739872305081 0.0051200238436993626
4252.0 0.0066843563012506674 0.0065666289381725055 0.006879787455036323 0.006860034398937276
4502.0 0.009362578459652927 0.009454389917953655 0.009967012894806854 0.009940049835064475
4752.0 0.011796154381401303 0.012909794364544603 0.012070680173375066 0.013210060353400868
5002.0 0.016454027240964408 0.017397221818047228 0.017347644617732836 0.017660000000000002
5252.0 0.023194087397717774 0.021527513324166796 0.023267346432494826 0.022190116336732166
5502.0 0.03129168376091514 0.029277763894086328 0.03180859481882541 0.029520159042974094
5752.0 0.03741812025707778 0.03794674347168379 0.03842330468177896 0.03870019211652341
6002.0 0.04788361483797666 0.04873656418304053 0.04873539401159806 0.049780243676970065
6252.0 0.056466503442353426 0.06062440253345916 0.05862490703940462 0.0608802931245352
6502.0 0.07571356298392719 0.0739613010233148 0.07472707867915954 0.07552037363539339
6752.0 0.09009172773265875 0.09138500658921946 0.09183980398186604 0.09160045919901992
7002.0 0.11581198515612474 0.1107713779019941 0.1172693382388306 0.1127805863466912
7252.0 0.13303498949399892 0.1319499068060975 0.13433404459823292 0.13320067167022298
7502.0 0.15712416293998455 0.15907069437963767 0.15923672454713872 0.15998
7752.0 0.19357703298083548 0.18612909328624316 0.19443564505948466 0.18955097217822528
8002.0 0.22224753214317464 0.21645566031340518 0.2226118387419431 0.21803111305919373
8252.0 0.25859069779829413 0.25192523415210283 0.2594612398997609 0.2551412973061995
8502.0 0.2877056916329856 0.2853211631659456 0.289602669742027 0.2876214480133487
8752.0 0.3182717235043571 0.3289260320751711 0.32144977155482696 0.3294616072488578
9002.0 0.36677762560841665 0.3648557828482486 0.36379368522549205 0.36899181896842614
9252.0 0.4080120020274989 0.40635469223117654 0.413117822062109 0.4086220655891103
9502.0 0.4449921977465954 0.44818662930776954 0.4517512640774775 0.4513022587563204
9752.0 0.4958737360016273 0.4905115416914375 0.5002903869981693 0.49272250145193497
10002.0 0.532557344280382 0.5286714049976995 0.5359821868999177 0.53171
10252.0 0.5731374263363008 0.5769348437150946 0.5742651319503052 0.5794928713256599
10502.0 0.6103712635683886 0.6111023303339265 0.6129118442466506 0.6112430645592213
10752.0 0.6509255265862715 0.653048849543281 0.6516435277572244 0.6539432582176389
11002.0 0.6927966208288503 0.6807190985332282 0.6879039809080719 0.6806534395199045
11252.0 0.7032302295414812 0.7120793834559799 0.7044934271189911 0.7109035224671357
11502.0 0.7337497688744582 0.7364347854910008 0.7282031986929532 0.7381336410159935
11752.0 0.7601087667802879 0.7614356442179369 0.7626951325058252 0.7608538134756627
12002.0 0.7687622463283276 0.7727018525066818 0.7747626757390581 0.7715138738133788
12252.0 0.7949143210868331 0.791121230027201 0.7900711356518872 0.7874239503556784
12502.0 0.7996605964198694 0.7894871035720684 0.8007633890977184 0.7883100000000001
12752.0 0.8048601592994109 0.7957945441340732 0.7960830132752499 0.7943939804150666
13002.0 0.7985311751231435 0.7945748054403635 0.7922005549416186 0.7901939610027748
13252.0 0.7772296609801855 0.7879518412210678 0.7743028130095162 0.7821438715140651
13502.0 0.778291015670507 0.7737002841418319 0.7726022228037956 0.767313863011114
13752.0 0.7438389168261181 0.7510373288143909 0.7419247794976986 0.7456637096238975
14002.0 0.7310602820656618 0.7330396095166576 0.7223421522533611 0.7276836117107613
14252.0 0.7001404098579442 0.7093186642191741 0.6967854451676464 0.7044734839272259
14502.0 0.6745047391265614 0.6766605782009345 0.6683296685556995 0.6690533416483428
14752.0 0.6450756227165081 0.648807464090611 0.6374427617516298 0.6396331872138088
15002.0 0.6086241555460401 0.6062911091024977 0.6012492445268663 0.60041
15252.0 0.5732486243639657 0.5670501952919564 0.5648659846919518 0.5611828243299235
15502.0 0.535644024542175 0.5308984420556975 0.5265673896116673 0.5254526328369481
15752.0 0.4821653779645881 0.492220058221697 0.47926707848011285 0.48478239633539244
16002.0 0.4555166556723307 0.4518142133169867 0.44705340815959793 0.44529223526704087
16252.0 0.41005459474828787 0.40974674979335757 0.407967282080783 0.40348203983641046
16502.0 0.3739416904817581 0.3715951663480391 0.37007266111684173 0.3655918503633056
16752.0 0.32319989446971814 0.3322213698320808 0.32125663942858607 0.3293816062831971
17002.0 0.29408709062622773 0.29657722810477427 0.28873538433907947 0.2926114436769217
17252.0 0.2602652527557012 0.259900124767748 0.25653336088971723 0.2563112826668045
17502.0 0.2231584906333083 0.22658667115737696 0.22088047355110177 0.22506
17752.0 0.20361295855869424 0.19656557610708517 0.20101634270211946 0.19329100508171354
18002.0 0.16989507228474124 0.1662057024821695 0.1657394917619376 0.16597082869745883
18252.0 0.1422945713070888 0.14261151151627763 0.14075640937549352 0.1416507037820469
18502.0 0.12361286042565414 0.1200190297978823 0.12154026126341298 0.11946060770130633
18752.0 0.10299662139444973 0.10165418991263027 0.10081698499312533 0.10118050408492497
19002.0 0.08614416572389073 0.0834443257863786 0.08304108003060863 0.08297041520540016
19252.0 0.06750161072686114 0.06770041920359762 0.0678689448595542 0.0686103393447243
19502.0 0.057141007143662076 0.056079849261858765 0.05604780471743118 0.05608028023902359
19752.0 0.047992352789676826 0.044540453253613936 0.04663096829428527 0.044960233154841475
20002.0 0.03574731392023274 0.03504414906686725 0.035583935469663104 0.036120000000000006
20252.0 0.028263373516040812 0.02833367471176294 0.028901592302006104 0.02861014450796151
20502.0 0.02218823570637854 0.022469676178830257 0.021710383185511703 0.02312010855191593
20752.0 0.018093728833805042 0.017199262820235164 0.018186325538730376 0.017700090931627697
21002.0 0.013581445765190516 0.01312817747152901 0.014169400868269665 0.013790070847004341
21252.0 0.009743418817647204 0.010312829639405873 0.00998511826602584 0.01083004992559133
21502.0 0.007499077981176145 0.007808429273882745 0.007886018894539434 0.008540039430094473
21752.0 0.004146433863455657 0.0055848370355762985 0.004904628357037815 0.006320024523141786
22002.0 0.004928747338733705 0.004047851654643579 0.005073284627013232 0.004860025366423136
22252.0 0.0035091839184305937 0.0031000528295355117 0.0039355146753107615 0.0036600196775733768
22502.0 0.001879216894400851 0.002212891367332834 0.0025163047593144707 0.00301
22752.0 0.0015398567806159972 0.0014112251324093976 0.0021365298724200107 0.002050010682649362
23002.0 0.0014374494199717227 0.0012252729219723632 0.0016453717745865675 0.001780008226858873
23252.0 0.0008432492801981214 0.0010939117358784343 0.0011444377890211697 0.0015400057221889453
23502.0 0.0010827555124511314 0.00039785099355840183 0.0014186280558604776 0.0010400070931402795
23752.0 0.0002259841467035775 0.00039236765559251123 0.00044467125914198126 0.001060002223356296
24002.0 0.00018881520616272296 0.0003176359829404213 0.0005603726655579688 0.0007000028018633279
24252.0 0.00014272981816027832 0.00022126199384429155 0.0005188288888004351 0.000680002594144444
24502.0 0.00018005831908008685 0.00017329312356632645 0.0003375764041086887 0.0006700016878820205
24752.0 0.000370584990180268 0.0001292896043824404 0.0006034529310830785 0.0006800030172646554


==> data/slice-2-exact.dat <==
t CF
0.0 0.9967471704969098
33.82828282828283 0.9978179632072481
67.65656565656566 0.998549310689733
101.48484848484848 0.9990388223069028
135.31313131313132 0.9993556063564046
169.14141414141415 0.9995457142940509
202.96969696969697 0.9996363309171905
236.7979797979798 0.9996390281735099
270.62626262626264 0.9995529558572714
304.45454545454544 0.9993683117342108
338.2828282828283 0.9990744249691595
372.1111111111111 0.998651845278892
405.93939393939394 0.9980972529719543
439.7676767676768 0.9973891792248276
473.5959595959596 0.9959844892769344
507.42424242424244 0.9922171678669081
541.2525252525253 0.9858985418356067
575.0808080808081 0.9803034313683423
608.9090909090909 0.9772444770192008
642.7373737373738 0.9729006860003669
676.5656565656566 0.959515215870127
710.3939393939394 0.9312278863675651
744.2222222222222 0.8891224813082514
778.0505050505051 0.8399676403506432
811.8787878787879 0.7909790403897022
845.7070707070707 0.7461238753131674
879.5353535353536 0.705825148733632
913.3636363636364 0.6705544856319268
947.1919191919192 0.6423823350326548
981.020202020202 0.6208909204360398
1014.8484848484849 0.60449998659078
1048.6767676767677 0.593626898967193
1082.5050505050506 0.5868733886883756
1116.3333333333333 0.581950460208703
1150.1616161616162 0.5778383312406563
1183.989898989899 0.5721618088636777
1217.8181818181818 0.5615629223825432
1251.6464646464647 0.5412711161224868
1285.4747474747476 0.5067941888150205
1319.3030303030303 0.4579988060807623
1353.1313131313132 0.39703543629876265
1386.959595959596 0.32872597326770886
1420.7878787878788 0.26182664407906037
1454.6161616161617 0.20358779279668376
1488.4444444444443 0.1580953548435239
1522.2727272727273 0.1274445647440628
1556.1010101010102 0.10990052699158316
1589.9292929292928 0.10125423720615896
1623.7575757575758 0.09751066597051264
1657.5858585858587 0.09507709722235391
1691.4141414141413 0.09161205162465505
1725.2424242424242 0.08657843356219377
1759.0707070707072 0.08035862325318553
1792.8989898989898 0.07381399258745583
1826.7272727272727 0.06790667596763575
1860.5555555555557 0.06316174340841398
1894.3838383838383 0.059702791461699274
1928.2121212121212 0.0573774583641138
1962.040404040404 0.05580614155311178
1995.8686868686868 0.054607304521376146
2029.6969696969697 0.05352560594216799
2063.5252525252527 0.05241539762129731
2097.3535353535353 0.05124111700752243
2131.181818181818 0.05004622973330097
2165.010101010101 0.04889738092371204
2198.838383838384 0.04785214042334014
2232.6666666666665 0.04693753258633558
2266.4949494949497 0.04615260268547762
2300.3232323232323 0.04548490963304402
2334.151515151515 0.044911526324917316
2367.979797979798 0.04440317776319501
2401.808080808081 0.043939467801558205
2435.6363636363635 0.04351144026800775
2469.4646464646466 0.043112746509148314
2503.2929292929293 0.04273795976529895
2537.121212121212 0.042386554003091666
2570.949494949495 0.04206069624302921
2604.777777777778 0.041759328889209454
2638.6060606060605 0.04147916158914662
2672.4343434343436 0.04121943500154113
2706.2626262626263 0.040980359972560325
2740.090909090909 0.040759357118125894
2773.919191919192 0.04055329590672714
2807.747474747475 0.040361190377363916
2841.5757575757575 0.04018183451535195
2875.40404040404 0.0400129822222176
2909.2323232323233 0.03985444406745549
2943.060606060606 0.03970724216922115
2976.8888888888887 0.03956923348581676
3010.717171717172 0.03943664408225719
3044.5454545454545 0.0393096148831059
3078.373737373737 0.03919116368784828
3112.2020202020203 0.03908172673495011
3146.030303030303 0.038979199240041826
3179.8585858585857 0.03888187697649173
3213.686868686869 0.03878838670221155
3247.5151515151515 0.03869779885813615
3281.343434343434 0.038611692698045194
3315.1717171717173 0.03853305712084071
3349.0 0.038460359804503054


==> data/slice-2.dat <==
# t0 = 2651.0
t MASH_jump MASH_no_jump MISH_jump, MISH_no_jump
0.0 0.9958111203478853 0.9979769868987546 0.9913367671447807 0.9909574783419179
3.0 0.9959941874071049 0.9981069737991685 0.9914600785580623 0.9910124786501965
6.0 0.9961977284879403 0.9982153583319734 0.9916063674100083 0.9910874790159185
9.0 0.9962460456393802 0.9983336159671427 0.9915555471972466 0.9911724788888682
12.0 0.9963036105063151 0.9984985709870934 0.9915352453139489 0.9912474788381134
15.0 0.9963937266244226 0.9986173857138764 0.9915681281981199 0.9912824789203206
18.0 0.9963488982916583 0.9987134816293336 0.9915649957454887 0.9913624789124894
21.0 0.996458957769021 0.9988586136313198 0.9915701265449403 0.9914374789253164
24.0 0.9966434451333613 0.9989483873824831 0.9916740143546109 0.991467479185036
27.0 0.9966748396889308 0.9990086255714152 0.991629590466462 0.9914674790739763
30.0 0.9967338148739896 0.999083735526613 0.9916543618087592 0.9914924791359047
33.0 0.9968294030428737 0.9991472923929008 0.9916022557178528 0.9915024790056394
36.0 0.9968913784892445 0.9991947927057264 0.9915993111337975 0.9915124789982779
39.0 0.9969422208068431 0.9992752654190371 0.9915647895477698 0.991537478911974
42.0 0.996996692793208 0.999333161075944 0.9916100487228172 0.9915624790251218
45.0 0.9970317020425646 0.9993565570784416 0.9915502816279591 0.9915024788757042
48.0 0.9970334249062387 0.9994155840332511 0.9915061994930503 0.9914774787654987
51.0 0.9970718828441861 0.999499756064395 0.9914881780322529 0.9914774787204451
54.0 0.9971595522282285 0.9995721888825398 0.9915334134777131 0.9914974788335338
57.0 0.9972790032997821 0.9996217495772859 0.9914898826878126 0.9914774787247068
60.0 0.997424633092433 0.9996755571048911 0.9915692537575964 0.9914274789231344
63.0 0.99746177783524 0.9997525477421464 0.9915593517416111 0.9914274788983795
66.0 0.9974865837043357 0.9998186193140092 0.9915319449390121 0.9914274788298625
69.0 0.9975582385599736 0.9998429391713657 0.9915246816251098 0.9913674788117042
72.0 0.9975150655255075 0.9998803376196194 0.9914308964221439 0.9913124785772413
75.0 0.9976400800800533 0.9999210672440105 0.9914645257531993 0.9912824786613145
78.0 0.9977146247830262 0.9999905043888966 0.9914077372134444 0.9912574785193431
81.0 0.9977723446942486 1.0000557931067775 0.9913879485402486 0.9912174784698714
84.0 0.9978462171066145 1.0000838434467854 0.9914040310808079 0.9911524785100777
87.0 0.9978280473977856 1.0001493614266308 0.9913228368105225 0.9910824783070922
90.0 0.9978830424594872 1.0001918147383566 0.9912193318245324 0.9910224780483295
93.0 0.9978731809170767 1.0002275602127264 0.9911388491862316 0.990947477847123
96.0 0.9978590799715134 1.0002879765777632 0.9910745587218854 0.9909074776863969
99.0 0.997853588480358 1.0003147383276836 0.991018112811664 0.9908324775452821
102.0 0.9979738963585298 1.0003429536236954 0.9910491092186826 0.990747477622773
105.0 0.9980056880223717 1.000399542315286 0.9909815219222295 0.9906824774538048
108.0 0.9979882944325469 1.0004303116653048 0.9908626294667564 0.9905824771565738
111.0 0.9981313966697481 1.0004437384362164 0.9908601307244674 0.9904724771503269
114.0 0.9981789348208825 1.0004711783599638 0.9908522379571681 0.990332477130595
117.0 0.9981281909293325 1.0004975632712854 0.9907429943452679 0.9902824768574859
120.0 0.998267249008836 1.000527872554564 0.9907883970776854 0.9901824769709928
123.0 0.9983673597735252 1.000537294740062 0.9907613895337474 0.9901124769034738
126.0 0.9982805762879563 1.0005803817464916 0.9906621907130441 0.9900324766554769
129.0 0.9983740981942753 1.000608123923003 0.9905882667983873 0.9899474764706669
132.0 0.9983835117900678 1.000632235368684 0.9905530901084645 0.9898824763827254
135.0 0.9985150408289224 1.0006329341058349 0.9905410233433314 0.9897274763525584
138.0 0.9985069658410098 1.0006379523109117 0.9903803945600612 0.9896324759509865
141.0 0.9984702660909203 1.0006321370480513 0.9902092341720327 0.9894374755230856
144.0 0.9985799860770612 1.0006450858684697 0.9901263018218005 0.9893424753157547
147.0 0.9986752016100787 1.0006590960778794 0.9900881930117649 0.9892074752204826
150.0 0.9986995852779326 1.0006679028459835 0.9900204400218312 0.9890774750511001
153.0 0.998619574550298 1.000673686502169 0.989802772276401 0.9889824745069308
156.0 0.9986534616145957 1.0006737050737127 0.9896717829230676 0.9888474741794574
159.0 0.9985701249178212 1.000686406069864 0.9894918498988432 0.9887024737296248
162.0 0.9985104109792197 1.000703984759339 0.9893339229740215 0.9886074733348075
165.0 0.9986073589639018 1.000702941106685 0.9893359883985705 0.9884074733399711
168.0 0.998584551994658 1.0007014682983775 0.9891881879847453 0.9882624729704701
171.0 0.9986787700656361 1.000691169198157 0.9891398201515154 0.9880774728495505
174.0 0.9986385214758388 1.0006821672751094 0.9889759855680952 0.987882472439964
177.0 0.9986396629558586 1.000670186935884 0.9888844025600547 0.9877324722110065
180.0 0.9986690958538271 1.0006679829895944 0.9887696906746803 0.9875474719242268
183.0 0.9985771564266035 1.0006583785454466 0.9885415891500547 0.9874074713539729
186.0 0.9985346407616503 1.000639790139515 0.9883885490336815 0.9872224709713727
189.0 0.9985610970433816 1.0006495701138043 0.9883317322399269 0.9870974708293306
192.0 0.9987424555576123 1.0006512423260785 0.9883697775743284 0.986917470924444
195.0 0.9986721761460425 1.0006548038724765 0.9880920510202378 0.9867774702301276
198.0 0.998485784334667 1.000649706359372 0.9878579510861536 0.9866074696448778
201.0 0.9983714229322251 1.0006729095930584 0.9875937607629721 0.986387468984402
204.0 0.9984204559962627 1.0006673588824768 0.9875288688366118 0.9862324688221722
207.0 0.9984367453626063 1.0006577423598326 0.9873418823937324 0.986067468354706
210.0 0.9984068427575515 1.000637580553053 0.9871295277582751 0.9858474678238194
213.0 0.9984146650711351 1.0006254265045695 0.9869303275717815 0.985682467325819
216.0 0.998553979036744 1.000610707913759 0.9868647920634586 0.9854324671619803
219.0 0.9984781331151831 1.0005928759679088 0.9866402300776393 0.9852374666005752
222.0 0.9984501276061918 1.0005895147083241 0.986498241205694 0.985082466245603
225.0 0.9984247286985315 1.0005790452410268 0.9862437534527695 0.9848874656093838
228.0 0.9984207057537264 1.0005551882174848 0.9861049827645803 0.9847174652624571
231.0 0.998375274062326 1.0005140090792297 0.985920504680033 0.9844874648012617
234.0 0.9983833856874579 1.0005051147122077 0.9858199909851197 0.9842774645499776
237.0 0.9985024653309851 1.0004862262391705 0.985704115085679 0.9840374642602877
240.0 0.9984240999029045 1.0004772554898813 0.9854249717755597 0.9838324635624296
243.0 0.9983586570612651 1.0004475339452574 0.9851956834917904 0.9836424629892088
246.0 0.9984957168479757 1.0004477317062097 0.9851206941604375 0.9834424628017354
249.0 0.9985499675598943 1.0004236888798501 0.9849942530292382 0.9832674624856327
252.0 0.998495720840732 1.0003937586202116 0.9847448548469233 0.9830574618621372
255.0 0.9984653267026073 1.000374736356045 0.9845059129392597 0.9828524612647824
258.0 0.998485216431136 1.0003534189800787 0.9844238874536559 0.9826474610597187
261.0 0.9984535712340712 1.0003119055790264 0.9842283733229822 0.9823774605709334
264.0 0.9984513250635753 1.000295869718785 0.9839876657888188 0.9821724599691646
267.0 0.9983982598432918 1.0002859895012812 0.9837557030539438 0.9819524593892578
270.0 0.9984340329029853 1.0002416645288197 0.9835295171583154 0.981667458823793
273.0 0.9984846158119641 1.0002124913571653 0.9833427632035038 0.9813724583569081
276.0 0.9984066902109439 1.0001955441623154 0.9831729012026283 0.9810924579322531
279.0 0.99842606889067 1.0001770860223285 0.9830696866493075 0.9808224576742166
282.0 0.9983711206121244 1.000163985787665 0.9828615268430455 0.9805774571538172
285.0 0.9982538684896854 1.0001491151651716 0.9825736670407632 0.9803124564341676
288.0 0.9981849075361652 1.0001349298345017 0.9823003192482708 0.9800674557507982
291.0 0.9981928364035322 1.0001098055832625 0.9821454461085385 0.9797524553636153
294.0 0.9982164476733526 1.000074656846299 0.9819505986568997 0.9794724548764967
297.0 0.9980376831941205 1.0000100390979316 0.9816157922688328 0.9791474540394808
300.0 0.9980689155668809 0.9999734283524941 0.9813869265743084 0.9788724534673166
303.0 0.9981612023169898 0.9999125605767024 0.9813602037342233 0.9785374534005093
306.0 0.998197726323802 0.9998869105748778 0.9811876444375038 0.9783074529691111
309.0 0.9982211084901064 0.999866879077484 0.9810462861803664 0.9780574526157155
312.0 0.998176615094492 0.9998269874549371 0.9808482182831966 0.9776774521205459
315.0 0.9981510203975791 0.9997659697894037 0.9806219526962718 0.9773474515548818
318.0 0.9979712374868985 0.9997032206934454 0.9803185382039571 0.9769874507963456
321.0 0.9979173156936593 0.9996509821251215 0.9800565324178586 0.9766824501413311
324.0 0.9977606637278944 0.9995912364732135 0.9797139551685894 0.976382449284888
327.0 0.9977648053470541 0.9995339620239678 0.9794937575371492 0.9760224487343939
330.0 0.997757497286796 0.9994912956701506 0.9792842369528348 0.9757074482105923
333.0 0.9976466048459486 0.999438771532095 0.9789588834359548 0.9753824473972087
336.0 0.9975451130300569 0.9993625722082808 0.9786835261807567 0.9749474467088155
339.0 0.9974973767748131 0.9993167168194383 0.9784280421812334 0.9745724460701054
342.0 0.9973967199898138 0.9992593822240128 0.9781875991302865 0.9742074454689978
345.0 0.9973134470506589 0.9991725885382018 0.9779806127877603 0.973852444951532
348.0 0.997340880226551 0.9991310022605762 0.9777476795213229 0.9735574443691989
351.0 0.9972100605575103 0.9990762149030871 0.977439070330708 0.9732174435976759
354.0 0.9970784997307139 0.998980164517563 0.9771022131828988 0.9727674427555331
357.0 0.9969237565925264 0.9989118581554999 0.9767994347414546 0.972412441998587
360.0 0.9968335815825583 0.9988496603650976 0.97647366722531 0.972022441184168
363.0 0.9968727655478163 0.9987511054742733 0.9762044709777525 0.9716424405111775
366.0 0.99677989291966 0.9986612033704477 0.976035967815258 0.9713024400899196
369.0 0.9967456092285785 0.9985972754262947 0.975728681832974 0.9709524393217047
372.0 0.9967640581719637 0.9985477824051128 0.9755969119490806 0.97063243899228
375.0 0.9966931906087819 0.9984738739796725 0.9753417724721354 0.9702774383544313
378.0 0.996634946157936 0.9984088017700452 0.9750374152882316 0.9700124375935383
381.0 0.9965571577632526 0.9983137538576867 0.9747323163008134 0.9696274368307909
384.0 0.9964498997861125 0.998216124882139 0.9744326074775582 0.9692674360815188
387.0 0.9965431172150864 0.9981337471764355 0.9742306647091238 0.9689474355766619
390.0 0.9964159014383007 0.9980754535225517 0.973887920411328 0.968687434719801
393.0 0.996591629546098 0.9979818814779774 0.9738846583327256 0.9683774347116458
396.0 0.9966143035387407 0.9978950576223637 0.9736440032829815 0.9680674341100083
399.0 0.9966720183400709 0.997843051344538 0.9733858069038293 0.9677774334645173
402.0 0.9967667632403094 0.9977912798874778 0.9732941412704397 0.9675074332353532
405.0 0.9966791962492704 0.9976952265667193 0.9729285646840046 0.9672224323214117
408.0 0.9965130239710591 0.9976338324698971 0.9725198544494804 0.9670474312996361
411.0 0.9965475500656241 0.9975210906108767 0.9723239673453621 0.9667574308099184
414.0 0.9964225124213275 0.9974608399205993 0.9720091451192089 0.9665024300228627
417.0 0.9962645958462224 0.997363472236723 0.9715540966628063 0.9661874288852418
420.0 0.9963520652104887 0.9973247322882478 0.9714120120732548 0.9660174285300303
423.0 0.996127415475219 0.9972402160880921 0.9709975959436314 0.9657574274939899
426.0 0.9960880443487026 0.997138797646403 0.9707900986891983 0.9654974269752468
429.0 0.9961615356091037 0.9970425307264499 0.9705955542996618 0.9652524264888859
432.0 0.9959872967677083 0.9969257714911907 0.9703417230355753 0.9650224258543078
435.0 0.9957480470098987 0.9968832916204864 0.9699291288292118 0.9648224248228221
438.0 0.9957306101248259 0.9968003985863999 0.9696945825248425 0.9645774242364563
441.0 0.995577839465165 0.9967178423158596 0.9692951277969069 0.9643774232378195
444.0 0.9954282805273138 0.9966195995307184 0.9689082738601759 0.9641074222706847
447.0 0.9953879181501112 0.9965313927528242 0.9686523051923008 0.9638474216307631
450.0 0.9953593161599708 0.9964247527832952 0.968299296744628 0.963567420748242
453.0 0.9955009649780134 0.9963686619442093 0.9681486985811769 0.9634024203717465
456.0 0.9953268096937663 0.9962689596306504 0.9675869524491045 0.9631424189673812
459.0 0.9952161065661773 0.9961813138069708 0.9671692706901764 0.9628924179231768
462.0 0.9951017644540899 0.9961162161345136 0.966783791503211 0.9626724169594788
465.0 0.9950029759922814 0.9960268687746799 0.9663376024842651 0.9624324158440063
468.0 0.9949367705843883 0.9959232063847654 0.9659501945614173 0.9621674148754865
471.0 0.9949134363370618 0.995783410911638 0.9654675567776514 0.9618674136688921
474.0 0.9946740914941604 0.9956446931692619 0.9647401358162941 0.9615374118503396
477.0 0.9944359900743124 0.9955092994066378 0.9639760257420826 0.9612024099400645
480.0 0.9941343144567428 0.9952989926502644 0.9630641196395898 0.9607624076602992
483.0 0.9939080370890738 0.9950140635436286 0.9622351927249381 0.9602424055879819
486.0 0.9935838985789185 0.9946539538517691 0.9611999496392883 0.9595974029998741
489.0 0.9929086241081849 0.994196928471436 0.9597333964074894 0.9587723993334911
492.0 0.9922695160041821 0.9937248549831674 0.9580466753809859 0.9578873951166885
495.0 0.9915947784522534 0.9931053686531823 0.9565268817999107 0.9569323913172045
498.0 0.991096668740654 0.992533461379325 0.9549310773364343 0.9559923873276933
501.0 0.9903219807572281 0.9918591916589271 0.9533236590789306 0.9548273833091477
504.0 0.9896862204406257 0.9910920258607092 0.9518701589788192 0.9535773796753975
507.0 0.9890173112717647 0.9903423670991143 0.9500025298812314 0.9524123750063248
510.0 0.9881625112920063 0.9896668639977381 0.9483689324181642 0.9514523709223311
513.0 0.9876007635476199 0.9889579298581571 0.9472364653218195 0.9503873680911633
516.0 0.9869457882762064 0.9883598377207139 0.9458605443095977 0.949502364651361
519.0 0.9865329779908264 0.9877766906528528 0.9448502117949142 0.9486573621255295
522.0 0.9858448889903803 0.9872729999119149 0.9435807089485981 0.9477873589517725
525.0 0.9852806300755618 0.9868356767789142 0.9425027323824289 0.947052356256831
528.0 0.984928811937917 0.9865085779686014 0.9415795952528846 0.9464423539489882
531.0 0.9845993137026967 0.986198540496206 0.9405957526678379 0.9458273514893818
534.0 0.9844292625198079 0.9859137952915419 0.9399324451840116 0.945277349831113
537.0 0.9841355676811654 0.9855812876869525 0.9390759390565112 0.9446523476898477
540.0 0.9836289352323382 0.9851509871451438 0.938076825620088 0.9439073451920642
543.0 0.9831833767288414 0.9847511811916121 0.9372677748456759 0.9432573431694372
546.0 0.9829580700320423 0.9842741655129698 0.9367012141625659 0.9426073417530355
549.0 0.9824795302913772 0.9838139209837696 0.9358536261710795 0.9419473396340655
552.0 0.9819239105784083 0.9833523074138557 0.9347409828075034 0.9412423368524572
555.0 0.9815480331160101 0.982930447270321 0.9340480692246245 0.9406773351201732
558.0 0.9813526191837891 0.9824069315784288 0.9334590303823931 0.9399373336475759
561.0 0.9808862799676505 0.9818688581891025 0.9326863476891075 0.9392473317158693
564.0 0.9804056077867617 0.981427242664047 0.9318505640344887 0.9386023296264101
567.0 0.980315765800639 0.9809897601569834 0.9314100294910262 0.9379623285250738
570.0 0.9801157211720467 0.9805894895367439 0.9309396310194175 0.9373423273490776
573.0 0.9797794703588474 0.9801278744076556 0.9301667713586876 0.9366723254169285
576.0 0.9794801192264881 0.9798006499758252 0.9295126203192505 0.9361323237815509
579.0 0.9790435282239532 0.9794527205359931 0.9289175499910892 0.9356023222938751
582.0 0.9788026985330912 0.9791947011440123 0.9283489051309458 0.9351173208722628
585.0 0.9786122543792203 0.9789667027472385 0.9277541379129851 0.9346973193853448
588.0 0.9783056092273639 0.9787060434295812 0.9271559362751068 0.9342723178898407
591.0 0.9779950444473247 0.9784936184394317 0.9264604498722468 0.9338823161511247
594.0 0.9776876944752797 0.978228341940208 0.9256579547574944 0.933492314144887
597.0 0.977616675758285 0.9779765955763665 0.9253151563088818 0.9330673132878909
600.0 0.977273641246564 0.9777209808663201 0.9246793368064149 0.932597311698342
603.0 0.9769850156295815 0.9774082163310126 0.9240720392711508 0.9320873101800982
606.0 0.9767050025874772 0.9770800628376854 0.9233678446199389 0.9315373084196116
609.0 0.9762663023087725 0.9768064309891813 0.9227182147584884 0.9310823067955369
612.0 0.9759599959704036 0.9764463003022242 0.9220051520025114 0.93057230501288
615.0 0.9756540343411145 0.9761508945836993 0.9213263452281887 0.9300923033158631
618.0 0.9753666688337533 0.9757630146279789 0.9208737409922891 0.9296123021843525
621.0 0.9749222298678697 0.9753736170934556 0.9202669493777171 0.9290373006673734
624.0 0.9746329298637205 0.9749490495997342 0.9195672710504986 0.9284772989181777
627.0 0.9743461791587459 0.9744957710278699 0.9188963257341634 0.9278272972408145
630.0 0.9739092601887487 0.9740699997617305 0.918119759704784 0.9272622952993993
633.0 0.9734547268574968 0.9735820221005189 0.9173749587366964 0.9266272934373969
636.0 0.9732159687072485 0.9731835532523773 0.9168183105721132 0.9261022920457765
639.0 0.9728832616085902 0.972750491065429 0.9162497573688292 0.9255072906243936
642.0 0.9725313184224815 0.9722567485421836 0.9155270876793535 0.9248822888177193
645.0 0.9722634863391668 0.9718206626643245 0.9148517704286929 0.9242772871294261
648.0 0.9716554477611371 0.9712331080165084 0.914082205075025 0.9235022852055127
651.0 0.9713951371926087 0.9706590544883615 0.9133364912995708 0.9226672833412284
654.0 0.9709290845394911 0.9699504722370499 0.9124802202615829 0.9217672812005507
657.0 0.9700919807450301 0.9692474874146421 0.9113649886474765 0.9208772784124717
660.0 0.96887176181883 0.968327239475256 0.9099298702739724 0.9197822748246758
663.0 0.9676617908392745 0.9669789832383195 0.9084672778474792 0.9183372711681947
666.0 0.9663240048384831 0.9654912373387746 0.9068937542481501 0.9168422672343858
669.0 0.9644163574689524 0.963583362097186 0.9048847178412378 0.9149922622117946
672.0 0.9621742532699553 0.9612593549052599 0.9027669613159715 0.9127722569174034
675.0 0.9598653163486519 0.9585534576820659 0.9006632147650854 0.9102272516580369
678.0 0.9572532934078438 0.9555234646238785 0.8979759400403855 0.9073622449398502
681.0 0.9534724677901877 0.952127587637191 0.8942116185441568 0.9042722355290466
684.0 0.949061264979819 0.9483629982981617 0.8899954838857851 0.9009122249887098
687.0 0.9449409021997415 0.9442373143433024 0.886144727263834 0.8971422153618182
690.0 0.9399367397481642 0.9398704784342946 0.8817877527091913 0.893207204469382
693.0 0.9350394214765833 0.9346869342033383 0.87748463102549 0.8887271937115776
696.0 0.9295887075527971 0.9293445367197302 0.8724218572280912 0.8840971810546431
699.0 0.9243503040629134 0.924123820089414 0.8678415440981102 0.8796071696038603
702.0 0.9195122137163849 0.9188480740653222 0.8633693077166765 0.8750571584232694
705.0 0.9146976992650944 0.9136849079654221 0.8589020448207274 0.8706171472551122
708.0 0.9088813242842261 0.9084405413653212 0.8537571797141709 0.8660221343929493
711.0 0.9033812585981557 0.9032893626683042 0.849122743713016 0.8616121228068593
714.0 0.8989335860748171 0.8986412761589155 0.8452169694588245 0.8575771130424238
717.0 0.8941599621729005 0.8939637325932922 0.8411295278217088 0.8536571028238197
720.0 0.8896535013354542 0.8896983491319089 0.8369765557621969 0.8499620924413894
723.0 0.8850939465353241 0.8855933953709479 0.833078009575529 0.846407082695024
726.0 0.8806412752664773 0.8811890971761631 0.8292533377966556 0.8426820731333446
729.0 0.8762185168287916 0.8769475380516242 0.825762222919937 0.8391220644055574
732.0 0.8724121249403305 0.8732469621223105 0.8223307465745656 0.8359670558268665
735.0 0.8686811703436976 0.8695702250403955 0.8194807440905679 0.8328720487018603
738.0 0.8652274654319033 0.865924518307782 0.8164336142174252 0.8298020410840357
741.0 0.8618324597582389 0.8623872379487956 0.8136942431244724 0.8267020342356077
744.0 0.8584993449422739 0.8589299189412858 0.8107396566119629 0.8238070268491416
747.0 0.8555619307072776 0.855654373722817 0.808169222220195 0.8210520204230556
750.0 0.8528103551803704 0.852533994867462 0.8059157362172894 0.8184170147893407
753.0 0.8502065227634238 0.8493389128356851 0.8034464567466263 0.8158020086161419
756.0 0.8468996556395674 0.8462874128797022 0.8005724541300209 0.8132070014311353
759.0 0.843717730789566 0.8433553018187584 0.7978497214680929 0.8107419946243037
762.0 0.8405438773475323 0.8399867259103527 0.7955881810397267 0.8079219889704525
765.0 0.8375613728383263 0.8370700946000668 0.7932234362746211 0.8054019830585908
768.0 0.8349055122753422 0.8342719463232457 0.7911960618344126 0.8030519779901546
771.0 0.8319065827921575 0.8314889816662894 0.7887370066932027 0.8006269718425169
774.0 0.8292354298403276 0.828888924975551 0.7865647996382502 0.7983819664119991
777.0 0.8267656273976509 0.8261207299676661 0.7845864930273977 0.7959919614662326
780.0 0.8245564294653057 0.8238944764379322 0.7827843938231258 0.7940469569609846
783.0 0.8226261710354804 0.8211389757015575 0.7811334537898679 0.7916619528336346
786.0 0.8203078281671665 0.8188678663337831 0.7791927729710839 0.7896469479819326
789.0 0.8180695629798482 0.8168030767478517 0.7771390407801113 0.787771942847602
792.0 0.8148797250279518 0.8145057348316378 0.77432080165033 0.7856469358020042
795.0 0.8125784476892782 0.8122676485660151 0.7721326781000235 0.7836369303316952
798.0 0.8105421271571206 0.8100708533491847 0.7703982210638363 0.7816269259955528
801.0 0.8086417751283043 0.8079772978777094 0.7684611985341724 0.7797819211529964
804.0 0.8065930828816306 0.8062093579642104 0.7664429602031062 0.7781619161074005
807.0 0.8047543869819651 0.8041790591818946 0.764562997075033 0.7762769114074928
810.0 0.8031647858526343 0.802187749669734 0.7630009711818133 0.774456907502428
813.0 0.8010050470755622 0.8002578651246156 0.7610815718743172 0.7727269027039297
816.0 0.7985711235581496 0.7982710848611912 0.7587715947927419 0.7708768969289871
819.0 0.7963713779179458 0.7963945436097832 0.7565767511949442 0.7691418914418781
822.0 0.7945231761077001 0.7946063102780077 0.7547459565926969 0.7675668868648916
825.0 0.7930236354610719 0.7927555175009363 0.7526749765882319 0.7658068816874416
828.0 0.791159709434306 0.790964602576295 0.7504056762585388 0.7641668760141908
831.0 0.7894220686728818 0.7891170053040123 0.7482733834572662 0.7624618706834587
834.0 0.7872497398135858 0.7873885845197237 0.7458679327745068 0.7608818646698321
837.0 0.7851833147210782 0.7854946895413675 0.7435795896327451 0.7591618589489741
840.0 0.7830582628260794 0.7837983582525268 0.7410374448961076 0.7575318525936123
843.0 0.7807732639378825 0.7822252460456579 0.7383665511457418 0.7559518459163779
846.0 0.7791310629791747 0.7804069795980468 0.7360000530217194 0.7541118400001325
849.0 0.7769183971853216 0.778470711641006 0.7330906168039704 0.7521768327265421
852.0 0.7748567019843227 0.7768357635004008 0.7303613072010235 0.750251825903268
855.0 0.7728075606280798 0.7751225953705688 0.7279122229571352 0.7482218197805575
858.0 0.7704360129608742 0.7734795596927454 0.724793434530133 0.7462418119835863
861.0 0.7684521366652363 0.7716872491407616 0.7220764674800785 0.7439518051911688
864.0 0.7663049011515716 0.7699094891074874 0.7189982636266461 0.741671797495659
867.0 0.764384803231278 0.7679614268175401 0.7162758601450151 0.7392117906896505
870.0 0.7620475917805972 0.7661013403658945 0.713137516947855 0.7367267828437926
873.0 0.7595970022188764 0.7639458750867653 0.7100397292940088 0.7339567750993232
876.0 0.7575475419495342 0.7620074608593922 0.7070086946155334 0.7313317675217366
879.0 0.7551492435106323 0.7599566499874614 0.7038930122501029 0.7285217597325306
882.0 0.7534627423788456 0.7580510935676359 0.701239049416352 0.7258517530976236
885.0 0.7510824708081435 0.7559790619470084 0.6984231356058662 0.7231717460578391
888.0 0.7487397825327998 0.75396430682422 0.695506983698651 0.7205267387674592
891.0 0.7470820917667729 0.7518126595683932 0.6932128370287184 0.7178617330320927
894.0 0.7447296965107413 0.7495930266905236 0.6902042901985675 0.7149017255107256
897.0 0.7423971242898108 0.7475076985658661 0.6874752718269048 0.7122267186881795
900.0 0.7405715922479981 0.7455601952951292 0.6850364028022873 0.709636712591007
903.0 0.738096801429776 0.743457407331033 0.6822670141250651 0.7069417056675353
906.0 0.7358902846349358 0.7416934953249724 0.6795425044519531 0.7047216988562612
909.0 0.7340534886780214 0.7396938286622428 0.6773272069506852 0.7023366933180174
912.0 0.731852279596318 0.7381006226418163 0.6750219817708966 0.7002466875549545
915.0 0.7297658085035215 0.7363182824082318 0.6727550680355306 0.6979316818876702
918.0 0.7286598946979663 0.7343874823030444 0.6710891588667339 0.6955466777228972
921.0 0.727487378930481 0.732647414540611 0.6693194860264777 0.6934316732987151
924.0 0.7259825110136958 0.7308391539410194 0.6673853684585075 0.6912216684634213
927.0 0.7239302113574895 0.7291551092388538 0.6653808439679776 0.68900166345211
930.0 0.7222273483206947 0.7275527744460312 0.6633487281651981 0.6869466583718205
933.0 0.7208351097708272 0.7260023238969665 0.6616700414424136 0.6850016541751036
936.0 0.718936132897323 0.7242230183411817 0.6595420467550385 0.6829516488551168
939.0 0.717663366174115 0.7225554354760594 0.6579755210973876 0.6810466449388028
942.0 0.7160174523554099 0.7208428102139601 0.6561974435559452 0.679026640493609
945.0 0.7141104497279712 0.7191967174032631 0.654467414364698 0.677026636168536
948.0 0.7125719768807025 0.7175828167475663 0.6529446048593156 0.6750466323615122
951.0 0.7106836204563802 0.7159522002383383 0.6511041869736999 0.6731766277604674
954.0 0.70898009482177 0.7142750531783887 0.6492076385065774 0.6712516230190964
957.0 0.7074895484918561 0.7126978698308305 0.6477374245874571 0.6692466193435616
960.0 0.7056920607772724 0.7110299435605654 0.6457809567453325 0.6672966144523919
963.0 0.7040315511060262 0.709282420206308 0.643870854661913 0.6651866096771366
966.0 0.7030596847438132 0.7077770017743635 0.6424435963467608 0.6633666061089909
969.0 0.70187624051764 0.7061954052528686 0.6408988779660552 0.661501602247195
972.0 0.7003836410789698 0.7047572691218063 0.6392674084187455 0.6597465981685211
975.0 0.698756685097887 0.7032542138664272 0.6372203495318154 0.6578865930508738
978.0 0.6973058774013653 0.7017034892662444 0.6355810013951839 0.6559015889525036
981.0 0.6959798549824168 0.7002021563676856 0.6340267922387179 0.6540565850669807
984.0 0.6947232243837338 0.6986471542831154 0.6323534084148191 0.6520965808835211
987.0 0.6931101180763362 0.6970481256416142 0.6306922416088176 0.6502865767306041
990.0 0.691714593718838 0.6956680339669875 0.6290339608454578 0.6485865725849022
993.0 0.6900434586923633 0.6940962050148899 0.6274038904927107 0.6466915685097263
996.0 0.6885083006716178 0.6925404218799912 0.6258949522632482 0.6448865647373807
999.0 0.6873423842617288 0.6910530772676828 0.6244786949169063 0.6431015611967373
1002.0 0.686194146225793 0.6895838557868416 0.6230688855740203 0.641361557672214
1005.0 0.684818400345655 0.6880041323688902 0.6217152169163 0.6394815542880423
1008.0 0.683284898981839 0.6865622364078197 0.6202124859731535 0.637776550531215
1011.0 0.681530354946465 0.6851611303510602 0.618514811518289 0.6360965462870288
1014.0 0.6804804247311566 0.6835327229710447 0.6174160773786741 0.6342465435401935
1017.0 0.6792130129863043 0.6821643053807737 0.6161275545828756 0.6325365403188865
1020.0 0.6783169022545411 0.680701626081222 0.6152297023303018 0.6309165380742559
1023.0 0.6776104862621731 0.6794614987505199 0.6142489286157863 0.6295065356223216
1026.0 0.6763560872868037 0.6779765458458766 0.612830759650959 0.6277865320768992
1029.0 0.6752104140926588 0.6765733449974797 0.6117413769126983 0.6262015293534423
1032.0 0.673893192496048 0.6751700743864907 0.6105348258565878 0.6245965263370646
1035.0 0.6721987879991888 0.6738974803215593 0.6087223084506105 0.6231665218057711
1038.0 0.6713144180929737 0.6725346317579154 0.6077416668300863 0.6216065193541671
1041.0 0.6699650084278889 0.6712033384129679 0.606489148060052 0.6201115162228702
1044.0 0.6686083298827644 0.6699980725630879 0.6053834061934885 0.6187665134585155
1047.0 0.6674203008297046 0.668741909461031 0.6042802477930342 0.6173765107006195
1050.0 0.6661100297348077 0.667524811249041 0.6029833543092444 0.6159765074583858
1053.0 0.6652313174953236 0.6662632379101907 0.602123980041763 0.6145865053099502
1056.0 0.6645158239213602 0.6650306475718608 0.601488636389181 0.613136503721591
1059.0 0.6636035057444608 0.6638830548066282 0.6006108507139838 0.6118165015271267
1062.0 0.663171044965069 0.6626548645009 0.6000424950106952 0.6105215001062375
1065.0 0.6621325738785809 0.6613964084632465 0.5991025580968748 0.6092014977563953
1068.0 0.6607443160264173 0.6600543780510716 0.5978433717468433 0.6078064946084294
1071.0 0.6597823253839983 0.6587998001013231 0.5969745513043491 0.6064464924363783
1074.0 0.6590539717432353 0.6574733108463395 0.5962477446608103 0.6049864906193617
1077.0 0.6581551380844542 0.6563030151359278 0.595171101865906 0.6037814879277547
1080.0 0.6572435379355112 0.655210116120479 0.5944072892891082 0.6026264860182232
1083.0 0.6558168744892717 0.6541195823031069 0.5930386434921803 0.6014614825966087
1086.0 0.6551878486153574 0.65296319556352 0.5923074740799307 0.6003114807686852
1089.0 0.6540377343304861 0.6518410906775053 0.5913947999020808 0.5991464784869999
1092.0 0.6529188308450546 0.6506954867422624 0.5902482727333598 0.5978964756206818
1095.0 0.6518782733563896 0.6497122382098022 0.5892098289450298 0.5968314730245724
1098.0 0.6508492461347732 0.6486962593451656 0.5882523203698767 0.5957214706308009
1101.0 0.6496501141683891 0.6475297652651386 0.5872872528584402 0.5945064682181321
1104.0 0.6491399277430201 0.6463330014506377 0.5868949340049936 0.5932764672373351
1107.0 0.6477779940965666 0.6454224231521295 0.5856862860740432 0.5923264642157152
1110.0 0.6465812128394249 0.6444241624634176 0.5847759750577933 0.5912514619399377
1113.0 0.645347503657214 0.6433890535902016 0.5835250729704019 0.5902114588126824
1116.0 0.6443363068212734 0.6424595328222039 0.5826520204889447 0.5892614566300513
1119.0 0.6433385117651702 0.6414734935711983 0.5815630397234578 0.5882064539075994
1122.0 0.6424725066530866 0.6403983862911615 0.5807753980052895 0.587111451938495
1125.0 0.6414828893015132 0.6393636766323187 0.5798533200263737 0.5861064496333002
1128.0 0.6407999815609489 0.6383233841466313 0.579178039459921 0.5850364479450987
1131.0 0.6392228981560532 0.6373862103131674 0.5778548722860416 0.5840814446371807
1134.0 0.6380496862409207 0.6364146425106623 0.576795721671734 0.5831064419893042
1137.0 0.636965785921959 0.6354057185103038 0.5757412181204417 0.5820864393530454
1140.0 0.6361511891256741 0.634443841392478 0.5749414229444855 0.5810614373535574
1143.0 0.6351456566933038 0.6333762634855026 0.5741249030197567 0.5799714353122576
1146.0 0.6340163016097136 0.6323840855978375 0.5732256106147384 0.5789214330640265
1149.0 0.6329251217443347 0.6314719068133136 0.5720167962442403 0.5779564300419906
1152.0 0.6317900452038053 0.6304825266349487 0.5710774474778012 0.5769614276936187
1155.0 0.6309736633178411 0.629380328480352 0.5703720687790557 0.575906425930172
1158.0 0.630326179860504 0.6284384617488291 0.5697541319852303 0.57489642438533
1161.0 0.6298522634701686 0.627425803316306 0.5693016345786318 0.5738014232540865
1164.0 0.6288750651207313 0.6264131011313969 0.5684983486444076 0.5727564212458717
1167.0 0.6278549497514234 0.6253569596368876 0.5674374644497426 0.5716014185936612
1170.0 0.6267625723646043 0.6244904407197123 0.5664813104211012 0.5706214162032761
1173.0 0.6257319738686611 0.6234765916389285 0.5657434401123939 0.5695914143586004
1176.0 0.6248195950968852 0.622510844124913 0.5648108903832827 0.5686064120272261
1179.0 0.6236822207840963 0.6215995961201128 0.5636609987991965 0.567606409152497
1182.0 0.6225930846094314 0.6206597898236238 0.5625792010467725 0.5666014064480026
1185.0 0.6218313484748524 0.6199361788712725 0.5616490032797484 0.5657064041225083
1188.0 0.6208304005245577 0.618858215849627 0.560599984586031 0.5645414014999616
1191.0 0.6200771954908803 0.6177590051418055 0.5598611812864325 0.5633913996529533
1194.0 0.6189362363564826 0.616679991545909 0.5586849658318139 0.5621863967124147
1197.0 0.6184214880555262 0.6157327733531127 0.5579438743274853 0.5611013948596859
1200.0 0.617490932817628 0.6146717688992126 0.5567977508146964 0.5598763919943771
1203.0 0.6167748376168721 0.6135138263460185 0.5559338721768581 0.5585813898346805
1206.0 0.6158077734641176 0.6125347008249739 0.5546522535640229 0.557466386630634
1209.0 0.6150578328767414 0.6115275268794356 0.5539900807667257 0.556261384975202
1212.0 0.6139032556880655 0.6104703217664552 0.5527143868993151 0.5550513817859672
1215.0 0.6130059600595663 0.6092687611839245 0.5515651954195034 0.5537263789129886
1218.0 0.6118470448409047 0.6080600473829841 0.550196989851264 0.5523713754924746
1221.0 0.6111651758006768 0.6068591069704955 0.5492855506974935 0.5509963732138767
1224.0 0.6100347961273017 0.6057403631952016 0.5478359188623488 0.5497163695897972
1227.0 0.6087269564693237 0.6045859333907212 0.5464579488807997 0.5483613661448722
1230.0 0.6074634822353767 0.6032769355400242 0.5450143944902873 0.5468363625359863
1233.0 0.6060078748419195 0.601673181395103 0.5434535815086928 0.5450663586339538
1236.0 0.604068278259828 0.6002414248660234 0.5413832426822871 0.5434813534581068
1239.0 0.6024930520831082 0.598714600571815 0.5395360455997432 0.541771348840114
1242.0 0.6005171742424016 0.5969037438822842 0.537428459542848 0.5398513435711488
1245.0 0.598704414717276 0.5949268013326511 0.5354552922053679 0.5377763386382306
1248.0 0.5961433948859669 0.59278346099306 0.5330472768478927 0.5356563326181921
1251.0 0.593990666162828 0.5908838526982004 0.530965298402163 0.5337263274132461
1254.0 0.5916886495307371 0.5885290522117022 0.5284780241995191 0.5314113211950605
1257.0 0.5894113796060211 0.5860430655739657 0.5261019835779053 0.528916315254959
1260.0 0.5868722280060059 0.5832147159219824 0.5233349273248445 0.5262363083373184
1263.0 0.5837868837305721 0.5805476769743557 0.5202280285220459 0.5235413005700714
1266.0 0.5808755944058925 0.577426224145257 0.517467730813947 0.520346293669327
1269.0 0.5774673032662464 0.5745839136652569 0.5140364437045714 0.5175012850911093
1272.0 0.5744451094209855 0.5714422529452147 0.5108638841619951 0.5145012771597105
1275.0 0.5713137864972423 0.5680462342718671 0.5077700990656349 0.5111862694252477
1278.0 0.5671940136715773 0.5642781182384976 0.5040411137432625 0.5075862601027844
1281.0 0.5625913421933546 0.5601522789179089 0.5000471843048828 0.5037662501179607
1284.0 0.5580460671793191 0.5558691747794055 0.49597730502541615 0.4999812399432626
1287.0 0.5538379352688957 0.5516770865128718 0.4919721210520315 0.4960762299303027
1290.0 0.5494025054091741 0.547325827301508 0.4879438294015274 0.4921412198595735
1293.0 0.5447178311421191 0.5427224326960329 0.48375603884433216 0.4879462093900971
1296.0 0.5401190423743105 0.5381649480098808 0.4796167716146509 0.4838061990419291
1299.0 0.5358709040856 0.5334790357447868 0.47574546399959544 0.47948618936366005
1302.0 0.5307616716395975 0.5283853957528952 0.47100992265686853 0.47500117752480664
1305.0 0.5251438329763665 0.5228260092555825 0.4661248801217331 0.47008116531220034
1308.0 0.5202735553627861 0.5176297771807951 0.4617734578130138 0.4654811544336446
1311.0 0.5154612887926107 0.5122019255955952 0.45750547623223187 0.4607611437636906
1314.0 0.5101817367793707 0.5067509008444104 0.4529089434957966 0.4559861322723588
1317.0 0.5055979981332162 0.5007416144360796 0.44868608887087 0.4508961217152222
1320.0 0.4993899106720951 0.4948681958531346 0.443275184511966 0.44567110818796135
1323.0 0.49317958661389927 0.4891644530266853 0.43789019789395683 0.44066109472549475
1326.0 0.4871875563081577 0.4838125412717574 0.43287626495098674 0.43596108219066243
1329.0 0.4816863442048339 0.4780120638395292 0.42819769602971525 0.43096107049424015
1332.0 0.47562824684980387 0.47222593370182187 0.42322037431308995 0.42598605805093587
1335.0 0.4693020572771248 0.46694847572747344 0.41797314725285106 0.42133604493286814
1338.0 0.4631955710224977 0.46119043039624036 0.41262787695683195 0.41635103156969244
1341.0 0.4575366935775585 0.45557655549431425 0.40788040654841445 0.41147101970101635
1344.0 0.4520108876056734 0.45012686090731097 0.4031334265979903 0.4068460078335665
1347.0 0.4462075494032937 0.4447014936557014 0.39817663665852543 0.4020959954415917
1350.0 0.4407573207704439 0.43944527805019157 0.39357206443692694 0.3976809839301611
1353.0 0.435640822594068 0.433990260416647 0.3889564345761651 0.3930459723910864
1356.0 0.4306044458976802 0.4287611510234269 0.38454816839901296 0.38865096137042104
1359.0 0.4260602273526066 0.4236765539742201 0.38035974622555146 0.3842759508993656
1362.0 0.4211568836021089 0.4186872921857203 0.37637673070260746 0.3799409409418268
1365.0 0.4162735144416865 0.4140329579292561 0.37274480010119626 0.3759359318620003
1368.0 0.41166567540119375 0.40931075469428296 0.3688443493385845 0.3719009221108734
1371.0 0.40704747476916137 0.4047081118086958 0.3648766289188539 0.3679709121915723
1374.0 0.4022527654230745 0.4003837988943468 0.36085432080100943 0.36437090213580203
1377.0 0.39793641095112237 0.39580103109166254 0.3570894608862128 0.36047089272365224
1380.0 0.39325888794433445 0.3913698368902602 0.35303932303358015 0.3567558825983076
1383.0 0.38943916666502 0.38742623648512187 0.3497594775882276 0.353315874398694
1386.0 0.38495923495174067 0.3835136064258502 0.34622470468709843 0.3499558655617618
1389.0 0.3807558693800481 0.3794730952100191 0.34284608965286945 0.34645085711522416
1392.0 0.37689464278717283 0.3756573959350594 0.3395184894510313 0.3432608487962236
1395.0 0.37242225983887056 0.3719619525889681 0.33575726460884214 0.33999083939316155
1398.0 0.36848820612524547 0.368302536709976 0.33228400236233924 0.3369158307100059
1401.0 0.36519291904318646 0.36465567796422654 0.3293359891255217 0.33381082333997286
1404.0 0.3614305685501918 0.36072877162804595 0.3261661541450489 0.3305108154153854
1407.0 0.3578171347613183 0.357204206228643 0.3230254338960779 0.32749580756358476
1410.0 0.35412374973523825 0.3537354623718592 0.3199100435244388 0.32452579977510887
1413.0 0.35091881119598833 0.35018439995727413 0.3171509975033057 0.3215607928774938
1416.0 0.3475595988622746 0.3468941043061366 0.3143297289486121 0.3186857858243224
1419.0 0.3445543052346932 0.34377106548304703 0.31166784422017335 0.31608577916961056
1422.0 0.34146418706781145 0.3403010098842483 0.3090068879759293 0.31322077251721997
1425.0 0.3381613269307621 0.3371958792133661 0.3061299483913687 0.310625765324871
1428.0 0.33506571662046325 0.3342719802341831 0.3034714123567025 0.30813075867853096
1431.0 0.3322939177832006 0.3313071962366516 0.3011061329398074 0.3056007527653324
1434.0 0.32935720891817555 0.3283659851271497 0.29869985442069924 0.3030557467496361
1437.0 0.3268578879654404 0.3254864726837188 0.29641552353515294 0.3006657410388089
1440.0 0.3240414276845169 0.3227984186219113 0.2940039221760083 0.2983857350098055
1443.0 0.321370807659964 0.31998748350676615 0.2917644049928523 0.2959057294110125
1446.0 0.31862100770127444 0.31710912044044276 0.28932715769068335 0.29349572331789425
1449.0 0.31573548098373283 0.3146582560580458 0.2868653965680138 0.29133571716349144
1452.0 0.31317274244438187 0.31203575272709544 0.2845310792010765 0.289060711327698
1455.0 0.3107779020314874 0.30957309255066107 0.28241906414235746 0.2869857060476604
1458.0 0.30827904654438976 0.30692424437946103 0.2802716926987521 0.28471570067923174
1461.0 0.30564687927097267 0.3044537249430176 0.278124360290977 0.28264069531090075
1464.0 0.30310791067827697 0.302089503605394 0.27596114023881263 0.2806306899028506
1467.0 0.30080051192448176 0.2998090931281227 0.2740375645014665 0.27875068509391127
1470.0 0.2987359039117314 0.2975337486753777 0.27223165364962487 0.27677568057913415
1473.0 0.29639866859861985 0.2952231377255296 0.27026190611277295 0.2748356756547653
1476.0 0.2945266186584081 0.293114442040655 0.26861364731847626 0.2730406715341183
1479.0 0.29263022217971685 0.2909082447304717 0.2668157645384441 0.2711606670394114
1482.0 0.29043503827533895 0.2888702149487205 0.26499579090108666 0.26933566248947727
1485.0 0.28777336855220276 0.2867360006109288 0.2627047739673642 0.26741565676193496
1488.0 0.2855482983549205 0.2848245230853339 0.2610688299376924 0.26582565267207486
1491.0 0.2831245433533639 0.2828033198668279 0.25907744319647674 0.26412564769360797
1494.0 0.28045548498769846 0.2807943883429661 0.25698777583752336 0.26244564246943963
1497.0 0.27842191682573364 0.278842400018463 0.2552699670112346 0.2608406381749176
1500.0 0.27607714614548395 0.2770288838349793 0.2532714655017787 0.2592706331786638
1503.0 0.2742511308545761 0.27494204346619816 0.25170844698627476 0.2575456292711175
1506.0 0.27175556241944243 0.27287077983823793 0.2495833744371954 0.2558206239584361
1509.0 0.26950197144216914 0.2710191241254948 0.2475712322404348 0.2542856189280806
1512.0 0.267758831633695 0.2692441715662461 0.2462328345749182 0.25276061558208646
1515.0 0.2655596435397279 0.26739074518124417 0.244326748745479 0.25119561081687186
1518.0 0.26393007314516836 0.2657106788539265 0.24267963455611474 0.2497356066990864
1521.0 0.26200848967189044 0.26410812794771726 0.24098596898560753 0.24837560246492246
1524.0 0.26030823421210936 0.2622718137079309 0.23963411515756328 0.24684559908528791
1527.0 0.2581139778227046 0.26046489588853583 0.2379200156597449 0.24530559480003916
1530.0 0.2563557023499963 0.25852451072947147 0.23647697193457198 0.2436605911924299
1533.0 0.2542912893496922 0.2568973473465269 0.23472888276179082 0.2422605868222069
1536.0 0.2525873892961231 0.25507661564986994 0.23330011093028807 0.24067558325027735
1539.0 0.2508956109120017 0.2533480719909183 0.23186648244105917 0.23920057966620611
1542.0 0.2492536072100852 0.2515220366911312 0.23052152935308767 0.23770557630382338
1545.0 0.2474848517908231 0.24978207916165995 0.22911597932808955 0.23624057278994834
1548.0 0.24592874887261126 0.24804406092752476 0.22771168659557636 0.23476556927921652
1551.0 0.24426772142337605 0.24642707434608446 0.22622993763719784 0.2333405655748441
1554.0 0.24265926188670459 0.24472383859834435 0.22480353854253476 0.23197556200884636
1557.0 0.24103973056160305 0.24326403638654262 0.22341780438986128 0.230705558544511
1560.0 0.23917889600649878 0.2418508165303137 0.22195652652004771 0.2294755548913163
1563.0 0.23774509643154904 0.2403205044009062 0.2206073250323746 0.22818555151831257
1566.0 0.23630173762515513 0.23879504455004827 0.21945851302210453 0.22685054864628257
1569.0 0.2350788831118391 0.23738517818647872 0.21831183989406583 0.22569054577959977
1572.0 0.23368482619452788 0.23588280121768834 0.21704891890670325 0.2243905426222973
1575.0 0.23218073550476895 0.23442047191078189 0.21586648894349872 0.22315053966622236
1578.0 0.23028695091348908 0.23321126506921744 0.21437690220415806 0.22210553594225554
1581.0 0.22897434158332342 0.2316018378697362 0.21347736239583578 0.220755533693406
1584.0 0.22816449933966926 0.22993257705143338 0.2126495202314941 0.21942053162380057
1587.0 0.22657527199613967 0.22854990081622084 0.2113874470779913 0.2182605284686177
1590.0 0.22516319215837452 0.22717282426303237 0.21002537370245908 0.21707552506343428
1593.0 0.2237992969068828 0.2257741614886559 0.20902953204924268 0.21583052257383015
1596.0 0.22255804575030036 0.2243992178521282 0.20807802253625274 0.21467552019505637
1599.0 0.22132724965906508 0.22302076356731224 0.20703541557791222 0.21352051758853896
1602.0 0.21988725425565242 0.22178416319420516 0.20596727810055296 0.21244551491819527
1605.0 0.21880263257885818 0.22048781347365243 0.2050659397245038 0.21136051266484931
1608.0 0.21746401257051753 0.21928031618914304 0.2039012309755539 0.21032050975307745
1611.0 0.21611224422060865 0.2180412383726432 0.20281241126110347 0.20928050703102816
1614.0 0.2149007312980158 0.2167641726244582 0.20186537160289478 0.20818050466342905
1617.0 0.2134125154200738 0.21541523420339947 0.20063978969711 0.20702050159947424
1620.0 0.21229351090385196 0.21422851585806732 0.19969552750583708 0.20598049923881875
1623.0 0.21114787642775848 0.2129484734771994 0.198582662532935 0.20490549645665634
1626.0 0.21016731418693962 0.2116254744756569 0.197602013207765 0.20380049400503306
1629.0 0.20892328802518123 0.21035611300987647 0.1964767002329256 0.2027404911917506
1632.0 0.20769371410772902 0.20906434841080493 0.19542171690586935 0.20164548855429226
1635.0 0.20656181811875313 0.2078856470109562 0.19445493955093662 0.2005804861373489
1638.0 0.20499335442531338 0.20670520155532746 0.1932062697123022 0.1996104830156743
1641.0 0.20409930763135953 0.2053877944862264 0.1924309863761945 0.19854548107746597
1644.0 0.20281691101259175 0.20413140217119868 0.19135336577824988 0.19751047838341446
1647.0 0.2018930880982742 0.20294769812564226 0.19056826997852896 0.19653047642067495
1650.0 0.20072550139615247 0.2017382924531993 0.18965755292125772 0.19556047414388233
1653.0 0.19963816153447234 0.20071161846214042 0.18870742061683304 0.19467547176855154
1656.0 0.19873668153202265 0.19966537216791938 0.18788767526561484 0.1937504697191882
1659.0 0.1977115914599807 0.19847488803438815 0.187055124360061 0.19274546763781092
1662.0 0.19669983972835262 0.1972982199711421 0.18624156412671714 0.19179046560391033
1665.0 0.19556108845935624 0.196325691639745 0.18530173552965318 0.19097046325433883
1668.0 0.19448504732373362 0.1952809088366052 0.18455879295032146 0.19009046139698238
1671.0 0.19342306901950718 0.19409372106854766 0.18355571384474892 0.18908045888928462
1674.0 0.19264716700107257 0.19304125659044938 0.1828350521325541 0.18819545708763036
1677.0 0.19155123436042482 0.19181452491661913 0.181921480523412 0.1871454548037013
1680.0 0.190425225458478 0.19056300320149447 0.1811451383354364 0.18608045286284586
1683.0 0.1892691901498319 0.18945139851770784 0.18009863964713319 0.18512045024659915
1686.0 0.18780535426107375 0.18830593607987314 0.17901039747498698 0.1842204475259937
1689.0 0.1867382147756812 0.18742567676512734 0.1782268210792316 0.18345044556705273
1692.0 0.18595448327271377 0.18647828810580505 0.17754450911338301 0.1826304438612728
1695.0 0.18485975630099993 0.185297976925822 0.17678282284725025 0.18170544195705712
1698.0 0.18365606921901628 0.18429513107885986 0.17577583939102578 0.1808454394395985
1701.0 0.18259257663289527 0.183322777751983 0.1748690716519054 0.18001043717267914
1704.0 0.18177344001518964 0.18255610386750482 0.17406773271992138 0.1792654351693318
1707.0 0.1809451503685481 0.18144439366693746 0.17328541769799888 0.17834043321354426
1710.0 0.17997591238431485 0.18050411998669993 0.17244145276419554 0.17755043110363194
1713.0 0.17895620186980096 0.17936725509804896 0.17160687936237776 0.1765954290171984
1716.0 0.17845064868764368 0.17825835122179765 0.1710763409035689 0.17568542769085227
1719.0 0.1776729743552107 0.17738091706753076 0.1703740435787831 0.17497542593510895
1722.0 0.17680204412074005 0.17640169331436212 0.16965825493595935 0.17413542414563735
1725.0 0.17601252572385773 0.17542007572458898 0.1689143149968143 0.17331042228578747
1728.0 0.17517973752415086 0.17446598968601057 0.16825253343750127 0.1725054206313336
1731.0 0.17428732648474946 0.17346593176563266 0.16749977694197823 0.17167541874944237
1734.0 0.17338595762925668 0.1724992326669532 0.1667719362068485 0.17083541692984053
1737.0 0.1721329696430156 0.17155183541028776 0.1658157063214899 0.17003041453926582
1740.0 0.17117033095416923 0.17065583789620647 0.16502950431486285 0.1692904125737608
1743.0 0.17017993205360127 0.1698711166208949 0.16423725933698982 0.16861041059314835
1746.0 0.169150232150316 0.16899410901423764 0.1633199824670672 0.1678954082999562
1749.0 0.1684776391643812 0.16806061314822773 0.16277464713508338 0.16714540693661786
1752.0 0.16763273239431953 0.16704763041279352 0.16192358982778857 0.16633540480897457
1755.0 0.16654565721000583 0.1662040113294984 0.16111373660048137 0.1656404027843415
1758.0 0.16562671585937802 0.16534886329711318 0.16021002399433346 0.16489040052506002
1761.0 0.16467685146688416 0.1646539574525621 0.15938323152583495 0.16427039845807884
1764.0 0.16375475658011543 0.16384036729131282 0.15873732369664081 0.16358539684330925
1767.0 0.16313413891073097 0.1629249543879332 0.15811618567267346 0.1627803952904642
1770.0 0.16195303022783814 0.16229107892964564 0.15716274622147697 0.16222039290686557
1773.0 0.16083364213785256 0.16156519819647 0.15633913721642193 0.16158539084784307
1776.0 0.16020301770856446 0.16079858990805745 0.15574326448544787 0.16095538935816123
1779.0 0.15936491914360384 0.16017666624962199 0.15510618625508923 0.16041038776546565
1782.0 0.15878402738795508 0.15948456987698265 0.15461374317915794 0.15981038653435797
1785.0 0.15844400697392683 0.15871040681243653 0.15429715562567128 0.15914538574288908
1788.0 0.15776920081291784 0.15804742378645262 0.15376752461652152 0.15859038441881154
1791.0 0.15718367488667245 0.15723395492013792 0.15327063381655537 0.15787538317658456
1794.0 0.15660698794982966 0.15647113202815469 0.15281137015667254 0.1572303820284254
1797.0 0.15592599369314894 0.155706676494216 0.15222103309737323 0.15660538055258275
1800.0 0.1552082808562136 0.15499957227093492 0.15181369873318953 0.15604037953424685
1803.0 0.1545062661975524 0.1542147676417456 0.1511495824569976 0.15539037787395615
1806.0 0.15375254592834373 0.15350694604067938 0.15055578453974702 0.15480037638946137
1809.0 0.1533477348843511 0.15276675580639681 0.15013705193405563 0.15419537534262984
1812.0 0.15282006143217436 0.1519065840228511 0.14962663212568955 0.15349037406658034
1815.0 0.1519539500024677 0.15116424522339378 0.14889833576116515 0.15285037224583942
1818.0 0.15121431374703062 0.1503829739946585 0.14830190004872257 0.15222037075475012
1821.0 0.1504759518043101 0.14971280894621888 0.14778080060263443 0.1516353694520015
1824.0 0.14975181748414437 0.14901025096374468 0.14710591814319723 0.15106536776479537
1827.0 0.14890051323678757 0.14829016892067828 0.14646603364439922 0.1504703661650841
1830.0 0.14821908558435026 0.14759092526805268 0.14594458847850952 0.14991536486147122
1833.0 0.14771863489092282 0.14687725047971462 0.1454455473651393 0.14930536361386842
1836.0 0.1471496261780919 0.14618726436075566 0.14496667158336024 0.14873536241667898
1839.0 0.14660993863536648 0.14551269503298656 0.144490883442973 0.14815036122720862
1842.0 0.14598707952718407 0.14494406984770633 0.14395211566957536 0.1476603598802892
1845.0 0.1452364656287986 0.14431131483376683 0.14335758183450373 0.1471453583939546
1848.0 0.1445332536505681 0.14374864392086953 0.1427890423709263 0.14668035697260595
1851.0 0.1440266973250201 0.14316478212834463 0.14231838667563013 0.1461803557959667
1854.0 0.14335390600818654 0.1425120294595992 0.1416552364552961 0.14559535413809113
1857.0 0.14260663413004893 0.14175295259710366 0.14110751645679523 0.14497535276879114
1860.0 0.14205679485178432 0.1411099961629165 0.14061290964082424 0.1444403515322741
1863.0 0.14136026173907384 0.1404788420053958 0.14001846660408246 0.14393035004616653
1866.0 0.14070720627719713 0.13983679268303326 0.1394689034992643 0.14340034867225876
1869.0 0.14001038546470523 0.13912902958867024 0.13889320636686356 0.14279534723301593
1872.0 0.13919708582724405 0.13857413193210685 0.13827349099820746 0.14233534568372752
1875.0 0.13855718593871114 0.13803160852108742 0.13769322975111614 0.14188034423307438
1878.0 0.13804498008871752 0.1374244868307979 0.1372381439353432 0.14137034309535984
1881.0 0.13728476536062637 0.13678488323778054 0.13658871785705382 0.14083034147179466
1884.0 0.13654924390236495 0.13621617635642239 0.13602182393051496 0.14035534005455982
1887.0 0.1359350349025817 0.13558090947566032 0.13560887311910447 0.13981533902218282
1890.0 0.13510059972394117 0.1350096323853148 0.13485339781468117 0.13935533713349454
1893.0 0.13458039478449166 0.13431892779495783 0.1344605910707735 0.13882533615147769
1896.0 0.13392195923035566 0.13365809541667395 0.13395046176111566 0.1382903348761544
1899.0 0.13332436864303623 0.13295296994465816 0.13357132792078558 0.13772533392831982
1902.0 0.13244109310511876 0.13228117951231588 0.13290619382972513 0.1371803322654846
1905.0 0.13201632500536672 0.1316850557785812 0.13250394928333448 0.1366853312598732
1908.0 0.1315455254238811 0.13104433263513143 0.13204939741730037 0.13617533012349356
1911.0 0.1310376197397278 0.13048694102784192 0.13159439188656766 0.13570032898597972
1914.0 0.13053559983124186 0.12984005300920734 0.1312589001056814 0.13518032814725026
1917.0 0.1300106662627442 0.12938167088496483 0.13087027978791005 0.13481032717569946
1920.0 0.12936516947111448 0.12878994670332233 0.1303192798982119 0.13431032579819974
1923.0 0.1289079784360502 0.12829089802257365 0.12989809103446692 0.1338803247452276
1926.0 0.1285664870252565 0.12778098207940278 0.12958599836498627 0.13345032396499593
1929.0 0.1280392976539778 0.12718503882719862 0.12916046720046565 0.13298532290116802
1932.0 0.1276304993099927 0.1267643741586295 0.12878704336412058 0.1326103219676084
1935.0 0.12701672846022227 0.1262550274104086 0.12837937390721887 0.13215032094843476
1938.0 0.12657213084243635 0.12577132345055006 0.12800933791213098 0.1317453200233448
1941.0 0.12620149388119067 0.12525810889737962 0.12765922224253556 0.13133531914805563
1944.0 0.1256897317216734 0.12469121503487672 0.1271945330804927 0.13084031798633272
1947.0 0.12517166872822408 0.12419516272173418 0.12681527023491757 0.1304153170381756
1950.0 0.12475211260608837 0.12379548331103193 0.12643178694152973 0.13008031607946738
1953.0 0.12421583632378592 0.1232230191592494 0.1259935321511361 0.12961031498383038
1956.0 0.12377851736244594 0.12274629178368042 0.12566499573636902 0.12919031416248936
1959.0 0.12329444402531456 0.12221504251847518 0.12524133385805733 0.12876031310333466
1962.0 0.12275161739760967 0.12180178197398936 0.12482985562519443 0.12841531207463908
1965.0 0.122290065472635 0.12126773572315426 0.12442816391540303 0.1279853110704098
1968.0 0.12183057906717723 0.12086079806599645 0.12413233349386578 0.12763531033083375
1971.0 0.12144342956406644 0.12036099126117249 0.12378464206669519 0.12722030946160517
1974.0 0.12098588840433876 0.11987839123906838 0.12341380786749905 0.12680530853451968
1977.0 0.12059793369949152 0.11940758958108737 0.12312292255089452 0.12638030780730639
1980.0 0.12019160247974885 0.11899829905622512 0.12276803449879899 0.12602530692008626
1983.0 0.11955362070138228 0.11853783816975946 0.12226053975541233 0.1256603056513494
1986.0 0.11905182105960757 0.11825410355489303 0.12192112320928694 0.12538530480280805
1989.0 0.11852041403041493 0.11778813648060783 0.12147124515638448 0.1250003036781129
1992.0 0.11807799665005073 0.11732115313972268 0.12108911805345213 0.12459530272279515
1995.0 0.11769069303610073 0.11677343104809633 0.12073128989008339 0.12412530182822473
1998.0 0.11743358472769813 0.1164078198654106 0.1205336394509366 0.12379030133409863
2001.0 0.11704402861183247 0.11603327987429925 0.12018361717059609 0.12347030045904293
2004.0 0.11662214137136051 0.11569527377505595 0.1199167228817761 0.1231902997918072
2007.0 0.11626102700748174 0.11525092982850733 0.1195961427650796 0.12281029899035692
2010.0 0.1158801166031222 0.11478188606910746 0.11925420076382127 0.12242029813550191
2013.0 0.11550724561350582 0.11439790703471805 0.11881889771382437 0.12214029704724429
2016.0 0.11533686489542583 0.11406316144737383 0.11869159693486792 0.12183029672899233
2019.0 0.11483358717489803 0.11355105061225569 0.11822517656164559 0.12140029556294141
2022.0 0.11456912433869486 0.11318601607510805 0.11792026638019872 0.12109029480066595
2025.0 0.1142388517940847 0.11273988519639731 0.11762831967636247 0.1207102940707992
2028.0 0.11389079887766623 0.11230928122569657 0.11737514890238673 0.12035029343787225
2031.0 0.11351853597288977 0.11201190802739724 0.11700859187162069 0.12008029252147968
2034.0 0.11310685930772263 0.11166356460524136 0.11667180772395196 0.11975029167951931
2037.0 0.11273231515840619 0.11115355044106465 0.11634420076198437 0.1193252908605019
2040.0 0.11251285778206623 0.11074877762652305 0.1161201229902798 0.1189852903003075
2043.0 0.1122893729678335 0.11036972235822205 0.11588670750865226 0.11867528971676877
2046.0 0.11202860124479365 0.10996033993630627 0.11561117127089067 0.11833528902792818
2049.0 0.1116855783569995 0.109547009389679 0.11531239142198006 0.11797528828097857
2052.0 0.11146538106560255 0.10919905408663819 0.11510405016720482 0.11766528776012544
2055.0 0.11124963556395437 0.10882165423377434 0.11493797611347235 0.11736528734494028
2058.0 0.11094338023867852 0.10851347568171421 0.11468076421056396 0.11709028670191053
2061.0 0.11068123097346427 0.10811956418442605 0.11442462829393148 0.11676528606157074
2064.0 0.11022127486860545 0.10761980476323173 0.11402046978637775 0.11636028505117448
2067.0 0.10979423808809138 0.1072221873863719 0.11368452587009108 0.1160402842113147
2070.0 0.10909312707254246 0.10691985680235137 0.1131981470217759 0.11575528299536757
2073.0 0.10866366793147943 0.10659277323139205 0.11287563683735397 0.11546528218909212
2076.0 0.10828554164200684 0.10627889504161848 0.11257312144400629 0.11519528143280361
2079.0 0.10791800182475736 0.10587551102612719 0.1122814986356321 0.1148602807037466
2082.0 0.10773930758012062 0.1055456427855713 0.11208345782353145 0.11456528020864457
2085.0 0.10747454533400262 0.10516499535029668 0.11185356924397408 0.11422027963392312
2088.0 0.10718160337417974 0.10485778392435177 0.11164206001095331 0.11392527910515005
2091.0 0.10678622127137062 0.10451714282160302 0.1112840270126798 0.11363027821006755
2094.0 0.10646155427982193 0.10430165323075243 0.11094855540219521 0.11341527737138853
2097.0 0.10618208922532645 0.103985772357782 0.11073526088222745 0.11315527683815221
2100.0 0.1057326958012599 0.10362412960260105 0.11034074905251288 0.11285027585187264
2103.0 0.10552180606501409 0.10327550730244407 0.11016819106471737 0.11257027542047768
2106.0 0.10510958060092167 0.10294053035201475 0.1097774500217956 0.11228527444362507
2109.0 0.10475472743655359 0.10253380925494586 0.10948334161494361 0.11195027370835405
2112.0 0.1045086573796727 0.1022055656885702 0.10929627448897553 0.11167527324068623
2115.0 0.10414033853596867 0.10183603065374519 0.10902943156038525 0.1113602725735789
2118.0 0.1038521564239118 0.10153440920431875 0.10879876150135406 0.11108027199690376
2121.0 0.103526681925892 0.10121024135440325 0.10856303273719613 0.11080027140758185
2124.0 0.10329819665621617 0.1008338576246066 0.1082901935862664 0.11047027072548397
2127.0 0.10290538372739373 0.10049997020110996 0.10803119827696717 0.11017527007799571
2130.0 0.10244817567838431 0.1002032865110902 0.1076872102586648 0.10991526921802565
2133.0 0.10217704625801273 0.09996240300211795 0.1074688310091086 0.10970526867207754
2136.0 0.10181252252731579 0.09957834433998086 0.10720277088803719 0.10940526800692722
2139.0 0.10157433049213975 0.09926451191880804 0.1069645395198857 0.1091452674113488
2142.0 0.10136020172972772 0.09900381842775163 0.10675728489056115 0.10890526689321224
2145.0 0.10104732103196733 0.09870340569260415 0.10645609876994576 0.10865526614024694
2148.0 0.10074022151224395 0.0984296395092348 0.10619973196812202 0.10839526549932993
2151.0 0.10047329703750937 0.09810821238327946 0.10600137630195786 0.10813526500344077
2154.0 0.10019285793877997 0.09780496579688512 0.10579965613410225 0.10788526449914033
2157.0 0.09988774532275013 0.09747696333783537 0.10558578763121347 0.1076252639644691
2160.0 0.09965633842903777 0.09709897397040218 0.10544302515760971 0.1073302636075629
2163.0 0.0993646078926463 0.09681299544475717 0.10519628315744159 0.10708526299070789
2166.0 0.0991615481346844 0.09655160760441701 0.10503999290843602 0.10686526259998227
2169.0 0.09888111814937388 0.0962504205582621 0.10476255239285734 0.10660026190638099
2172.0 0.09875436390088359 0.09602994730050682 0.1046465436785609 0.10641526161635921
2175.0 0.09858196254318903 0.09573029130435005 0.10445703812804474 0.10615526114259533
2178.0 0.0983940193359908 0.09548160596056597 0.10428842863061488 0.10594526072107158
2181.0 0.09825663654644327 0.0952033887352144 0.10414015468394813 0.10572526035038672
2184.0 0.0979592489329492 0.09498228334943203 0.10390019548510604 0.10553025975048873
2187.0 0.09781410163473339 0.09470912578456372 0.1037642104552997 0.10527525941052615
2190.0 0.0977012451350175 0.09448483117556626 0.10367903050386329 0.10509525919757629
2193.0 0.0974618732279722 0.09421101611305524 0.10344985653333674 0.10485525862464135
2196.0 0.09717820233678777 0.09401087436703531 0.10322471269253751 0.10468525806178174
2199.0 0.09677658788346068 0.09371740167037626 0.10290800341881123 0.10442525727000856
2202.0 0.09647336149642381 0.093427662211078 0.10268282891516783 0.1041902567070723
2205.0 0.09629940008062396 0.0931438085872291 0.10250448432887058 0.10393025626121083
2208.0 0.09604425411606404 0.09284586932229139 0.10232215968324247 0.10367525580539921
2211.0 0.0959588701887776 0.0926222196089383 0.10216509388924916 0.10347025541273475
2214.0 0.09572443692928759 0.09232318154464964 0.10198587155400281 0.10322525496467888
2217.0 0.09543792732548817 0.09206503396780204 0.10169728093754098 0.10299025424320235
2220.0 0.09530889914510525 0.09178330890862027 0.10156019202769574 0.10276025390048009
2223.0 0.09515936733989733 0.0915019412269755 0.10148449326154184 0.10255525371123317
2226.0 0.09493927561623482 0.09124628202029104 0.10131758490277906 0.10233025329396225
2229.0 0.09467914430912477 0.09102114198738742 0.1010962314619597 0.10211525274057866
2232.0 0.0944423744684566 0.0907941420211504 0.10095482860839315 0.10191525238707153
2235.0 0.09426832460016676 0.0906014609742431 0.10080950094914028 0.10174525202375237
2238.0 0.09403365288903723 0.0903684634838307 0.10061345480083864 0.101550251533637
2241.0 0.09385766329496825 0.09018206002562962 0.10042273958878871 0.10139025105684898
2244.0 0.0935985800462347 0.08996750903821443 0.10022271177533867 0.10120525055677944
2247.0 0.09350960815766912 0.08979593731929461 0.10017708497887663 0.10103025044271247
2250.0 0.09322529038250496 0.08962024156857865 0.09998374615173697 0.10087024995936539
2253.0 0.09305627428068267 0.08942415980598888 0.09981879391311016 0.10070524954698479
2256.0 0.09271181067967611 0.0892587126523036 0.09955053651855345 0.10055024887634131
2259.0 0.09253828644881941 0.08907460916897206 0.09940735079027911 0.10039524851837699
2262.0 0.09216694781408886 0.08888430212883545 0.09910600299792903 0.1002202477650075
2265.0 0.09192694609648926 0.08859572220802374 0.0989674917308284 0.09995524741872933
2268.0 0.09171933543220867 0.0884445123420018 0.09879842852449632 0.09982024699607132
2271.0 0.09160322503589713 0.08821627889251775 0.09866469174756615 0.09962024666172938
2274.0 0.09133231252425122 0.08803638552938954 0.09840483106179049 0.09945524601207767
2277.0 0.09109427286860933 0.08776320751243342 0.09824203339411157 0.09924524560508348
2280.0 0.09097040527976355 0.08756072398076668 0.09815310838036237 0.09907524538277096
2283.0 0.09076535636863135 0.08735897767480848 0.09800121487591118 0.09890024500303721
2286.0 0.09046078268160072 0.08714297094173999 0.09778063521517535 0.09871024445158805
2289.0 0.09027774738085821 0.08694961929217951 0.0976394800737222 0.09854524409870019
2292.0 0.0901276961627658 0.0867457790165202 0.0975192739762906 0.09838524379818493
2295.0 0.08977946069530685 0.0865077078232212 0.09733150978602413 0.09819024332877446
2298.0 0.08964713205901353 0.08628882698845655 0.09719819864831242 0.09800524299549664
2301.0 0.08931810887209866 0.08610368808878292 0.09698297491341741 0.0978452424574373
2304.0 0.08904524149910525 0.08590529624424793 0.09679360262495922 0.09768024198400657
2307.0 0.0887295968627975 0.08577633528732652 0.09656695214959266 0.0975702414173804
2310.0 0.08849966399077758 0.08548270059592532 0.09638732842896615 0.09734024096832107
2313.0 0.0884308567491976 0.08533529457170975 0.09627879013887937 0.09720524069697535
2316.0 0.08832520694993894 0.08513964989247462 0.09616233799344344 0.09705024040584499
2319.0 0.08808120916241512 0.0849611908746945 0.09594689856859545 0.09689023986724643
2322.0 0.08794289258458349 0.08479703196005377 0.09581445437914864 0.09674023953613595
2325.0 0.0877415468966301 0.08465105873431208 0.09569449231702444 0.0966002392362308
2328.0 0.08749576153869042 0.08451226758210936 0.09546541062735059 0.09649023866352659
2331.0 0.08727869492205423 0.0843899564387036 0.09524435413181075 0.09638023811088534
2334.0 0.08710264470008718 0.08420226493667261 0.09508519172011388 0.09620523771297931
2337.0 0.08698280684868022 0.08402727578188433 0.09493470379127437 0.09605523733675948
2340.0 0.08671897490937945 0.08378985141548474 0.0947506514997578 0.09587023687662875
2343.0 0.08655516006913531 0.08354726453156087 0.09464773546879597 0.09569023661933868
2346.0 0.08641278754891954 0.08340678324467017 0.09451614799479297 0.09555523629036998
2349.0 0.08624145966591956 0.08322388690363611 0.09439104288483229 0.09539023597760722
2352.0 0.08608595673956705 0.0831065180744578 0.09424374084418842 0.09527523560935212
2355.0 0.08587577244571953 0.0829574566687296 0.09407991834090225 0.09516023519979587
2358.0 0.08568703284431753 0.0828693826840305 0.09395289755874199 0.0950652348822439
2361.0 0.08550537835773778 0.08267553268491981 0.09382344176385339 0.09488523455860441
2364.0 0.0853880142139517 0.08250341231999427 0.09368308070251471 0.09474023420770177
2367.0 0.08529509490968813 0.08233681594367585 0.09360434329488428 0.09459023401085825
2370.0 0.08518032091916548 0.08214668257777061 0.09351466583326504 0.09441523378666458
2373.0 0.08499675037627603 0.08200907290847745 0.09338116531750468 0.09429023345291329
2376.0 0.08491471158196565 0.08184942639831373 0.09330411084619572 0.09415023326027712
2379.0 0.08469299564339616 0.08169721243147318 0.09312791856112033 0.09401523281979642
2382.0 0.08453451338167123 0.08156041868420912 0.09301469140001191 0.09389523253672852
2385.0 0.08434978917954834 0.0814145677767172 0.0928888530811169 0.09375523222213272
2388.0 0.08422395011288938 0.08124957797803663 0.09279539789022011 0.09361523198849474
2391.0 0.08409284389499717 0.08105247268887539 0.09267095967737997 0.0934752316773992
2394.0 0.08388170990301211 0.08090217449673796 0.09248583615676739 0.0933402312145904
2397.0 0.0837106428091278 0.08076340932021733 0.09236245629788124 0.09321023090614076
2400.0 0.08361892655994749 0.08063479376958456 0.09226424709215052 0.09310023066061773
2403.0 0.08344691921159737 0.08048431499380904 0.09214924482085199 0.09296523037311206
2406.0 0.08328802928175438 0.08037094237083801 0.09196284171448021 0.0928702299071043
2409.0 0.08318601147735083 0.0802277294115332 0.09184266142348146 0.09274522960665356
2412.0 0.08307070880684488 0.08010445393589369 0.0917511856267134 0.09263522937796406
2415.0 0.08287427925587221 0.07993555669421497 0.09164016059566245 0.09251022910040149
2418.0 0.0826634494739276 0.07981235058311922 0.0915019172355146 0.0923952287547931
2421.0 0.08249702812366604 0.07968129291737083 0.09134683462031434 0.09228522836708655
2424.0 0.08243725370744723 0.07951471283900592 0.0912844102919821 0.09213522821102574
2427.0 0.08228351056022809 0.07933585194379623 0.09116928414019461 0.09198022792321035
2430.0 0.08215247756138601 0.07915317353304938 0.09107673339822427 0.0918252276918335
2433.0 0.08195941993354545 0.07900895956378534 0.09089871999278921 0.09170022724679999
2436.0 0.08182461942397179 0.07886433870784572 0.09077278171901562 0.0915602269319543
2439.0 0.08173192680476558 0.0787326983875801 0.0906857938331759 0.09144522671448459
2442.0 0.08155758041529457 0.07861251237914126 0.0905579376637595 0.09133522639484416
2445.0 0.08135978873686107 0.07851772915955477 0.09046744710927303 0.09123522616861778
2448.0 0.08123166769901939 0.07837476307052822 0.09037310258566679 0.09111022593275649
2451.0 0.08108759804502515 0.07820774812309456 0.09025468209677366 0.09097522563670524
2454.0 0.08097285899146824 0.07813273767125452 0.09017964205564423 0.09090522544910513
2457.0 0.08066783705270364 0.07800469659152445 0.0899248686446784 0.09078022481217163
2460.0 0.08051382807635166 0.077874219365594 0.08979913732572264 0.09065522449784333
2463.0 0.08024965040539501 0.0777508869198075 0.08960620685092907 0.09051022401551713
2466.0 0.08017040161698462 0.0775980831706187 0.08953455506014055 0.09038522383638765
2469.0 0.0799955550492182 0.07744840840789192 0.08939899566665872 0.09026522349748918
2472.0 0.07976885882404333 0.07731770338088292 0.08924144374881399 0.09017022310360938
2475.0 0.07963882886474774 0.07721444381467302 0.08915032576595303 0.09007022287581443
2478.0 0.07959304141013633 0.07710358632463425 0.08911022793240193 0.08997522277556984
2481.0 0.07954414351178865 0.07698751582073254 0.0890170710724672 0.0898752225426777
2484.0 0.07939396515741347 0.0768960985117608 0.08890960858377081 0.08979522227402147
2487.0 0.07933788434817293 0.07681296903737787 0.08886113037027317 0.08971022215282592
2490.0 0.07915524006119842 0.07669745034071154 0.08874153995831643 0.08960022185384992
2493.0 0.0790442389746113 0.07655157096290721 0.08863711144740226 0.08947522159277863
2496.0 0.07893542649775331 0.07641224030453858 0.08854138140162057 0.08936522135345351
2499.0 0.07881646293868162 0.07624326725280998 0.08844319605632249 0.08923022110799016
2502.0 0.07868560828619049 0.07611142939413916 0.08831209685522598 0.08912522078024215
2505.0 0.07855539063767975 0.07602060554270344 0.0881928747143624 0.08905522048218678
2508.0 0.07851612470581322 0.07592514504067796 0.08810876826067664 0.08896022027192067
2511.0 0.07840692174902222 0.07583212272205125 0.08799146618022992 0.08887521997866546
2514.0 0.07827208450712915 0.07574143003181737 0.08787148204169044 0.08879021967870511
2517.0 0.07807202114990798 0.07566871063907124 0.08774738357015388 0.08871021936845894
2520.0 0.07797984678578415 0.07552888745534703 0.08765628375398385 0.08859021914070939
2523.0 0.07783957001414793 0.0753846065084477 0.0875304242343902 0.0884452188260606
2526.0 0.07772021508334653 0.07527806080541886 0.08741429363450996 0.08835521853573408
2529.0 0.07756199207909362 0.0751990431840673 0.08729141321412985 0.08828021822853303
2532.0 0.07745769612965522 0.0751317387546568 0.08721429226055571 0.08820521803573066
2535.0 0.07720461611054985 0.07503600621430412 0.08702774498331539 0.08811521756936246
2538.0 0.07702294695821495 0.07493959798894419 0.08689829037678698 0.08803021724572595
2541.0 0.07693008696946119 0.07481899272384526 0.0868310971982345 0.087935217077743
2544.0 0.07680609772452486 0.07468420985768177 0.0867277884761685 0.0878152168194712
2547.0 0.07669649940233426 0.07457451407505673 0.08664449395674698 0.08772021661123491
2550.0 0.07660200363716502 0.07450779850858427 0.08654809154582924 0.08765521637022887
2553.0 0.07654343106984407 0.07439133712235141 0.08649117430349242 0.08756521622793577
2556.0 0.07652844011003358 0.07430196932794579 0.08649244599494975 0.08747021623111499
2559.0 0.07649661649225707 0.07420174246544653 0.08645301190283716 0.08738521613252975
2562.0 0.07635256212407374 0.0740920199168816 0.08635903422058594 0.08729521589758556
2565.0 0.07630411858151309 0.07402411107184394 0.08631768691642021 0.0872302157942173
2568.0 0.07618085345253989 0.07393646402499865 0.08622668010488545 0.08716521556670027
2571.0 0.0759908721642309 0.07385255731392694 0.08603935436328401 0.08708021509838591
2574.0 0.07588040332012905 0.07374553277931703 0.08589638053539779 0.08699021474095135
2577.0 0.0757458854334625 0.07367660394106612 0.08580143069460278 0.08691021450357675
2580.0 0.07569680554265538 0.07353109100020076 0.08572709791456899 0.0868002143177448
2583.0 0.07565257291642208 0.07342696083906845 0.08567099939785146 0.0867052141774985
2586.0 0.0755676486103765 0.07334323176682675 0.08556092422253822 0.08663521390231056
2589.0 0.07544556724186688 0.07322371772423499 0.08547835280795944 0.08653521369588202
2592.0 0.07532951994008003 0.0731524179633509 0.08540049848377698 0.08646021350124622
2595.0 0.075295081301636 0.07306523967725384 0.08534647231163091 0.08638021336618079
2598.0 0.07521206565627837 0.07291862196737037 0.08526879274262322 0.08624021317198186
2601.0 0.07505241165010954 0.0727971198674625 0.085140474176142 0.08614521285118545
2604.0 0.07500915571068986 0.07266624123686896 0.08507721881104183 0.08603521269304704
2607.0 0.07499149510419656 0.07256051845893653 0.08503836230052425 0.08595021259590577
2610.0 0.07483493767788744 0.07247648883238726 0.08491963819379768 0.08587021229909549
2613.0 0.07473172273496878 0.07238719645067115 0.08483128057735226 0.08577521207820145
2616.0 0.07470586952411186 0.0723163053413493 0.08480655419772684 0.0857102120163855
2619.0 0.07452159984946033 0.07220979296906725 0.08470385567362378 0.08562521175963919
2622.0 0.07439358807976859 0.07213052070770679 0.08459904661607744 0.08556021149761656
2625.0 0.07429473496621322 0.07202226688026062 0.08450976634403967 0.08548521127441586
2628.0 0.07426068287180691 0.07195782223374089 0.0844818484823619 0.08543021120462121
2631.0 0.07417100444039801 0.07185364890029385 0.08440969897428166 0.08533521102424745
2634.0 0.07405312599949135 0.0718018902615746 0.08430959654815574 0.08529021077399138
2637.0 0.07389033519519528 0.07171010072584583 0.08423280095254812 0.08521021058200239
2640.0 0.07385425802165467 0.07160020952282566 0.08422805239217723 0.08511021057013099
2643.0 0.07370316814563663 0.07151896616787264 0.08407357148578651 0.08504021018392872
2646.0 0.07352802598295485 0.07144306506701119 0.0839458184032892 0.08496520986454602
2649.0 0.07338361444062831 0.07140819971310415 0.08383200776821623 0.08491520958001943
2652.0 0.07321185395390384 0.07134417475374534 0.0836998719161827 0.0848552092496798
2655.0 0.07310240615355733 0.07121555728147098 0.08361770714361808 0.08474520904426787
2658.0 0.07305893004215519 0.07114022017328307 0.08356679091464185 0.08466520891697729
2661.0 0.07291452604416959 0.07106828791449862 0.08344741074502365 0.08459020861852685
2664.0 0.07279424971578612 0.07100579633509123 0.08333013551868343 0.08451520832533879
2667.0 0.0727915399938064 0.07095918675027087 0.08329699060341213 0.08446020824247652
2670.0 0.07261871715609065 0.07084941835474494 0.08314301982585358 0.08436520785754958
2673.0 0.07248518854103024 0.07078378052446568 0.08299193873475744 0.08430020747984684
2676.0 0.07237989445842424 0.07067582550787843 0.08291492435627094 0.0842102072873109
2679.0 0.07232841429076857 0.07059666710966908 0.08285839566058664 0.08415020714598916
2682.0 0.0721874387573478 0.07052545737068988 0.08274107865997944 0.08407520685269665
2685.0 0.07206382849066746 0.0704381840216606 0.08269416876155981 0.08400020673542191
2688.0 0.07202322407953367 0.0703304513079018 0.08267305603977192 0.0839002066826401
2691.0 0.07200375548450773 0.0702133477493432 0.08262083689162864 0.08378520655209225
2694.0 0.07187742494685818 0.07007890280011057 0.08255418107739956 0.0836552063854527
2697.0 0.07175998357039083 0.06998926147944082 0.08243944607558064 0.08358020609861519
2700.0 0.07170833822514013 0.06988289605626824 0.0823838259889973 0.08349520595956499
2703.0 0.07165309546640136 0.06980735042480112 0.08234061948926742 0.08342520585154874
2706.0 0.07159479302919312 0.06974032019435007 0.08228715205520387 0.08335520571788013
2709.0 0.07153810669054039 0.06969993584389886 0.08225085718836168 0.08331520562714298
2712.0 0.0714637920284726 0.06966447671681901 0.08222128952526865 0.08328020555322382
2715.0 0.07135027832615444 0.06957287784117099 0.08215120843168112 0.08320020537802109
2718.0 0.07132371757157964 0.06948382011040331 0.08213737808079632 0.0831152053434452
2721.0 0.07122041378993398 0.06942011586510052 0.08207988425277685 0.08306020519971065
2724.0 0.07111668992681912 0.06936492129145407 0.08202598183243047 0.08300020506495458
2727.0 0.07099658754341491 0.06924725043891661 0.08197656333882115 0.08291020494140834
2730.0 0.07095142595086701 0.0691854100700516 0.08193604182446136 0.08284020484010457
2733.0 0.07090857251187005 0.06911869422244202 0.08190565161606118 0.08278520476412905
2736.0 0.07086076720263192 0.06903462871842525 0.08182022931258022 0.0826902045505733
2739.0 0.07078706037608361 0.0689203397519852 0.08176652926740675 0.08260020441632318
2742.0 0.07075090910972952 0.06884386489209643 0.08171788380639956 0.08253520429470952
2745.0 0.07073223432163396 0.06879101855888874 0.08166080401832862 0.08249520415201006
2748.0 0.07058979980476283 0.06870935964182959 0.08159710928367751 0.0824302039927732
2751.0 0.07054600173939246 0.06866617738542795 0.0815623455695132 0.08238520390586393
2754.0 0.07042575211479449 0.06855068506706255 0.08147559404785455 0.08228520368898513
2757.0 0.07039495820732754 0.06846091685757016 0.08145121819621413 0.0822102036280455
2760.0 0.07028423122619522 0.06837031328309078 0.0813672216043845 0.08211520341805402
2763.0 0.07021373281666729 0.06828490582048224 0.08126690997491544 0.08202020316727493
2766.0 0.07009808000649279 0.06822910979368084 0.0811651842895105 0.08196520291296072
2769.0 0.07007569744358347 0.06815540930832616 0.0811507558969817 0.08189020287688975
2772.0 0.07005881445248249 0.06807915626859382 0.08111876382852065 0.08182020279690957
2775.0 0.06999294658022359 0.06799148606617003 0.08107130967790545 0.08176520267827421
2778.0 0.06993778825660607 0.0679516949469759 0.08101418451242898 0.0817252025354613
2781.0 0.06989042358742875 0.06790150334168853 0.08097728648026649 0.08168520244321621
2784.0 0.06975884975215585 0.0678299537181236 0.08083703829100361 0.08162520209259573
2787.0 0.06964410925099558 0.06775740774822908 0.08076441439450598 0.08156520191103599
2790.0 0.06959714736736128 0.06770692460455739 0.08070797842567459 0.08150020176994607
2793.0 0.06957606284961455 0.06762073007050226 0.08065787740312629 0.08141520164469351
2796.0 0.0694779615760189 0.06755701708248248 0.08057311012405141 0.08136020143277532
2799.0 0.06943627262043067 0.06746990339366561 0.08056882796006508 0.0812802014220699
2802.0 0.06938670676377774 0.06740595644075414 0.0805197485924942 0.08123020129937149
2805.0 0.06936411839132776 0.06731338435630403 0.08049981852403483 0.08114520124954631
2808.0 0.06931347124495636 0.06722916246764857 0.08044664689245581 0.08106520111661723
2811.0 0.06929219601204219 0.06711965597404788 0.08041413864634213 0.08098020103534663
2814.0 0.06920063437341838 0.06709226159150102 0.0803148600651779 0.08095520078715017
2817.0 0.06906994108477037 0.06706037816452662 0.08020903318381985 0.08091020052258296
2820.0 0.0690113221748969 0.06695117140387286 0.080166769318854 0.0808302004169233
2823.0 0.06895884952106202 0.06687495761622562 0.08013833710059849 0.08076520034584275
2826.0 0.06892015780896638 0.06679843348891638 0.08013545737192006 0.08069520033864343
2829.0 0.06890351948415015 0.06673883135723145 0.08008793806212423 0.08064520021984516
2832.0 0.06882615347877825 0.06664850765508465 0.07999752191906949 0.0805651999938048
2835.0 0.06880957189423664 0.06656431382917694 0.07997479063833174 0.0804901999369766
2838.0 0.0688219896065474 0.06650141991538791 0.07997593394596478 0.08042519993983487
2841.0 0.06874228452727277 0.06641943020467768 0.07994325281038347 0.08035519985813204
2844.0 0.0687147870426995 0.06639854931002452 0.07992452544356951 0.08033019981131362
2847.0 0.06857557235532466 0.06635555142508812 0.07979302913807207 0.08028019948257285
2850.0 0.06851362195107762 0.06630510674288274 0.07975021295572383 0.0802351993755324
2853.0 0.06843748290986257 0.06624399997651648 0.07970413499866358 0.0801801992603375
2856.0 0.06848109067016776 0.06621790409596189 0.07972222176373212 0.08015519930555443
2859.0 0.0684165019170582 0.06615575073092948 0.07969410932989779 0.08010019923527333
2862.0 0.06827173492534713 0.06608108279384346 0.07958758343777032 0.0800251989689586
2865.0 0.06817599351319509 0.06599076446661409 0.07951158413614064 0.07995019877896034
2868.0 0.06800224864906818 0.06596093898266263 0.0793651602826383 0.07991519841290072
2871.0 0.06794546330560203 0.06593763717973852 0.07931572004633929 0.07989019828930012
2874.0 0.0678925143193021 0.06589104061869537 0.07925498615544173 0.07984019813746539
2877.0 0.06787753891402719 0.06579513880571373 0.07923802562348803 0.07976519809506406
2880.0 0.06790027249074977 0.06575153912228109 0.0792539276140947 0.07972519813481904
2883.0 0.06793105080228633 0.06572423748188731 0.0792515665438776 0.07970019812891636
2886.0 0.0678569925013094 0.06569169541950444 0.07919809188201399 0.07966519799522971
2889.0 0.06786053588374867 0.06561005572408879 0.07917314068748038 0.07961019793285172
2892.0 0.06780247495510955 0.06555073946915752 0.07914984756900231 0.07955519787461893
2895.0 0.06775289503860342 0.06547880303863717 0.07910922814806809 0.07949019777307037
2898.0 0.06769495970832039 0.06544059609817955 0.07903495838766873 0.07945019758739598
2901.0 0.06764493129373472 0.06537389487267038 0.07901565078050417 0.07938019753912695
2904.0 0.06758677876994698 0.06533701921204002 0.07896420197128001 0.07934519741050494
2907.0 0.0674462620457966 0.06524879232700852 0.07883783409555074 0.07926019709458525
2910.0 0.06741947467642895 0.06517358876426589 0.07882382479556622 0.07918519705956199
2913.0 0.06731785549883543 0.06514295162881563 0.07873876270199962 0.07914019684690676
2916.0 0.06726287629202098 0.0650363218696127 0.07871103697995699 0.07903519677759245
2919.0 0.06718852422714672 0.0649745714540675 0.07866389568674753 0.07898519665973922
2922.0 0.06718040177473229 0.06491491014005218 0.07866630185295204 0.07893519666575463
2925.0 0.06708459403066062 0.06485649952070685 0.07859641225619246 0.07887519649103064
2928.0 0.06699216656778605 0.06481997488275593 0.07850918353557623 0.07883519627295885
2931.0 0.06695773241376086 0.06479141671965323 0.07845541874893544 0.07880519613854688
2934.0 0.06695764796953277 0.06472790471289001 0.078429864307126 0.07875019607466077
2937.0 0.0669913413521113 0.06470071367044695 0.07844057952661818 0.07872519610144882
2940.0 0.06691852006449847 0.06462125986038846 0.07837304634002029 0.07865519593261586
2943.0 0.06679359506737577 0.06458036645830953 0.07820463582385939 0.07861019551158956
2946.0 0.06680046821496297 0.064536300329284 0.07818570593545117 0.07856519546426484
2949.0 0.06674472066387266 0.06447232286808806 0.07810705220538001 0.07850019526763052
2952.0 0.06665959409347796 0.064435533084465 0.07804164367268238 0.07845519510410918
2955.0 0.06659297444623213 0.06438629610274096 0.07799639011259529 0.07841019499097529
2958.0 0.06650875892910925 0.0643456193616479 0.0779377266398238 0.07837519484431661
2961.0 0.06643001495365745 0.06432071230228512 0.07787093869646804 0.07834019467734674
2964.0 0.06638477767841579 0.06427268037222886 0.07782428913690077 0.07828519456072286
2967.0 0.06633270171963511 0.06422826466483895 0.07779386437592321 0.07825519448466095
2970.0 0.06628846228446654 0.06416390183738707 0.07776776941708864 0.07819019441942354
2973.0 0.06627236624102271 0.06411674222161426 0.0777658494848317 0.07815519441462372
2976.0 0.06619748003610962 0.06409174281094367 0.07771181977274001 0.07813519427954944
2979.0 0.06607104377537543 0.06407640449616052 0.07756997994452489 0.07812519392494986
2982.0 0.06604190139637453 0.06402413335325836 0.07753152925050799 0.07807519382882312
2985.0 0.06598932371412695 0.06399399171331106 0.07748631999281987 0.07803519371579999
2988.0 0.06595435741593476 0.06391910088057957 0.07747804100272095 0.07796519369510252
2991.0 0.06590219945998693 0.06384438034189371 0.07740816286219526 0.07790519352040716
2994.0 0.06588256409843597 0.06379056948115662 0.07735659400319513 0.07785519339148501
2997.0 0.06586100662461858 0.06373566141452551 0.0773353374093072 0.07781019333834353
3000.0 0.06574884206752411 0.063717464279271 0.07725509739535467 0.0777801931377435
3003.0 0.06566245622587603 0.06367670695917461 0.07719483722822211 0.07774019298709307
3006.0 0.06551457310899174 0.06363590692670773 0.07707847260322155 0.07770519269618152
3009.0 0.0654363091214356 0.0635941426995638 0.07702191185476369 0.07767019255477965
3012.0 0.06541044206341502 0.06356368029136263 0.07700594401029111 0.07763019251486003
3015.0 0.06529902768188993 0.06353775390928203 0.07691208224183863 0.07760019228020562
3018.0 0.06531743276490712 0.06350634045476608 0.07690797967286699 0.07757519226994919
3021.0 0.06527596743380454 0.06347071340409546 0.07688209267921836 0.0775451922052317
3024.0 0.06518279236630532 0.06341229953408427 0.07681917152356448 0.0774951920479288
3027.0 0.06513120449938249 0.06338341290180759 0.07679192776112892 0.07746519197981941
3030.0 0.06508731226578053 0.06333686675194244 0.07674564561529229 0.07743519186411404
3033.0 0.06499331050594802 0.06332994375927457 0.0766685089598681 0.07742519167127242
3036.0 0.06502189654055474 0.06332095646711082 0.0766669743928553 0.07741019166743598
3039.0 0.06503502191343817 0.06329096244938355 0.07665778825449807 0.07737519164447064
3042.0 0.06497721699403314 0.06321962810395819 0.07659772426648982 0.07731019149431068
3045.0 0.0649108810591232 0.06316221413657402 0.0765468180926454 0.07726019136704523
3048.0 0.06487335670150508 0.06310481049576136 0.0765581705208736 0.0772101913954263
3051.0 0.06478251347294198 0.06306690339382529 0.07647289959424192 0.07716519118224899
3054.0 0.0647171164912823 0.06301795157159078 0.07638740040876965 0.07712519096850103
3057.0 0.06470776306317443 0.06297828614963437 0.07638072706812103 0.07708519095181768
3060.0 0.06465874164271257 0.0628821089597854 0.07633660173224902 0.07699519084150433
3063.0 0.06459199394072922 0.06286030057561631 0.07628050248553703 0.07697019070125623
3066.0 0.06452088077143397 0.06281949125885143 0.07622990179776425 0.07693519057475451
3069.0 0.064482698167364 0.06280985607156397 0.07619419576166821 0.0769251904854894
3072.0 0.06448134848048252 0.06275499816283785 0.07618532629249679 0.07687519046331574
3075.0 0.06445653354414785 0.06273468569793546 0.07616766411711079 0.0768451904191603
3078.0 0.06443607243573754 0.0627064628062035 0.07614094135096705 0.07681519035235337
3081.0 0.06440278433206653 0.06266292050262444 0.07611590027109622 0.07677519028975069
3084.0 0.06435182594231077 0.06261768318007788 0.07604706742339276 0.07672519011766855
3087.0 0.06435480407022971 0.06256644164032288 0.07603450060102254 0.07668019008625152
3090.0 0.06436832899995133 0.06253764193406695 0.07604415264500207 0.07665519011038162
3093.0 0.06433277050954755 0.06250218160975288 0.07603070933587591 0.07663019007677335
3096.0 0.06425161414740892 0.06244838914810036 0.07596673270253868 0.07658518991683176
3099.0 0.06425232280603331 0.06241821133867608 0.07596675372255242 0.07655518991688431
3102.0 0.0641761860655031 0.06238210513301278 0.07592998409627545 0.07651518982496025
3105.0 0.06416171501792556 0.06235840346920401 0.07589123199405229 0.07649018972807999
3108.0 0.06409747392972623 0.06233445943786543 0.07582731895998507 0.0764551895682974
3111.0 0.06400829226902827 0.06229216055706779 0.07575928878395306 0.07641518939822196
3114.0 0.06398110835324551 0.06226960517741362 0.07572010084365056 0.07639018930025211
3117.0 0.06391392715519256 0.06224175290963092 0.07567026920946607 0.07635518917567302
3120.0 0.06386908710073473 0.06218233273896689 0.07562928394341614 0.07630518907320986
3123.0 0.0638184016590194 0.062146063439223014 0.07558365868744388 0.07626518895914672
3126.0 0.06379303768096996 0.06211702751626518 0.07556946324397952 0.07624018892365812
3129.0 0.06377505290579377 0.06204954746083482 0.07558783958548795 0.07617518896959898
3132.0 0.06372201194850353 0.06202023617051141 0.07556809223543023 0.0761301889202306
3135.0 0.063678645093922 0.06198819889391403 0.07550229414090993 0.07610018875573536
3138.0 0.06364212391251958 0.061949074424306916 0.07549636128063947 0.07605518874090321
3141.0 0.06361138900131397 0.06193274371493463 0.0754591065361892 0.07603018864776634
3144.0 0.06347300048270901 0.061910288707483004 0.07533966204953443 0.07600018834915513
3147.0 0.06343559475888114 0.061859564098333056 0.07531483063089046 0.07596018828707658
3150.0 0.06341143114491726 0.061820853237195446 0.07527038424320562 0.07592518817596061
3153.0 0.0633264466127515 0.06179154810366069 0.07521040669920108 0.07588518802601675
3156.0 0.06317828566411654 0.0617552174277223 0.07512466729980441 0.07585018781166826
3159.0 0.06320907757906341 0.061728738553143044 0.07511559231161982 0.0758201877889808
3162.0 0.0631411464973307 0.06169958040516822 0.07505574200439052 0.07580018763935502
3165.0 0.06309859429094715 0.06166806860332268 0.07502502314477404 0.07577018756255786
3168.0 0.0630689065133396 0.06159483829929196 0.07499345338004214 0.07571518748363346
3171.0 0.06300211363292657 0.061541044472306426 0.07493058903587467 0.0756701873264726
3174.0 0.06296645976558025 0.06150040163872558 0.0748707931207487 0.0756251871769828
3177.0 0.06302003573058518 0.06146910687234892 0.07488416352787536 0.07559518721040882
3180.0 0.06300217065786154 0.061442998260924274 0.07485231142586116 0.07557018713077857
3183.0 0.06294232243839597 0.061420399478868716 0.07478180514472305 0.07554518695451287
3186.0 0.0628503507851522 0.06138811804540813 0.07471889060800226 0.07550518679722654
3189.0 0.06288791334332033 0.061375965085873015 0.07471154569005534 0.07549018677886424
3192.0 0.06288909544543408 0.06134207869751103 0.0747087392748719 0.07545518677184819
3195.0 0.06286823210508928 0.06132076618663495 0.07470354253804018 0.07543018675885635
3198.0 0.06288512129238849 0.06130761566155568 0.07470371551492117 0.0754151867592888
3201.0 0.06289914123616437 0.06126381470659696 0.07470200857329193 0.07537518675502144
3204.0 0.0628657302867078 0.06120246624233877 0.07464157997241887 0.07531518660394994
3207.0 0.06283119801499075 0.06115136652946237 0.07460613138801281 0.07527018651532848
3210.0 0.06279894847360477 0.06112841339560407 0.07454989335784284 0.0752451863747334
3213.0 0.06278710570910939 0.06105344467153636 0.07451689057891032 0.07518018629222645
3216.0 0.06276886991708935 0.06100491758333798 0.07449398575691643 0.0751351862349644
3219.0 0.06274045703536787 0.06097629307514859 0.07446097113134074 0.07510018615242783
3222.0 0.06265573799178745 0.060925498604546345 0.07439261638703959 0.07505518598154097
3225.0 0.06259143008033598 0.06089729569105672 0.07433212081531664 0.07503018583030203
3228.0 0.06254665285232078 0.06087804962909159 0.07427782415159559 0.07500518569456038
3231.0 0.06254544048109281 0.06086541217043171 0.07424546961951782 0.07498518561367405
3234.0 0.062475500223808864 0.06082544612185659 0.07419228614269414 0.07495018548071536
3237.0 0.06244150035292418 0.06078630825809409 0.07415876053785304 0.07491018539690135
3240.0 0.062379936977398125 0.06075016782239453 0.07409987611623274 0.0748751852496903
3243.0 0.06232192456563545 0.06072229422137135 0.07406944783570733 0.07484518517361959
3246.0 0.06228041349979089 0.06067823616155002 0.07404468798059079 0.07480018511171996
3249.0 0.06223376195997317 0.06066430793222204 0.07399804610097528 0.07477518499511526
3252.0 0.06219364762778489 0.060628835097463675 0.07398294452870292 0.07475018495736133
3255.0 0.06212752254802694 0.06058203885588903 0.07393223620288913 0.07470518483059051
3258.0 0.06204466428221548 0.0605559000109475 0.0738647237052031 0.07467518466180927
3261.0 0.062042725224187245 0.060523075905180364 0.07385076809253392 0.07463518462692025
3264.0 0.06205054677899158 0.06046365508000278 0.0738504602397046 0.07458518462615062
3267.0 0.06202713599848016 0.06044186459256942 0.07384380404701738 0.07457018460951012
3270.0 0.06193616490582655 0.06038723250583011 0.07377492407544303 0.0745101844373102
3273.0 0.06190102806555585 0.06036305991269832 0.07373589867609291 0.0744851843397467
3276.0 0.06189718333830599 0.060347021629717224 0.07374064769010956 0.07447018435161923
3279.0 0.061880064561442336 0.06031806575126477 0.07370293380562279 0.07444518425733451
3282.0 0.06177815122679017 0.06029432332997251 0.07362164206298805 0.07442018405410517
3285.0 0.06178898409447087 0.06025898696149072 0.07362895056329326 0.07438518407237642
3288.0 0.06177792943272609 0.06023659158749337 0.07360872756514604 0.07436518402181892
3291.0 0.06172545676399396 0.060199555446213984 0.07355539351375755 0.07433018388848378
3294.0 0.061654862952403994 0.06016014989018313 0.073485369299205 0.07429518371342325
3297.0 0.0616147713498754 0.0601327281098627 0.07344250475140077 0.07426018360626188
3300.0 0.0616083960330329 0.06010162163504716 0.07342807992522453 0.07422518357019982
3303.0 0.06156851960450737 0.060054936038875864 0.07336430592445606 0.07418518341076481
3306.0 0.06152016924865062 0.06003225002225732 0.0733069512384007 0.07416018326737811
3309.0 0.061441074079050674 0.06001693587222923 0.07325357285246518 0.07415018313393214
3312.0 0.061384502931974914 0.05995852121246237 0.07321834430033815 0.07409518304586075
3315.0 0.06139912024814022 0.05993850959099237 0.07321410338215291 0.07407518303525845
3318.0 0.061346672072565854 0.05990974854527597 0.07316280842331532 0.07405018290702106
3321.0 0.06135852965160266 0.05988846225267777 0.07315372167455332 0.07403018288430419
3324.0 0.06131564692498018 0.05983005493265253 0.0731058839310897 0.07398018276470983
3327.0 0.061242686944951046 0.059811750404534327 0.07305843752662224 0.07395018264609382
3330.0 0.06120654720908254 0.05979682116661192 0.07304110635881718 0.0739301826027659
3333.0 0.06116791895810898 0.059774347933287376 0.07302102722290914 0.07391018255256807
3336.0 0.061150563849173264 0.0597618905496379 0.07300085972226937 0.07388518250214932
3339.0 0.061118299685979253 0.05973014038542617 0.0729797664907252 0.07386018244941624
3342.0 0.06111399212306417 0.05970679568009406 0.07296397448479021 0.07383518240993622
3345.0 0.061127502834718205 0.05962352749490312 0.07297599139178325 0.07377518243997849
3348.0 0.0611412367975983 0.05961657628332258 0.07296111930200404 0.07377018240279826


==> data/slice-3-exact.dat <==
t CF
0.0 0.09616827970628535
13.727272727272727 0.08240199195261713
27.454545454545453 0.07496628136670899
41.18181818181818 0.07863727673516244
54.90909090909091 0.09236362809306961
68.63636363636364 0.11082227704516864
82.36363636363636 0.12812002444696985
96.0909090909091 0.14078195410781022
109.81818181818181 0.1477110048068084
123.54545454545455 0.14968071886828999
137.27272727272728 0.15081086812333383
151.0 0.15751669651806705
164.72727272727272 0.1723987230852295
178.45454545454547 0.19078019098568622
192.1818181818182 0.20581182038534346
205.9090909090909 0.21570706946365442
219.63636363636363 0.2244322681922523
233.36363636363637 0.23685977986820456
247.0909090909091 0.2547313720800795
260.8181818181818 0.27626509158640683
274.54545454545456 0.2979992471357913
288.27272727272725 0.31672149078149214
302.0 0.33047611664884735
315.72727272727275 0.3386866030162013
329.45454545454544 0.3418155504384854
343.1818181818182 0.3409250283969985
356.90909090909093 0.33731247907283207
370.6363636363636 0.3322549094465094
384.3636363636364 0.3268349367345717
398.09090909090907 0.32182367997108896
411.8181818181818 0.31762191149685765
425.54545454545456 0.3142785008542516
439.27272727272725 0.3115938907572406
453.0 0.3092813240267069
466.72727272727275 0.30712597826400007
480.45454545454544 0.30507827530861004
494.1818181818182 0.30324857196691996
507.90909090909093 0.30181886647672507
521.6363636363636 0.3009254163909555
535.3636363636364 0.3005742769852311
549.0909090909091 0.3006281947675805
562.8181818181819 0.30086355985691937
576.5454545454545 0.30106224333159726
590.2727272727273 0.30109113586272007
604.0 0.30093472600353866
617.7272727272727 0.30067318124728654
631.4545454545455 0.3004246582135288
645.1818181818181 0.3002835855701473
658.9090909090909 0.300282650868644
672.6363636363636 0.3003902383479349
686.3636363636364 0.3005368708289767
700.0909090909091 0.30065266417323877
713.8181818181819 0.300696832937314
727.5454545454545 0.3006680621025154
741.2727272727273 0.300595601662371
755.0 0.3005194915293161
768.7272727272727 0.3004710962900984
782.4545454545455 0.3004622551914328
796.1818181818181 0.30048550734202056
809.9090909090909 0.30052240000692293
823.6363636363636 0.3005541660386089
837.3636363636364 0.3005695660185008
851.0909090909091 0.30056734473885804
864.8181818181819 0.30055379058256176
878.5454545454545 0.30053785817194495
892.2727272727273 0.30052664847289084
906.0 0.3005230587471033
919.7272727272727 0.30052593404320976
933.4545454545455 0.30053187280625654
947.1818181818181 0.3005373904272862
960.9090909090909 0.3005404007391647
974.6363636363636 0.3005406051183114
988.3636363636364 0.3005389866814849
1002.0909090909091 0.3005369312751605
1015.8181818181819 0.300535485244176
1029.5454545454545 0.30053502692656775
1043.2727272727273 0.3005353510911204
1057.0 0.30053598215985694
1070.7272727272727 0.30053649379988906
1084.4545454545455 0.3005366875888135
1098.1818181818182 0.3005365995809757
1111.909090909091 0.30053639377759955
1125.6363636363637 0.3005362331675741
1139.3636363636363 0.3005361975580095
1153.090909090909 0.30053627188801224
1166.8181818181818 0.30053638547253336
1180.5454545454545 0.3005364666081009
1194.2727272727273 0.3005364779866554
1208.0 0.30053642575750655
1221.7272727272727 0.3005363475186229
1235.4545454545455 0.3005362759699628
1249.1818181818182 0.30053623887290987
1262.909090909091 0.3005362626246575
1276.6363636363637 0.30053631754161264
1290.3636363636363 0.3005363304024504
1304.090909090909 0.3005362225167248
1317.8181818181818 0.30053583248929344
1331.5454545454545 0.30053501364755164
1345.2727272727273 0.300534062320697
1359.0 0.30053380375319494


==> data/slice-3.dat <==
# t0 = 1041.0
t MASH_jump MASH_no_jump MISH_jump, MISH_no_jump
0.0 0.09332542801258131 0.09404135792108297 0.09803351782032237 0.09598629230550756
1.0 0.09208086474841684 0.09300625253421022 0.09701206539556542 0.09495164798020742
2.0 0.09069762945229672 0.09196052485636012 0.09597499383927834 0.09390151812196487
3.0 0.08965999442544881 0.09102976712883638 0.0949261474311462 0.09283964674810245
4.0 0.08898845842954109 0.09001752640000799 0.09386942644807132 0.09176982489782219
5.0 0.08783017737114014 0.08899111004238976 0.09280882337183279 0.09069594986746711
6.0 0.0871185681081611 0.08797465929249611 0.09174811584286907 0.0896219172423129
7.0 0.08605818939200693 0.08693984539392705 0.09069124711649025 0.08855139225579176
8.0 0.08516882642974576 0.08587251283381542 0.08964234245306993 0.08748836975527781
9.0 0.0838342921025278 0.08494581408083117 0.08860525406500085 0.08643653468001919
10.0 0.08321370285784681 0.0839454015199546 0.08758346553888298 0.08539968329133413
11.0 0.08244572715962448 0.08308391125238915 0.08658087052863464 0.08438155306064682
12.0 0.08182533621021783 0.08222232181055349 0.08560084577688427 0.08338584787851439
13.0 0.08099959004696189 0.0813677946622764 0.08464709932401022 0.08241602403674442
14.0 0.07999559668327942 0.08045843450868487 0.08372317379822677 0.0814754750330464
15.0 0.07948860003584339 0.07975133015731076 0.08283254599694677 0.08056749815173006
16.0 0.0787567759979752 0.07907695636403725 0.08197831373894172 0.07969542151211301
17.0 0.07846246629581406 0.07831913887206232 0.08116321717761063 0.07886244542927143
18.0 0.07756710430486632 0.07764817552137977 0.08039049557589391 0.07807152226120036
19.0 0.07667847705372101 0.07707557006848281 0.07966318983498899 0.0773253138368184
20.0 0.0763530089244429 0.07635529282583577 0.07898364658475943 0.0766265792738104
21.0 0.07549295758541769 0.0759318522189059 0.0783545140435969 0.07597789052302167
22.0 0.07473346533591252 0.07542722119778458 0.07777783122050112 0.07538153774964217
23.0 0.07456140753206526 0.07499333492239188 0.07725584432733554 0.07483951177385863
24.0 0.07452796980776155 0.07459019532059707 0.07679067963417929 0.07435377476034578
25.0 0.0743938670795566 0.07428621501339303 0.07638410056773454 0.07392607300069706
26.0 0.07400046164454638 0.07394308549335557 0.0760381607527105 0.07355821405336713
27.0 0.07373218011558225 0.0737146982948988 0.07575388949097499 0.07325147983482032
28.0 0.07388804428387633 0.07348621562913496 0.07553238685013751 0.07300714240722976
29.0 0.07382625857267035 0.07342225496971883 0.07537465336716985 0.07282624355831324
30.0 0.07368952141277153 0.07327569217936504 0.07528143938444096 0.0727095396622828
31.0 0.07414658324971865 0.0733558625393714 0.0752533141454601 0.07265762257810825
32.0 0.0741821097778008 0.07341754454437377 0.0752907148578772 0.07267115483215678
33.0 0.07416687269243212 0.07366363232272255 0.07539397268752196 0.0727503273325734
34.0 0.07447106763944594 0.07383271760064172 0.07556317299347308 0.07289510474852048
35.0 0.07487851560982146 0.07412436723031385 0.07579846942916206 0.0731053007923701
36.0 0.07512264428562784 0.07445186382127317 0.07609910194330534 0.07338055448500151
37.0 0.0758214057605403 0.07483354657218508 0.07646480715071782 0.07372056507636858
38.0 0.07654708317469826 0.07533216106402682 0.07689482656526374 0.07412457954078741
39.0 0.07717275978847464 0.07587755728243369 0.07738845676632192 0.07459171786356027
40.0 0.07776571720178303 0.07636367452845103 0.07794452582684802 0.0751211479922353
41.0 0.07867762896172051 0.07698756261643107 0.07856172594850479 0.07571150977202311
42.0 0.07929126727959059 0.0777579047790206 0.07923863110942955 0.07636135611722976
43.0 0.08064192269123292 0.07848465485046462 0.07997403725073755 0.07706925278602264
44.0 0.08160098347265168 0.07924677691420018 0.08076572724289152 0.07783362991524796
45.0 0.08300973765725118 0.08010568372496604 0.08161204792555524 0.07865265009783097
46.0 0.08382696229952975 0.0809660239195076 0.08251111559101545 0.07952424524988702
47.0 0.08459739549032977 0.08202069542677605 0.0834610278861059 0.08044635716299452
48.0 0.0856611019767927 0.08311889427772287 0.08445960443831735 0.08141681245422878
49.0 0.08672798226397788 0.08423103412240221 0.08550446267250333 0.08243336984449404
50.0 0.08770353042614448 0.0853924318594664 0.08659311530326702 0.08349378934803342
51.0 0.08871993872864593 0.08650944554668825 0.08772306497699686 0.0845956653503627
52.0 0.08972658198003117 0.0877062816597341 0.08889170462498484 0.08573656605224292
53.0 0.09069420840600781 0.08896857634206022 0.09009664342204428 0.08691389365600656
54.0 0.09183407811466728 0.09016109879920407 0.09133515274984222 0.0881250654386764
55.0 0.09338786296660466 0.09143923407628149 0.0926044688484311 0.08936758827804833
56.0 0.09489378942523675 0.09265257848352045 0.09390157584828954 0.09063878365583672
57.0 0.09631249470050655 0.0941364817890451 0.09522419194474857 0.09193593483657375
58.0 0.09805098027024826 0.09546497258711131 0.09656932338361965 0.09325625725882937
59.0 0.09931552432093328 0.09683126407573955 0.09793421677166168 0.09459707514539963
60.0 0.100715127800694 0.098176528539838 0.09931631568660085 0.09595573319028507
61.0 0.10215184364019204 0.09960399605250662 0.10071271555784658 0.0973295001679858
62.0 0.10373023307355989 0.10112151199710673 0.10212029292836877 0.09871586672793936
63.0 0.10500744346059941 0.10250051682371057 0.10353663247925438 0.10011220114755662
64.0 0.10614484236504508 0.10395684705055605 0.1049591027009315 0.10151592322421028
65.0 0.10729023909458896 0.10524101969668163 0.10638516557963973 0.10292463025343859
66.0 0.10852660672651286 0.10675170941099013 0.10781233204310006 0.10433591088461587
67.0 0.1098415279069527 0.10803784194588033 0.10923840114918451 0.1057472842200254
68.0 0.11092041076757225 0.10945977316785581 0.11066098682913818 0.10715647248664435
69.0 0.11259179419969852 0.11078161606306254 0.11207759509072415 0.10856121133119047
70.0 0.11417901297453038 0.11213300806357678 0.11348631839910545 0.1099592691586604
71.0 0.11537232995234867 0.11337831494971276 0.11488457463419735 0.1113485623056094
72.0 0.11676687091420088 0.11483014683918547 0.11627076024877772 0.11272695054435869
73.0 0.11832829061018312 0.11617862954121531 0.11764293303466959 0.11409242494550843
74.0 0.11952764710094294 0.1175042931247695 0.11899882717132673 0.11544319311535471
75.0 0.12078819747718968 0.11893097150995156 0.12033675515530065 0.11677746562067177
76.0 0.1221731225406831 0.12025068448537327 0.12165503522932634 0.1180935344694918
77.0 0.12322035622468176 0.12161607404870063 0.12295186575212967 0.11938987916518282
78.0 0.1246176983065988 0.12284696035695153 0.12422548150624992 0.12066476833816477
79.0 0.12600851973323227 0.12411126712661748 0.12547465140443592 0.12191664308124024
80.0 0.1272930702409533 0.12535327538099295 0.12669809278311187 0.12314412945427972
81.0 0.12896571803469795 0.12655331647975446 0.1278944984292638 0.12434594991267821
82.0 0.1300352373041766 0.1278804513121538 0.1290628122948933 0.12552065374614574
83.0 0.1308206034999103 0.12909790358128753 0.13020184837129628 0.12666704094396777
84.0 0.13207827726550558 0.13040773122221236 0.13131085154034763 0.12778402215553075
85.0 0.13316253631908842 0.1314260928749501 0.13238880084383328 0.12887055288958454
86.0 0.13415051124055172 0.13259150945343073 0.13343489175120005 0.12992558923168487
87.0 0.13511254606042744 0.13365245171407697 0.13444815003501248 0.13094810691262979
88.0 0.13582533229708066 0.13464865106685764 0.13542755233989368 0.13193716566170333
89.0 0.13686081286916674 0.1356721457025172 0.13637286485544436 0.13289193467213997
90.0 0.13749853073680046 0.13684839640503915 0.13728324920276896 0.1338116171833337
91.0 0.1381626034038456 0.13778081152153362 0.1381576413955927 0.13469543840330417
92.0 0.13897883310975248 0.13873373085124016 0.13899587586211842 0.1355427719086032
93.0 0.14007778768974297 0.13956150279742602 0.13979745800270663 0.13635299154100763
94.0 0.14080339912738987 0.14039431060887972 0.1405618730693622 0.13712571304764085
95.0 0.1418227825690832 0.14119106148732205 0.14128889161559888 0.13786046028958054
96.0 0.14230745966261854 0.14189943740140437 0.14197802109123234 0.13855665685173502
97.0 0.14276840615328912 0.14242509163770228 0.14262897116127984 0.13921413951297892
98.0 0.14353182160090752 0.14286742338056924 0.14324183801115273 0.13983268388177966
99.0 0.14432119028004778 0.14343670616786605 0.14381651964478379 0.14041208272783914
100.0 0.14511676923778152 0.14385453983970217 0.14435331977008453 0.14095248454304948
101.0 0.14577995722810852 0.14438332613556795 0.144852210394219 0.1414539333922349
102.0 0.1462681350395217 0.14503293602485878 0.14531325976943035 0.1419166496725169
103.0 0.1465589969088246 0.14547037841452531 0.14573700048120997 0.14234076470965346
104.0 0.1473588850569328 0.14580937878470882 0.14612371841496402 0.1427268203094151
105.0 0.14798618505269637 0.14618949088678382 0.14647393464330222 0.1430753957308108
106.0 0.14807619143380418 0.14645753727795896 0.14678865209672015 0.14338727346582067
107.0 0.1483784148361498 0.14686225492812827 0.14706847058061134 0.14366316629246326
108.0 0.14876213651446907 0.14716723211175106 0.1473140387889006 0.14390403893318798
109.0 0.14880217886363883 0.14754285981724893 0.14752631893457588 0.1441110971862515
110.0 0.14935837382914374 0.14775153291170104 0.14770645351210543 0.1442853907787038
111.0 0.1499449330760385 0.148072923297283 0.14785547247710323 0.1444285241010285
112.0 0.15027211252536996 0.14822743492280788 0.14797507861840606 0.14454197785164877
113.0 0.15055597636615614 0.1483675746766215 0.1480671659719028 0.14462755877113154
114.0 0.1506210295419071 0.14849792308666174 0.1481333210060127 0.14468724587802748
115.0 0.150560778864264 0.14850478901980124 0.1481756358465892 0.14472303784141918
116.0 0.15059599503027393 0.14855097353920346 0.14819597028775397 0.14473707213336995
117.0 0.1506780321860744 0.14870653052809857 0.1481963900355665 0.14473166029381038
118.0 0.15080964747385533 0.14871791106929777 0.1481793201790265 0.14470933131607713
119.0 0.1507176351082787 0.14887149419985904 0.148147127411874 0.14467277853958124
120.0 0.150646139418638 0.1490098906966406 0.1481026176554469 0.14462472685539687
121.0 0.1508193522978734 0.14889875439904918 0.14804846907687325 0.14456812660791185
122.0 0.1511154739658055 0.14873870697605712 0.14798733207396111 0.14450586983416588
123.0 0.1508787832072617 0.14892117035661442 0.14792177036075527 0.1444408554598819
124.0 0.15093894938765456 0.14877982762186306 0.1478550842735043 0.14437626628362613
125.0 0.1512293262196056 0.14869577916131968 0.14779039769488936 0.14431535570007784
126.0 0.1510425311866738 0.1487356634017601 0.14773105828416375 0.1442613792575856
127.0 0.15086405924056573 0.14879460341436634 0.14768076136084787 0.14421756071248584
128.0 0.1506663122123939 0.1488697573301018 0.14764258361712976 0.1441873885141433
129.0 0.15081398381925448 0.14900802295967402 0.14761977548343594 0.144174087605278
130.0 0.1508404258205637 0.14918947997935886 0.14761578287684451 0.1441809714195051
131.0 0.15068108507435848 0.14936734127080728 0.14763384020680512 0.14421142664626427
132.0 0.15087876749784362 0.14958107684900807 0.14767699639038392 0.1442687500787057
133.0 0.1511073401260329 0.14988535633614733 0.14774851082019266 0.14435616757633393
134.0 0.15109434202799527 0.1501043651286797 0.14785155263844219 0.14447666453916783
135.0 0.1511326257507739 0.15035638584719688 0.14798938215918278 0.14463326756498937
136.0 0.15131833205914724 0.15065257576215005 0.14816487027639347 0.14482885992118383
137.0 0.15150008320191022 0.15092104905870948 0.1483807129373474 0.1450662808484954
138.0 0.15153820480187108 0.15123533333297393 0.14863983961107952 0.14534801570076625
139.0 0.15163661282600527 0.15186711915642662 0.14894495947263714 0.14567663006349754
140.0 0.15207972897525296 0.15225293722191044 0.14929818030564257 0.14605447115728742
141.0 0.15253345315926475 0.15275927732134356 0.14970194221780375 0.14648339864355653
142.0 0.15286852184942437 0.1533221127916925 0.15015844224439576 0.14696538283128016
143.0 0.1532590285018171 0.1539225441013772 0.1506694636361718 0.14750215118849047
144.0 0.15376343684160843 0.15460074330751658 0.15123644049214172 0.14809502282776937
145.0 0.1544907326015094 0.15554531571607472 0.1518606667580885 0.14874527622294498
146.0 0.15506570399460157 0.1562552735370693 0.15254324599324556 0.1494537600122562
147.0 0.15548964222605258 0.15697333028287486 0.15328528199651978 0.15022118445238822
148.0 0.15618180535575157 0.1575849993147701 0.15408728978194694 0.15104815636334223
149.0 0.15696673795157648 0.15845825936039912 0.15494929360318666 0.15193472984488823
150.0 0.15745765895889025 0.15947804751815567 0.1558712352656436 0.15288076558506497
151.0 0.1586699019395368 0.16043950779596272 0.15685295976789487 0.15388588184740154
152.0 0.15965158925699685 0.16140421213930953 0.15789375236238345 0.1549495368784728
153.0 0.1603086137582338 0.16226654596811735 0.15899308403910944 0.15607091484512634
154.0 0.16153274679127044 0.16331398433160696 0.16014985129591347 0.15724883862078975
155.0 0.16247722097548561 0.16440918412343594 0.16136292059470878 0.15848188225023216
156.0 0.1633764205754464 0.1655211230049498 0.16263051872457393 0.1597684479974195
157.0 0.1646724249046064 0.1667410883828063 0.1639507978876957 0.16110675710854333
158.0 0.16611859553205519 0.16802286446680154 0.16532188003021273 0.1624946174399022
159.0 0.16758522542818172 0.1693704254138313 0.16674154903141042 0.16392980392926795
160.0 0.16935045560065853 0.17084333781334043 0.16820697036797622 0.16540970415682904
161.0 0.17106622663377852 0.17212343800332153 0.16971571374257105 0.1669315902042925
162.0 0.1724006010242422 0.17359789466019998 0.17126485669167815 0.1684927838713464
163.0 0.17398835039325483 0.1749411705162715 0.17285102363782737 0.17009025215093287
164.0 0.17521220464155537 0.176405690605924 0.17447126211583508 0.17172090468397536
165.0 0.17683609699789468 0.17808037352665348 0.17612221144192516 0.17338140545156283
166.0 0.17872282894994168 0.17947863631114205 0.177800353127662 0.17506858482919313
167.0 0.18075999337792845 0.18134325679481297 0.17950186809888577 0.17677899544421244
168.0 0.18264043641437072 0.1829369697200717 0.18122343225176152 0.17850925244269508
169.0 0.18407796775942034 0.1845755760550541 0.182961435318651 0.18025599479084373
170.0 0.18604772871077518 0.18617015880359788 0.18471182652377258 0.18201572732871854
171.0 0.18802440792684605 0.18776728481271282 0.18647103258050685 0.18378499141169685
172.0 0.1893909206268584 0.18949991517847536 0.18823563835161364 0.18556043100159839
173.0 0.19131967561406227 0.19111643906636774 0.19000230523214548 0.18733874772902487
174.0 0.19290164166391946 0.19267501078117671 0.1917674951315363 0.18911659288946722
175.0 0.19466347949707813 0.1941292929679355 0.19352786854425205 0.19089078999283693
176.0 0.19629507677407687 0.19574603490642312 0.19528004263591256 0.19265823713096664
177.0 0.1979434802850079 0.19742579282691863 0.19702085485227275 0.19441602742956948
178.0 0.19948247705682934 0.19910271434770016 0.1987473440759633 0.1961612427460234
179.0 0.20125612013955793 0.2005779750943023 0.20045686595118106 0.19789131107187796
180.0 0.20275039988599436 0.20233027696860295 0.20214695941736815 0.1996036365326669
181.0 0.2041910071511762 0.20393384940243164 0.20381488647292761 0.20129589493426592
182.0 0.20579453305115047 0.205507319312946 0.20545848108706047 0.2029659268240823
183.0 0.20741804447580467 0.20745220132389247 0.207075464639743 0.20461161896332034
184.0 0.20953012223480175 0.20896014716009406 0.20866409819193205 0.2062312371968251
185.0 0.21095674059997865 0.21047759600759997 0.21022284399033406 0.2078234151157296
186.0 0.21256466600234952 0.21204524027121507 0.2117506720993751 0.209386913041038
187.0 0.21414781312585646 0.21355846251001145 0.21324602155494934 0.21092052240635645
188.0 0.2156923626237435 0.21501489636489332 0.214708326735304 0.21242349552922085
189.0 0.2171332407655571 0.21642445971110374 0.21613679525341856 0.2138953405129158
190.0 0.21856850135230257 0.21792002011901218 0.21753098443679397 0.21533575175182684
191.0 0.2197606232531567 0.2191751761354048 0.21889086833648133 0.21674452522817345
192.0 0.2214191409190814 0.22059253730503037 0.22021667349641713 0.21812172106491617
193.0 0.223044259373607 0.22209495368439863 0.22150880628525163 0.21946744250717562
194.0 0.22431335223086685 0.22353764548071936 0.22276788961915642 0.2207822135277626
195.0 0.22564775294454145 0.22490830251739835 0.22399451597875836 0.22206695248133
196.0 0.22685461265784768 0.22632085734765672 0.2251895019978707 0.22332255913037904
197.0 0.2276306830057138 0.2275263133741719 0.22635380904154015 0.22455017333282362
198.0 0.2288496589812053 0.22873904769377384 0.22748877453691937 0.22575123501414715
199.0 0.23003856066060036 0.22998667334954775 0.22859611035448682 0.22692724124708852
200.0 0.2310420845523548 0.23106393424181343 0.22967787474785012 0.22807979507470932
201.0 0.23242030593384444 0.23204262165161085 0.23073523129692888 0.22921047768981226
202.0 0.23353859121668052 0.2332162453015834 0.23177031988749036 0.23032101845025607
203.0 0.23433455119212954 0.23437492235106278 0.23278504890783064 0.23141339957644008
204.0 0.23560827976356147 0.23535927538295834 0.23378181281883764 0.23248963177939522
205.0 0.23663820420721066 0.23652056172760258 0.23476258228422117 0.23355157139274477
206.0 0.23757199604545062 0.23768463424282374 0.23572950797091183 0.23460157060335504
207.0 0.23890976286970939 0.23868929028132432 0.23668542904904022 0.23564167222002555
208.0 0.23938229940333175 0.23964566100255075 0.23763253122498978 0.2366740593859458
209.0 0.24015942384415992 0.2406771016742924 0.23857318388916388 0.23770095153555054
210.0 0.24113732062424958 0.24173353967272235 0.23950935831452352 0.23872437192438578
211.0 0.24232524449768558 0.24289108617842442 0.24044390443725702 0.23974654185681935
212.0 0.24298929885024714 0.2440025208878349 0.24137877950250788 0.24076947424217002
213.0 0.24409040385373407 0.2448730328629969 0.24231640344999142 0.24179531873675236
214.0 0.24484878262903617 0.2458335512082668 0.24325890521453938 0.2428259185661191
215.0 0.24565858109031005 0.24691630385813065 0.24420844642781114 0.24386314036627046
216.0 0.24654862056539012 0.2479703961661008 0.24516716536258842 0.24490876774843892
217.0 0.24711575798933977 0.24890017502295864 0.24613742501355138 0.24596467936407784
218.0 0.2480110765683849 0.2498816847447115 0.2471211597003986 0.24703241945335258
219.0 0.24892351562598214 0.25098737667812177 0.24811999374530933 0.2481134429199047
220.0 0.25014817714192117 0.2521805450485993 0.24913550535903228 0.24920926392372786
221.0 0.25087163560733877 0.2532750786510318 0.2501694542145402 0.25032110665731094
222.0 0.25221522859763834 0.2543214063223992 0.2512231894437225 0.2514502639433897
223.0 0.25312071811801673 0.2554004719242556 0.25229782979837423 0.252597826542757
224.0 0.2541683405258468 0.25644072643381294 0.2533947822263867 0.25376470101317106
225.0 0.2555392509858146 0.2576096280052655 0.2545151962337272 0.25495187373833056
226.0 0.2564575662381092 0.2587453369875316 0.2556597764555494 0.25615996942323743
227.0 0.25754869885921206 0.25992419740324146 0.2568291630539309 0.25738970986883586
228.0 0.25867759895859344 0.26097274479988997 0.2580241199134659 0.2586417084129879
229.0 0.25992335470820416 0.2620221139885333 0.25924521505393544 0.25991633514327284
230.0 0.26111410740399266 0.26319164158575453 0.26049300203519293 0.26121387656933864
231.0 0.2623859519435383 0.2646738759479418 0.2617675657614028 0.26253439630337927
232.0 0.26375735156711555 0.26601939165507804 0.26306897286856534 0.2638779119604224
233.0 0.26489323804103404 0.2673201884771066 0.2643971722750628 0.26524454013745324
234.0 0.2666722491996585 0.2687365057808896 0.26575205868845275 0.26663409243008923
235.0 0.2680635411111564 0.27012538681816084 0.26713321421676395 0.2680464004193153
236.0 0.26945827160620117 0.27144110839584207 0.2685402168666353 0.26948120585500857
237.0 0.27098849777768264 0.27290094850726143 0.26997264413767513 0.27093821455393535
238.0 0.2722570884717512 0.27447934003360047 0.2714299919624516 0.27241676051192826
239.0 0.2739403058456288 0.2759720465710057 0.27291175352802755 0.2739163937579432
240.0 0.2754202612583217 0.27755701849367737 0.2744169227760162 0.275436326994556
241.0 0.2772076826376989 0.2789646483253503 0.27594507833142173 0.27697603765253914
242.0 0.2785578086195589 0.2804940788371942 0.2774947331731456 0.27853476628330215
243.0 0.2801458883248234 0.28221926746756293 0.2790653355424012 0.280111480241886
244.0 0.28192369366339776 0.2839630053000645 0.2806557671828544 0.2817053614824395
245.0 0.2834798837316364 0.28559667972796954 0.2822648950739149 0.28331543002803455
246.0 0.28492043701622827 0.28715243510565475 0.28389114666989146 0.2849407073453813
247.0 0.2868099330342603 0.28867962057155244 0.2855334456218785 0.2865802950104115
248.0 0.288243981039494 0.29037871096974854 0.28719040736800494 0.28823299953412157
249.0 0.2900480390010134 0.2920267893770059 0.28886080885785864 0.289897498574553
250.0 0.29137948755137144 0.29369657109461067 0.29054331455582744 0.29157269078061704
251.0 0.2926822091235248 0.2956327613158053 0.29223666182373476 0.2932573529263222
252.0 0.2943329478787041 0.2975586002523541 0.29393917106255124 0.29495022346773847
253.0 0.2955315230362815 0.29930939523768557 0.2956493733758656 0.2966500366593236
254.0 0.2973563886918916 0.30091502680022736 0.29736564587742986 0.2983555949454428
255.0 0.29894203434824335 0.30273530194125964 0.2990865078119885 0.300065601385859
256.0 0.3002099791061251 0.304527157733102 0.3008109212829791 0.3017786997378386
257.0 0.3017997170791154 0.30635575730483927 0.30253728843485767 0.30349353428016557
258.0 0.3037829171172905 0.3083945808250619 0.3042639267330048 0.3052087566860466
259.0 0.30559452722813685 0.3103232004330167 0.3059887464637312 0.30692301535062644
260.0 0.30813009777214945 0.31216890949053167 0.3077101499323246 0.30863496531402573
261.0 0.30978369412940626 0.31402702591867776 0.30942678797663475 0.31034334413577763
262.0 0.31200058451182744 0.31573100191699843 0.3111371751129592 0.31204691922974803
263.0 0.31417341006478977 0.3175278278823176 0.3128397538491437 0.31374418684057415
264.0 0.3156276331533321 0.31935632768531713 0.3145333610121206 0.3154338645125101
265.0 0.3174211168100282 0.3212059166498814 0.3162165501653953 0.3171144717996996
266.0 0.31936825948343295 0.322881029303471 0.3178876858040307 0.3187849427313917
267.0 0.32112363413085704 0.3247930677804361 0.3195456605001027 0.3204439657396256
268.0 0.3224682695670581 0.3265787007332425 0.3211892862529615 0.32209037626364956
269.0 0.3240823895670637 0.32828434825013003 0.32281709525571833 0.32372295142283003
270.0 0.32572774719352754 0.3301472486406741 0.3244277997308229 0.3253405266644149
271.0 0.32753710916652357 0.33197571095641104 0.32602018060562415 0.32694187101991606
272.0 0.3298911749621408 0.3338247548813343 0.32759250421200076 0.3285258277065918
273.0 0.33173750592971357 0.33556361327485007 0.3291437986589507 0.33009119295171035
274.0 0.3332687165780451 0.33705298525270827 0.33067312218454836 0.3316369377791197
275.0 0.3349206479449444 0.3388920096746266 0.3321790732096389 0.33316218479921994
276.0 0.3369515512148767 0.3406888044224718 0.3336606545545578 0.3346658266838678
277.0 0.3389346124249624 0.34238817055399173 0.3351168656937545 0.33614691360680937
278.0 0.3409014910480946 0.34418501573662286 0.3365468115221883 0.33760469740056237
279.0 0.3427206468403445 0.34585110638959377 0.33794962194097256 0.3390382477310281
280.0 0.3444589851834037 0.34778077141003505 0.33932435885891343 0.3404466665035536
281.0 0.34640797453123984 0.3493947567429577 0.3406700412939625 0.34182919519092864
282.0 0.3480433985601275 0.35121335579446467 0.3419859122471205 0.3431851621657844
283.0 0.3489883639013066 0.3529113926198295 0.3432709883632574 0.3445137318085093
284.0 0.350370407394628 0.35459059173632157 0.3445251506174481 0.34581428163674555
285.0 0.3521800144249569 0.3562606006199235 0.3457476304137627 0.34708618383381407
286.0 0.3533763056283967 0.3580143407871423 0.3469378129045333 0.3483288543993426
287.0 0.3547946723828896 0.3595102666976009 0.34809539397342903 0.3495418491638046
288.0 0.35626616008111645 0.3612017126316963 0.3492196871495274 0.3507246033059998
289.0 0.3579132835666154 0.3629089070160816 0.3503102988973196 0.35187668436891906
290.0 0.35948480517410036 0.3645649727852973 0.3513670553309017 0.3529976378956743
291.0 0.3605346698323895 0.36610163869919693 0.35238977279718287 0.3540872659251992
292.0 0.3618882951127512 0.3675506881615665 0.3533778018275911 0.35514526024281173
293.0 0.36316162155532217 0.3690228974450373 0.3543309701131864 0.35617142397476
294.0 0.3645638226816587 0.37031517538407555 0.3552488977979249 0.357165517019002
295.0 0.36565760863478886 0.37170339591294127 0.35613154826442217 0.35812734263927753
296.0 0.3670184183688117 0.3729635357752724 0.35697923735689086 0.3590567531125423
297.0 0.36819113265880044 0.37417888868454996 0.3577916381396626 0.3599537310759747
298.0 0.3694545265085321 0.37538599443961124 0.35856907688647216 0.36081812539311253
299.0 0.370110988083704 0.37682757288172486 0.35931154797499554 0.3616500012305969
300.0 0.3710257422634678 0.3780569152815121 0.36001933977988176 0.3624492466325886
301.0 0.3716285527502795 0.3792265081849425 0.3606927088711162 0.36321589019168665
302.0 0.37244788528757816 0.38038475634157093 0.3613314142725911 0.363950191853402
303.0 0.37344163572723466 0.38129810120375757 0.36193593324247725 0.3646522045952214
304.0 0.3742987575039645 0.3821791796566538 0.36250663342613115 0.365322149738101
305.0 0.3751779748315799 0.3831704199744761 0.3630437664571544 0.3659601246583037
306.0 0.37597192417513736 0.3840162098575425 0.3635479275147501 0.36656635278201205
307.0 0.3768399947821921 0.3850683388119617 0.36401924927307916 0.3671410236842376
308.0 0.3778488376834972 0.38586613753569904 0.3644581876148767 0.36768428386737384
309.0 0.3782038868063979 0.3867425706734249 0.3648650832849582 0.36819646333326206
310.0 0.3787481807678052 0.3876050739168064 0.36524063202546025 0.3686779165957515
311.0 0.37917978136274594 0.38840858909288695 0.36558539081820607 0.3691289476788452
312.0 0.37965863345136974 0.3892306310317863 0.36589964255230806 0.3695499376222056
313.0 0.3803202192323403 0.39001278407034823 0.36618400410595003 0.36994124586147314
314.0 0.3803515104355997 0.39072507811919827 0.3664391950143443 0.3703031970933457
315.0 0.38037643656223735 0.3913999944709499 0.3666658667167453 0.3706361056966711
316.0 0.3808321695511356 0.3919634543039758 0.36686467602693695 0.370940414414278
317.0 0.3813123687190026 0.3924437543954253 0.36703601855674567 0.37121663797973153
318.0 0.381731494096391 0.3931074013345154 0.3671804707754555 0.37146542280631617
319.0 0.381989532842508 0.393855062600912 0.3672986860232073 0.37168699906953456
320.0 0.38247371916803174 0.3944309584004551 0.367391343439749 0.37188193319358065
321.0 0.38252143434971914 0.39483267344449596 0.3674589900044997 0.372050704439145
322.0 0.38309174703580656 0.39521466882141804 0.36750249663587337 0.37219385603325705
323.0 0.38334756453460495 0.3956940845749573 0.3675223418333506 0.3723118707487356
324.0 0.38333403824281476 0.39603475853060793 0.36751912300476125 0.37240534141423143
325.0 0.38333624517332804 0.39632131143441346 0.3674935532627383 0.37247500827157654
326.0 0.38359394933107754 0.3967282022012339 0.3674466543168054 0.3725212118553254
327.0 0.3837688345797246 0.3970089905932892 0.3673790609777208 0.372544555941944
328.0 0.38405579034399906 0.39725868495178474 0.36729145686974407 0.3725456902580297
329.0 0.3839198375600041 0.39756552668821565 0.36718447360479994 0.3725251253778669
330.0 0.38415346678329426 0.3977990614814437 0.3670587418104137 0.37248342236719273
331.0 0.3839967518464421 0.3980469357713659 0.3669149445362671 0.37242110537256473
332.0 0.3837158906091715 0.3982046076542817 0.36675382343374807 0.37233871042652866
333.0 0.38391878904684285 0.3983666197684002 0.366576028653864 0.3722368673750191
334.0 0.38370093065037986 0.39860945776080714 0.3663821273573404 0.37211622205849515
335.0 0.3837386643906371 0.39838434566237757 0.36617309247515795 0.3719773854420946
336.0 0.38380516626034167 0.3984420611850047 0.3659497498805949 0.3718209938406941
337.0 0.3838260862621887 0.3986666036315176 0.3657125438992275 0.37164761396803253
338.0 0.3837894365786287 0.3988100366937811 0.36546195190307235 0.37145783147815503
339.0 0.3838575039358994 0.3989080343428016 0.3651983499118877 0.37125223576741817
340.0 0.3838632840944517 0.3989056022145541 0.36492276901708703 0.37103136695832384
341.0 0.38407996889816043 0.3987929554016097 0.36463576961899025 0.3707958024309836
342.0 0.3841396693009385 0.3987121681092552 0.36433790275675665 0.37054610298026175
343.0 0.38364244252357593 0.3986372810873393 0.3640297429698876 0.37028298489021383
344.0 0.38342487014260784 0.3983036779149972 0.3637119277966541 0.37000697621911277
345.0 0.38344835888865547 0.398131943966472 0.3633850225328267 0.3697186273291822
346.0 0.3834657935947574 0.3979965531458373 0.3630496680956623 0.3694185100328751
347.0 0.38289255219549423 0.39786325894407637 0.3627065521829937 0.3691073170282981
348.0 0.3827358345097752 0.39771182072520933 0.3623559720321437 0.36878568977524356
349.0 0.3825943174471406 0.3975258334589769 0.3619982364252046 0.3684540476015822
350.0 0.3821044997965284 0.3971507515580089 0.3616339214613084 0.3681129848990707
351.0 0.38174930255728257 0.3969085338858234 0.3612634618770814 0.36776318996925267
352.0 0.3817252398093057 0.39684220052836505 0.3608873114178474 0.36740504964919485
353.0 0.38167735209019926 0.39657622944279003 0.360505960240059 0.36703919263127455
354.0 0.38135700307116116 0.3962734177419499 0.36011999193179095 0.3666661618580986
355.0 0.3809380633793167 0.3961007894394725 0.35972987189597905 0.36628642632287106
356.0 0.38072365860872376 0.3959031675445154 0.3593358900933971 0.3659004758486489
357.0 0.3806689060060079 0.39584188053005237 0.35893859411573364 0.36550884925239063
358.0 0.3809648112790716 0.3955335841030597 0.35853811733028457 0.3651121543129806
359.0 0.3810026537534268 0.3953163959959596 0.35813510367757184 0.3647109259149721
360.0 0.3806622370910938 0.3949848259513906 0.3577298435132187 0.3643056001802886
361.0 0.3804117834684805 0.3947006748112721 0.3573228329100049 0.36389651600894746
362.0 0.3801253693956211 0.3943309734488299 0.35691456704641317 0.3634841784409931
363.0 0.37983735343509323 0.3941751548731624 0.3565052427355536 0.36306916564778063
364.0 0.37948915202767464 0.3938009314361482 0.35609541396074157 0.3626519077445218
365.0 0.37924933138076505 0.3934749680293095 0.35568536638653947 0.362232815468074
366.0 0.3789690234008098 0.39317971985704936 0.3552750304298911 0.3618123572690834
367.0 0.3784778358716712 0.39297910665690616 0.3548649920013944 0.3613910118420819
368.0 0.3783899855846145 0.3926714376880328 0.35445564716224326 0.3609690803685082
369.0 0.3782239307176879 0.3922601425198199 0.3540473428922347 0.360546924177451
370.0 0.377642290213335 0.39170076130132575 0.3536402112316332 0.36012483805865253
371.0 0.3774652024464483 0.39124202377867234 0.35323441598393573 0.35970320079077295
372.0 0.37714308423304993 0.3907726237294095 0.3528302254130525 0.3592825919657628
373.0 0.37670649244924287 0.3903746845329473 0.35242802957533015 0.35886333787518504
374.0 0.37637391019508903 0.3899276737508046 0.3520281020254413 0.3584456505817658
375.0 0.37579478165189234 0.3895055776065923 0.35163053432401914 0.35802978761761123
376.0 0.3752941749051219 0.3890667857386135 0.3512357774715125 0.35761607270031853
377.0 0.37511130004265925 0.3886642020639348 0.3508440100061219 0.3572047703557453
378.0 0.3747740114988996 0.3882538965330153 0.35045533976910553 0.3567961611957443
379.0 0.374302603196493 0.3879022180741097 0.3500700366641461 0.356390603146529
380.0 0.3739266146074706 0.38738222549380147 0.3496880971763488 0.3559883187900037
381.0 0.37332772918595747 0.3870452884045914 0.34930980710110887 0.35558945752552124
382.0 0.3729732119446907 0.38657353364182206 0.34893539501967297 0.3551942358130178
383.0 0.3722686848706763 0.38617812799649026 0.3485648590283903 0.35480276256709103
384.0 0.3722371991603385 0.38575943968774057 0.3481983397945416 0.3544152711886631
385.0 0.37202640586748975 0.385317408570739 0.34783608051329334 0.35403194588023984
386.0 0.371738580979633 0.38497311877086693 0.347478304637045 0.35365298349583024
387.0 0.3713778850355144 0.3843906837774432 0.34712480903397314 0.35327844610063625
388.0 0.3710702373788849 0.38405071405243874 0.34677597214345196 0.35290845833553586
389.0 0.3710330945667405 0.38374093507364393 0.34643175774592305 0.3525432362192011
390.0 0.37061464359381596 0.3833563083639404 0.34609243580438936 0.3521828983661467
391.0 0.3703810332754632 0.38308419904553914 0.3457577125242774 0.35182768486206795
392.0 0.3700958379420331 0.38271954995882845 0.34542774876613247 0.3514775997772198
393.0 0.3697710293674156 0.38232971458720605 0.3451027870313777 0.3511326777570986
394.0 0.3691867238198508 0.38186651394610543 0.3447828433152527 0.35079300345138936
395.0 0.36906003233379064 0.3816329630737481 0.3444680935834123 0.350458599436738
396.0 0.36871065633629335 0.3813052167169851 0.34415828147697813 0.3501295070867375
397.0 0.36837801758579775 0.3810901181740395 0.34385355252005695 0.34980574998335734
398.0 0.3679282123369977 0.38065970482478595 0.3435540179426539 0.34948728406989527
399.0 0.367472950395801 0.3804374118969759 0.3432596557817555 0.3491741639587411
400.0 0.3673602855069495 0.3802215362597733 0.3429706036888611 0.34886644986041077
401.0 0.3675533009610434 0.38000950805833894 0.34268669261850127 0.3485640129250405
402.0 0.36714841650009694 0.3796457962006999 0.34240784304627253 0.34826690252213044
403.0 0.3668931279431899 0.379178844724897 0.342133987958963 0.34797508057143284
404.0 0.3664253598877677 0.37876283275203604 0.34186507281818296 0.3476886252505278
405.0 0.36617816088581956 0.3784304138655362 0.3416011917793078 0.347407428587346
406.0 0.3657182571802052 0.37822792615863854 0.3413422181584423 0.3471313867945003
407.0 0.36528169969509217 0.3778305184246535 0.3410879738106973 0.3468604019865726
408.0 0.36490988288746845 0.3775446305682158 0.3408381787356275 0.34659447565491563
409.0 0.36442359565385246 0.3773661451493379 0.3405928626512907 0.3463334898567347
410.0 0.3640635599138271 0.3770378569671858 0.34035214600188257 0.34607742808298625
411.0 0.3642149828202026 0.3767836057997232 0.340116024090064 0.345826271979447
412.0 0.3639886456886528 0.3765614775585826 0.33988435401502054 0.3455798884022535
413.0 0.36380924411440146 0.3764329449134237 0.33965692097907313 0.34533815235163123
414.0 0.3633279067128457 0.37611117348405365 0.3394335680429809 0.34510090596759424
415.0 0.36304664200157066 0.37574204155154894 0.33921427804001203 0.3448680975165261
416.0 0.36258818183855573 0.37557262143546105 0.3389989407854016 0.34463954781350237
417.0 0.3621839691083609 0.37532458430563226 0.3387874433570268 0.34441517700054713
418.0 0.36209626476174606 0.37522323453782097 0.33857956688585183 0.34419495677713774
419.0 0.3619515048185826 0.3750287320484254 0.33837522666880687 0.3439786335252683
420.0 0.36179063452441845 0.3749105470414875 0.3381743493980895 0.3437661323856566
421.0 0.3616408436249035 0.3747533384516433 0.3379768416514347 0.34355735069877663
422.0 0.3615841063188678 0.37447118366874105 0.33778267054377276 0.34335224989691837
423.0 0.3610769037732122 0.3742993906803366 0.3375916800448389 0.3431506646704402
424.0 0.36080557545409314 0.374083604151446 0.33740370122244506 0.3429523415105014
425.0 0.36076894520577085 0.37390381256030647 0.3372184936365499 0.34275726143011304
426.0 0.3604674732992013 0.37379615374331115 0.33703590882487133 0.34256531877560686
427.0 0.36013315863327616 0.37361755960796894 0.3368558993968714 0.3423763986433867
428.0 0.360158119850404 0.37354614819065035 0.33667830907173074 0.3421902894458429
429.0 0.35990059320105544 0.37334867206641653 0.33650305314994045 0.34200688327642653
430.0 0.3596819925663177 0.3731760264064694 0.33632984446417863 0.34182603070699696
431.0 0.3593163082799495 0.37285983787580884 0.33615862964165494 0.341647542138028
432.0 0.35896828529373476 0.3725484030169898 0.3359893382825145 0.3414713886515826
433.0 0.3588901385954222 0.372408068983833 0.33582185139468324 0.3412973530858674
434.0 0.35880713863299946 0.3720943814878983 0.33565608963641796 0.34112538769882095
435.0 0.35877151519979084 0.3720390472557333 0.3354917636871686 0.34095531382081057
436.0 0.35860225167155985 0.37188429050594685 0.3353286599623893 0.3407870255862795
437.0 0.3585897823167511 0.3717943267299586 0.33516671220666666 0.34062040433606994
438.0 0.35850754929621015 0.3715551104145628 0.33500590096059707 0.34045525189982584
439.0 0.35834303915308774 0.37158576531093507 0.3348460628768674 0.34029145436718233
440.0 0.3580844357241958 0.37138661553111224 0.33468713278265666 0.3401289418743822
441.0 0.3580454629493136 0.3713629181424231 0.3345289813146416 0.33996760854648167
442.0 0.35785758025774617 0.37120551319577005 0.33437144258783147 0.33980743463547236
443.0 0.3577381397172386 0.3710096863621787 0.3342144574294957 0.33964817532216396
444.0 0.35746215653629365 0.37079328589616367 0.3340579238590704 0.3394896940145195
445.0 0.3572614345279436 0.3706835039530843 0.3339016972422503 0.3393319567278162
446.0 0.3573833009203533 0.370575741286563 0.3337457027231606 0.3391748448652646
447.0 0.35702830961527066 0.3704393705812091 0.3335897535464635 0.3390182983117226
448.0 0.3569494507222659 0.37023508082362155 0.3334337606860139 0.3388621956737557
449.0 0.3569535335600764 0.3700010261540635 0.33327775266367304 0.3387064705916447
450.0 0.356704075067734 0.3698009814423963 0.3331217723365598 0.33855099569489605
451.0 0.3566393889744668 0.369779318915544 0.3329656339034475 0.33839577734927095
452.0 0.35645959394580734 0.36964463485357985 0.33280917249558334 0.33824068642059346
453.0 0.3561640613382105 0.3695627650154272 0.3326524331783331 0.33808566606522605
454.0 0.35593281081017475 0.3693757979060025 0.33249548384279626 0.33793072730760304
455.0 0.355882264148516 0.36932653577615926 0.33233833142401864 0.33777577596712516
456.0 0.35582912318783116 0.36924934527127984 0.3321808601767894 0.3376208268078423
457.0 0.35532160937668145 0.36913222984870486 0.3320229086904472 0.3374659021895584
458.0 0.3550118773038864 0.368931554754883 0.33186452147062523 0.33731096835803154
459.0 0.3549316145427591 0.36869521696816493 0.33170575768700045 0.337155976822782
460.0 0.35470893161236433 0.36851911219782557 0.3315466507406879 0.3370009677145491
461.0 0.3547533991399708 0.36839237384158546 0.3313872060071087 0.33684589136247534
462.0 0.3547050695291797 0.36834202048764486 0.3312273549343133 0.3366907604067413
463.0 0.35477169742747444 0.3681725008387988 0.33106723742064703 0.33653557989151023
464.0 0.3547238917407973 0.3680446073690924 0.33090688180066435 0.3363803102248293
465.0 0.35480757608428104 0.3678830911289677 0.3307464059868855 0.33622500210256795
466.0 0.3546560167210778 0.36769344922409264 0.3305857609938723 0.33606968992561775
467.0 0.35435986234086225 0.3674787331136742 0.33042504297449404 0.3359144468131569
468.0 0.3543045972678432 0.36733970958997714 0.3302643574453606 0.3357593025321968
469.0 0.3541957483883587 0.3671228067377322 0.33010380921537946 0.3356042370651498
470.0 0.3540041291756615 0.36702881818604643 0.32994339042699666 0.33544931081007817
471.0 0.3539757739881594 0.36691160310846305 0.32978319135322826 0.335294571119396
472.0 0.3539194521310353 0.36670688600111856 0.32962325024828903 0.33514007295323894
473.0 0.35387419946995713 0.36650087409373305 0.3294636616851408 0.334985827432876
474.0 0.3535672038441655 0.36640362179527397 0.3293044712321046 0.3348319047682946
475.0 0.35344859995695266 0.3663062902751944 0.32914572923242885 0.33467847109988375
476.0 0.35332461728202486 0.36620149258655993 0.32898760865740956 0.334525618514095
477.0 0.35312214009151177 0.3661149608618753 0.32883022202858947 0.3343733789785839
478.0 0.3531640530792472 0.3659583166116188 0.32867370064638957 0.33422185378878744
479.0 0.3528643298761478 0.36575852526564107 0.3285181742906324 0.33407112674243666
480.0 0.35270589427249327 0.3655656371628352 0.32836375873401524 0.33392125472310086
481.0 0.3526735485867144 0.3654121369450694 0.32821050536790464 0.33377232347398256
482.0 0.35257172767541545 0.36519993002584844 0.3280584940081441 0.3336244620615485
483.0 0.3524346117205194 0.3650889651596126 0.32790781983584893 0.3334777580557898
484.0 0.3523843514475779 0.3649733662941699 0.3277586433824679 0.3333322937740025
485.0 0.352270366933654 0.36478219087487607 0.32761098271796 0.33318815809109315
486.0 0.352164807457915 0.3645554527112806 0.3274648522062603 0.3330454134942292
487.0 0.35193012037174537 0.36437310470444007 0.3273205066126366 0.3329041180686539
488.0 0.35176777155642835 0.36416862619206625 0.32717804886196444 0.3327643664110775
489.0 0.35151663779012704 0.36390891991412966 0.3270375863490153 0.33262624504927674
490.0 0.3513830386594638 0.3637535271410491 0.3268992248412469 0.33248986708949685
491.0 0.3512932978991794 0.3636589422423638 0.3267630144517994 0.3323553585074767
492.0 0.35114222505893267 0.363454627279925 0.32662900587130145 0.3322227582863901
493.0 0.3506939200154228 0.36334336010033486 0.3264973320642173 0.3320922312485414
494.0 0.350663231790368 0.3631921810945109 0.3263680585927093 0.33196383385550793
495.0 0.35067154984141563 0.36308170627860725 0.3262414197049769 0.33183766760246064
496.0 0.3504925376950813 0.3629634686864731 0.326117473420671 0.33171377239148897
497.0 0.35035027681262065 0.36282391064232833 0.32599621040922866 0.3315922567871434
498.0 0.3502700395995108 0.3626796867332799 0.32587777485108 0.3314732251066391
499.0 0.35009271908165596 0.36254172973452525 0.32576222537225663 0.3313567225160162
500.0 0.3499793206274827 0.3623687031165248 0.325649716303472 0.33124286176031875
501.0 0.3496929602009821 0.3623211080786965 0.3255402051081691 0.3311317193972484
502.0 0.34965449137235255 0.3621447424606721 0.32543375386519824 0.33102338017006977
503.0 0.3497496040946629 0.36200453525867643 0.3253304481387955 0.33091787638508124
504.0 0.34962140895085303 0.3619052657462186 0.325230372412738 0.3308153029879309
505.0 0.34960128548687913 0.36178187830198605 0.3251335420346033 0.3307157412881939
506.0 0.34942458646993524 0.3616704437253392 0.32504006663557844 0.33061921429489705
507.0 0.3492625004547897 0.3615220175399712 0.324949983601379 0.3305257490477452
508.0 0.349214463416589 0.361444742536644 0.32486332958114517 0.3304354064070271
509.0 0.348949326158225 0.36140542746837384 0.3247801199122196 0.3303481976383846
510.0 0.34886011656727184 0.36121537931558306 0.324700361088276 0.3302641538069157
511.0 0.3487513535878746 0.3611233654986363 0.3246240638923924 0.330183328905401
512.0 0.3486599514594807 0.3609236363412601 0.32455122890422916 0.33010571955907675
513.0 0.3485798402632368 0.3607742441172284 0.3244818848476109 0.3300313675103011
514.0 0.34847906133974654 0.36068940168385705 0.32441603885648873 0.329960283800023
515.0 0.34844351851984023 0.3607026325781102 0.32435369428396205 0.32989248521589065
516.0 0.348575583243768 0.36049569554119143 0.3242948873596907 0.32982798868439833
517.0 0.34848965897505 0.36046906320344607 0.3242395661597575 0.3297667924818445
518.0 0.3483197845525768 0.36033992899486944 0.32418776079198436 0.32970889168396444
519.0 0.34836918789934035 0.3602383807268087 0.3241394006789276 0.3296542956643677
520.0 0.3482989284513035 0.3601237327483831 0.32409444554629624 0.3296029754278156
521.0 0.34826275042693944 0.3601600631470809 0.32405282662645635 0.3295549067104185
522.0 0.3482908516500827 0.360125514646098 0.3240145341225217 0.3295100875488319
523.0 0.34817188896576645 0.3601122130751579 0.3239795673038948 0.3294684867306252
524.0 0.34799101371054897 0.36008827367069995 0.323947786569869 0.32943007014428516
525.0 0.3478692511903531 0.3600715267371714 0.32391912239382775 0.32939480741855404
526.0 0.34775984459708004 0.35996193366880874 0.32389353323971226 0.3293626123120186
527.0 0.34773829177107535 0.3598867735868057 0.3238709763090326 0.329333477252504
528.0 0.34774608417272684 0.35979062102503334 0.32385138642012057 0.3293073330880583
529.0 0.34769535222597764 0.3597604380722421 0.3238346385716753 0.32928412082018094
530.0 0.3476154101250843 0.359661117541793 0.32382066953655214 0.3292637859319376
531.0 0.3477695566035353 0.35965097270729673 0.3238093957447086 0.32924623324307695
532.0 0.34763332352512477 0.35958691154155736 0.3238007424625795 0.329231385009013
533.0 0.3476753571721934 0.3594903368781276 0.32379458818462653 0.32921919115779835
534.0 0.3477278993145856 0.3594027374714441 0.32379082371348195 0.3292095614460063
535.0 0.3477584778846685 0.35933170344151216 0.3237894001051466 0.32920241998777294
536.0 0.347554124211816 0.35939980901073365 0.32379022256158607 0.3291976753638544
537.0 0.3474505145904448 0.35936875052796696 0.3237931478546955 0.3291952205082952
538.0 0.3474498076261255 0.35931541016396135 0.32379806672327216 0.32919497158132827
539.0 0.34736874401985063 0.35935363379628527 0.3238048974271661 0.32919686203953147
540.0 0.3474790768918029 0.35935275435005665 0.32381353019167036 0.3292007990562879
541.0 0.347435867233966 0.35933844456758707 0.3238238171071099 0.3292066788414716
542.0 0.34738608161440526 0.35937607878986055 0.3238356689947708 0.3292143945095507
543.0 0.3475540078044954 0.3593364029729274 0.32384896972043703 0.3292238423883507
544.0 0.347526816460275 0.3593246822142151 0.32386358309313273 0.3292348843013228
545.0 0.34751568355348644 0.3593287848567079 0.3238794197576081 0.3292474411372175
546.0 0.34753912145659344 0.35939352320905 0.3238963396840192 0.32926140413613303
547.0 0.34754899201531053 0.3593244991862335 0.3239142483330422 0.3292766184786708
548.0 0.34756986639876597 0.3593353445862985 0.3239330285593668 0.3292930014700156
549.0 0.3476386980457842 0.35937534129949256 0.32395256539716133 0.3293104545196327
550.0 0.3476855318540945 0.359357128947491 0.32397275417388427 0.3293288688969615
551.0 0.347753305006946 0.3593288663458004 0.3239934785891685 0.3293481440626996
552.0 0.3477156945299797 0.3593302153807958 0.3240146249578258 0.3293681941984767
553.0 0.3476200886141972 0.3592940804688661 0.32403607122115224 0.3293889018574298
554.0 0.34764174393057345 0.3592979831796479 0.3240577077856124 0.32941014944486136
555.0 0.34771157463826663 0.35931526067883773 0.32407942033727044 0.3294318454610839
556.0 0.3476633831171257 0.359314036242241 0.3241010751632615 0.32945389763790517
557.0 0.3476276115370966 0.3593562329554902 0.32412255872245893 0.3294761899025854
558.0 0.3476848787488082 0.35941764365552037 0.32414382963337585 0.32949862606994745
559.0 0.34757376857022515 0.35943464419023663 0.3241648040715902 0.3295211130165724
560.0 0.3474667948859459 0.35944002076512893 0.32418540785591454 0.32954355704425503
561.0 0.34747142960012645 0.3595063381314389 0.3242055464668812 0.3295658609984471
562.0 0.347389913603174 0.35951367668943085 0.32422510325607157 0.32958793858530283
563.0 0.34736963019559947 0.3595184485681197 0.3242440153507713 0.3296096990758343
564.0 0.3474418191853034 0.3595432561846874 0.3242622117071777 0.32963104524878184
565.0 0.3473152690406703 0.35960279156776775 0.32427961485503043 0.3296518773164978
566.0 0.34727304346944804 0.35961373825986964 0.3242961658876242 0.32967213038558696
567.0 0.3474190419220841 0.3596276755111285 0.3243117810490237 0.3296917412567774
568.0 0.3474659285113811 0.3597053852582954 0.3243263926693826 0.32971063933075445
569.0 0.3475937852141849 0.3598102826656701 0.3243399665315846 0.32972875488007886
570.0 0.34753277904284435 0.3598112586243804 0.3243524599996687 0.32974603820478776
571.0 0.3474472077648977 0.35989415738732927 0.32436382600403124 0.32976243594588345
572.0 0.3472922346246899 0.3599035424534465 0.3243740458022355 0.3297778875574733
573.0 0.3472420094138778 0.3599098645627341 0.3243830718239107 0.3297923328919067
574.0 0.34721866153443126 0.359951748158003 0.3243908650994478 0.32980573301624816
575.0 0.3472874567961963 0.36000680176888533 0.3243974184208369 0.32981802654915393
576.0 0.34731572374904446 0.36005180702017126 0.3244027087990861 0.32982917900361974
577.0 0.3475088426385959 0.36011011844001434 0.32440670223281687 0.32983916134683683
578.0 0.3474140771540983 0.3602207258942359 0.3244094052133983 0.329847945764211
579.0 0.347502799001224 0.36022596439674576 0.3244108122330065 0.3298555193738832
580.0 0.34755923919950527 0.3602800944773215 0.3244108680751565 0.32986185525011374
581.0 0.34753096588992743 0.36030241811402297 0.3244095677212233 0.32986692842148524
582.0 0.34758848908023937 0.36028168942105127 0.3244069408438428 0.32987072692397607
583.0 0.347587051967533 0.3603111546928071 0.32440298471150925 0.32987325477270985
584.0 0.3476189960018832 0.36034457685242294 0.32439772155667784 0.3298744954572781
585.0 0.3477712281823118 0.3602681359277492 0.32439116669630436 0.32987444560412343
586.0 0.3477000023773841 0.36022274674297733 0.3243833625577047 0.3298731125956279
587.0 0.3478080687331119 0.3602929501249794 0.3243743444763573 0.32987050864832956
588.0 0.34778546633291685 0.36028753246557504 0.32436413645734485 0.32986664209823807
589.0 0.34772890082061947 0.3603321810939858 0.32435277655386424 0.32986151173946743
590.0 0.34767068384072686 0.3603940886261018 0.3243402902813044 0.32985514257746873
591.0 0.34769430541254515 0.36040748734735384 0.3243267204392528 0.3298475563730488
592.0 0.3476304812280831 0.36037265956993675 0.3243121117495734 0.3298387759252797
593.0 0.34767338092676714 0.36033195650577515 0.3242964875709087 0.32982882650693474
594.0 0.34761692097799524 0.3603234529130262 0.3242798829855664 0.3298177393427571
595.0 0.3476746033758162 0.36029221350518964 0.3242623429654724 0.3298055610231184
596.0 0.3475780200269814 0.3602695912803993 0.32424391647326084 0.3297923314340995
597.0 0.34757631640873476 0.36025064593992623 0.32422465769842645 0.3297780803437329
598.0 0.3475391718775102 0.3602223191418523 0.32420464107026714 0.32976284993918314
599.0 0.3475229031054765 0.36025032764705855 0.32418392340674523 0.32974669747245455
600.0 0.34749221552712856 0.36029462552159863 0.3241625455154454 0.32972965330619525
601.0 0.34743736540666137 0.3602333743925634 0.3241405761349893 0.32971177867066465
602.0 0.34735767491888103 0.3601876278686086 0.3241180525575639 0.3296931208998283
603.0 0.3473984221751815 0.3601011050660953 0.3240950585827494 0.32967373152362267
604.0 0.3472772333057307 0.36006899411683796 0.3240716584675299 0.3296536514194501
605.0 0.34732695080250775 0.36001648886593646 0.3240479201422571 0.329632937649194
606.0 0.34722158452182833 0.359959124401662 0.32402390264115144 0.3296116507419331
607.0 0.34713448075756215 0.35994910412449355 0.32399966501450367 0.32958984743786274
608.0 0.3471935184082209 0.35994322407835794 0.3239752601565256 0.3295675840318041
609.0 0.34709984627248347 0.359878452228048 0.3239507520673595 0.32954493163141224
610.0 0.34703332115441293 0.35989647631185145 0.3239262080906988 0.32952194164260706
611.0 0.34694854187320595 0.3598974738724465 0.3239016948694289 0.32949867531558164
612.0 0.3469592902559839 0.35991245653137466 0.32387727163095625 0.3294751918637689
613.0 0.3468672967787996 0.35987226701168074 0.3238529925589993 0.32945155793806674
614.0 0.34685283235770187 0.35977830050654713 0.32382889560225603 0.32942783476658116
615.0 0.34678786165461334 0.3597336713525311 0.3238050571309359 0.32940407438713487
616.0 0.3469011356903545 0.35971404419867187 0.3237815354404102 0.32938032996744326
617.0 0.34689317004101405 0.35966974274494146 0.32375837765884224 0.3293566618700111
618.0 0.3467412582642406 0.359657166176589 0.32373562257254135 0.32933312754032334
619.0 0.3466732371127618 0.3596490624229008 0.32371333742770037 0.32930977859211663
620.0 0.3466463743801927 0.35957594168808005 0.3236915722375887 0.3292866729464944
621.0 0.3466483757807991 0.35951230679770463 0.3236703817388803 0.3292638657533902
622.0 0.34665146964205995 0.3594853384609927 0.3236498127713766 0.32924140349205433
623.0 0.3466984579885604 0.3594384719216827 0.3236299065877366 0.32921934945670195
624.0 0.3467311269344178 0.3593778355593554 0.32361069328839986 0.3291977498216801
625.0 0.3466765624228836 0.35933403165309635 0.3235922279956013 0.3291766450618942
626.0 0.3466416717655269 0.3593221887149441 0.32357454493209276 0.3291560783172052
627.0 0.3466722529296371 0.35928108051584107 0.3235576719008739 0.329136105522558
628.0 0.34674460032552296 0.35926671666790705 0.32354162996840174 0.32911676748090346
629.0 0.3467067561005854 0.35921181534778174 0.3235264561525323 0.32909809493224973
630.0 0.3466306760462739 0.359210181105316 0.3235121812987092 0.32908012371355466
631.0 0.3466402705532977 0.35915934253025866 0.3234988190183556 0.32906289302007574
632.0 0.34666681649336756 0.3591346759377664 0.3234863899338317 0.3290464361022361
633.0 0.34666533820150824 0.35907679452543784 0.32347490551064956 0.32903078126359386
634.0 0.34662659439327925 0.35903435949743245 0.3234643884531044 0.3290159569490122
635.0 0.34657053769540946 0.35901497279813244 0.32345485034346333 0.3290019865679849
636.0 0.3465703505946712 0.3589794590738726 0.32344630631998633 0.32898889304000695
637.0 0.34656881990605226 0.3589478666713208 0.3234387572115042 0.32897669776809385
638.0 0.3465999370285078 0.3588949389561863 0.32343220008107754 0.3289654123694402
639.0 0.3465245855150733 0.358943239051088 0.32342664331837934 0.328955053255854
640.0 0.3466368791111297 0.3589123322810128 0.3234220792287885 0.32894563395513055
641.0 0.3466290477389552 0.3588853791615521 0.3234185085245998 0.3289371662453908
642.0 0.34673382930956936 0.35886714032791006 0.32341592573512706 0.32892965092142573
643.0 0.3467547423253326 0.3588398772564415 0.3234143198235403 0.3289230957697511
644.0 0.34667917823554606 0.3588394055225204 0.32341368242394747 0.32891750398613495
645.0 0.346682366003265 0.3588298681636994 0.32341398785313863 0.32891287108574124
646.0 0.34663357732475175 0.3588052154833234 0.32341522960411234 0.32890918992279927
647.0 0.3466426416123404 0.35878840618372526 0.3234173823331394 0.32890645968313087
648.0 0.34673906045028224 0.3587855099221918 0.3234204316742674 0.3289046708959055
649.0 0.346734568227538 0.35874311484039406 0.32342436185256396 0.3289038106432916
650.0 0.34670430926607954 0.3587262966823979 0.32342914321572497 0.3289038692987913
651.0 0.3467527399972369 0.3586835582410417 0.32343474684701007 0.3289048273704624
652.0 0.34675723075701365 0.35863385025211736 0.3234411377094978 0.32890666872368796
653.0 0.3466742335423172 0.35862861321050915 0.32344828767857453 0.3289093776932005
654.0 0.34660110357454077 0.35856320789373514 0.3234561678517052 0.3289129325400324
655.0 0.34665399443290085 0.35862679808403825 0.3234647484492936 0.328917313881093
656.0 0.3466966790024789 0.3586807808773375 0.3234739969753197 0.32892249606612095
657.0 0.34668167009301243 0.35867097733406134 0.32348387903800685 0.32892844412572075
658.0 0.34667218660355364 0.35867181461685066 0.32349435984749497 0.32893513532476415
659.0 0.3466563753925943 0.35864564901102064 0.32350539651010096 0.32894253941068774
660.0 0.3465978724455472 0.35861007167764103 0.3235169546229055 0.3289506255274795
661.0 0.34656871532034633 0.35859664361106053 0.3235289923047905 0.3289593647112348
662.0 0.34649981620167447 0.358596328000857 0.3235414709174619 0.32896872499583535
663.0 0.34646983121030567 0.35862662105300736 0.3235543487799836 0.3289786727089342
664.0 0.34653106177582665 0.358599168934296 0.3235675851966438 0.3289891732290546
665.0 0.34653856598982147 0.35861876503231704 0.3235811445306064 0.32900018878048976
666.0 0.34644658131683165 0.3586482331665316 0.32359498436776285 0.3290116771163901
667.0 0.34644258851246884 0.3586552597245496 0.3236090614659701 0.32902360071529235
668.0 0.34649496797679485 0.3586479999035675 0.3236233359274761 0.32903592530408987
669.0 0.3464612500751801 0.3587033102991773 0.3236377686054569 0.32904861382468076
670.0 0.3464625047800584 0.35870444048673256 0.32365231741525596 0.32906162663284455
671.0 0.3464828655795388 0.3587103417982866 0.32366693731183854 0.3290749218532277
672.0 0.34642119810749517 0.3586947828740321 0.3236815851415936 0.3290884611225877
673.0 0.3465319831174758 0.3587221696694835 0.32369622598159264 0.32910220160392045
674.0 0.34651467511385897 0.3587159390883621 0.32371082432514836 0.3291161049425024
675.0 0.3464996565771113 0.3587746859203852 0.3237253404161937 0.3291301375109187
676.0 0.3465477146976726 0.35878370806706583 0.3237397426197089 0.3291442548090419
677.0 0.3466469404408993 0.3588083212883114 0.3237539904506524 0.32915842007264445
678.0 0.3467323614048823 0.3588623554947832 0.32376804163432954 0.32917259809074917
679.0 0.3466092781896077 0.3588525083354922 0.3237818590493477 0.32918675043600504
680.0 0.3466963095134385 0.358910978590447 0.32379541914545495 0.32920084098032
681.0 0.3467118710114292 0.3589540209856903 0.3238086871055264 0.3292148333293447
682.0 0.34662817016208475 0.35894674729521436 0.32382161969137546 0.3292286938732802
683.0 0.3466189607694535 0.35898222543670194 0.32383420284927966 0.32924238912045856
684.0 0.34652596357972176 0.3589910288622463 0.3238464118719063 0.3292558833687552
685.0 0.3465305700699579 0.35902276096667785 0.323858213561784 0.3292691457488803
686.0 0.3465145374450921 0.35906271711888654 0.32386958392964443 0.32928214758859675
687.0 0.34659572245784576 0.3590461025740668 0.3238805010113487 0.329294856399288
688.0 0.34657543401630087 0.35904741851547567 0.32389094422891906 0.3293072466559599
689.0 0.34653644403424044 0.3590230675646326 0.3239008929330226 0.32931929130022625
690.0 0.3464827662624756 0.3590618307007306 0.32391032563452316 0.32933096545634755
691.0 0.34644677318671124 0.3591306563016296 0.32391923124580524 0.329342240127648
692.0 0.3465006319905766 0.3591435777486319 0.3239275899265747 0.3293530959307629
693.0 0.34646344393284445 0.3591782734964119 0.3239353911018855 0.3293635064450087
694.0 0.34651346328699245 0.35916280684003665 0.3239426256810836 0.32937345632979115
695.0 0.34651736157968793 0.35918364704818917 0.3239492863575634 0.32938292542767006
696.0 0.3465147200036893 0.35916456988271483 0.32395535603441605 0.32939189228432
697.0 0.34657490593259566 0.35921090321534194 0.3239608269325658 0.3294003457306323
698.0 0.34662974244485656 0.3591778618475643 0.323965702424078 0.32940827068193473
699.0 0.34671538387573586 0.35925036963463786 0.32396997801961147 0.32941565509424725
700.0 0.3467106676057002 0.3592493447873953 0.3239736497138588 0.3294224890090349
701.0 0.3467316591371648 0.3592840930816288 0.3239767189651675 0.32942876246549363
702.0 0.34676651847737905 0.3592740922482614 0.3239791922369428 0.3294344689948634
703.0 0.34669788367894316 0.35929749450966525 0.3239810671727827 0.32943959915251386
704.0 0.3466334921566827 0.3593213979143887 0.3239823507140723 0.32944415068560706
705.0 0.3466473889056689 0.35929719319368125 0.32398304231695346 0.3294481211028389
706.0 0.34661985459079336 0.35928121059733575 0.3239831517415452 0.32945151189254734
707.0 0.34663903676477736 0.35933538869272214 0.3239826865556083 0.3294543198159106
708.0 0.3466073076714481 0.3593449785653213 0.3239816623732 0.32945654870215046
709.0 0.34667226278137353 0.3593769538208209 0.3239800888228988 0.3294582027572076
710.0 0.3466320344977036 0.35942217269980276 0.3239779820501168 0.3294592858210986
711.0 0.34664953830750617 0.3593992816288882 0.3239753579724337 0.3294598056050128
712.0 0.3466287717231301 0.35941965116100777 0.3239722336474299 0.3294597708740289
713.0 0.3466579267407788 0.3594429474230286 0.3239686252962797 0.3294591895005679
714.0 0.34661895510199403 0.3594580063458376 0.3239645503435681 0.32945807168136226
715.0 0.3465595334945051 0.359461318491841 0.3239600267347813 0.3294564283896127
716.0 0.34657068088072485 0.3594499977416795 0.3239550743343336 0.32945427150426765
717.0 0.34647064756576623 0.3594559615554279 0.32394971141564 0.32945161746273866
718.0 0.3465104628278152 0.3594236474186721 0.32394395014124333 0.3294484801147614
719.0 0.34651730946147496 0.3594107950767176 0.3239378160727344 0.32944487600591743
720.0 0.3465761752549465 0.3594104746604989 0.32393133334553 0.32944081981234896
721.0 0.3466081496174706 0.3593737734214042 0.32392453089519174 0.3294363304354621
722.0 0.34658905828310316 0.3594208864423924 0.3239174239952004 0.3294314247568493
723.0 0.3465909605488027 0.3594578939066773 0.3239100413708784 0.32942612230524587
724.0 0.3465290930525441 0.3594179152463002 0.32390240708001994 0.3294204447337127
725.0 0.346561445570773 0.3594321489815956 0.3238945376294662 0.3294144121156514
726.0 0.34656361936420954 0.35943418625511153 0.32388645936299276 0.3294080457360786
727.0 0.34661715566530016 0.35939635602971565 0.32387820321475513 0.3294013677101961
728.0 0.3465429044872568 0.3593701458853736 0.3238697893577531 0.3293944015286788
729.0 0.3465305110821694 0.35935922762283834 0.3238612416594149 0.32938716549628194
730.0 0.3465296009957054 0.35938141883671637 0.3238525838458354 0.32937968084725344
731.0 0.34658305523252086 0.3593793491239315 0.3238438409669161 0.32937197549218744
732.0 0.3465768748983223 0.3593625335443623 0.32383503750896864 0.32936407040155646
733.0 0.34660216306037084 0.3594158019508742 0.3238261987777104 0.32935598822242823
734.0 0.3465925194481483 0.3593935752659966 0.3238173455763775 0.32934775451708054
735.0 0.3465529084921017 0.35938142652332294 0.3238085022272405 0.3293393933359742
736.0 0.34654792787497823 0.3593453746249235 0.32379969406400166 0.3293309283339576
737.0 0.3464909180883805 0.3593365941097153 0.3237909395753528 0.3293223812167455
738.0 0.3464590352091053 0.3593340935022042 0.32378226355750794 0.3293137745436414
739.0 0.34638058815677597 0.3593257964042898 0.32377368655939925 0.32930513172661535
740.0 0.3463599337885245 0.3593145209144628 0.3237652244026843 0.3292964756768453
741.0 0.34641240888605823 0.35925699128069566 0.32375690055688844 0.32928782927481676
742.0 0.3463567739037574 0.3592368357237411 0.32374873831881407 0.3292792129209153
743.0 0.3463230051682308 0.35924962820647427 0.3237407563677564 0.3292706492006726
744.0 0.34639155213944695 0.3592107841515629 0.32373296720142525 0.32926215913541973
745.0 0.34634703353373336 0.359209023288845 0.32372538903982745 0.32925376320450656
746.0 0.3463494227385201 0.35920741706961745 0.3237180364759744 0.3292454812968538
747.0 0.34625975032584994 0.3591805987176562 0.32371092279696134 0.32923733305974845
748.0 0.34621976289909007 0.3591584739640732 0.32370406279891545 0.32922933779789293
749.0 0.3461678861655838 0.35912841415296254 0.32369747063181475 0.32922151186092447
750.0 0.34621357352248555 0.35911999941431477 0.32369116142617743 0.3292138703605773
751.0 0.34622586684386997 0.3590940916748589 0.32368514350551614 0.3292064294432662
752.0 0.3462168324986851 0.3590942276985843 0.32367942745667716 0.3291992064182506
753.0 0.34620394160971496 0.35909428274961347 0.32367402166799114 0.329192216125878
754.0 0.3462371082196779 0.35905881216238167 0.3236689364974922 0.32918547072383253
755.0 0.34622218394927406 0.3590516715165283 0.3236641800193095 0.3291789841156891
756.0 0.3462017480422899 0.35906502362375636 0.32365975816224507 0.32917276863687844
757.0 0.34619047198429087 0.3590874973995706 0.32365567306644377 0.32916683309672107
758.0 0.3462890941686205 0.3590770205684959 0.3236519259216316 0.32916118850207576
759.0 0.346228137393014 0.35905917506341917 0.32364852490629836 0.3291558444826688
760.0 0.34620823715370197 0.3590434375144765 0.3236454694159372 0.32915081020857184
761.0 0.346235005328073 0.35904552423515523 0.32364276536522313 0.3291460909302424
762.0 0.34624804851911073 0.3589778858500373 0.323640413637 0.32914169407671806
763.0 0.34621736824660637 0.358954286512923 0.3236384101708296 0.32913762483715203
764.0 0.34629392484226756 0.35892376049403296 0.32363675652308993 0.32913388914153807
765.0 0.34629299337495417 0.3589177881740254 0.323635451160361 0.32913048847660314
766.0 0.34636456616454975 0.35886380302475723 0.3236344895857449 0.32912742528035027
767.0 0.3462938929501749 0.3588489380351564 0.32363386367432073 0.3291247030843725
768.0 0.346317987691298 0.3588404180315839 0.32363356976966534 0.3291223213143605
769.0 0.3463515310051801 0.35878486734435316 0.3236336019162214 0.329120279647441
770.0 0.34642091762596605 0.3588017881141716 0.3236339561883628 0.3291185794525763
771.0 0.3464645045291833 0.3588091930082501 0.3236346239044932 0.32911721806275457
772.0 0.34644859626509106 0.35880944961479216 0.3236355994209836 0.32911619288164595
773.0 0.34642238723422136 0.35882191251703116 0.32363687483947107 0.32911550053548916
774.0 0.34633957773273283 0.35878703859550537 0.3236384361050778 0.3291151359468925
775.0 0.34628834993707347 0.3587617312559428 0.3236402715968146 0.32911509360365704
776.0 0.34630458593110003 0.35877308463027585 0.32364237810449176 0.32911536731201224
777.0 0.3463305685037194 0.3587617459367349 0.3236447436202486 0.3291159508439315
778.0 0.3463219838141031 0.35877954488207314 0.3236473576668043 0.32911683591537744
779.0 0.34630148345551387 0.35881398379008606 0.3236502072386225 0.3291180153773507
780.0 0.34632060493436956 0.35881750614847957 0.32365327997443155 0.3291194823242688
781.0 0.3463333019423832 0.35880488723726317 0.32365656396415937 0.32912122781311887
782.0 0.3463771634777536 0.35880480947744625 0.32366004348327604 0.3291232394570263
783.0 0.346346568126553 0.35878950735647674 0.32366370841086545 0.32912550943030056
784.0 0.34633470726766813 0.35876944214883943 0.3236675439914552 0.32912802734867347
785.0 0.3463638794044478 0.3587889770685852 0.32367154018166777 0.3291307816523136
786.0 0.3464036283794084 0.35875814633815895 0.32367568285718207 0.3291337603701826
787.0 0.34643747002341696 0.35876283551178106 0.32367995605643785 0.329136952013789
788.0 0.3464289873034128 0.35873299677314224 0.32368434629012144 0.32914034340538667
789.0 0.3464456947830372 0.3587178053776671 0.32368884217302196 0.32914392056728065
790.0 0.3464476364288196 0.3587427611188654 0.3236934299181131 0.32914767233877296
791.0 0.34642580782723154 0.35877961682737297 0.3236980949708847 0.3291515860751665
792.0 0.34640211513361047 0.3588024280146624 0.32370282420915963 0.32915564899340477
793.0 0.34635632611830103 0.3587788596816064 0.32370760545446486 0.3291598467846273
794.0 0.3463328674290259 0.35880457212792527 0.3237124256250116 0.32916416645593266
795.0 0.34631851383936674 0.35881138684360026 0.32371726897600445 0.32916859492748646
796.0 0.3463403001943801 0.3588140167292496 0.32372212350045676 0.32917311980722835
797.0 0.3464006856806243 0.35882840911234964 0.3237269765295716 0.32917772774452947
798.0 0.346404532318429 0.358804958436176 0.3237318158865896 0.3291824054116273
799.0 0.3464106072151623 0.35876918743655567 0.32373662567883216 0.32918713902399993
800.0 0.34642028860665536 0.3587769264813273 0.323741395705798 0.3291919141381696
801.0 0.3464640674716099 0.3588007566463562 0.32374611722614255 0.3291967182729455
802.0 0.3464990091997767 0.35881850344365157 0.32375077641582894 0.3292015384350539
803.0 0.34653602539830375 0.3588310467324139 0.3237553616493929 0.32920636345273663
804.0 0.3465198370757636 0.3588421540696341 0.3237598618402154 0.3292111794998771
805.0 0.3464561233323625 0.3588346505935748 0.323764268807814 0.329215976158074
806.0 0.34649108800390654 0.3588312858261843 0.323768573602383 0.3292207412834199
807.0 0.3464809554466697 0.358836026280527 0.3237727665218297 0.32922546298486655
808.0 0.3464778511761765 0.3588521761161678 0.32377683858327905 0.3292301291668286
809.0 0.3464835140116037 0.35883999344099526 0.3237807820989655 0.3292347292659307
810.0 0.3464900630021867 0.35884115790018023 0.32378458835716056 0.32923925151166245
811.0 0.3465503641529908 0.3588602984560862 0.3237882508023161 0.32924368596006
812.0 0.346597097543424 0.3588411040142334 0.3237917628134445 0.3292480233674402
813.0 0.3465747594089263 0.3588605657002231 0.3237951194674187 0.3292522557794851
814.0 0.3465886328856785 0.35889864987036774 0.32379831413878485 0.32925637326476276
815.0 0.3465631348852754 0.3589017134978791 0.32380134267370625 0.32926036784790336
816.0 0.3465402037308768 0.3589032537784205 0.3238041997573602 0.3292642320038033
817.0 0.34650726349306704 0.3589226345146649 0.32380688164481486 0.32926795855924457
818.0 0.3465251797128115 0.35894532129081025 0.3238093850078751 0.32927154124763813
819.0 0.346522926626097 0.3589459173502444 0.3238117061004078 0.3292749734002193
820.0 0.34648826443419617 0.3589748535938421 0.3238138447209235 0.32927824926557453
821.0 0.34646282822942914 0.3589709247272961 0.323815796464886 0.3292813632570511
822.0 0.34641649300288196 0.3589741526641163 0.32381756043834237 0.3292843098603183
823.0 0.3464352555647758 0.3590076942404033 0.32381913707254234 0.32928708456115574
824.0 0.34644273691749167 0.35899675390292046 0.3238205272938909 0.3292896836906458
825.0 0.3464488391890625 0.3590125695574907 0.32382173121241764 0.32929210346412313
826.0 0.3464229099048576 0.35902137429732134 0.3238227470898628 0.3292943419065832
827.0 0.3464453101465429 0.35900973136508174 0.323823576439058 0.3292963968477789
828.0 0.34643738994635237 0.3590199361849894 0.32382422100209274 0.32929826682355573
829.0 0.34642955793152974 0.3590314247874868 0.32382468374905404 0.3292999508625745
830.0 0.34641271296644655 0.3590349258893471 0.32382496675213795 0.3293014481895201
831.0 0.3464249661369028 0.3590338474141368 0.32382507119084536 0.32930275825420796
832.0 0.34643529378890503 0.35904561114580963 0.32382500044963547 0.32930388092831464
833.0 0.3463875352392697 0.35904265519701467 0.32382476016546813 0.32930481739076334
834.0 0.34638400157971044 0.35903581251446726 0.3238243550828968 0.3293055689310651
835.0 0.3463664562445521 0.35903594293709945 0.3238237872005049 0.32930613571188105
836.0 0.34638382152522534 0.3590294081455195 0.32382306303232167 0.32930652231139046
837.0 0.3463676393284282 0.3590219998280465 0.3238221881425872 0.3293067306197013
838.0 0.34634963916265 0.359039071826722 0.3238211667578684 0.3293067629308884
839.0 0.34626898310255877 0.3590514009064877 0.3238200054520808 0.32930662288073265
840.0 0.3462559751725043 0.3590664881260569 0.32381870951306274 0.32930631420435696
841.0 0.3462277358787017 0.359092144979898 0.32381728364875006 0.32930584106652483
842.0 0.34623397686017787 0.3590795670074267 0.32381573592188556 0.3293052086992409
843.0 0.3462520414657246 0.35912212050951997 0.3238140725684317 0.32930442115694736
844.0 0.3462700329636384 0.3591200977346767 0.3238123004714029 0.32930348417393196
845.0 0.3462498597259722 0.35912857110732765 0.323810425722214 0.32930240240436043
846.0 0.3462526420558609 0.3591248409935663 0.3238084548493197 0.3293011822602273
847.0 0.34625790924730987 0.35911416152110215 0.3238063966986495 0.32929982892237236
848.0 0.3462705907145286 0.3591109102901489 0.32380425822959014 0.3292983488849867
849.0 0.34625613701363644 0.3591137875538255 0.3238020468767502 0.32929674841696127
850.0 0.3462541944429226 0.35911158804743026 0.32379976884202216 0.32929503357388246
851.0 0.34627183017249585 0.3591162460236081 0.3237974300541116 0.3292932108414004
852.0 0.34628961306402495 0.359112472542542 0.32379503786143726 0.32929128686525894
853.0 0.34630145413783603 0.3591087191221268 0.32379259891504114 0.32928926833431554
854.0 0.34629085507665175 0.35911851895687685 0.3237901217186345 0.32928716306878475
855.0 0.3463303525030751 0.359120471048334 0.3237876138089909 0.32928497834196807
856.0 0.3462684321193028 0.3591205394026765 0.3237850809110814 0.32928272102771516
857.0 0.34624023313883423 0.35910973279080566 0.3237825302986451 0.32928039798322495
858.0 0.34621142063118615 0.35910556720595826 0.32377996881811755 0.32927801708243704
859.0 0.34620210744614693 0.3590862901112553 0.3237774047520849 0.3292755854620853
860.0 0.3461566985824321 0.35908806208557026 0.32377484476735374 0.329273109108885
861.0 0.34616330052976796 0.35907331779567564 0.3237722944724231 0.32927059592994706
862.0 0.3461494711094153 0.35907012595090215 0.32376976064239055 0.3292680535076962
863.0 0.34612453545996213 0.3590744059392386 0.3237672497474646 0.32926548868492195
864.0 0.34615231250270295 0.3590498989708202 0.3237647683535883 0.32926290733322094
865.0 0.3461735506973989 0.35905365782958526 0.3237623206396612 0.32926031709205994
866.0 0.34621226286694273 0.35904483855622443 0.3237599144625593 0.3292577248236155
867.0 0.34621411028203675 0.3590265144658989 0.3237575533190005 0.32925513722131894
868.0 0.346201313663452 0.3590111322180152 0.3237552421583672 0.3292525609014637
869.0 0.3462162764248957 0.3589857610831472 0.3237529873783916 0.32925000233492097
870.0 0.34620066725021503 0.35899308459991536 0.32375079241158483 0.3292474671054755
871.0 0.3461723962235077 0.3589855006437795 0.3237486608423263 0.3292449622532757
872.0 0.34621210560506027 0.3589753602868 0.3237465980200327 0.32924249341788986
873.0 0.34626901514404534 0.35897088133162836 0.3237446080442752 0.32924006548620033
874.0 0.34624512443788574 0.3589638108331648 0.32374269361140157 0.3292376841516909
875.0 0.3462276390549298 0.35896312325536656 0.32374085856520124 0.32923535521328257
876.0 0.34622932776859666 0.3589585283853061 0.3237391058838046 0.32923308313289246
877.0 0.34623177926422233 0.3589748754395013 0.32373743797760296 0.3292308717308333
878.0 0.34622274829066696 0.3589695695725415 0.323735858166167 0.32922872527975805
879.0 0.34623428435042575 0.3589559177230523 0.3237343682665686 0.32922664823588693
880.0 0.34622138606091013 0.35896178974096066 0.3237329707661057 0.3292246448609104
881.0 0.3462284286801831 0.358974286080645 0.3237316665297439 0.32922271837566824
882.0 0.34621876371851035 0.3589662665733104 0.3237304565070358 0.32922087191447674
883.0 0.34623106641589607 0.35897339354142466 0.3237293407152381 0.32921910833994966
884.0 0.34623212165285383 0.3589528207834284 0.32372832142980057 0.3292174303993833
885.0 0.3462261215911289 0.35893903657824827 0.32372739969968556 0.3292158411531462
886.0 0.3462241159480821 0.358946147573733 0.32372657491616524 0.32921434295063073
887.0 0.3462303192188012 0.35894206280489727 0.3237258468576479 0.3292129371173788
888.0 0.3462355515614472 0.35894617182479543 0.32372521466597914 0.3292116255977058
889.0 0.3462535176072144 0.35895665628620155 0.3237246781232415 0.3292104092842982
890.0 0.3462157395412363 0.35894796290600145 0.32372423750055235 0.32920928920837483
891.0 0.3462144151945069 0.35895225793072294 0.3237238915933949 0.329208266395402
892.0 0.34623576136417106 0.35893922449146864 0.3237236384490439 0.3292073413456549
893.0 0.34622562590362566 0.3589357062239011 0.32372347647320643 0.32920651426091313
894.0 0.34620681372980544 0.358916557677629 0.3237234041134491 0.3292057849477922
895.0 0.3462297769817291 0.35893253123303925 0.3237234194487636 0.32920515253848537
896.0 0.3462303763627653 0.35892944383626296 0.3237235210599428 0.3292046175846366
897.0 0.3462429586046084 0.3589329015194947 0.32372370610592577 0.32920417943703006
898.0 0.3462590072253243 0.35892952222178026 0.32372397305938605 0.3292038368257809
899.0 0.34627250797023335 0.35892693648340657 0.3237243191681441 0.32920358867047517
900.0 0.34627271812666655 0.35892890347150186 0.32372474249500777 0.32920343358276904
901.0 0.34625731033332363 0.35892397249025715 0.32372523953718774 0.3292033701167702
902.0 0.3462553317117288 0.3589170758595063 0.32372580626117764 0.32920339671072796
903.0 0.34625985819138255 0.35891543632098677 0.3237264409838365 0.3292035105598753
904.0 0.3462380588779802 0.3589167136406601 0.3237271408273472 0.3292037098557093
905.0 0.3462758735173819 0.3589297615524186 0.3237279022825711 0.3292039920695548
906.0 0.3462593582705247 0.35891209836454535 0.32372872155609533 0.3292043550849634
907.0 0.3462588012855186 0.35889388048893617 0.3237295959250158 0.32920479574386824
908.0 0.3462662211352441 0.35889586353971514 0.3237305213478385 0.32920531159250543
909.0 0.34624663618085805 0.35889542618494175 0.3237314928408693 0.3292058996964898
910.0 0.3462446000951569 0.35890325154497793 0.32373250827494143 0.3292065567112652
911.0 0.34623187771997255 0.3588974367791131 0.32373356419193744 0.3292072794700289
912.0 0.3462341658559961 0.35889716008555217 0.323734657364853 0.329208064720489
913.0 0.3462475384370414 0.3589263078699609 0.3237357840703614 0.32920890859899565
914.0 0.34626162331240173 0.3589388975348332 0.32373693994387526 0.32920980772647906
915.0 0.3463005109361755 0.358914838391472 0.32373812109109223 0.32921075862804733
916.0 0.3463577444509846 0.3589076479475078 0.3237393241614329 0.3292117582463659
917.0 0.3463730845947757 0.3589044654388216 0.32374054566509164 0.3292128029336464
918.0 0.3463692784010484 0.3589008555390339 0.32374178205754534 0.32921388869104445
919.0 0.34636758132421763 0.35888898338597736 0.32374303013401273 0.32921501167120065
920.0 0.3463502524977637 0.35888149859627305 0.32374428616588974 0.32921616829077666
921.0 0.34637773578105313 0.35888439399995115 0.32374554656372884 0.3292173555147919
922.0 0.34632658245969783 0.3588880339347098 0.32374680651605403 0.3292185691903204
923.0 0.3463333417460748 0.3588741981623588 0.32374806437765974 0.32921980567204345
924.0 0.3463287570940438 0.35887846622350805 0.3237493166037705 0.32922106141063784
925.0 0.3463513524920728 0.35887207778365904 0.32375056024449833 0.3292223329179908
926.0 0.34635900614708837 0.35887662798075265 0.32375179245789365 0.32922361670274847
927.0 0.346384242297115 0.35888333825122115 0.3237530100878928 0.3292249090820217
928.0 0.34635878051480945 0.358895960619786 0.32375421032738055 0.3292262064570413
929.0 0.34634646681938275 0.3588825577638854 0.32375539030750855 0.32922750532940426
930.0 0.34637202550229107 0.35886429573710926 0.32375654726192793 0.3292288021674848
931.0 0.3463968378533909 0.35887366773711676 0.32375767857069665 0.32923009384336005
932.0 0.34639883492417 0.35886456128831135 0.3237587828120225 0.329231377264133
933.0 0.3463830425945543 0.35886564846385627 0.323759857279019 0.32923264940782865
934.0 0.3463796233516662 0.3588600257370341 0.32376089907956523 0.3292339067567168
935.0 0.3463987523760094 0.3588624509621812 0.3237619075619912 0.32923514643803
936.0 0.3464074714116916 0.35886669750338274 0.32376288074799225 0.3292363660517359
937.0 0.34640429101041087 0.35886565166829676 0.32376381666756904 0.32923756298733103
938.0 0.3464174648116037 0.3588844665627897 0.32376471399860896 0.3292387347074801
939.0 0.34641528714876935 0.3589085436146837 0.3237655711271185 0.32923987864322857
940.0 0.3464089037624734 0.3589120814679369 0.3237663867690153 0.32924099234338244
941.0 0.3463794326242612 0.35891668560966805 0.32376715959435726 0.3292420736509728
942.0 0.3463548849505603 0.35893382309822863 0.3237678878994082 0.3292431206435046
943.0 0.3463615789576708 0.35893570420444326 0.3237685712061813 0.32924413122916973
944.0 0.34637329682105383 0.3589449151071915 0.32376920943214166 0.329245103535813
945.0 0.3463578973613224 0.3589382560195942 0.3237698018015571 0.3292460360736985
946.0 0.3463814703172956 0.35894117795713165 0.32377034728151505 0.3292469275906669
947.0 0.34637231235570315 0.35894242109771884 0.3237708461090053 0.32924777679710626
948.0 0.3463499798323289 0.35894160859753754 0.32377129816975386 0.32924858237545684
949.0 0.3463125617054761 0.3589370452196377 0.323771703456591 0.32924934326816635
950.0 0.34631574983609914 0.3589288948938619 0.32377206169937844 0.3292500585635076
951.0 0.3463040243471188 0.3589279786355622 0.32377237320584523 0.3292507273734201
952.0 0.3463299136700106 0.35892327150249376 0.3237726380543263 0.32925134917815013
953.0 0.34630168747026235 0.35891289537394533 0.3237728565277248 0.3292519235764472
954.0 0.34628619710905134 0.3589176316303035 0.32377302963556276 0.3292524500331636
955.0 0.34626810183096557 0.35892019163701894 0.3237731577883031 0.32925292794798144
956.0 0.3462628512845943 0.3589114352327926 0.3237732415454144 0.3292533570784896
957.0 0.34627408446095015 0.35890498338898824 0.32377328235397956 0.3292537376180121
958.0 0.3462746235244869 0.35890740901630963 0.32377328099436276 0.3292540699225992
959.0 0.34627593956721164 0.3589083636252593 0.3237732385408619 0.32925435413457566
960.0 0.34628752012158315 0.35891694557305376 0.32377315570328535 0.32925459071120433
961.0 0.3462998911752766 0.3589143376860413 0.3237730333389019 0.32925478010386516
962.0 0.34632789444193685 0.3589242662398182 0.3237728729445219 0.32925492280058105
963.0 0.34632053174437466 0.358944459784759 0.3237726758453721 0.3292550194953715
964.0 0.3463203035699866 0.35895056958803073 0.32377244280522094 0.32925507105539203
965.0 0.34631764499547113 0.35895056958448596 0.3237721761254466 0.32925507850784624
966.0 0.34630350946345223 0.3589540943663483 0.3237718771022306 0.32925504284311535
967.0 0.3462991864291528 0.3589576061099015 0.32377154760029897 0.32925496501684465
968.0 0.3462732176491304 0.35896443554088187 0.32377118910896396 0.32925484629648116
969.0 0.34625170319762627 0.35896702863851393 0.3237708032446098 0.32925468793587714
970.0 0.34623208523847565 0.3589911357921844 0.32377039105085764 0.3292544911083399
971.0 0.34625616374864443 0.3589819366376588 0.3237699547259973 0.3292542572113662
972.0 0.34624645973220797 0.3589819818595312 0.3237694960381272 0.32925398787309784
973.0 0.34624442277723 0.3589903185526545 0.32376901648797746 0.32925368440700153
974.0 0.34623996074633573 0.35899346737919563 0.3237685177340198 0.3292533484386627
975.0 0.3462434287827536 0.35899082324591974 0.3237680017880693 0.32925298171851836
976.0 0.34622801836925315 0.3589968665482378 0.3237674704023343 0.32925258569334764
977.0 0.346232227322993 0.3589985897541006 0.3237669251224133 0.3292521621281228
978.0 0.3462067420436706 0.3590050463731671 0.32376636758253513 0.32925171284295335
979.0 0.34620421290279824 0.3590041043204115 0.3237657997837031 0.3292512396508
980.0 0.3462138654609494 0.35900120697078947 0.3237652235843219 0.32925074420192596
981.0 0.3462189454700101 0.3589917056434436 0.32376464047373005 0.3292502282609058
982.0 0.346215905326261 0.358992506366224 0.32376405212699405 0.3292496936128376
983.0 0.3462161068512071 0.3589864054857952 0.32376346040774123 0.32924914203645755
984.0 0.34621610688624443 0.35898688791004196 0.3237628669273851 0.3292485753655247
985.0 0.3462108535776598 0.35899445431693366 0.32376227293318066 0.3292479951389208
986.0 0.34619591047096687 0.3589913715585422 0.32376167994002175 0.32924740353738213
987.0 0.3461928271401754 0.35898587134512633 0.3237610893997702 0.3292468022570195
988.0 0.3462125929463365 0.35898502287563405 0.32376050293605435 0.3292461928916415
989.0 0.3462138625857193 0.3589896268576687 0.3237599222028737 0.3292455772302417
990.0 0.3462250337822797 0.35898775907190666 0.32375934856857 0.32924495706793083
991.0 0.34623998930113775 0.3589946457770657 0.32375878284156234 0.3292443341720847
992.0 0.3462474483857763 0.35898960684964465 0.32375822685250594 0.32924371016653536
993.0 0.34624471333816526 0.35898467689182045 0.3237576816482199 0.3292430868042353
994.0 0.34623882019102004 0.35897732338485666 0.32375714840267256 0.3292424656619722
995.0 0.3462398091450844 0.3589741187653778 0.32375662836808994 0.32924184811379004
996.0 0.34625657970684487 0.35897644982832455 0.3237561225388156 0.3292412357654429
997.0 0.346250401699999 0.3589711199649063 0.3237556318903296 0.3292406301606838
998.0 0.3462812080317774 0.35898916241020323 0.32375515730087545 0.32924003270024566
999.0 0.3462960459842931 0.358995177026437 0.323754699626096 0.3292394446675662
1000.0 0.346280207559455 0.3589854646038034 0.3237542596856181 0.3292388673856379
1001.0 0.3462948331536759 0.35897681969945483 0.3237538376883259 0.32923830205143434
1002.0 0.34628884593365383 0.3589537492485711 0.3237534347586671 0.32923774974505565
1003.0 0.3462946233725169 0.35894477744126585 0.32375305162493573 0.3292372116139069
1004.0 0.3462988392741094 0.3589374236071288 0.3237526886788861 0.3292366888367274
1005.0 0.34628137470750747 0.3589297031428748 0.3237523463209143 0.3292361822934485
1006.0 0.34626904511633955 0.3589125377279983 0.32375202486197513 0.32923569289664484
1007.0 0.3462698211460595 0.35890186143525615 0.3237517247571872 0.3292352214505613
1008.0 0.3462608623087193 0.35890345896172804 0.3237514458528741 0.3292347687534622
1009.0 0.3462662280276543 0.35891179650842564 0.32375118869586395 0.3292343354434232
1010.0 0.3462602162218592 0.35891381417124085 0.32375095339671334 0.3292339223037769
1011.0 0.34626405149410056 0.3589098016043523 0.3237507398348405 0.32923352990349014
1012.0 0.34626405149801265 0.35890338280799833 0.32375054827345817 0.3292331587120819
1013.0 0.3462640515406426 0.3589027777837778 0.32375037869653905 0.32923280925144255
1014.0 0.3462705757054113 0.3589073627756152 0.3237502309897881 0.3292324818631525
1015.0 0.3462782840010112 0.3589010201956301 0.3237501049599744 0.32923217676305694
1016.0 0.3462805780895876 0.3589127072544099 0.32375000035667456 0.3292318942052004
1017.0 0.34628285035075523 0.3589090430970853 0.3237499169356102 0.3292316344456633
1018.0 0.34627232715792317 0.35890876501325913 0.32374985434791514 0.32923139753407393
1019.0 0.3462783413085208 0.3589119671569786 0.3237498117272091 0.32923118344685254
1020.0 0.34627026187607124 0.358912643053147 0.32374978925056747 0.32923099233313147
1021.0 0.3462702618350815 0.358912643053147 0.32374978646909225 0.3292308241713975
1022.0 0.34626883069920183 0.35891664373921706 0.3237498026928394 0.32923067882139473
1023.0 0.34626447653462966 0.3589168458230138 0.32374983732896806 0.3292305560365339
1024.0 0.3462625732663902 0.35891002260971977 0.32374989001182697 0.32923045552659275
1025.0 0.3463098465325122 0.3589179238032271 0.3237499598673089 0.329230376948812
1026.0 0.34630814535056575 0.3589179238009589 0.3237500465160331 0.32923032013437814
1027.0 0.34629415947139897 0.35890336854490373 0.32375014934651014 0.3292302846566764
1028.0 0.34628808727316296 0.35890175093018073 0.3237502677189169 0.32923027002934857
1029.0 0.3462872191580888 0.35889902560679343 0.32375040097184493 0.32923027581403674
1030.0 0.34629496247979885 0.35889864186195203 0.3237505483662387 0.3292303014469875
1031.0 0.34630068194566 0.35889217639910254 0.32375070913899456 0.3292303464613186
1032.0 0.3463101896917068 0.3588959998204361 0.32375088243885 0.3292304102058057
1033.0 0.34630441752852265 0.35889177269955996 0.32375106749009486 0.32923049200613574
1034.0 0.3463193311278644 0.35888718641264117 0.3237512636719153 0.329230591307182
1035.0 0.34633816558657565 0.3588817561941879 0.3237514700601034 0.3292307074258215
1036.0 0.3463401345822051 0.358883072285636 0.3237516858254098 0.32923083959006216
1037.0 0.3463805864021541 0.358883227054108 0.3237519101314898 0.32923098700478537
1038.0 0.34638058640215413 0.3588823948644455 0.32375214209247416 0.32923114901040557
1039.0 0.34639211534176456 0.3588771257617769 0.32375238113893723 0.3292313248116976
1040.0 0.34639211534176456 0.3588770918630073 0.3237526262088251 0.32923151363584796
1041.0 0.3463898212085379 0.3588770918599485 0.32375287670503705 0.3292317146868563
1042.0 0.3463965348550932 0.35887334091991835 0.3237531318244873 0.32923192716464417
1043.0 0.34639653485509314 0.35887458930986393 0.3237533905281222 0.32923215017651974
1044.0 0.34639653484590727 0.35887993112689726 0.3237536523597615 0.32923238287885076
1045.0 0.34639067949415775 0.3588854477155295 0.3237539164831419 0.32923262445681756
1046.0 0.34639743125837874 0.35888484978052726 0.32375418211442186 0.32923287409140484
1047.0 0.34639743132707135 0.3588896040556944 0.3237544486174549 0.32923313092936424
1048.0 0.34639028526382143 0.3588941679449145 0.32375471525472 0.32923339411178426
1049.0 0.34639028525092247 0.3588999929328726 0.32375498120857416 0.32923366277911476
1050.0 0.3463835104149564 0.35889315231317437 0.32375524592140736 0.32923393611512236
1051.0 0.3463831642219365 0.358888822856698 0.3237555086290516 0.32923421324034374
1052.0 0.3463719366850108 0.3588924802206289 0.3237557687757814 0.3292344934026121
1053.0 0.34635439627997966 0.3588924801972417 0.323756025701161 0.3292347758557916
1054.0 0.34636277796299497 0.35888654209225657 0.32375627868675483 0.3292350598085182
1055.0 0.34637352378710906 0.35888516170944307 0.3237565272894965 0.32923534446400576
1056.0 0.3463735237765917 0.35888562538942803 0.3237567710142173 0.32923562908541804
1057.0 0.3463735237532636 0.358888737205545 0.3237570093768722 0.32923591291084336
1058.0 0.3463795685572582 0.35889737863028 0.3237572418887893 0.3292361952029618
1059.0 0.34636680742703796 0.3588976302710082 0.32375746806599415 0.3292364752621587
1060.0 0.34636680742857007 0.3589044540963034 0.32375768746256695 0.3292367524726559
1061.0 0.3463570796510854 0.35890686304979524 0.32375789967613544 0.3292370262012784
1062.0 0.3463423290563345 0.35890452500105224 0.3237581043497314 0.32923729580301064
1063.0 0.34634232907770784 0.35889901647065015 0.32375830116037563 0.3292375607070212
1064.0 0.34634232906290857 0.3589034083348876 0.3237584898093549 0.3292378203514307
1065.0 0.34634232904114676 0.358903292074828 0.32375867001334147 0.32923807419817325
1066.0 0.3463423290411468 0.358903292074828 0.32375884151872003 0.32923832175274065
1067.0 0.3463400567073132 0.3589032920717982 0.3237590040618612 0.32923856253541495
1068.0 0.3463235690200832 0.35890872931840845 0.32375915746469025 0.32923879605650136
1069.0 0.34632356899643585 0.3589177858765799 0.3237593015658515 0.3292390219019243
1070.0 0.3463177915471703 0.35892036076420014 0.3237594362543344 0.3292392396839505
1071.0 0.34630828381585577 0.3589294997795755 0.3237595613843138 0.329239449049342
1072.0 0.3463082838104228 0.3589296466895738 0.3237596767138765 0.3292396496426419
1073.0 0.3462849106495711 0.35892508632118747 0.32375978211328216 0.32923984117996674
1074.0 0.3462917182923495 0.3589250863302644 0.32375987777571935 0.32924002340658065
1075.0 0.34629171829885375 0.3589250863302644 0.32375996368498894 0.3292401961114455
1076.0 0.34627859286247986 0.35892930996769457 0.3237600399414681 0.3292403590348424
1077.0 0.3462785928802129 0.3589240282657606 0.32376010659935694 0.3292405120461769
1078.0 0.34626784707282154 0.3589281047868746 0.323760163672621 0.32924065497856114
1079.0 0.3462678470283092 0.3589217660776732 0.32376021132081445 0.32924078773204
1080.0 0.34625846125903714 0.35891986086326977 0.323760249404634 0.3292409102286173
1081.0 0.3462633809565403 0.3589198608698294 0.3237602783102395 0.32924102242044934
1082.0 0.34625844536048395 0.35892469263249105 0.32376029815196117 0.32924112426168867
1083.0 0.3462688872905067 0.35892397626120653 0.32376030916454673 0.3292412157213987
1084.0 0.3462688872905067 0.35892397626120653 0.3237603115479445 0.32924129687836134
1085.0 0.34626691827962286 0.3589239762585812 0.3237603055507688 0.3292413677976251
1086.0 0.3462704782212317 0.3589291640470428 0.32376029141014806 0.3292414285572109
1087.0 0.34627047820969364 0.3589215002719466 0.32376026932045027 0.3292414792127702
1088.0 0.34627047820969364 0.3589215002719466 0.32376023961574846 0.3292415199361136
1089.0 0.3462844640967525 0.3589214253239361 0.3237602025450528 0.3292415508761757
1090.0 0.3462779774537618 0.35892047876473876 0.3237601583977719 0.3292415721986185
1091.0 0.3462779774616665 0.35892093037289097 0.32376010750704515 0.329241584079255
1092.0 0.34627225799495653 0.35892398721065644 0.32376005018542 0.3292415867194651
1093.0 0.3462722580222167 0.35892398721065655 0.3237599867683844 0.3292415803811525
1094.0 0.34627677732121376 0.35891888927943805 0.3237599175994281 0.3292415653116383
1095.0 0.3462699194404059 0.3589188892702942 0.32375984300825644 0.3292415417751124
1096.0 0.3462637117630754 0.35891888926201726 0.3237597633013735 0.3292415100583395
1097.0 0.3462637117551424 0.35891888926201726 0.3237596788211328 0.3292414704547031
1098.0 0.34627383615721374 0.3589114146728117 0.3237595899287514 0.3292414232682643
1099.0 0.3463015514037488 0.3589163167641423 0.3237594969765899 0.3292413688078432
1100.0 0.34630155140625035 0.3589163167641423 0.3237594003064554 0.3292413073839511
1101.0 0.3463015514249242 0.3589118955848888 0.3237593003108841 0.32924123936435534
1102.0 0.3463015514343141 0.35891058829630446 0.323759197343764 0.32924116502442874
1103.0 0.34629397638812304 0.35890603144127187 0.3237590917400309 0.3292410847847535
1104.0 0.34628793166544747 0.3589104978303849 0.3237589838524922 0.3292409990149469
1105.0 0.34628793166544747 0.35891479506354657 0.3237588740419756 0.32924090807118284
1106.0 0.3462879316509801 0.35891984961072615 0.3237587626525593 0.329240812328478
1107.0 0.3462944182640018 0.35891867187099014 0.32375865000294807 0.32924071216230755
1108.0 0.3462944182121549 0.3589220604995965 0.3237585364387092 0.3292406078941043
1109.0 0.3462944182070874 0.3589300179788667 0.3237584222877469 0.3292404999454943
1110.0 0.3462944182070874 0.3589300179788667 0.3237583078679721 0.3292403886952303
1111.0 0.3462944182400124 0.3589295542988816 0.3237581934893544 0.32924027450137394
1112.0 0.3462944182250902 0.3589295542988816 0.32375807945343216 0.32924015775588295
1113.0 0.3462855011514132 0.3589341111319247 0.32375796605153107 0.3292400388319812
1114.0 0.3462855011644971 0.3589341111319247 0.32375785356762105 0.3292399180964751
1115.0 0.34628550116815043 0.35893719672705654 0.32375774227442844 0.3292397959085379
1116.0 0.34628550119264145 0.3589380834760585 0.3237576324340724 0.329239672604405
1117.0 0.3462855011844948 0.35893569188845953 0.32375752429769333 0.32923954854351223
1118.0 0.3462887160808843 0.3589356918927461 0.3237574181089869 0.3292394240722371
1119.0 0.34628871606550465 0.35893422023603977 0.3237573140963274 0.3292392994817564
1120.0 0.34628871611273754 0.3589313034000195 0.32375721247153505 0.3292391751231032
1121.0 0.34628253807130455 0.35893130339178214 0.3237571134322778 0.3292390513355854
1122.0 0.34628831553045447 0.35892709265949857 0.32375701717093525 0.329238928424952
1123.0 0.346288315545804 0.35892709265949857 0.32375692387224236 0.3292388066803386
1124.0 0.3462883155484532 0.35891731916678404 0.3237568337012432 0.3292386863648565
1125.0 0.34628831554845324 0.35891731916678404 0.32375674681084243 0.32923856774948923
1126.0 0.34628831557632905 0.35891849522044234 0.3237566633410191 0.32923845112910394
1127.0 0.34630306617107975 0.3589156959517214 0.32375658341859903 0.329238336754118
1128.0 0.3463030661710799 0.3589156959517214 0.323756507145048 0.32923822486148685
1129.0 0.34630306619726736 0.3589156959517214 0.3237564346348344 0.3292381156782168
1130.0 0.34630306619726736 0.35892049478092636 0.3237563659762328 0.32923800941214953
1131.0 0.34630306619726736 0.35892049478092636 0.3237563012447983 0.32923790626231403
1132.0 0.34629814647188834 0.35892049477436666 0.3237562404990423 0.32923780641755795
1133.0 0.3462981464439741 0.35892049477436666 0.3237561837917152 0.32923771004952024
1134.0 0.34629814644640894 0.3589174091792348 0.3237561311636656 0.3292376173092108
1135.0 0.3463112719140749 0.35892137083685643 0.32375608263802835 0.3292375283455149
1136.0 0.34631204823509637 0.35892223239794735 0.32375603823146976 0.3292374432794457
1137.0 0.34631204823509637 0.35892223239794735 0.3237559979498392 0.3292373622363128
1138.0 0.3463120482317543 0.35891952156959483 0.3237559617840706 0.3292372853232692
1139.0 0.34631204820451034 0.3589195215695948 0.32375592971554124 0.3292372126302421
1140.0 0.3463120481770997 0.35891906996144257 0.3237559017151346 0.3292371442337151
1141.0 0.3463120482043619 0.35891906996144257 0.3237558777437001 0.32923708019345843
1142.0 0.34631204819331646 0.3589145781659587 0.323755857752355 0.3292370205630469
1143.0 0.3463120481933165 0.3589145781659587 0.3237558416829594 0.3292369653792262
1144.0 0.34631204815377536 0.35890519712446595 0.32375582946843856 0.3292369146641301
1145.0 0.3463189059866239 0.35890519713360974 0.3237558210414906 0.3292368684280617
1146.0 0.3463189059866239 0.3589040210799515 0.32375581631072475 0.3292368266771313
1147.0 0.34631890598662396 0.35890448008548476 0.3237558151846023 0.32923678939282114
1148.0 0.34631890598662385 0.35890100946526293 0.3237558175648925 0.32923675655468954
1149.0 0.346321961697681 0.35889589708005765 0.32375582334199376 0.3292367281220181
1150.0 0.3463219616845971 0.3588949600046915 0.3237558324021532 0.32923670404637334
1151.0 0.3463308787538366 0.35889818130729273 0.3237558446357947 0.32923668428232616
1152.0 0.3463168928711599 0.35889818128864487 0.32375585989702177 0.3292366687303431
1153.0 0.3463168928711598 0.35889818128864487 0.3237558780783412 0.32923665735998053
1154.0 0.3463168928931649 0.35889327923426795 0.323755899054975 0.32923665007180025
1155.0 0.3463168928994704 0.35889327923426795 0.32375592269218306 0.32923664678666337
1156.0 0.34631689288846756 0.35888801011622745 0.32375594885185494 0.32923664740862507
1157.0 0.34631689288846756 0.35888801011622745 0.3237559773929886 0.32923665183166845
1158.0 0.34631689291555967 0.35888801011622745 0.32375600817220057 0.3292366599428959
1159.0 0.34631689292094103 0.35888801011622745 0.32375604104411726 0.3292366716218656
1160.0 0.3463168929486698 0.3588931225055072 0.32375607586189575 0.32923668674173334
1161.0 0.3463168929486698 0.3588934379932763 0.32375611247759073 0.3292367051664391
1162.0 0.3463168929723768 0.3588934379932763 0.3237561507426365 0.3292367267604204
1163.0 0.34632261243908685 0.35889343800090223 0.3237561905057883 0.3292367513843689
1164.0 0.34632261241161794 0.3588937883567622 0.3237562316173182 0.3292367788911509
1165.0 0.34632261241161794 0.3588937883567622 0.32375627393312617 0.32923680912948583
1166.0 0.3463158047614182 0.35889870299200555 0.3237563172963228 0.3292368419464518
1167.0 0.3463207403608081 0.35889870299858634 0.3237563615637057 0.32923687718738387
1168.0 0.3463207403608081 0.35889870299858634 0.3237564065958415 0.3292369146971235
1169.0 0.3463207403583731 0.35889870299858634 0.32375645225758404 0.32923695431652883
1170.0 0.34632074035837296 0.35889870299858634 0.3237564984092315 0.3292369958853
1171.0 0.3463207403583729 0.35889870299858634 0.3237565449137216 0.32923703924229175
1172.0 0.3463207403583729 0.3588983875108172 0.3237565916369943 0.329237084224692
1173.0 0.34631996403735144 0.35889838750978204 0.3237566384491901 0.3292371306709443
1174.0 0.34631996403735144 0.35889838750978204 0.32375668522291196 0.32923717842157185
1175.0 0.34631996403735144 0.35889838750978204 0.32375673183370757 0.3292372273167443
1176.0 0.34631996403650983 0.35889838750978204 0.3237567781619932 0.3292372771980193
1177.0 0.34631996406375365 0.35889838750978215 0.32375682409239015 0.32923732790865334
1178.0 0.34632677170653203 0.35889838751885894 0.32375686950129823 0.32923737929400565
1179.0 0.3463267717065321 0.35889838751885894 0.32375691429340764 0.32923743120186005
1180.0 0.3463267717065321 0.35889679114353196 0.3237569583671002 0.32923748346585924
1181.0 0.3463267717065321 0.3588959043945301 0.3237570016257127 0.32923753595063193
1182.0 0.3463267717065321 0.3588959043945301 0.323757043977466 0.3292375885178748
1183.0 0.3463120211117814 0.35889590437486263 0.32375708533084435 0.3292376410309208
1184.0 0.3463120211117814 0.35889590437486263 0.3237571256073287 0.3292376933544643
1185.0 0.3463120211117814 0.35889590437486263 0.32375716473288835 0.32923774535736805
1186.0 0.3463120211117814 0.35889590437486263 0.32375720263662294 0.3292377969128994
1187.0 0.3463070855123915 0.35889590436828184 0.32375723924303035 0.32923784789899413
1188.0 0.3463070855123915 0.35889590436828184 0.32375727449859215 0.3292378981983924
1189.0 0.3463070855123915 0.35889590436828184 0.323757308351206 0.3292379476988457
1190.0 0.3463070855123915 0.35889436448828554 0.3237573407515338 0.3292379962932333
1191.0 0.3463070855123915 0.35889436448828554 0.3237573716555787 0.3292380438796421
1192.0 0.34630708551757083 0.35889436448828554 0.3237574010246919 0.3292380903618976
1193.0 0.34630708551757083 0.35889436448828554 0.32375742882543185 0.3292381356491604
1194.0 0.34630708551757083 0.35889436448828554 0.3237574550296469 0.3292381796562583
1195.0 0.34630708551757083 0.3588978351085073 0.32375747961423146 0.32923822230276023
1196.0 0.34630708551757083 0.35889592990661834 0.3237575025611895 0.32923826350581986
1197.0 0.3463132635590038 0.35889592991485575 0.3237575238573178 0.32923830320535674
1198.0 0.3463132635590038 0.35889592991485575 0.3237575434920067 0.3292383413415334
1199.0 0.3463132635590038 0.35889592991485575 0.32375756146441725 0.3292383778579869
1200.0 0.3463132635590038 0.35889592991485575 0.32375757777559544 0.3292384127041841
1201.0 0.3463132635733947 0.35889592991485575 0.32375759243104707 0.32923844583535017
1202.0 0.3463132635733947 0.35889592991485575 0.32375760544059273 0.32923847721244126
1203.0 0.3463132635733947 0.35889592991485575 0.3237576168181662 0.329238506802105
1204.0 0.3463132635481709 0.35889592991485575 0.3237576265817369 0.32923853457656144
1205.0 0.3463001380805049 0.3588954708918218 0.3237576347522497 0.32923856051292694
1206.0 0.3463001380805049 0.3588954708918218 0.3237576413546092 0.32923858459157235
1207.0 0.3463001380805049 0.3588954708918218 0.3237576464192337 0.3292386068046306
1208.0 0.3463001380569412 0.3588954708918218 0.3237576499782761 0.3292386271458376
1209.0 0.3462944185910728 0.35889547088419577 0.32375765206431445 0.329238645613973
1210.0 0.3462944185910728 0.35889547088419577 0.3237576527168575 0.3292386622128372
1211.0 0.3462944185733488 0.35889547088419577 0.3237576519784337 0.32923867695092496
1212.0 0.3462944185733488 0.35889547088419577 0.3237576498925259 0.32923868984149246
1213.0 0.3462944185733488 0.3588982701725843 0.3237576465050107 0.329238700902109
1214.0 0.3462944185733488 0.3588982701725843 0.3237576418639007 0.32923871015476114
1215.0 0.3462944185459884 0.3588982701725843 0.3237576360191269 0.3292387176256642
1216.0 0.3462944185459884 0.3589034579562993 0.3237576290224319 0.3292387233432709
1217.0 0.3462944185459884 0.3589034579562993 0.32375762092711313 0.32923872733890086
1218.0 0.3462944185616676 0.3589034579562993 0.32375761178782236 0.32923872965431916
1219.0 0.34630840444434435 0.35890345797494716 0.3237576016594452 0.32923873033030615
1220.0 0.34630840444434435 0.35890345797494716 0.3237575905902884 0.32923872941077587
1221.0 0.346308404448782 0.35890345797494716 0.3237575786480761 0.32923872694262024
1222.0 0.34630840444878214 0.35890345797494716 0.3237575658910431 0.3292387229754914
1223.0 0.3463084044487821 0.35890345797494716 0.32375755237794684 0.3292387175615638
1224.0 0.3463084044487821 0.35890345797494716 0.323757538167802 0.32923871075541045
1225.0 0.3463084044487821 0.3589006586865587 0.3237575233197118 0.3292387026136116
1226.0 0.34630840444063543 0.35890065868655857 0.3237575078927242 0.32923869319475974
1227.0 0.34630840444063543 0.35890065868655857 0.3237574919456724 0.32923868255922767
1228.0 0.34631292376412354 0.3589022550679114 0.323757475537694 0.32923867076435115
1229.0 0.3463067457495964 0.3589022550596741 0.3237574587265259 0.3292386578705613
1230.0 0.3463067457495964 0.3589022550596741 0.323757441567414 0.32923864394946006
1231.0 0.3463067457495964 0.3589022550596741 0.3237574241182212 0.32923862906621615
1232.0 0.3463067457495964 0.3589022550596741 0.32375740643452416 0.32923861328668846
1233.0 0.3463067457495964 0.3589022550596741 0.32375738857081054 0.32923859667725985
1234.0 0.3463067457495964 0.3589022550596741 0.32375737058038834 0.3292385793045876
1235.0 0.3463067457275913 0.358902255059674 0.3237573525153254 0.32923856123553363
1236.0 0.3463067457275913 0.358902255059674 0.32375733442627475 0.3292385425368608
1237.0 0.3463067457275913 0.358902255059674 0.32375731636238625 0.3292385232751352
1238.0 0.3463067457275913 0.358902255059674 0.3237572983713044 0.32923850351654227
1239.0 0.3463067457275913 0.358902255059674 0.32375728049893654 0.32923848332670375
1240.0 0.3463067457275913 0.358902255059674 0.32375726278952843 0.32923846277053836
1241.0 0.3463067457275913 0.358902255059674 0.32375724528550054 0.3292384419120968
1242.0 0.3463067457275913 0.35890314180867583 0.3237572280274309 0.32923842081408067
1243.0 0.3463067457373822 0.35890314180867594 0.32375721105393335 0.3292383995363219
1244.0 0.3463067457373822 0.35890314180867594 0.3237571944017493 0.3292383781420112
1245.0 0.3463067457373822 0.35890314180867594 0.32375717810553534 0.32923835669038004
1246.0 0.3463067457373822 0.35890314180867594 0.32375716219796064 0.32923833523911855
1247.0 0.34630674574003134 0.35890314180867594 0.32375714670963246 0.3292383138443657
1248.0 0.34630674574003134 0.35890314180867594 0.32375713166906755 0.32923829256045756
1249.0 0.34630674574003134 0.35890314180867594 0.32375711710267513 0.32923827143996814
1250.0 0.34630674574003134 0.35890314180867594 0.3237571030347867 0.32923825053351796
1251.0 0.34630674574003134 0.35890314180867594 0.32375708948763254 0.32923822988973483
1252.0 0.34630674574003134 0.35890314180867594 0.3237570764813095 0.32923820955524774
1253.0 0.34630674573024045 0.35890314180867583 0.32375706403386384 0.32923818957450046
1254.0 0.34630674573024045 0.35890314180867583 0.3237570521612381 0.3292381699897558
1255.0 0.34631987119790636 0.3589031418261765 0.32375704087713303 0.32923815084106633
1256.0 0.34631987119790636 0.3589031418261765 0.32375703019270136 0.32923813216620385
1257.0 0.3463198711945642 0.3589031418261765 0.32375702011877683 0.3292381140006415
1258.0 0.3463198711945642 0.3589031418261765 0.32375701066328927 0.32923809637747825
1259.0 0.3463198711945642 0.3589031418261765 0.32375700183220424 0.329238079327485
1260.0 0.3463198711945642 0.3589031418261765 0.3237569936296482 0.32923806287902624
1261.0 0.34631535187107604 0.35890314182015076 0.32375698605836273 0.3292380470581155
1262.0 0.34631535187107604 0.35890314182015076 0.32375697911918566 0.3292380318883761
1263.0 0.3463153518930812 0.35890314182015076 0.3237569728101195 0.32923801739103176
1264.0 0.3463153518930812 0.35890314182015076 0.32375696712824387 0.3292380035849629
1265.0 0.3463153518930812 0.35890314182015076 0.32375696206907356 0.3292379904866977
1266.0 0.3463153518930812 0.35890314182015076 0.32375695762655077 0.32923797811042355
1267.0 0.3463153518930812 0.35890314182015076 0.3237569537931627 0.3292379664680195
1268.0 0.34631535188864354 0.35890314182015076 0.32375695055995257 0.3292379555691617
1269.0 0.34631535188864354 0.35889795403643576 0.323756947916642 0.32923794542118867
1270.0 0.34630136600596684 0.3588979540177879 0.32375694585007514 0.3292379360260687
1271.0 0.3463013660059667 0.3588979540177879 0.32375694434456415 0.32923792739026575
1272.0 0.3463013660059667 0.3588979540177879 0.32375694339088296 0.3292379195148157
1273.0 0.3463013660039283 0.3588979540177879 0.323756942974148 0.3292379123986831
1274.0 0.3463013660311905 0.35889795401778796 0.3237569430784155 0.3292379060389208
1275.0 0.3463013660311905 0.35889795401778796 0.3237569436869077 0.32923790043061363
1276.0 0.3463013660311905 0.35889795401778796 0.3237569447819696 0.3292378955670825
1277.0 0.3463013660311905 0.35889795401778796 0.323756946345221 0.3292378914398262
1278.0 0.3463013660167996 0.35889795401778796 0.32375694835757274 0.32923788803869436
1279.0 0.3463013660167996 0.35889795401778796 0.3237569507993162 0.32923788535188464
1280.0 0.34630136600112044 0.3588979540177879 0.32375695365029417 0.32923788336605486
1281.0 0.34630136600112044 0.3588979540177879 0.32375695688978395 0.32923788206643934
1282.0 0.34630136600112044 0.3588979540177879 0.32375696049673414 0.32923788143685806
1283.0 0.34630136600112044 0.3588979540177879 0.323756964449759 0.32923788145983
1284.0 0.34630136600112044 0.3588979540177879 0.3237569687272212 0.32923788211669214
1285.0 0.34630136600112044 0.3588979540177879 0.32375697330731457 0.3292378833876034
1286.0 0.34630136600112044 0.3588979540177879 0.32375697816808685 0.3292378852517117
1287.0 0.34630136600112044 0.3588979540177879 0.3237569832875845 0.3292378876871863
1288.0 0.34630136600112044 0.3588979540177879 0.32375698864380265 0.32923789067132386
1289.0 0.34630136600112044 0.3588979540177879 0.32375699421485465 0.32923789418062227
1290.0 0.34630136600112044 0.3588979540177879 0.3237569999789465 0.3292378981908657
1291.0 0.34630136600112044 0.3588979540177879 0.323757005914478 0.32923790267724534
1292.0 0.34630136600112044 0.3588979540177879 0.3237570120001012 0.3292379076143884
1293.0 0.34630136600112044 0.3588984130233212 0.3237570182147604 0.3292379129763389
1294.0 0.34630136600112044 0.3588984130233212 0.32375702453770244 0.329237918736928
1295.0 0.34630136600112044 0.3588984130233212 0.323757030948576 0.32923792486979536
1296.0 0.34630136600112044 0.3588984130233212 0.3237570374274429 0.32923793134822327
1297.0 0.34630136600112044 0.3588984130233212 0.3237570439548642 0.3292379381453
1298.0 0.34630136600112044 0.3588984130233212 0.32375705051187836 0.3292379452341458
1299.0 0.34630136600112044 0.3588984130233212 0.3237570570800605 0.3292379525878101
1300.0 0.34630136600112044 0.3588984130233212 0.32375706364155904 0.32923796017941065
1301.0 0.34630136600112044 0.3588984130233212 0.32375707017915906 0.3292379679822765
1302.0 0.34630136600112044 0.3588984130233212 0.3237570766762185 0.329237975969889
1303.0 0.34630136600112044 0.3588979540177879 0.3237570831168 0.32923798411585814
1304.0 0.34630136600112044 0.3588979540177879 0.3237570894856343 0.32923799239438056
1305.0 0.34630136600112044 0.3588979540177879 0.323757095768123 0.3292380007800199
1306.0 0.34630136600112044 0.3588979540177879 0.3237571019504176 0.3292380092477446
1307.0 0.34630136600112044 0.35889706726878606 0.3237571080193536 0.32923801777188944
1308.0 0.34630136600112044 0.35889706726878606 0.32375711396256124 0.32923802632963683
1309.0 0.34630136600112044 0.35889706726878606 0.3237571197683743 0.32923803489762327
1310.0 0.34630136600112044 0.35889706726878606 0.3237571254259054 0.32923804345310054
1311.0 0.34630136600112044 0.35889706726878606 0.3237571309250436 0.32923805197404193
1312.0 0.34630136600112044 0.35889706726878606 0.3237571362563981 0.3292380604391023
1313.0 0.3463013660155113 0.3588970672687861 0.3237571414113833 0.3292380688277253
1314.0 0.3463013660155113 0.3588970672687861 0.32375714638215597 0.32923807712014125
1315.0 0.3463013660155113 0.3588970672687861 0.3237571511616151 0.32923808529739257
1316.0 0.3463013660155113 0.3588970672687861 0.3237571557434708 0.3292380933413756
1317.0 0.3463013660155113 0.3588970672687861 0.3237571601221192 0.32923810123486297
1318.0 0.3463013660155113 0.3588970672687861 0.32375716429270496 0.32923810896151157
1319.0 0.3463013659882491 0.35889706726878606 0.32375716825110995 0.32923811650587576
1320.0 0.3463013659882491 0.35889706726878606 0.323757171993909 0.3292381238534783
1321.0 0.3463013659882491 0.35889706726878606 0.32375717551838845 0.3292381309907335
1322.0 0.3463013659882491 0.35889706726878606 0.3237571788225263 0.3292381379049914
1323.0 0.3463013659882491 0.35889706726878606 0.32375718190489966 0.32923814458461126
1324.0 0.3463013659882491 0.35889706726878606 0.32375718476480453 0.32923815101881865
1325.0 0.3463013659882491 0.35889706726878606 0.3237571874020993 0.32923815719787547
1326.0 0.34630136599028755 0.35889706726878606 0.3237571898173074 0.3292381631129477
1327.0 0.34630136599028755 0.35889706726878606 0.32375719201147646 0.32923816875617
1328.0 0.34630136599028755 0.35889706726878606 0.3237571939862632 0.3292381741205997
1329.0 0.34630136599028755 0.35889706726878606 0.32375719574379136 0.32923817920024695
1330.0 0.3463013659876384 0.35889706726878606 0.3237571972867723 0.329238183990021
1331.0 0.3463013659876384 0.35889706726878606 0.323757198618329 0.32923818848576514
1332.0 0.3463013659876384 0.35889706726878606 0.32375719974211004 0.3292381926842013
1333.0 0.3463013659876384 0.35889706726878606 0.3237572006621556 0.3292381965829291
1334.0 0.3463013659876384 0.35889706726878606 0.32375720138291825 0.3292382001803839
1335.0 0.3463013659876384 0.35889706726878606 0.32375720190927093 0.32923820347587374
1336.0 0.3463013659876384 0.35889706726878606 0.3237572022463879 0.3292382064694934
1337.0 0.3463013659876384 0.35889706726878606 0.32375720239980876 0.32923820916213764
1338.0 0.3463013659876384 0.35889706726878606 0.3237572023753703 0.32923821155547006
1339.0 0.3463013659876384 0.35889706726878606 0.3237572021791625 0.3292382136518776
1340.0 0.3463013659876384 0.35889706726878606 0.32375720181756273 0.32923821545448495
1341.0 0.3463013659876384 0.35889706726878606 0.3237572012971311 0.32923821696706324
1342.0 0.3463013659876384 0.35889706726878606 0.32375720062467983 0.3292382181940696
1343.0 0.3463013659876384 0.35889706726878606 0.3237571998071374 0.32923821914054135
1344.0 0.3463013659876384 0.35889706726878606 0.3237571988516142 0.32923821981215307
1345.0 0.3463013659876384 0.35889706726878606 0.32375719776532763 0.32923822021510235
1346.0 0.3463013659876384 0.35889706726878606 0.32375719655558377 0.32923822035611316
1347.0 0.3463013659876384 0.35889706726878606 0.3237571952298108 0.3292382202424541
1348.0 0.3463013659876384 0.35889706726878606 0.32375719379545176 0.32923821988176993
1349.0 0.3463013659876384 0.35889706726878606 0.32375719225997657 0.32923821928219255
1350.0 0.3463013659876384 0.35889706726878606 0.3237571906308859 0.32923821845221707
1351.0 0.3463013659876384 0.35889706726878606 0.32375718891563826 0.3292382174007244
1352.0 0.3463013659876384 0.35889706726878606 0.3237571871217063 0.32923821613688287
1353.0 0.3463013659876384 0.35889706726878606 0.3237571852564761 0.3292382146701921
1354.0 0.34630136600331757 0.35889706726878606 0.32375718332727216 0.3292382130103713
1355.0 0.3463013660059667 0.35889706726878606 0.3237571813413285 0.3292382111673945
1356.0 0.3463013660059667 0.35889706726878606 0.32375717930578257 0.32923820915138857
1357.0 0.3463013660059667 0.35889706726878606 0.3237571772276629 0.32923820697269585
1358.0 0.3463013660059667 0.35889706726878606 0.32375717511383595 0.32923820464175046
1359.0 0.3463013660059667 0.35889706726878606 0.32375717297107026 0.3292382021690846


==> data/slice-4-exact.dat <==
t CF
0.0 0.02940371110339242
100.65771812080537 0.031093756466231626
201.31543624161074 0.03526974598636747
301.9731543624161 0.043874636427835345
402.6308724832215 0.05516000951816421
503.28859060402687 0.06414782094277338
603.9463087248322 0.07341435640697223
704.6040268456376 0.08824381032076634
805.261744966443 0.10158068725660728
905.9194630872483 0.11151732797457296
1006.5771812080537 0.1308584477526525
1107.234899328859 0.15695330420324816
1207.8926174496644 0.17671223977079326
1308.5503355704698 0.19617553416500638
1409.2080536912752 0.21957039808321557
1509.8657718120805 0.23461129599137703
1610.523489932886 0.24142692685592806
1711.1812080536913 0.2504582704243075
1811.8389261744967 0.26049454647259584
1912.496644295302 0.2714232285335163
2013.1543624161075 0.28935734415923253
2113.8120805369126 0.3094644025244511
2214.469798657718 0.32290591264096125
2315.1275167785234 0.3308023523190513
2415.7852348993288 0.33568143930749916
2516.442953020134 0.33772335917653656
2617.1006711409395 0.3412940465469912
2717.758389261745 0.35005317914041173
2818.4161073825503 0.3619904271084775
2919.0738255033557 0.37495722740497267
3019.731543624161 0.3877697724663576
3120.3892617449665 0.3973658422873578
3221.046979865772 0.4022725819030248
3321.7046979865772 0.4047787588097412
3422.3624161073826 0.40722381866437285
3523.020134228188 0.410611114703924
3623.6778523489934 0.41560385662002725
3724.3355704697988 0.42143280874071565
3824.993288590604 0.42600063257521587
3925.6510067114095 0.42824673165486116
4026.308724832215 0.4286685089705489
4126.96644295302 0.42839221532382854
4227.624161073825 0.4289309524974822
4328.281879194631 0.43140005422234967
4428.939597315436 0.4354154382527609
4529.597315436242 0.43957516778327305
4630.255033557047 0.4426145654269947
4730.912751677853 0.4437968659169494
4831.5704697986575 0.4431356405658713
4932.228187919463 0.4415467229735213
5032.885906040268 0.4402725482294909
5133.543624161074 0.44010349582889946
5234.201342281879 0.44111337878614443
5334.859060402685 0.4427516320309079
5435.51677852349 0.44419627031580344
5536.174496644296 0.444934593953523
5636.832214765101 0.44507746601573633
5737.4899328859065 0.44516660353936516
5838.147651006711 0.4457962006605848
5938.805369127517 0.44727698922232634
6039.463087248322 0.449424343979911
6140.120805369127 0.45165002920712705
6240.778523489933 0.45333659371447116
6341.436241610738 0.45419321981642874
6442.093959731544 0.4543862671856756
6542.751677852349 0.45443156959374204
6643.4093959731545 0.45491139795184315
6744.067114093959 0.45616819291780525
6844.724832214765 0.458152403596803
6945.38255033557 0.4604768032591889
7046.040268456376 0.4626164855004387
7146.697986577181 0.4641553455203657
7247.355704697987 0.46495458792767536
7348.013422818792 0.4651557883449335
7448.6711409395975 0.46504557808693386
7549.3288590604025 0.4648844994824304
7649.986577181208 0.46479126114560315
7750.644295302013 0.4647278250388173
7851.302013422819 0.4645751781919779
7951.959731543624 0.46423956492305074
8052.61744966443 0.4637217072262782
8153.275167785235 0.4631169084519967
8253.93288590604 0.46255677305277193
8354.590604026846 0.4621331154757461
8455.24832214765 0.461850938582081
8555.906040268457 0.46163442807006805
8656.563758389262 0.4613753862606593
8757.221476510067 0.46099272964107874
8857.879194630872 0.4604711760141925
8958.536912751679 0.45986169703198193
9059.194630872484 0.4592484654114194
9159.852348993289 0.45870461594095363
9260.510067114094 0.4582619021028759
9361.167785234898 0.4579081333702345
9461.825503355705 0.4576095269892777
9562.48322147651 0.45734184380757326
9663.140939597315 0.4571113892228726
9763.79865771812 0.45695530065642853
9864.456375838927 0.45692335878339524
9965.114093959732 0.4570527734524784
10065.771812080537 0.4573492767561698
10166.429530201342 0.4577828401474371
10267.087248322148 0.4582980581034788
10367.744966442953 0.4588322294439265
10468.402684563758 0.4593317766359193
10569.060402684563 0.459760338089077
10669.71812080537 0.4600974031427221
10770.375838926175 0.4603314090282443
10871.03355704698 0.46045309894540787
10971.691275167785 0.4604533455641043
11072.348993288591 0.4603261641117346
11173.006711409396 0.4600744769471866
11273.664429530201 0.45971470189435903
11374.322147651006 0.4592769581913392
11474.979865771813 0.45880034906754097
11575.637583892618 0.4583249644482867
11676.295302013423 0.4578839505763145
11776.953020134228 0.45749818322014396
11877.610738255034 0.4571748280366172
11978.26845637584 0.4569092232933162
12078.926174496644 0.4566885693218841
12179.58389261745 0.4564959037639045
12280.241610738254 0.4563132361013467
12380.899328859061 0.4561237696646867
12481.557046979866 0.45591356323173354
12582.21476510067 0.45567333739391297
12682.872483221476 0.4554004001039351
12783.530201342282 0.4551001524335918
12884.187919463087 0.4547868389315113
12984.845637583892 0.4544828428300576
13085.503355704697 0.45421606676782134
13186.161073825504 0.4540157093650737
13286.818791946309 0.45390802781744716
13387.476510067114 0.4539118709731566
13488.134228187919 0.45403435607326537
13588.791946308726 0.45426858961182043
13689.44966442953 0.4545935777254312
13790.107382550335 0.4549742897045914
13890.76510067114 0.45536263581430314
13991.422818791947 0.4557027446161119
14092.080536912752 0.4559379551789177
14192.738255033557 0.4560153161305751
14293.395973154362 0.4558927262670985
14394.053691275169 0.45555081107284917
14494.711409395974 0.45499855402441486
14595.369127516778 0.45426980922878496
14696.026845637583 0.4534210712727702
14796.68456375839 0.4525267026362878
14897.342281879195 0.45165952079558364
14998.0 0.45086809288600393


==> data/slice-4.dat <==
# t0 = 15002.0
16.0 3.96614201875853e-06 5.098138760364111e-06 2.7028112380572326e-05 1e-05
36.0 3.96614201875853e-06 5.098138760364111e-06 2.7028112380572326e-05 1e-05
56.0 3.96614201875853e-06 5.098138760364111e-06 2.7028112380572326e-05 1e-05
76.0 3.96614201875853e-06 5.098138760364111e-06 2.7028112380572326e-05 1e-05
96.0 3.96614201875853e-06 5.098138760364111e-06 2.7028112380572326e-05 1e-05
116.0 -5.705550419376027e-07 5.098138760364111e-06 4.0340653634349625e-05 1e-05
136.0 -5.705550419376027e-07 5.098138760364111e-06 4.0340653634349625e-05 1e-05
156.0 1.5237809840878926e-06 5.098138760364111e-06 5.233095846307292e-05 1e-05
176.0 -1.3616563938445388e-05 6.971349667074001e-06 0.00013421116516534816 3.0000000000000004e-05
196.0 -6.534333916531722e-05 1.1569146696435905e-05 0.00034789531273302673 8e-05
216.0 -0.0001414147456606332 1.5417566139051134e-05 0.0006262613191220584 0.00013000000000000002
236.0 -5.8970006505605814e-05 1.8230298827316617e-05 0.0011634465131964416 0.00017
256.0 -0.00011029095725453075 3.711261510748778e-05 0.0015943655699271338 0.0004
276.0 -1.9141289482660518e-05 6.0742185214851054e-05 0.0022308483775959525 0.0007000000000000001
296.0 -0.00011032289218855362 8.839868395267752e-05 0.002746135143844972 0.0010400000000000001
316.0 -0.00016354458918744195 0.00012544355139622657 0.0032451499521086325 0.0015300000000000001
336.0 -4.5517757982280875e-05 0.0001818669027213521 0.004024436379942363 0.00222
356.0 -0.00023152219704988355 0.00025917683093025094 0.004954787949593113 0.0030800000000000003
376.0 -1.1488862964105429e-05 0.0003873066481886895 0.006247643863351129 0.00413
396.0 0.00013269943614837733 0.0005672463141521151 0.007423184121325655 0.00555
416.0 1.872526285784378e-05 0.000819036949905072 0.008536525386706482 0.007010000000000001
436.0 8.510994081965528e-05 0.0011617718709798547 0.010172306338914404 0.008700000000000001
456.0 0.0003767552467896333 0.0017131753731457714 0.011876109108518225 0.010690000000000002
476.0 0.0019375898468484453 0.0031828369726021586 0.014922165227519152 0.013680000000000001
496.0 0.005919408401867302 0.007109694032535907 0.020005604758121208 0.0188
516.0 0.014456433747757035 0.015772130327291536 0.02923131617226635 0.028300000000000002
536.0 0.030029008175417937 0.03055962048262539 0.044010607074890865 0.04301000000000001
556.0 0.051285165260958776 0.05114163087102335 0.06513244725930709 0.06266000000000001
576.0 0.07423774322508726 0.07493556880222119 0.08653940021446468 0.08444
596.0 0.0979524500515293 0.09648819731169977 0.10790175582278777 0.10448
616.0 0.11634057527569959 0.11499623343812965 0.1254439046627566 0.12169
636.0 0.13205937308737284 0.1303918948012869 0.13996717339856315 0.13665000000000002
656.0 0.14528669912606054 0.14347923862100037 0.15309653414377491 0.14899
676.0 0.15808439144521916 0.15643537240887984 0.16450431033927584 0.16121000000000002
696.0 0.16837510804476677 0.16781560011230098 0.17470076408760926 0.17232
716.0 0.1788614969401765 0.17884853913312534 0.18479593950969253 0.18273
736.0 0.18849290251873918 0.18877217542286523 0.19428419688690676 0.19224000000000002
756.0 0.19748287060844985 0.1982440958923081 0.20330521652104117 0.20140000000000002
776.0 0.20676721924286864 0.20778442102820327 0.21250118537535595 0.21037000000000003
796.0 0.21513450035514323 0.2162314838368005 0.22045504737331936 0.21884
816.0 0.2258496142402468 0.22442625678731207 0.2297853437050829 0.22701000000000002
836.0 0.23392482860578123 0.2319898245596976 0.23753151975742232 0.23462000000000002
856.0 0.24133896373437466 0.2396695688423595 0.24519195918529613 0.24222000000000002
876.0 0.24886225132411996 0.2479250916146208 0.25247350432717247 0.25007
896.0 0.2563959541513219 0.2556937133236909 0.26022443396937867 0.25736000000000003
916.0 0.2648932886365074 0.26336085301401213 0.2680491376542932 0.26469000000000004
936.0 0.2732187391539704 0.2705639222901578 0.2754604883063459 0.27182
956.0 0.2799012419577162 0.27813165037501325 0.28217827210688756 0.27895000000000003
976.0 0.2874738893118661 0.28495365437014497 0.2893529412182297 0.28557000000000005
996.0 0.29386301667732817 0.2914092431345516 0.29554197671001253 0.29178000000000004
1016.0 0.3010435406730554 0.29759810711277607 0.3020381573197515 0.29799000000000003
1036.0 0.3085545673851635 0.3039894351884767 0.3090326864110625 0.30396
1056.0 0.3143945843250508 0.31003147033893647 0.31454953160535803 0.30977000000000005
1076.0 0.32052672666971893 0.3160953337454839 0.3200936627893935 0.31566000000000005
1096.0 0.3264271252358516 0.32212942123651245 0.3256348095964569 0.32137000000000004
1116.0 0.33239317832692294 0.32764258922112643 0.33095936945781945 0.32648000000000005
1136.0 0.338080940432765 0.3335699991833235 0.3362865134739418 0.33229000000000003
1156.0 0.3428122689149466 0.33936701068769287 0.3408633713651524 0.33767
1176.0 0.34904328769810816 0.3448554774549274 0.3464265079755072 0.34299
1196.0 0.3542375440517173 0.35056236739162133 0.3513270618405798 0.34815
1216.0 0.35854582246659494 0.3559166843410305 0.35565622695342874 0.35301000000000005
1236.0 0.36450430024528174 0.3608513360672742 0.36107242996214184 0.35763
1256.0 0.3681125129590989 0.3660315017687131 0.3646025425435583 0.36264
1276.0 0.3731973031637518 0.37106368970223524 0.3695779612521349 0.36728000000000005
1296.0 0.3784338431974866 0.3761694235432621 0.37435925641376455 0.37235
1316.0 0.38270696141452365 0.38069677045353356 0.3783086921672598 0.37672000000000005
1336.0 0.38757218201312693 0.38519202064494185 0.3825606133990125 0.38104000000000005
1356.0 0.3925301300552567 0.38993477724490444 0.38687849330888147 0.38539
1376.0 0.3978270964728089 0.3945653834729567 0.39183906119536704 0.38978
1396.0 0.40218508845991685 0.3991406207697482 0.39607081825612617 0.39394
1416.0 0.4068853846413409 0.40359443760977587 0.40008612743786487 0.39807000000000003
1436.0 0.40998410179138084 0.40823580023777156 0.402911365355042 0.40229000000000004
1456.0 0.4141671017472292 0.41240548606152655 0.40678760165466626 0.40633
1476.0 0.4178824560669056 0.41657308557539086 0.41007068615499237 0.41025000000000006
1496.0 0.42225928892895315 0.4203535576888363 0.4145011229518445 0.41397000000000006
1516.0 0.4256996406233161 0.4244445683446137 0.41771883043935465 0.41771
1536.0 0.42956159793754745 0.4283316741620085 0.42172065337490083 0.42153
1556.0 0.4334346681153263 0.432174570842957 0.4255309759909161 0.42514
1576.0 0.43812423135325723 0.43613195713784825 0.4296805097550887 0.42866000000000004
1596.0 0.4414248441006253 0.43956642936122936 0.4328088185268313 0.43212000000000006
1616.0 0.44590917093781074 0.4435334448471599 0.4369044584748979 0.43591
1636.0 0.45001494179510415 0.4474013946471672 0.44033036845689055 0.43964000000000003
1656.0 0.45443322472695946 0.4508531434118873 0.4446331018945927 0.44300000000000006
1676.0 0.4587422326584081 0.4545113434486733 0.448567968156943 0.44626000000000005
1696.0 0.46229453545854665 0.4582292669987453 0.45203830056472033 0.45002000000000003
1716.0 0.4660033608968552 0.46172285544625685 0.45522830602196745 0.45315000000000005
1736.0 0.46935491866303297 0.4656472027351279 0.4584331818246477 0.45662
1756.0 0.47286028301665645 0.4686968531335962 0.461555835225615 0.45938
1776.0 0.47619599031919874 0.4719599157067695 0.4648157082035122 0.46234000000000003
1796.0 0.4796947629747217 0.4753260631403696 0.4679546723057485 0.46548000000000006
1816.0 0.4819608401870869 0.4780713699182096 0.4705380679726028 0.46808000000000005
1836.0 0.4856626418343981 0.4809972176446921 0.4740661206646657 0.47079000000000004
1856.0 0.48979936930731244 0.4839057432916752 0.47784257107458417 0.47361000000000003
1876.0 0.4921139222702273 0.48671507665235 0.4804031977464593 0.47636000000000006
1896.0 0.4948650985977112 0.48951469804408654 0.48292174582219877 0.47901000000000005
1916.0 0.4977579842714213 0.4924012185618867 0.48587939375691863 0.48180000000000006
1936.0 0.5003082367733056 0.49525807941345606 0.48831318058077294 0.48436
1956.0 0.5034035346110649 0.4978543292519404 0.490926270502841 0.48698
1976.0 0.5060230663674213 0.5003951166547207 0.4934971322615365 0.48935000000000006
1996.0 0.5090092163869326 0.5030767615105723 0.4964647961728053 0.49176000000000003
2016.0 0.5119525488577387 0.5059712211031426 0.4991631216067034 0.49449000000000004
2036.0 0.5146757183924523 0.5084273220257758 0.5014249399776485 0.49683000000000005
2056.0 0.5175114634615439 0.5109891317626502 0.5037541691427329 0.49908
2076.0 0.5200430210180569 0.5135973263878082 0.5058259315691063 0.50124
2096.0 0.5229129269421393 0.5160871767915561 0.5082793542496387 0.50356
2116.0 0.5255059689919009 0.5182673636326689 0.5105411813456816 0.5055000000000001
2136.0 0.5274830464546587 0.5203194242617378 0.5124444971933201 0.5074000000000001
2156.0 0.5290534226801568 0.5219554165037396 0.5135512795335856 0.509
2176.0 0.5305405273199115 0.5231644344467946 0.5153459502503122 0.5102
2196.0 0.532024280261654 0.5241617317185119 0.5167669638834036 0.5110300000000001
2216.0 0.5318380702669517 0.5242195388382918 0.5165931697599809 0.51129
2236.0 0.5323378188906996 0.5241870063038653 0.5168756402817125 0.51126
2256.0 0.5309827740617079 0.5231181560980029 0.5157650120780052 0.5104000000000001
2276.0 0.5298783168607858 0.5216135199644156 0.5150696321645584 0.50902
2296.0 0.5283109044924736 0.5192785426737411 0.5136675080641263 0.50727
2316.0 0.5256837653286497 0.516250785217059 0.5115361858331563 0.50466
2336.0 0.5231544956070474 0.5123309492446488 0.5094390563970123 0.50148
2356.0 0.518950465045718 0.5087014950093828 0.50603519845841 0.49851000000000006
2376.0 0.5137498996912063 0.5047794945091898 0.5018585146734348 0.49527000000000004
2396.0 0.5087119171882508 0.5004073464974191 0.4973011408599188 0.49183000000000004
2416.0 0.5043156325784193 0.49556422973153047 0.49417282491473935 0.48817000000000005
2436.0 0.4999923738538709 0.4917020940264526 0.4907147593972717 0.48498
2456.0 0.49693790108979147 0.4875363161957601 0.48795418359875764 0.48178000000000004
2476.0 0.49424601232687304 0.48427954422975844 0.48568697902601465 0.47912000000000005
2496.0 0.49181104234950607 0.4812421049983184 0.4833857573064624 0.4766
2516.0 0.4881785980643353 0.47874152547393756 0.48075155384547874 0.47470000000000007
2536.0 0.4854071740733491 0.4758730230024133 0.4787656923980681 0.47227
2556.0 0.4839059086345819 0.4731682333359892 0.4773786228194604 0.46998000000000006
2576.0 0.4820836196626544 0.4710449905039759 0.47632402586445655 0.46840000000000004
2596.0 0.47991927951831936 0.4690240262307541 0.47472978983050296 0.46692000000000006
2616.0 0.4784969067544705 0.4676580018856195 0.4736033587882335 0.46583
2636.0 0.47581502135382286 0.466003833949936 0.4719731305206306 0.46451000000000003
2656.0 0.4737212893167484 0.46484008241232583 0.47057382677880005 0.46358000000000005
2676.0 0.47219994048545233 0.4642161303636696 0.4694681767134053 0.46293000000000006
2696.0 0.4716342199704343 0.4630759604380834 0.46894913686394485 0.46224000000000004
2716.0 0.4703534616954787 0.4620120282839064 0.4679803834529643 0.46156
2736.0 0.4700722030822395 0.4604110960004378 0.46757151578717127 0.46062000000000003
2756.0 0.46832765708055374 0.45940964850979005 0.46663323600731 0.46007000000000003
2776.0 0.46775362499868445 0.45871536132322466 0.466482673103847 0.45962000000000003
2796.0 0.4668396034934487 0.4582792734652261 0.46616790476839803 0.45946000000000004
2816.0 0.46667546466558657 0.45792690228621763 0.46647191789961606 0.45940000000000003
2836.0 0.46547580357429813 0.4571149570344975 0.4656314169983006 0.45904000000000006
2856.0 0.46506986113980875 0.456176265249693 0.4656648213028937 0.45846000000000003
2876.0 0.46443881245633567 0.45570244016142963 0.46555432750498427 0.45834
2896.0 0.46400090615481054 0.45549086711528597 0.4654294161754112 0.45828
2916.0 0.4640804591700877 0.4554714295314904 0.46550439855378656 0.45846000000000003
2936.0 0.4630372034117596 0.45510965344746934 0.46515147014710234 0.45823
2956.0 0.46211884365131306 0.4546308020796791 0.4643829180178024 0.45816
2976.0 0.4610647544547306 0.45425614623730143 0.46392644331882066 0.45799000000000006
2996.0 0.46106537531647396 0.4540264591774981 0.4639336818529574 0.45793000000000006
3016.0 0.4602400792001561 0.45432825059220133 0.46339534420119827 0.45826000000000006
3036.0 0.45988865069035756 0.454299374999348 0.46335290402271767 0.4585
3056.0 0.45998720473847976 0.4539668287317786 0.4634838628419302 0.45854000000000006
3076.0 0.4593317430322119 0.45371985306579316 0.46300836291885683 0.45860000000000006
3096.0 0.45931652261811384 0.4535531556129331 0.4629758047124804 0.45870000000000005
3116.0 0.4591587020215765 0.4530897238024147 0.4630913571224146 0.45845
3136.0 0.4590594444634974 0.4529881540046938 0.46309045627085793 0.45851000000000003
3156.0 0.4592302734392085 0.45294423383908716 0.46334532298573783 0.45863000000000004
3176.0 0.4597862965029747 0.4528745574228413 0.4639388190229935 0.45864000000000005
3196.0 0.45913523136140033 0.4528656016858684 0.46387381972439373 0.45889
3216.0 0.4589109954160108 0.452857049987486 0.4643655066534963 0.45901000000000003
3236.0 0.458363557102985 0.4526639799125428 0.4641868742721597 0.45888
3256.0 0.4586152392790253 0.4524253859814634 0.46473456643309574 0.45878
3276.0 0.4582700681086128 0.45256603566451103 0.4646530278571987 0.45913000000000004
3296.0 0.4572995719620301 0.45227871466662806 0.46413903291013714 0.45893000000000006
3316.0 0.4573842057914996 0.45220476571040574 0.4643064506561015 0.45901000000000003
3336.0 0.45818109365548165 0.4523827611377307 0.4654878961980374 0.45921000000000006
3356.0 0.45802057873629015 0.45244703133253866 0.4657956199861544 0.45959000000000005
3376.0 0.4577596027904795 0.45241337263096043 0.46572022805057994 0.45979000000000003
3396.0 0.4578173122249352 0.45252235224969617 0.4660369615028041 0.46002000000000004
3416.0 0.45809649829720517 0.45264043010463534 0.4665661806240063 0.46029000000000003
3436.0 0.4586648387075188 0.4526180438312863 0.46709658201891735 0.46045
3456.0 0.4590972494538857 0.45304941289728884 0.46745320751233377 0.46101000000000003
3476.0 0.4594309761700454 0.4533078677159804 0.46801933314816224 0.46137000000000006
3496.0 0.4594408612551016 0.4535896265549711 0.46815480875195364 0.46166
3516.0 0.4594681535684676 0.45371118571109165 0.46849377281036886 0.46188
3536.0 0.4597776368881938 0.4542291920892984 0.4691694009390812 0.46258000000000005
3556.0 0.45964683350734525 0.4542731673627422 0.4692649411753472 0.46286000000000005
3576.0 0.4601108272618661 0.45440213237015004 0.4698626594266727 0.46328
3596.0 0.46046892493509706 0.4546198747143981 0.47047285769891667 0.46365000000000006
3616.0 0.46081152154168475 0.45465335807733387 0.47082614945027224 0.46386000000000005
3636.0 0.46088168722934814 0.454695060073385 0.4710562955092021 0.46397000000000005
3656.0 0.46084148217912485 0.45523831589059033 0.47110136524111434 0.4646
3676.0 0.4611796696295501 0.4553613315645084 0.4717573657329701 0.46503000000000005
3696.0 0.4614676360438133 0.4556943350240057 0.4720227159392378 0.46553000000000005
3716.0 0.46191077626772187 0.45637629205751656 0.4726505014784543 0.46625000000000005
3736.0 0.4628337762526966 0.45732215939065474 0.4735542452650598 0.46729000000000004
3756.0 0.4638518410685176 0.45822305606282154 0.4746089487758588 0.46822
3776.0 0.46493111179924457 0.4595045789032793 0.4756910012991217 0.46931000000000006
3796.0 0.46595083605069554 0.4606368886667402 0.47698210853243084 0.47054
3816.0 0.4670938531199159 0.46250867160306164 0.47830272120390555 0.47232
3836.0 0.4683305526896148 0.4643499868508293 0.4795989474759226 0.47412000000000004
3856.0 0.47024815660146985 0.46631766012095666 0.4814922242823149 0.47591000000000006
3876.0 0.4722289623108436 0.4692810728723532 0.48359089874369043 0.4786
3896.0 0.4743185131358547 0.47182496783394506 0.4857169538321674 0.48105000000000003
3916.0 0.47792235096980695 0.4749752240589848 0.4888420732483569 0.48396000000000006
3936.0 0.48057207425694937 0.4783673594402296 0.4910936564724133 0.48708
3956.0 0.4844922312377474 0.4819410834610531 0.4946815813066765 0.49031
3976.0 0.48867272569523407 0.4855328400650455 0.4982182739636089 0.49359000000000003
3996.0 0.4926591059010178 0.48942275139993824 0.5021668088404535 0.49716000000000005
4016.0 0.49651662087365955 0.49307991665806594 0.5059945921673286 0.5003500000000001
4036.0 0.5009478828992001 0.49731402323991514 0.5093306254909244 0.50409
4056.0 0.5048469800000863 0.5014408047523385 0.5126428134459775 0.5078400000000001
4076.0 0.5089786241539747 0.505870427267529 0.5163656177857731 0.51176
4096.0 0.5130246044815678 0.5101832985947383 0.52013625472164 0.51532
4116.0 0.5166609019939603 0.5143184680261352 0.5231133596153951 0.51907
4136.0 0.5203210931397201 0.5183628781812619 0.5261924400957994 0.52268
4156.0 0.5246020643240918 0.5226499651184838 0.5299244215397833 0.5264300000000001
4176.0 0.5293119506393341 0.5265575832835998 0.5335868093469744 0.53019
4196.0 0.5336072443185711 0.5306531656240508 0.5373279767210237 0.5337500000000001
4216.0 0.5375017582934905 0.5342577580063672 0.54074081452956 0.53693
4236.0 0.5405276501526473 0.5375566485105931 0.5435852602887965 0.54007
4256.0 0.5434054800842901 0.5409280105378624 0.5463745321237886 0.5430200000000001
4276.0 0.5464173132531921 0.5439114810130926 0.5490816835225981 0.54552
4296.0 0.548897355769058 0.5465240016807223 0.5513994626937424 0.5478500000000001
4316.0 0.5517629196493826 0.549360658982748 0.5537630283554383 0.55027
4336.0 0.5544809375817411 0.5520246317500525 0.5562443746551362 0.5525800000000001
4356.0 0.5567672218076334 0.5547840774628441 0.5583000553760536 0.55508
4376.0 0.5591092962865573 0.5571693907331288 0.5604711886781318 0.5571
4396.0 0.5616286431007608 0.5592555376498954 0.562691109035749 0.5591400000000001
4416.0 0.5638233139481827 0.5616457794031324 0.5650909862535091 0.5612900000000001
4436.0 0.5653928117648023 0.5642594551444552 0.5664571942733133 0.56359
4456.0 0.5687480354476938 0.5664123293489521 0.5691073926503745 0.5653100000000001
4476.0 0.5705350820693365 0.5684241861866738 0.5707660576705899 0.5671400000000001
4496.0 0.5725532065907235 0.5702948278567599 0.5724149312919808 0.56859
4516.0 0.5744881734497693 0.5722713590464501 0.5738888302987616 0.5705
4536.0 0.5763545825003121 0.5744280897893111 0.5753530072238902 0.5722700000000001
4556.0 0.5782919446342077 0.5762859615291311 0.5769519007793658 0.5738800000000001
4576.0 0.5799123847121362 0.5780493588583134 0.5780190124923188 0.5754
4596.0 0.5816121346602281 0.5798611355836313 0.5794483417985291 0.57704
4616.0 0.5832740713363858 0.5812369278188981 0.5805929791624863 0.57833
4636.0 0.5857195837351545 0.5829549676051906 0.5825437921761095 0.57991
4656.0 0.5876045089001328 0.5845667096495236 0.5840035480118599 0.5812900000000001
4676.0 0.5885193661112205 0.5859757081116038 0.5849310176799601 0.58264
4696.0 0.5908094773654948 0.5875984024152054 0.5867085657342664 0.58401
4716.0 0.5920936557796211 0.5891884869785682 0.5877194908087963 0.5853400000000001
4736.0 0.5935786024452824 0.5905347965882473 0.5890184038213151 0.5865100000000001
4756.0 0.5946675932245445 0.5915345437808248 0.5898636034585967 0.58748
4776.0 0.5963649835844457 0.5931576828783128 0.591402498479078 0.58889
4796.0 0.5981253575267842 0.5944785797740322 0.5924643525160624 0.5901000000000001
4816.0 0.5991529474531228 0.5956945050532872 0.5933430533014968 0.59126
4836.0 0.6001923251744087 0.5969715238171419 0.5942690117189843 0.59243
4856.0 0.6012945254411399 0.5982488144884743 0.5954123196801829 0.59355
4876.0 0.6025260374827085 0.5995958499912816 0.5963590427407914 0.5947300000000001
4896.0 0.6033461261282835 0.6008430611399657 0.5971607879727793 0.5957
4916.0 0.6044895137900039 0.6017060173321428 0.5980554158978751 0.5964700000000001
4936.0 0.6054044629094937 0.602640205967089 0.5986647888567426 0.59723
4956.0 0.6065288403166761 0.6037748904844628 0.5994564863760299 0.59809
4976.0 0.6073539113149962 0.6049147802249362 0.600369530904796 0.59919
4996.0 0.6083258901274143 0.6059958523900426 0.6009959040359129 0.60018
5016.0 0.6090220550432618 0.6072269218960722 0.6016553227978527 0.60131
5036.0 0.6100186580627499 0.6080044440388461 0.6024575194920139 0.6020000000000001
5056.0 0.6109122075513593 0.609190605501501 0.6031023818061922 0.60301
5076.0 0.6116529696286328 0.6100773494713151 0.603699247397844 0.60375
5096.0 0.6125938213572507 0.6108180557309674 0.6043420817818905 0.60431
5116.0 0.6136430538991431 0.6119753555447042 0.6051317023504296 0.60533
5136.0 0.6148518718752483 0.6125879867547538 0.6059931516024358 0.60585
5156.0 0.6150951237309287 0.6133600100870037 0.6061779811278447 0.60662
5176.0 0.6159996556041941 0.6140045082571849 0.6068249649036616 0.60719
5196.0 0.6163642542698998 0.6145995606845226 0.6072926786456508 0.60755
5216.0 0.6173825138290961 0.6151576241027104 0.6080409378508361 0.6080000000000001
5236.0 0.6175044064834355 0.6155680677991681 0.6080776203426506 0.6082700000000001
5256.0 0.6182035444421541 0.6159702528731599 0.6084965675443302 0.6085900000000001
5276.0 0.618390673965942 0.6163521343602062 0.6086169211346942 0.6089500000000001
5296.0 0.6187937039879166 0.6165870878734119 0.6087511958179402 0.60912
5316.0 0.6190651273814196 0.616517059845514 0.6089576153269987 0.6091300000000001
5336.0 0.6186870627884691 0.6165696685779831 0.6083747188530191 0.6090800000000001
5356.0 0.6187355810153345 0.6163095019874979 0.6084034569854223 0.60887
5376.0 0.6178767629006817 0.6157123145291225 0.6076400916956307 0.6082500000000001
5396.0 0.6173543509197296 0.6151289237367927 0.6072195610772131 0.60758
5416.0 0.6170495304484558 0.6142466945238939 0.6067867519129929 0.60699
5436.0 0.6164223381067069 0.6132038825468287 0.6061130594820094 0.60597
5456.0 0.6153776811808637 0.6123453628142974 0.6052998962244724 0.60523
5476.0 0.6142316840565344 0.611364425404809 0.6043191841863969 0.60433
5496.0 0.6135569777929151 0.6098545579715514 0.6035606198732082 0.60285
5516.0 0.6120880792325873 0.6084459846968304 0.6021762578629035 0.6015
5536.0 0.6097313001959052 0.6066180448278174 0.5998333907523894 0.5999000000000001
5556.0 0.6083796412961993 0.6044794758616697 0.5987581901075112 0.59819
5576.0 0.6061206740792311 0.6021757753523518 0.5967678133129171 0.5962400000000001
5596.0 0.604586456296527 0.5999797001907605 0.595478883597984 0.59436
5616.0 0.6023750194321382 0.597738504301854 0.5934274475881539 0.59248
5636.0 0.60011774635588 0.5958466748637583 0.5914662141477561 0.59084
5656.0 0.5972191764216115 0.5931699680309307 0.5887974236342135 0.5885
5676.0 0.5956290986087812 0.5905676952900001 0.5873057472407162 0.58631
5696.0 0.5934233563081832 0.5885468473202763 0.58540443766643 0.58472
5716.0 0.5909125590145925 0.5862503591613212 0.5837058410705486 0.5827100000000001
5736.0 0.5879948836326122 0.5835035650936713 0.5811889781566449 0.5802700000000001
5756.0 0.5856219080126274 0.5806226869447043 0.5791124700566677 0.57791
5776.0 0.5839061384192447 0.5779830929060042 0.577697696947853 0.57565
5796.0 0.5816024894303364 0.5758961628193942 0.5758240110072104 0.57376
5816.0 0.5791520605593568 0.5735431530855515 0.5738621830518416 0.5717500000000001
5836.0 0.5771558455792473 0.5705257040942332 0.5721601031770833 0.5692900000000001
5856.0 0.5755896499649186 0.5683554285077576 0.5706238768152992 0.56735
5876.0 0.5726300757305658 0.5660960791871898 0.5682720803723836 0.5654300000000001
5896.0 0.5704320184370273 0.5640734623343112 0.5663105025098489 0.5636000000000001
5916.0 0.5684798932496338 0.5624202076916398 0.5646662547782938 0.5621
5936.0 0.5666847307245371 0.5607282979258595 0.5628166698514748 0.56074
5956.0 0.5646570935889853 0.558975137407265 0.5610196691565377 0.55916
5976.0 0.5630811440007194 0.5571993891913463 0.5597558325299081 0.5577300000000001
5996.0 0.5606130886018428 0.5556853442644599 0.5579363983705679 0.5562900000000001
6016.0 0.5592086795123078 0.5540491763156583 0.5567854277632855 0.55489
6036.0 0.5576540837817265 0.5522816446355001 0.5551552935599449 0.5533
6056.0 0.5559449210079421 0.5506219681728642 0.5535773865537597 0.55188
6076.0 0.5543667799441958 0.5488787564370814 0.552194004640432 0.5503800000000001
6096.0 0.5530482616171957 0.5476372628414679 0.550971773159045 0.5492900000000001
6116.0 0.5516943080212535 0.5464566322884201 0.5499995139258853 0.54837
6136.0 0.5505522135091464 0.5448419399013905 0.5489151479599966 0.547
6156.0 0.5495166059557595 0.5435128345411554 0.5479661009627576 0.54598
6176.0 0.5482521297727433 0.5423620209021347 0.5466594730228207 0.545
6196.0 0.5470476526231282 0.5412007313824194 0.5457296947559979 0.5439400000000001
6216.0 0.5462561525950422 0.5401723013896332 0.5451709498118738 0.54307
6236.0 0.5450139699508834 0.5389587720193008 0.5440241253797544 0.54217
6256.0 0.5441779664044791 0.5377588587105937 0.5433847787700752 0.5412100000000001
6276.0 0.5429152652195796 0.5365739596615338 0.5421602429752481 0.5402300000000001
6296.0 0.5419036834076512 0.5356547941530233 0.5412569558829741 0.53942
6316.0 0.5406450294962243 0.5348514566907131 0.5402122865356012 0.53871
6336.0 0.5394029632624651 0.5338059539446173 0.5391851310831917 0.5379200000000001
6356.0 0.5384376108748137 0.5328880853068172 0.5383846287313377 0.5372300000000001
6376.0 0.5370067682997931 0.5319476590821176 0.5373496805633521 0.53644
6396.0 0.5358281005939758 0.5309496089980574 0.5365075505227154 0.5356500000000001
6416.0 0.5348158623938412 0.530418896271666 0.5357686225529508 0.53519
6436.0 0.5330450547030505 0.5296189575276874 0.5344714189308813 0.5344500000000001
6456.0 0.5324140188049697 0.5286693115403232 0.5341232338713163 0.53371
6476.0 0.5311902515697006 0.52772775682751 0.533255750121389 0.53297
6496.0 0.5305049433079713 0.5265902782404258 0.5327722761766198 0.53207
6516.0 0.5294843574431559 0.5257440062792602 0.5319061989712502 0.5314500000000001
6536.0 0.5287049745468889 0.5251743382502478 0.5313669350744775 0.53098
6556.0 0.5283922259691294 0.5245612100853998 0.5311121548489692 0.5304300000000001
6576.0 0.527694059647041 0.5236749264638845 0.5307740337072806 0.52969
6596.0 0.5268088388831338 0.5228446634734188 0.5302610619302238 0.5289400000000001
6616.0 0.5268051231892366 0.5222361284113377 0.5301317961713053 0.52844
6636.0 0.5259637443543204 0.5215158378762661 0.5293909601880684 0.5279
6656.0 0.5253833616874092 0.5210349851649116 0.5289120904182492 0.52742
6676.0 0.524234881461536 0.52044666322258 0.5280758747856054 0.5269
6696.0 0.524056933898977 0.5196112456809733 0.527990915068979 0.5263
6716.0 0.5239390007245157 0.5190558894756709 0.5280108862097868 0.5259600000000001
6736.0 0.5236884805867661 0.5185964258138459 0.5278959494660435 0.52564
6756.0 0.5238054632913717 0.5182006701175891 0.5280161973354125 0.52537
6776.0 0.5233090821204964 0.5181549349135924 0.5276529956299427 0.52539
6796.0 0.5230262385343273 0.5178331086590414 0.5275956942575333 0.5251100000000001
6816.0 0.5229229083226751 0.5176461725652907 0.5274789868366959 0.52495
6836.0 0.5230882483613142 0.517827235796445 0.5276180980625556 0.5251300000000001
6856.0 0.522929020617937 0.5178782296107556 0.5277394915024797 0.52532
6876.0 0.522891850291555 0.5180312453718264 0.5277423259568885 0.52537
6896.0 0.5228474445777151 0.5181464632918722 0.5276304437580059 0.52547
6916.0 0.5228403490963222 0.5185693639472226 0.5278386235106622 0.52581
6936.0 0.5236756903823027 0.5189707033767331 0.5284393631275549 0.5262100000000001
6956.0 0.5240525437628744 0.5195395062380254 0.5287188426193065 0.5266700000000001
6976.0 0.5241699469395126 0.5199265200695934 0.5290145924046613 0.5271100000000001
6996.0 0.5246159829314618 0.5204735633562966 0.529561974102154 0.5277900000000001
7016.0 0.5255283230442147 0.5212559000833278 0.5303075857583573 0.5283500000000001
7036.0 0.5262565835065948 0.5222890241085125 0.5311029222644227 0.5293100000000001
7056.0 0.5271544068044504 0.5231170994762434 0.5319544885981856 0.53012
7076.0 0.5286879898070495 0.5239076296137702 0.5333252695425147 0.5309900000000001
7096.0 0.5294760494573261 0.5252556289283368 0.5342267712716504 0.53227
7116.0 0.5309848406376564 0.5265845971353611 0.5355964546312927 0.53349
7136.0 0.5319774697708113 0.5281251935854822 0.5366897163493501 0.53473
7156.0 0.5338095902666153 0.529826944553107 0.5384600450208782 0.53617
7176.0 0.5359386993598109 0.5313567212426269 0.5400578390551629 0.53757
7196.0 0.5378254593222026 0.5329578949229619 0.5415277190842075 0.5389900000000001
7216.0 0.5391702057558033 0.5345420602431462 0.5425853211414335 0.5403
7236.0 0.540944708988325 0.5364163274325489 0.5443751079885176 0.5419200000000001
7256.0 0.5426605031785214 0.5382034074627635 0.5459266802275831 0.54354
7276.0 0.544805245697936 0.5398404230272061 0.5477376878274147 0.5449
7296.0 0.5464595290812221 0.5417099926393771 0.5493878147991439 0.5465000000000001
7316.0 0.5486655497141283 0.543499909388806 0.5512516349578065 0.5480900000000001
7336.0 0.5505428774161453 0.5456271657704146 0.553172664476973 0.5500200000000001
7356.0 0.5524746132704104 0.5475904079602316 0.5547285548951766 0.55174
7376.0 0.5548111442421387 0.5500622395567242 0.5565285980300438 0.5538700000000001
7396.0 0.5564480927306507 0.552172718588853 0.5579174465934601 0.55581
7416.0 0.5581700648133797 0.5544484023534278 0.5593499942888344 0.55781
7436.0 0.5598118565590332 0.556601937723394 0.5607010049797742 0.5597000000000001
7456.0 0.5617760489617322 0.5583090054813897 0.5625685070605597 0.56127
7476.0 0.5639156384644632 0.5601178771922016 0.5643014808811351 0.56286
7496.0 0.5658695739930513 0.5619301907709896 0.5657262895324874 0.5644800000000001
7516.0 0.5679834499220247 0.5641382871912979 0.5675621658778256 0.5664
7536.0 0.5701042134733865 0.5662036157327656 0.5693246259138844 0.56818
7556.0 0.5718653392842384 0.5678391334415234 0.5710658856607661 0.5696300000000001
7576.0 0.5730056808910277 0.5697342430481899 0.5722490067593627 0.57116
7596.0 0.5745672380430015 0.5713552000225831 0.5736870972354862 0.57257
7616.0 0.5758641385872982 0.5731329151708879 0.5748390909389252 0.57416
7636.0 0.5776751744029108 0.5749832143963376 0.5763789052870082 0.5756300000000001
7656.0 0.579109230283901 0.5760738549777282 0.5775456558596558 0.57652
7676.0 0.5807126758911261 0.5777275404299473 0.5788247294198617 0.57791
7696.0 0.5822268800903145 0.5792136281810817 0.5802498437019225 0.5792200000000001
7716.0 0.5837840606754638 0.5804639809193982 0.5817554103158494 0.58033
7736.0 0.5852287634279925 0.5820374558762076 0.5830767947772044 0.58162
7756.0 0.5869753712984811 0.5835762453763029 0.5844356440121569 0.5829000000000001
7776.0 0.5889362151358984 0.5847999773944822 0.5859687405847928 0.5840700000000001
7796.0 0.5904639315725714 0.5857923838814073 0.5875296771297854 0.58494
7816.0 0.5915981806694836 0.5869887087352191 0.5883040217178417 0.58603
7836.0 0.5926506874906512 0.5880272772458427 0.5891092633043372 0.58694
7856.0 0.5937122404386204 0.5890443463649827 0.5901070951618537 0.5879000000000001
7876.0 0.594578224616667 0.5903224614044297 0.5907494941407607 0.58886
7896.0 0.5958144181104517 0.5915502306399116 0.5917997079521845 0.58977
7916.0 0.5963678286648416 0.5927705506106474 0.5921783638046447 0.5907300000000001
7936.0 0.5973558024619174 0.5937825697742082 0.5932754974924129 0.59153
7956.0 0.5983067934848776 0.5948092530448613 0.5941376803039228 0.5923200000000001
7976.0 0.5995494849654205 0.5959447111925645 0.5950183091533682 0.59328
7996.0 0.6005733238902244 0.5967300224732915 0.5961278855832624 0.59392
8016.0 0.6015160232961481 0.5976956892806102 0.5969090665388472 0.59469
8036.0 0.6031565733901149 0.5984165025387516 0.5979908724845034 0.5952500000000001
8056.0 0.603891672958136 0.5991652720549412 0.5986003211072934 0.5958500000000001
8076.0 0.6048380760567104 0.5998957457363058 0.5994284183660022 0.5964400000000001
8096.0 0.6053745660554835 0.6004114782804078 0.5998690476603175 0.5968500000000001
8116.0 0.6055721667454009 0.6011965630475788 0.6000902713540672 0.59757
8136.0 0.6066448127259035 0.6019962377794796 0.6008226335715994 0.5982200000000001
8156.0 0.6068594989972268 0.6028444716201075 0.6011267648527918 0.5989500000000001
8176.0 0.6073609339969791 0.6034311511739398 0.6016507273466016 0.59952
8196.0 0.6078505882049574 0.60395573886487 0.6021635851381594 0.59987
8216.0 0.6075783763491557 0.6046343304241194 0.60207244802581 0.60038
8236.0 0.6084383293745363 0.6054297068918827 0.6025355314210876 0.60094
8256.0 0.6089691509045639 0.6058997543599919 0.6028482000519602 0.6012900000000001
8276.0 0.6097733206851016 0.6062786431980419 0.6034115770029945 0.6016800000000001
8296.0 0.6098501925046627 0.6065443852383314 0.6035896157021926 0.60179
8316.0 0.6103494711171489 0.606803541923828 0.6038996876216137 0.60196
8336.0 0.6100855939001765 0.6069616593327941 0.6036848613606434 0.6020000000000001
8356.0 0.6102569446544333 0.6071765878539342 0.603866539971786 0.6021500000000001
8376.0 0.6101523271399069 0.6073180901297771 0.6037104974799687 0.6022200000000001
8396.0 0.6110167429104845 0.6071926518186608 0.6043465653766759 0.6022000000000001
8416.0 0.6112751424726411 0.6069622270435282 0.6043527785166415 0.60207
8436.0 0.6113446375742876 0.606952034929629 0.6042706917377229 0.60213
8456.0 0.6117180208607728 0.6067807469625167 0.6045351667464577 0.6020300000000001
8476.0 0.6114166922873018 0.6067112631918146 0.6044319850293566 0.60206
8496.0 0.6102212953720526 0.606681516643492 0.6036226891098057 0.6020000000000001
8516.0 0.610445467010759 0.6064635925590847 0.6039313582297312 0.60175
8536.0 0.610645442739889 0.6064283258524564 0.6040686283195598 0.6016
8556.0 0.6098030684242786 0.6059052530264625 0.6032484856581432 0.60111
8576.0 0.6089164523392046 0.605341099510651 0.6026298584427658 0.6006800000000001
8596.0 0.6076878705059453 0.6051523577754941 0.6016868433884787 0.6005600000000001
8616.0 0.6068800741662772 0.604383062575789 0.6009155525469304 0.59982
8636.0 0.6060186351032286 0.6036421716984247 0.6000332167542854 0.5991700000000001
8656.0 0.6060303919758794 0.6027992749022861 0.6000611940759327 0.5983
8676.0 0.6051973670637374 0.6022949458352866 0.5994624960763354 0.59784
8696.0 0.604425754164454 0.6011433523554605 0.5988989448007843 0.5968600000000001
8716.0 0.6038356483043688 0.6002440044234892 0.5983298795169695 0.5960000000000001
8736.0 0.6025187538259933 0.5990874656668499 0.5970024767675813 0.59496
8756.0 0.6012573412630976 0.5981495966585945 0.5957078647717361 0.5942700000000001
8776.0 0.6003570243098437 0.5967073340125877 0.594933357868745 0.59308
8796.0 0.5988114146448611 0.596045530771864 0.5934116033290929 0.5924100000000001
8816.0 0.5979118777412671 0.5944810564170592 0.592947958011803 0.59118
8836.0 0.5964592208118277 0.5933877723401894 0.5915355872249988 0.5902000000000001
8856.0 0.5953783622413428 0.5919665137318109 0.5903764378342486 0.58896
8876.0 0.5949831553354166 0.5906103040761437 0.5897780384746644 0.58774
8896.0 0.5934596959170777 0.5894392326633635 0.5884703042296389 0.58672
8916.0 0.5920306028236139 0.5876451529420033 0.5870376546235124 0.58511
8936.0 0.5898847321735864 0.5861283937868106 0.5853566416955509 0.5837600000000001
8956.0 0.588202670661858 0.5846934948321306 0.583784250095616 0.58259
8976.0 0.586035522203472 0.5829386985414435 0.5818719869556483 0.58104
8996.0 0.5848954734546865 0.5815161814781209 0.5810398777652063 0.57981
9016.0 0.5835025058919366 0.5799472634918236 0.5798128374988442 0.5784400000000001
9036.0 0.5822358594924933 0.5777980181941808 0.5783059457846442 0.57659
9056.0 0.5801319078549488 0.576157944939873 0.5765268403562359 0.5751400000000001
9076.0 0.5779840332635675 0.574611254520068 0.5748529930654839 0.57374
9096.0 0.5767852856707633 0.5731885937904395 0.5736563114836506 0.57233
9116.0 0.5757363967989931 0.5716250537636257 0.5725163544795069 0.5709700000000001
9136.0 0.5739570728287802 0.5701121820511698 0.5706770304086409 0.56969
9156.0 0.5721952335429479 0.5688358423556352 0.5694035769985469 0.56852
9176.0 0.5703551457683527 0.5673691598905161 0.568094562497626 0.56723
9196.0 0.5695807384220755 0.5657362622934897 0.5674862628693387 0.5657500000000001
9216.0 0.5679958141773798 0.5647595956507651 0.56621304626515 0.5648000000000001
9236.0 0.5669022124010676 0.5630923459247743 0.5650490561693381 0.5633600000000001
9256.0 0.5650297285152976 0.5614938319517447 0.5635045261414403 0.56213
9276.0 0.5631494085445471 0.5600107730999341 0.5619005024666869 0.5606500000000001
9296.0 0.5622632619706099 0.5587171944173381 0.5612065283207662 0.5594800000000001
9316.0 0.5614296178456835 0.557401677063414 0.5602881780038863 0.55845
9336.0 0.5603450132322458 0.5562746184006716 0.5592740235082101 0.55752
9356.0 0.5591167047841258 0.5552393605890437 0.5582582734481071 0.5565300000000001
9376.0 0.557587974016865 0.5541065498952764 0.5573467758735112 0.5554600000000001
9396.0 0.5567687405986723 0.5527456473452524 0.5566657936839228 0.55427
9416.0 0.5558028070478339 0.5513548969911124 0.5556860911160801 0.55303
9436.0 0.5544072996137753 0.55012198086382 0.5542515881184216 0.55189
9456.0 0.5530820113129478 0.5491803261017236 0.5532183635420851 0.5511
9476.0 0.5516289709359684 0.5486134725586955 0.5521069184632674 0.55062
9496.0 0.5508054888453533 0.5474952318561206 0.5513486264432416 0.54966
9516.0 0.5498112919469891 0.5464745910368821 0.5508744082435088 0.5488200000000001
9536.0 0.5483172932414728 0.5456019196204903 0.549758625718307 0.54801
9556.0 0.5478012744293714 0.5447170094654794 0.549185713930613 0.54725
9576.0 0.5465221936444478 0.5437894282406214 0.5481083004527167 0.54649
9596.0 0.5459213666127704 0.5429276879230094 0.5474726314401511 0.54579
9616.0 0.5446427881873391 0.5421514519136572 0.5465203432536158 0.54518
9636.0 0.5437099629290102 0.5411898135439128 0.5456593150746188 0.54427
9656.0 0.5426883713309032 0.5404701241653914 0.544995383507722 0.5437000000000001
9676.0 0.5420374236184667 0.5398367157776583 0.5444192208646367 0.54317
9696.0 0.5414618134088072 0.5390395710368423 0.5437713739410245 0.54244
9716.0 0.5410519306194376 0.5383264040356827 0.543364813178572 0.54173
9736.0 0.5405292741069853 0.5378293666231809 0.5428046945907002 0.54137
9756.0 0.5396073096506154 0.5371437685678576 0.5422292186387779 0.54083
9776.0 0.5394791229127874 0.536576549493768 0.541941306704856 0.54035
9796.0 0.5386582699007818 0.5362568205900963 0.5412384591705244 0.5402300000000001
9816.0 0.5379013156435006 0.535943417273974 0.5407452418668024 0.5400600000000001
9836.0 0.5374602329598377 0.5354417814353981 0.540479084093783 0.5396700000000001
9856.0 0.5372745364277611 0.5354806827097784 0.5403551291106653 0.53966
9876.0 0.5370561841752356 0.5351248319366502 0.5401894289877157 0.53937
9896.0 0.5365937433900552 0.5348076860758019 0.5398271170255143 0.5391100000000001
9916.0 0.5363880584694639 0.534476862869163 0.5395522136935581 0.53883
9936.0 0.5361523731718719 0.5342426749648119 0.5394947002977616 0.53866
9956.0 0.5360105427011758 0.5341000075362361 0.5392928227419912 0.53861
9976.0 0.5357580517154289 0.5340856752408895 0.5392369743549926 0.53861
9996.0 0.5359950811645798 0.5340709182278321 0.5395238607237874 0.5386700000000001
10016.0 0.5357982060598384 0.5339778140056557 0.5393381023623725 0.53869
10036.0 0.5357521750667479 0.5339371280527018 0.539287602429391 0.5387500000000001
10056.0 0.5357559863237863 0.5338216411323247 0.5391685558817686 0.53878
10076.0 0.536531585326889 0.5340125862108152 0.5395403442613841 0.5389900000000001
10096.0 0.5365508237523469 0.5342880551919976 0.5397990950633443 0.5393300000000001
10116.0 0.5366582364327144 0.5347512958993424 0.5400162614156772 0.53986
10136.0 0.5370169044838599 0.5352494272738141 0.5403365377125032 0.5403
10156.0 0.5372244991218164 0.535318997949486 0.540645392307038 0.54039
10176.0 0.5378669118833275 0.536010180823394 0.5413983064051658 0.54093
10196.0 0.5377445700761725 0.5363808049943659 0.5414974598298685 0.54134
10216.0 0.5383289569293707 0.5370125073946562 0.5420471746777659 0.5418700000000001
10236.0 0.5389162819713931 0.5376363816373667 0.5425364391701506 0.5425000000000001
10256.0 0.53926198269941 0.5385636894914044 0.5430289468172611 0.5433600000000001
10276.0 0.5401271468098312 0.5392807323708099 0.5436529368779021 0.54405
10296.0 0.5414059291967076 0.5397465004818703 0.5448640972135428 0.54457
10316.0 0.5422754126924276 0.5405782630150382 0.5454925692792965 0.54529
10336.0 0.5430836822599917 0.5412456119939302 0.5464212486284886 0.5458900000000001
10356.0 0.5439894855042565 0.5420554623588945 0.5472513146961139 0.54664
10376.0 0.5446195857440173 0.5426499159986721 0.5481926885465402 0.5471600000000001
10396.0 0.5453687618902588 0.5431914952272962 0.5490456042926711 0.54771
10416.0 0.5469230647234862 0.5442425363134292 0.5503328596788142 0.54859
10436.0 0.548322137614352 0.5454964570459623 0.5513169332498956 0.54969
10456.0 0.5487192322394587 0.5463384547361098 0.5519589695766767 0.5504300000000001
10476.0 0.5495412460216526 0.5473697144834401 0.5527040467280776 0.5512100000000001
10496.0 0.5502264675247166 0.5484480908629528 0.5530755157213545 0.55212
10516.0 0.5511129824829817 0.54976049109089 0.5538172262704602 0.5532400000000001
10536.0 0.5524153966484397 0.5510857982184162 0.5550202683653404 0.55442
10556.0 0.5539890883490021 0.5527300761341832 0.5566931274758806 0.55591
10576.0 0.5563466565459001 0.5540473952336615 0.5587045343403633 0.55696
10596.0 0.5578435665782528 0.555360106231385 0.5601939843638999 0.558
10616.0 0.5592511787035995 0.5564554134945392 0.56147123550762 0.5589000000000001
10636.0 0.5603788231014711 0.5574982362216192 0.562410815905875 0.55983
10656.0 0.5620169061052509 0.558920445707691 0.5637153054562333 0.56096
10676.0 0.5637385179903796 0.5603223874628948 0.5652727051254618 0.5622600000000001
10696.0 0.5648942201215735 0.5616627069550035 0.5661496456096605 0.5632900000000001
10716.0 0.5655644188568969 0.5632676364732069 0.5669100582758576 0.56444
10736.0 0.5667449844452668 0.5645620259223104 0.5679417624172682 0.56559
10756.0 0.5674982503363108 0.5659956155063948 0.5686136290941516 0.56676
10776.0 0.5682250129205453 0.5672526068191219 0.5693272412721383 0.5678500000000001
10796.0 0.5694504044822716 0.5687648550769204 0.5700579485568964 0.5691
10816.0 0.5705138919291933 0.5700505219336205 0.570895470215576 0.5702600000000001
10836.0 0.572009547354921 0.5712411720561623 0.5721235234539759 0.57128
10856.0 0.5727970444220056 0.5724089809356381 0.5728275356784824 0.57228
10876.0 0.5732852895981124 0.5732183012503713 0.5734015819350452 0.57303
10896.0 0.5743688167211157 0.574221636986178 0.5744386394407197 0.57381
10916.0 0.5756563981747321 0.5755000454748359 0.5755832325921091 0.5749200000000001
10936.0 0.5769372608080725 0.5764180397407732 0.5764154364574183 0.5757300000000001
10956.0 0.577448169886678 0.5777461362631694 0.5770957074851581 0.57691
10976.0 0.5780035121627387 0.5792315938028634 0.5776413183450376 0.57816
10996.0 0.579275074315115 0.5800913819363493 0.5785393750404838 0.5788500000000001
11016.0 0.5807097323932666 0.5809210204338465 0.5797698620468286 0.5796
11036.0 0.581511213438827 0.5817709102379369 0.5804870672219045 0.5804400000000001
11056.0 0.5821629341570292 0.5827244198145036 0.5809327674523967 0.58131
11076.0 0.5828089184226255 0.5834155013146473 0.5815206960108223 0.58196
11096.0 0.5839584709561895 0.5843706391031462 0.5821682795085005 0.5828300000000001
11116.0 0.5846364865383239 0.5851491069847364 0.5827852215742992 0.5834900000000001
11136.0 0.5860428142162858 0.5858759926386949 0.5840579826215827 0.5840700000000001
11156.0 0.5868427671732883 0.5866747392476962 0.5847723565912134 0.5848000000000001
11176.0 0.5878092039006613 0.587835880229092 0.5855878926924785 0.58567
11196.0 0.5887446580273925 0.5887603342160653 0.5866096135924175 0.5864400000000001
11216.0 0.5900824551333301 0.5895776454907349 0.5876779762132252 0.58713
11236.0 0.5904723311304494 0.5900277272589931 0.5880318977815995 0.58748
11256.0 0.5914333261673351 0.5903874775846537 0.5887135345374458 0.58775
11276.0 0.5923328474719585 0.5913192706656978 0.5893886429356566 0.58843
11296.0 0.5932020442504891 0.5915785895476365 0.5901015300228801 0.5886800000000001
11316.0 0.5939911057836967 0.5923885680294055 0.5908437491787019 0.5893900000000001
11336.0 0.5945026213113264 0.5930037932370562 0.5914413114598208 0.5897600000000001
11356.0 0.5952578826102515 0.5935487364312334 0.5918368072452328 0.59025
11376.0 0.5963727940670756 0.5941285178083742 0.5928967878054345 0.59086
11396.0 0.5968884817983324 0.594350921278872 0.5934492286876885 0.5909800000000001
11416.0 0.597189693570492 0.5946351358983655 0.5936112420208519 0.5913
11436.0 0.5981836352163244 0.5948369533471226 0.594412285622081 0.5916
11456.0 0.5985770251180439 0.5950331746736451 0.5949127285588454 0.5918500000000001
11476.0 0.5989368306632313 0.5952632148170933 0.5951459523167373 0.59211
11496.0 0.599617132784586 0.5952314921438931 0.5957314032583734 0.5922000000000001
11516.0 0.599558424067161 0.5956888053539934 0.5958559404069068 0.5925
11536.0 0.6007939130511271 0.5957461274647406 0.5967422032957689 0.59255
11556.0 0.6003571760947717 0.5960043134000064 0.5965814853025903 0.5927600000000001
11576.0 0.6006357641428661 0.5962560272318818 0.5968786123698301 0.59297
11596.0 0.6000443950669145 0.5962033348643976 0.5964819316270893 0.5928800000000001
11616.0 0.6001811914674942 0.5964841715762551 0.5965132203393753 0.59301
11636.0 0.6002684599412029 0.5964535981855249 0.59677940361618 0.5930200000000001
11656.0 0.6002259981728684 0.5963244660791316 0.5966545868118911 0.59284
11676.0 0.6004090647684713 0.5959911549626141 0.5968165171014032 0.59253
11696.0 0.6004238525357273 0.5956997947752682 0.5968320835821992 0.59225
11716.0 0.5998783257186225 0.5956756837805983 0.5964159677399251 0.59225
11736.0 0.6003116317028498 0.5952044122287703 0.596660560959003 0.5918000000000001
11756.0 0.6003829184210855 0.5951280772309581 0.5966812762198879 0.59167
11776.0 0.6002730349012146 0.5946054770548915 0.5963171299618627 0.59123
11796.0 0.6002724922692607 0.5942653926992459 0.5962977219587395 0.59082
11816.0 0.5999797147436888 0.5937557978708705 0.5959734804404355 0.59028
11836.0 0.5991696967539395 0.5932780523372584 0.5950896191853565 0.58969
11856.0 0.5980742161256721 0.5925883059770286 0.5943716725790644 0.5891700000000001
11876.0 0.5974930877686968 0.5919870178563492 0.5938770342215025 0.5885900000000001
11896.0 0.5962316536972407 0.5916873183984751 0.5929831462702191 0.58816
11916.0 0.5959650159268021 0.5908470384365697 0.5926518174756865 0.58733
11936.0 0.5951097498544466 0.589803836388511 0.591757537726114 0.58648
11956.0 0.5934942076028467 0.58931200845206 0.5902962305491138 0.5860200000000001
11976.0 0.592703687811574 0.5885090735654245 0.5895000810941601 0.58535
11996.0 0.5926480351053763 0.5877619886027712 0.5893582181437935 0.58462
12016.0 0.5922581009111904 0.587048637167835 0.588650112113462 0.5840000000000001
12036.0 0.5911763685816886 0.5857589897162674 0.5877113772325475 0.58294
12056.0 0.589918869443744 0.5851302385806275 0.5867819521751946 0.58237
12076.0 0.5892671451413285 0.5840178804871126 0.5862393138164095 0.5815600000000001
12096.0 0.587817109716942 0.5833754032233133 0.5850016550621168 0.58094
12116.0 0.5871302958353732 0.582671046529611 0.5844563986815335 0.5803400000000001
12136.0 0.5864167323817805 0.581505093694369 0.5837959099362787 0.5793100000000001
12156.0 0.5853790275124457 0.5805324507302877 0.5828563461900098 0.5783100000000001
12176.0 0.5842343461096876 0.579208411257212 0.5816898295816239 0.5771400000000001
12196.0 0.5826049894003302 0.578303106259151 0.5803986854124705 0.57635
12216.0 0.5815403089395302 0.5770192059940815 0.579422947112325 0.5752700000000001
12236.0 0.5803589553952546 0.575798723050503 0.5780944519781577 0.5740500000000001
12256.0 0.5794032143563622 0.5746521814604048 0.5773163837340527 0.5730500000000001
12276.0 0.5785949036324358 0.5737262023293157 0.576649671113336 0.5721700000000001
12296.0 0.5778387994553869 0.5723539244504131 0.575715757469583 0.5709200000000001
12316.0 0.576625917064569 0.5713441499142531 0.5747927383246755 0.5700200000000001
12336.0 0.5749901799687703 0.570341945795203 0.5734969758208798 0.56921
12356.0 0.5743220444421344 0.5690543949679091 0.5728506784308498 0.56806
12376.0 0.5737343480050762 0.5675176771260919 0.5722813554403468 0.5667300000000001
12396.0 0.5728754060035567 0.566411323134578 0.571423959871425 0.56576
12416.0 0.5716940790440534 0.5652375999696893 0.5703108561111342 0.5648000000000001
12436.0 0.569897342207181 0.5638592653280627 0.568925277036503 0.5636000000000001
12456.0 0.5687077677953479 0.5629641426591844 0.5679102081907521 0.5627300000000001
12476.0 0.5670299276596141 0.5619491652764625 0.5667829614219568 0.5618700000000001
12496.0 0.5663420351950021 0.5609799417490174 0.566142042043715 0.561
12516.0 0.565171585023738 0.5600538981500519 0.5651034042943178 0.56006
12536.0 0.5640283842195498 0.5588773710528323 0.5639221008593243 0.5590400000000001
12556.0 0.5632302800549217 0.557907137701252 0.5631206915461557 0.5582100000000001
12576.0 0.5622001159375242 0.5568897356527309 0.5623415947277853 0.55732
12596.0 0.5612301700081761 0.5558778408741333 0.5615155048481333 0.5564
12616.0 0.5609419595464465 0.5550290397088884 0.560974290540945 0.55576
12636.0 0.560119040548388 0.554166993178451 0.5602976516812973 0.5549400000000001
12656.0 0.5596885797652134 0.5531135287928609 0.5600017540386002 0.55405
12676.0 0.5592411459951978 0.5524064081009504 0.5596700628774566 0.5534300000000001
12696.0 0.5583789217309013 0.5514672537673395 0.558747375618038 0.5526300000000001
12716.0 0.5577568860822159 0.5508333149110498 0.5581051523125895 0.5519200000000001
12736.0 0.5573868228794333 0.5502693252492884 0.5577764601877552 0.5513600000000001
12756.0 0.5569955294567083 0.5494897131307935 0.5573478901818079 0.5507500000000001
12776.0 0.5559988604164318 0.5486754645736729 0.5565901832829909 0.5500200000000001
12796.0 0.5551071401142625 0.5476863533470316 0.5559072973762941 0.54917
12816.0 0.5543214743883149 0.5474016420836036 0.5551374712377276 0.54884
12836.0 0.553821173254651 0.5470789801256628 0.5545364902154977 0.5485000000000001
12856.0 0.5540363911564627 0.5464527659360404 0.554633771482409 0.5479400000000001
12876.0 0.5532151922814059 0.5458352820412937 0.553762032887086 0.5474300000000001
12896.0 0.5530500537770876 0.5452056269909006 0.553388497498376 0.54678
12916.0 0.5528480573272501 0.5448326053180059 0.5532478814876306 0.5464600000000001
12936.0 0.5518172378123987 0.5439335223521538 0.5522542381873325 0.5458200000000001
12956.0 0.550968027618006 0.5437223243776024 0.5516824697991461 0.54573
12976.0 0.5506329946516638 0.5432951404558944 0.5511243862950093 0.54539
12996.0 0.5496674683361513 0.5428373375048294 0.5504372854248425 0.54513
13016.0 0.5491235106185909 0.5425397647539214 0.5500394934938536 0.54498
13036.0 0.5483434910014054 0.542454066801077 0.5494604749632082 0.54488
13056.0 0.5480786063267531 0.5424704281047326 0.5493097600521359 0.5448700000000001
13076.0 0.5481247766056847 0.5420242923547955 0.5493405324055549 0.5446000000000001
13096.0 0.5477431723203332 0.541920232513767 0.5489166294493677 0.54447
13116.0 0.5474132294057952 0.5417836488460411 0.548491025081063 0.54446
13136.0 0.547139636486321 0.5418925246111658 0.5482180887174367 0.5445500000000001
13156.0 0.5470154795702951 0.541717243926374 0.5480451470798159 0.5444800000000001
13176.0 0.5472148946207531 0.5417602340757814 0.5479744225572356 0.5444800000000001
13196.0 0.5471747907828927 0.5417216839152984 0.547942200924096 0.5445000000000001
13216.0 0.5470074509299051 0.5417685033586981 0.5479090441666918 0.5446300000000001
13236.0 0.5466832548666399 0.5421853436173891 0.5475359145787734 0.54501
13256.0 0.5471741538152511 0.542209016031978 0.5480780245308184 0.54505
13276.0 0.5466104910503805 0.5424969440521036 0.5479366007180221 0.54532
13296.0 0.5465860709172392 0.5426148855349336 0.5480740273125857 0.5453300000000001
13316.0 0.5462961724047473 0.5427585688535955 0.5481438496838804 0.5455500000000001
13336.0 0.5464033408317288 0.542857720890544 0.5482462059888314 0.5456500000000001
13356.0 0.5463151530809107 0.5431675734812879 0.5482518384763764 0.54596
13376.0 0.5471800879353641 0.5436325460744352 0.5488569192921392 0.54647
13396.0 0.5475347395587787 0.544247890269226 0.549055561388588 0.5469400000000001
13416.0 0.5472192957953774 0.5442994259986386 0.5487650705623359 0.5470400000000001
13436.0 0.5475548687818659 0.5448085134868137 0.5492035193617857 0.5474800000000001
13456.0 0.5480532436781647 0.5451260727345244 0.5494076597145614 0.54778
13476.0 0.5484910946518594 0.5454322948658731 0.5496700189312066 0.54818
13496.0 0.5488127143243147 0.5458639092301176 0.5501344319465947 0.54867
13516.0 0.548911860163946 0.5463654933028101 0.5502264682932516 0.54912
13536.0 0.5496403359163322 0.5468981850122544 0.5508602401748034 0.54954
13556.0 0.5505157311630674 0.5477983613912112 0.5515578601014525 0.55022
13576.0 0.551007423860616 0.5486862834853358 0.5521758448258206 0.55098
13596.0 0.5511205920864638 0.5492851547435389 0.5523577415105781 0.55157
13616.0 0.5518727714317097 0.5495489867976462 0.553183953951344 0.55186
13636.0 0.5526785914450221 0.5501714171796013 0.5539156262730945 0.55237
13656.0 0.5534435854070694 0.5507576666541888 0.5544863996313527 0.5529000000000001
13676.0 0.5547430565782377 0.551567742315716 0.5553866239484222 0.5536500000000001
13696.0 0.5550984182926025 0.5523465885950851 0.5556741300936 0.55442
13716.0 0.5555374069446094 0.5529554597728434 0.5560960414223484 0.5549700000000001
13736.0 0.5555321824935311 0.553677441372248 0.5563397514525066 0.55562
13756.0 0.5569012890407954 0.5548041188934792 0.5574014147819707 0.5565500000000001
13776.0 0.5578427543361819 0.5552428463413065 0.5583120627014778 0.55711
13796.0 0.5588370043473305 0.5563648099762509 0.5590295605731845 0.55811
13816.0 0.5598788169470481 0.5573988893639528 0.5598276996913457 0.5589000000000001
13836.0 0.5608433193136114 0.558405627376891 0.5607350049902339 0.55964
13856.0 0.5612661521414112 0.5592251362578418 0.5612223039383163 0.56039
13876.0 0.562211591123904 0.5601539169827586 0.5618522554516747 0.5612
13896.0 0.5630454059884014 0.5612598888324831 0.5625714311738352 0.56213
13916.0 0.5642688003787052 0.5624013431773348 0.5639929341605535 0.56311
13936.0 0.5654988264066093 0.5632141415086983 0.5649984476225651 0.56386
13956.0 0.5664256132415667 0.5638591028584917 0.5656626794565116 0.56445
13976.0 0.5674663115540157 0.5644071447546883 0.5665012544611572 0.56505
13996.0 0.568477663055289 0.565507249024511 0.5675304920569594 0.5659200000000001
14016.0 0.5693387074534255 0.5665527366878924 0.5681910294350266 0.56686
14036.0 0.5698093945556796 0.5674783731951147 0.5687235776579861 0.5676800000000001
14056.0 0.5703485073368136 0.5684926819769476 0.5692817173623125 0.56864
14076.0 0.5711309442793296 0.569371690440969 0.5699869373333855 0.5694100000000001
14096.0 0.5723444406764091 0.5705960529604834 0.5707281415912682 0.57049
14116.0 0.5733848928008541 0.5716398149173266 0.5717868229672383 0.5715300000000001
14136.0 0.5743146847147809 0.5728329687191932 0.572541730991476 0.57254
14156.0 0.5748996631271445 0.5737081822013073 0.5731211316059309 0.5733600000000001
14176.0 0.5754319412615319 0.5746560846342575 0.5734308072637055 0.5741200000000001
14196.0 0.5759245299437037 0.5750490658789822 0.5739656087342698 0.5745600000000001
14216.0 0.5766467182671988 0.5757675501294734 0.5749239183501655 0.57513
14236.0 0.5770670766018955 0.5767837278437267 0.5752961559024473 0.5759200000000001
14256.0 0.5774068398405559 0.5775026740644045 0.5754455243969395 0.5765800000000001
14276.0 0.5780938798630474 0.578500660692765 0.5762303416143068 0.57743
14296.0 0.5787598894348681 0.5793463526428676 0.5770687035085242 0.5782
14316.0 0.5792950438078766 0.58002268887378 0.5776881665977266 0.57891
14336.0 0.5804057479179283 0.5805035270608492 0.5785691927431641 0.5793400000000001
14356.0 0.5815819730462921 0.5812142859548395 0.5797119689491562 0.58006
14376.0 0.5830638968253153 0.5820254676218104 0.5809232535694547 0.5809700000000001
14396.0 0.5836856014070331 0.5824713698258411 0.5817002743969053 0.58137
14416.0 0.5850099488373472 0.5828099422483141 0.5827167866085009 0.58172
14436.0 0.5856638570075519 0.5834051105295016 0.5833758680491586 0.58231
14456.0 0.5861718191461901 0.5840444633183498 0.5834058801788106 0.58281
14476.0 0.5866379116409732 0.584623356821527 0.5839327047000227 0.58343
14496.0 0.5872642513818991 0.5849895594979658 0.5846797104261237 0.5837600000000001
14516.0 0.5872971960927804 0.5853797054664147 0.584894932628542 0.58414
14536.0 0.587948089228875 0.5858484528250169 0.5854803967755506 0.5845100000000001
14556.0 0.5883941731566369 0.5863650795686907 0.5858262975129452 0.5850200000000001
14576.0 0.5890609987537834 0.5865340720890848 0.5864125679291928 0.5852400000000001
14596.0 0.5891039099256615 0.5869269953794833 0.5865294367819971 0.58559
14616.0 0.5896695298827601 0.5870262757092372 0.586881358771762 0.5857300000000001
14636.0 0.5896963959001381 0.5874620984886034 0.5867344448034331 0.5860200000000001
14656.0 0.5897814097951233 0.5875145437451915 0.5870480923862319 0.5861000000000001
14676.0 0.5904875473846418 0.5879354502927032 0.587645533180448 0.58633
14696.0 0.59097755337628 0.5884192688402243 0.5881674483523406 0.58675
14716.0 0.5908315708976674 0.5885515715248407 0.587987365531274 0.5868500000000001
14736.0 0.5914328220183348 0.5885369560386032 0.5885356540640481 0.5867800000000001
14756.0 0.591957171929186 0.5888126645414029 0.5888286417934713 0.58703
14776.0 0.5916053840672797 0.588861905264243 0.5888329254367408 0.5869800000000001
14796.0 0.5917914134841922 0.5891770335532862 0.5891475576751042 0.58728
14816.0 0.5917110207223056 0.589214398971973 0.5889076429412765 0.58728
14836.0 0.5917120477756851 0.58872880168798 0.5888779206291695 0.5869000000000001
14856.0 0.5918191730512244 0.5887456301950555 0.5888923571014875 0.58696
14876.0 0.5920491208274077 0.588678789751732 0.5890117264264025 0.5868500000000001
14896.0 0.5921191588779133 0.588454880956359 0.5888625085709515 0.58665
14916.0 0.5920477109038785 0.5884831313778679 0.5888435377185932 0.5867300000000001
14936.0 0.591836779639082 0.5883554217120862 0.5887334313584809 0.5866
14956.0 0.5908322640788269 0.5878790316016662 0.5880707180849017 0.5862200000000001
14976.0 0.5910582835682213 0.587425992689328 0.588431212224775 0.5857300000000001
14996.0 0.5905047654944251 0.5874849333666743 0.5879183767789853 0.58579


==> data/slice-5-exact.dat <==
t CF
0.0 6.259511358661427e-07
50.505050505050505 2.234271084539541e-06
101.01010101010101 7.4440532924648305e-06
151.5151515151515 2.316234668071868e-05
202.02020202020202 6.735073935740924e-05
252.5252525252525 0.00018316010019329163
303.030303030303 0.0004662871195989839
353.5353535353535 0.0011124338384947924
404.04040404040404 0.002490097991587591
454.54545454545456 0.0052367844917058076
505.050505050505 0.010362496105278429
555.5555555555555 0.019325187825511837
606.060606060606 0.03402640445778369
656.5656565656566 0.05667378594648843
707.070707070707 0.08948167169815303
757.5757575757576 0.134232725214959
808.0808080808081 0.1917877519846526
858.5858585858585 0.2616796584776928
909.0909090909091 0.34193231685226777
959.5959595959596 0.42919319247689813
1010.10101010101 0.5191757381928686
1060.6060606060605 0.6073081185555701
1111.111111111111 0.6894224690397273
1161.6161616161617 0.7623148588715825
1212.121212121212 0.8240597943411423
1262.6262626262626 0.8740465728631037
1313.1313131313132 0.9127831598559166
1363.6363636363637 0.9415619633504102
1414.141414141414 0.962090915701688
1464.6464646464647 0.9761710805741574
1515.1515151515152 0.985465209001874
1565.6565656565656 0.991365900791409
1616.1616161616162 0.9949469337518968
1666.6666666666667 0.9969701850929304
1717.171717171717 0.9979210825691919
1767.6767676767677 0.9980517233828786
1818.1818181818182 0.9974224972630238
1868.6868686868686 0.9959391181795433
1919.1919191919192 0.9933893857402925
1969.6969696969697 0.9894859622161838
2020.20202020202 0.9839098233926484
2070.7070707070707 0.9763542054494709
2121.212121212121 0.9665465546675281
2171.717171717172 0.9542343425224645
2222.222222222222 0.9391326344775961
2272.7272727272725 0.9208331712693466
2323.2323232323233 0.8987247395280563
2373.7373737373737 0.8719670779028832
2424.242424242424 0.8395668049169066
2474.747474747475 0.8005834728572623
2525.252525252525 0.7544262782062764
2575.757575757576 0.7011739407421218
2626.2626262626263 0.6418087028978433
2676.7676767676767 0.5782642089387119
2727.2727272727275 0.5132410890314587
2777.777777777778 0.44980752117026457
2828.282828282828 0.39088011902585124
2878.787878787879 0.33872004330287875
2929.2929292929293 0.2945785432626543
2979.7979797979797 0.25857960786499673
3030.3030303030305 0.22985332132949773
3080.808080808081 0.2068632114651818
3131.313131313131 0.18782114253684049
3181.818181818182 0.17107608484919712
3232.3232323232323 0.15538915004031467
3282.8282828282827 0.1400538272291512
3333.3333333333335 0.12487052903515902
3383.838383838384 0.11001894966935986
3434.343434343434 0.09588606685076378
3484.848484848485 0.0829022545521641
3535.3535353535353 0.0714197594743323
3585.8585858585857 0.0616467681105055
3636.3636363636365 0.053632696831820495
3686.868686868687 0.04729001270736572
3737.373737373737 0.0424350624512094
3787.878787878788 0.038832801843965856
3838.3838383838383 0.03623537234834106
3888.8888888888887 0.03440978671031132
3939.3939393939395 0.03315412382627744
3989.89898989899 0.032304119719749017
4040.40404040404 0.03173302091775012
4090.909090909091 0.0313475003862015
4141.414141414141 0.031081833932915977
4191.919191919192 0.03089179467269297
4242.424242424242 0.0307490724174712
4292.929292929293 0.030636566505745113
4343.434343434344 0.03054462447659175
4393.939393939394 0.03046816575515652
4444.444444444444 0.030404583655620813
4494.949494949495 0.03035231463173181
4545.454545454545 0.03030997171044767
4595.959595959596 0.03027593849235269
4646.464646464647 0.03024830898614134
4696.969696969697 0.030225042643126275
4747.474747474747 0.03020419986489101
4797.979797979798 0.03018414501128948
4848.484848484848 0.030163649508749456
4898.989898989899 0.030141884837206697
4949.49494949495 0.03011833632954068
5000.0 0.03009264172711502


==> data/slice-5.dat <==
# t1 = 1000.0
t MASH_jump MASH_no_jump MISH_jump, MISH_no_jump
1.0 0.0 0.0 0.0 0.0
151.0 2.9743487888796613e-05 4.942365221442781e-05 1.8691808106534103e-05 4.0000046729520274e-05
301.0 0.00039581141356739705 0.00040606531148541715 0.00047904107373092407 0.0004100011976026844
451.0 0.004939497430588353 0.004893126272226053 0.00492437588986114 0.004935012310939725
601.0 0.03186822310320574 0.03177910058759722 0.031838088151893214 0.031975079595220376
751.0 0.12715442618569434 0.12637984445922187 0.12729308822154523 0.12766531823272056
901.0 0.3255089840263235 0.3259911844668679 0.3250774935902771 0.326125812693734
1051.0 0.5919430155757532 0.5895134093914071 0.5875771162355152 0.5898214689427906
1201.0 0.8001842386226197 0.8087190321238013 0.8027038249516012 0.8104720067595624
1351.0 0.9325888496537251 0.9322016033045332 0.9332434553077515 0.9322323331086383
1501.0 0.9810507748199037 0.9829732999691502 0.9843568739775166 0.982952460892185
1651.0 0.9959052466535121 0.9979206542358475 0.9939835870673839 0.9957924849589678
1801.0 0.9983136433747672 0.9970127057716014 0.9948264846540971 0.9937224870662117
1951.0 1.002047654086165 0.9943604435402651 0.9899957954328975 0.9869074749894886
2101.0 0.9800128885044443 0.9874414428960102 0.9585778569468671 0.9688423964446424
2251.0 0.9628707243051897 0.9680595842543598 0.9240643975597242 0.931277310160994
2401.0 0.9057531096062938 0.9116693856553579 0.8499547011528318 0.861052124886753
2551.0 0.7917689133090258 0.7979210207432195 0.7257367785484761 0.7440618143419465
2701.0 0.6302955978566639 0.6307227113111566 0.5698325120822432 0.5884914245812802
2851.0 0.4795740254325778 0.4801594994218098 0.4397607332426698 0.4545360994018331
3001.0 0.3925895774493014 0.38232823934378285 0.3657624432041047 0.3702859144061081
3151.0 0.30580337675440805 0.2967875236871143 0.2984932910941267 0.29762074623322776
3301.0 0.20148704393321593 0.19978566274088877 0.21270027203378564 0.2141555317506801
3451.0 0.11219898931071691 0.10989684978331879 0.13627741517689865 0.13378034069353795
3601.0 0.052998564259445276 0.05185109606854163 0.08370040931144006 0.08024520925102328
3751.0 0.024555335644306862 0.02477486864164689 0.055796375923850026 0.053995139490939814
3901.0 0.014556422572980352 0.014564806673509107 0.04512145030699765 0.04334011280362576
4051.0 0.013109960924370261 0.012072427524904013 0.04246416331223029 0.040675106160408286
4201.0 0.01180967925522808 0.010913492895735809 0.04039469700753368 0.03895510098674252
4351.0 0.009021606240569545 0.010471772476099935 0.037584924259695 0.03779009396231065
4501.0 0.011550304572348964 0.009906871915882885 0.040075301690904654 0.03573510018825423
4651.0 0.010124148513165503 0.009819741420147073 0.03726492890255753 0.035555093162322256
4801.0 0.009733278504306678 0.009574880146786887 0.036434841052373566 0.03457509108710263
4951.0 0.00806564740886875 0.009485800309003279 0.03383788400003359 0.034190084594710006


==> data/slice-6-exact.dat <==
t CF
0.0 5.4075885344055016e-08
20.95959595959596 8.703084452309122e-08
41.91919191919192 1.388979851337612e-07
62.878787878787875 2.2352878308640802e-07
83.83838383838383 3.594139684087373e-07
104.79797979797979 5.676434716640189e-07
125.75757575757575 8.738999865817389e-07
146.7171717171717 1.3165675288526625e-06
167.67676767676767 1.956125733113158e-06
188.63636363636363 2.8773924956358614e-06
209.59595959595958 4.182340577509559e-06
230.55555555555554 5.982864414149191e-06
251.5151515151515 8.406447588964795e-06
272.47474747474746 1.1615859045573518e-05
293.4343434343434 1.5828992293205214e-05
314.3939393939394 2.1329817139582068e-05
335.35353535353534 2.8494666086426658e-05
356.3131313131313 3.790528306919187e-05
377.27272727272725 5.067443282373251e-05
398.2323232323232 6.92080615773437e-05
419.19191919191917 9.88274997543175e-05
440.1515151515151 0.00015098673289096515
461.1111111111111 0.0002492003306084521
482.07070707070704 0.0004391587285690313
503.030303030303 0.0008044675109715973
523.989898989899 0.0014880577129589723
544.9494949494949 0.0027157806972510127
565.9090909090909 0.004813836113765234
586.8686868686868 0.00820764431438947
607.8282828282828 0.013388329474571171
628.7878787878788 0.02083646034026278
649.7474747474747 0.030905575250454852
670.7070707070707 0.043690956261224545
691.6666666666666 0.058931400371926686
712.6262626262626 0.07599759001165432
733.5858585858585 0.09400247490864987
754.5454545454545 0.11202924804692486
775.5050505050505 0.12942083087453046
796.4646464646464 0.14603110628601518
817.4242424242424 0.1623266128669604
838.3838383838383 0.1792616848633155
859.3434343434343 0.19792651504484923
880.3030303030303 0.2190638562474747
901.2626262626262 0.24262488043714303
922.2222222222222 0.26754713889219084
943.1818181818181 0.29187416956422196
964.1414141414141 0.3132152871162614
985.10101010101 0.32940614868164153
1006.060606060606 0.33913588883184465
1027.020202020202 0.3423127407012507
1047.979797979798 0.34005395940174094
1068.939393939394 0.33434524583021075
1089.8989898989898 0.3275340021685182
1110.858585858586 0.3218492537967682
1131.8181818181818 0.31908333686034634
1152.7777777777778 0.3204712115186029
1173.7373737373737 0.3267186521082232
1194.6969696969697 0.33809417587479534
1215.6565656565656 0.35450972233001327
1236.6161616161617 0.37555189773106096
1257.5757575757575 0.40046974510727845
1278.5353535353536 0.4281598332172474
1299.4949494949494 0.4572017065635066
1320.4545454545455 0.48598035720744764
1341.4141414141413 0.5128934264287875
1362.3737373737374 0.5365955932443701
1383.3333333333333 0.5562054113434157
1404.2929292929293 0.5714066933965747
1425.2525252525252 0.5824166337074351
1446.2121212121212 0.5898432553825667
1467.171717171717 0.5944902114000397
1488.1313131313132 0.5971731363169294
1509.090909090909 0.5985917034053768
1530.050505050505 0.599271007811915
1551.010101010101 0.5995605722167362
1571.969696969697 0.5996672659658695
1592.9292929292928 0.5996991977890369
1613.888888888889 0.5997053517272354
1634.8484848484848 0.5997043519228763
1655.8080808080808 0.5997019019036335
1676.7676767676767 0.5996994865062334
1697.7272727272727 0.5996976562739279
1718.6868686868686 0.5996967077811904
1739.6464646464647 0.5996966006322805
1760.6060606060605 0.599696968370522
1781.5656565656566 0.599697357548665
1802.5252525252524 0.5996974923441027
1823.4848484848485 0.5996973686870992
1844.4444444444443 0.5996971548336542
1865.4040404040404 0.5996970187243361
1886.3636363636363 0.5996970175954083
1907.3232323232323 0.5996971003458734
1928.2828282828282 0.599697180202305
1949.2424242424242 0.599697202285068
1970.20202020202 0.5996971596456586
1991.1616161616162 0.5996970581514082
2012.121212121212 0.5996968521994644
2033.080808080808 0.5996963572144387
2054.040404040404 0.5996951071350982
2075.0 0.5996920844348536


==> data/slice-6.dat <==
# t1 = 325.0
t MASH_jump MASH_no_jump MISH_jump, MISH_no_jump
1.0 -0.000912000295034501 8.402317201560817e-08 -0.0009803584621030216 0.0005613334418575995
21.0 -0.0010589999689964984 1.050466481108252e-07 0.000620745714835256 -8.190390290651902e-06
41.0 -0.0024672937177521274 1.0826741012790077e-07 -0.0024148271241022355 -0.0003722501906690211
61.0 -0.0010378041963462418 2.1643832084810512e-07 0.001751254324456165 0.00017575291985881856
81.0 -0.0012131608132019058 3.106419396087762e-07 -0.001174810407798382 2.9158568093506198e-05
101.0 0.002298316660578344 5.296244689272764e-07 0.0035991523344025716 0.00025250168871778774
121.0 0.003937451145751345 6.67958017927988e-07 0.004810702645576423 0.0005243869691729015
141.0 0.001899040243672772 1.2320509551340316e-06 0.005880281769818676 0.0006575466782096769
161.0 -0.003649236563342592 1.5403383582138692e-06 -0.0005803650727724966 -0.00027424755288051105
181.0 -0.0006147957009120181 2.8589128983959716e-06 0.0030756981733824945 -0.00031899477525863763
201.0 0.0008543317410592494 3.596444640192254e-06 0.0038833787299610003 0.0005616562124565853
221.0 -0.0008200639013059883 5.84130345016718e-06 -0.001468833429575484 -6.743569002526563e-06
241.0 0.001923335940793058 7.214347496956471e-06 0.0008379885912441243 -0.00036761143437369993
261.0 0.00032636516418501266 1.0050598513668555e-05 -0.0017725249848933777 0.00017024146460639894
281.0 0.0012904235624146458 1.3269972686051207e-05 0.00202492991151447 2.861827965451494e-05
301.0 -0.0015243059212998037 1.6891764077941042e-05 -0.001277053824910653 0.00029208790295584986
321.0 -0.003772263877533634 2.2946837471452402e-05 -0.005867660634223311 0.0005387101880833931
341.0 -0.0011640463170229907 2.8431035567636716e-05 -0.0017331911210229961 0.0006758025746246211
361.0 0.003857253901566815 4.034859624111575e-05 0.0029274366692069943 -0.00023429800189516008
381.0 0.00046336628349707504 5.5833420875704085e-05 0.000617849145474848 -0.00025926314917548894
401.0 -0.0008604781733302128 7.07699943660296e-05 -0.0005653838804244234 0.0006484035000405687
421.0 0.0025258161422745218 0.00010884762683040777 0.00580479504502316 0.00010306660960460439
441.0 -0.0007601760791257224 0.00014871393782878143 0.0008780093862522022 -0.0002514669518554257
461.0 0.000246372751374266 0.00027150947938338354 0.001781795877584064 0.00044721385734032397
481.0 -0.00017609953158802074 0.0004188231116181196 -0.002371046975201976 0.0004718840105620684
501.0 0.0013526637717880116 0.0007561373557798257 0.002503943980273565 0.0007726739428280001
521.0 0.0043331930446316655 0.0013838630715969458 0.003686279789673551 0.0017866958452369954
541.0 0.0028911348313588776 0.00250542946365158 0.00441036722156896 0.002889917806049046
561.0 0.001367586164201089 0.0042971671631541475 0.002686254520814226 0.00394261594586852
581.0 0.006967303365665217 0.0072998339266248215 0.00999886667702178 0.006731809663144745
601.0 0.011253590781645333 0.011674534614887216 0.012433616194020437 0.011721587037671479
621.0 0.016128208059340645 0.018061542312636812 0.013346112621075896 0.017603786533998154
641.0 0.026078000285924816 0.02710239568219816 0.023818187694958762 0.026044696961614235
661.0 0.036481242691273064 0.038896938179275274 0.03726569295473378 0.03814521327093542
681.0 0.05419362050053855 0.052126686244761855 0.052887977217420494 0.05027651879799271
701.0 0.06914227703720092 0.06772889707615078 0.06798338266944327 0.06613197881172811
721.0 0.08525077668572734 0.08542507458845511 0.0815788616554194 0.08369979632248802
741.0 0.10418380208706073 0.10231212661796223 0.10186206726685566 0.10036230129150234
761.0 0.12297705126496702 0.12166005128401565 0.12094921258389299 0.11770482280477403
781.0 0.13959251382498716 0.13951280538695346 0.1347433268900432 0.13411266441241002
801.0 0.15432572666517597 0.1544653419159675 0.14869614343853316 0.14894334112513352
821.0 0.173658726333289 0.17343384338014092 0.1682843824825546 0.16566426066972387
841.0 0.1921660304598768 0.1905502245839741 0.18371031939368798 0.1809561483291051
861.0 0.213488307817008 0.2127776631951677 0.19681892939767318 0.19942421724271675
881.0 0.23267464094253246 0.23484094837786829 0.2179845538036639 0.21943677661264724
901.0 0.25879684298093686 0.2610910274329035 0.23659954638329825 0.2418943875640949
921.0 0.28753528138490675 0.293196502798201 0.26501892815384304 0.2704678054408883
941.0 0.31715928036282076 0.31945625695808033 0.2913802562499488 0.29465152018778523
961.0 0.34482628114893676 0.3497833033319688 0.3177205928041954 0.32078620693436527
981.0 0.3643843101317492 0.3710890936506209 0.33953387030998305 0.34266249212207855
1001.0 0.38158968293694734 0.3881809952171691 0.3563467382959401 0.3601788163075941
1021.0 0.39175852889616714 0.3949587787826354 0.36446120150407707 0.3693141360740111
1041.0 0.38333624517332804 0.39632131143441346 0.3674935532627383 0.37247500827157654
1061.0 0.3801279457286187 0.39313734028220304 0.36203837233878566 0.37373601803327866
1081.0 0.37251513288107724 0.38213278748256335 0.3581629166890491 0.36723829498736493
1101.0 0.3659215727696652 0.36958123872886195 0.3539599885648608 0.3588686535587383
1121.0 0.34581729846416526 0.36007356403878893 0.3398735055295683 0.35235975077615084
1141.0 0.33482500677377364 0.3485126891280584 0.33501235487515524 0.34336815599175546
1161.0 0.33198993905844204 0.3435477793775456 0.33528893862907866 0.3407657420256221
1181.0 0.33842837374835744 0.3428946878906338 0.34361931275483343 0.3426431717079739
1201.0 0.3398384187569218 0.3467921367375645 0.34858966341672765 0.35064149966083696
1221.0 0.34498920206010497 0.35419072455794776 0.35462093639712533 0.3599204647369802
1241.0 0.36250532203995267 0.3669734533969126 0.3789684373608899 0.37613412432132803
1261.0 0.3811319424966141 0.385560954662437 0.39875076945363824 0.39827194877454347
1281.0 0.3996164602077965 0.4011043044570965 0.4221972259767901 0.4199857200401296
1301.0 0.4167484618627498 0.42063676387580257 0.4430205917074023 0.4436546977699162
1321.0 0.43316228854352073 0.4429109325584158 0.46858398229097553 0.47204455967842457
1341.0 0.4546954951698173 0.4594164306247882 0.4936314608094855 0.4912410298001589
1361.0 0.4736076503385201 0.479449296442876 0.5149766948339006 0.5149858010053254
1381.0 0.48886969131724173 0.4932317541292627 0.5310803821530203 0.5330629085020392
1401.0 0.5022680043612094 0.5019304908349682 0.549377626136741 0.5471159649202818
1421.0 0.5037090963653582 0.5095688849746915 0.5478298980125913 0.5554371968903277
1441.0 0.511333080648629 0.5133244759818112 0.5622699292033755 0.5617258976171265
1461.0 0.520308295014949 0.5186852497489348 0.569195715603052 0.5684257786133272
1481.0 0.515589456943763 0.5195779797420449 0.5678278872338041 0.5700072132900574
1501.0 0.5221461169536337 0.5203454213129597 0.5695409876814794 0.569450935562651
1521.0 0.5197976712238687 0.5228435947276084 0.5709525571848376 0.5746383799011207
1541.0 0.5178679675971762 0.5204969221912358 0.5706901693791271 0.5705591819024093
1561.0 0.5224528009638864 0.52392738038562 0.5712492352892414 0.5734994272912494
1581.0 0.5211874952051454 0.523641473675702 0.5727222303054804 0.5741556831497593
1601.0 0.5248343622894808 0.5219333363046273 0.5736103024932823 0.5742444255469847
1621.0 0.5249397168446996 0.5213737797877811 0.5756397621200015 0.5721836154772878
1641.0 0.5249243324019286 0.5211248455480086 0.578763855078381 0.571628623410435
1661.0 0.5271567872576134 0.5225378931536436 0.5752043201773297 0.5737636612847732
1681.0 0.5204302924102975 0.5211685551705282 0.5711875600811106 0.5724110927241389
1701.0 0.5211483810713203 0.5212696997460166 0.5727518875748884 0.5707254293207574
1721.0 0.5211956892115353 0.5233684021065045 0.5699847696819748 0.5750480586539065
1741.0 0.5255884689899049 0.5210678260717138 0.5768741817422708 0.5706716549369767
1761.0 0.5227512016740888 0.5242737113152515 0.5736408775848003 0.5734896370486265
1781.0 0.5223682989125954 0.5242579687819051 0.5735927922669641 0.574138217107027
1801.0 0.5246804223527458 0.5224852344191427 0.5769263363458264 0.5742392872633142
1821.0 0.5173458923112654 0.5219305252313056 0.5644765198690574 0.5721771611732073
1841.0 0.5208864263452672 0.5216220447628379 0.5694494939036682 0.5716267379975545
1861.0 0.5248071747968905 0.522899695260698 0.5756771558635437 0.573757381921152
1881.0 0.5200364262358226 0.5215397835935007 0.5725314085725575 0.5724138637161189
1901.0 0.5267293264702441 0.5215775762213668 0.5750281630780608 0.5707299749098765
1921.0 0.5215353524368043 0.5237529753742607 0.5714589223593001 0.5750484199697062
1941.0 0.52120869900584 0.5213201314871634 0.5727557030912845 0.5706755781361473
1961.0 0.520688964782813 0.5244846213206336 0.5703199579265958 0.5734940586320143
1981.0 0.5184790564693614 0.5244171731783527 0.5688685277754236 0.57414077586164
2001.0 0.5255168113951884 0.522648859118765 0.5771927162227706 0.5742405257844952
2021.0 0.5254847770425088 0.5220299219826334 0.572106114404346 0.5721797701391428
2041.0 0.5254150474062926 0.5217109748439581 0.5788508055167595 0.5716278783249157
2061.0 0.5271350504423895 0.5229641719026425 0.5735623312224284 0.5737599042691915


==> data/spin-boson-a-all-est.dat <==
t MASH MASH-Szt MASH-8Sz MASH-3Sz-3Szt MISH MISH-rev MISH-QCLE
0.0 0.9993741849485531 0.9993741849485531 0.9984431172594906 0.9990209766900585 0.9984693364001986 0.9984693364001986 0.999312588741729
0.02 0.9988775977232375 0.9977221385840388 0.9981618001401892 0.9991410632196588 0.9979260396746579 0.9960554569518758 0.9982989485755464
0.04 0.9975204325086127 0.9963878376692473 0.9970095746519875 0.9978901742230202 0.9965816592124266 0.9954858400880395 0.9969557053145828
0.06 0.9955876826698663 0.9944661397500886 0.9952214759175242 0.9961376103829362 0.9944439697373968 0.9947748462271094 0.9949079239352214
0.08 0.993323552555978 0.9920448606686231 0.9932442041758375 0.9926605195957127 0.9915219026711867 0.9914336979844649 0.9927326252829384
0.1 0.9897190371480161 0.9888674299818927 0.9898391522812875 0.9877262643171154 0.9878277285138102 0.9862954109149925 0.9895779012949356
0.12 0.9851022772941429 0.9845205125669779 0.9850721952057581 0.9836313448694874 0.9833795002467007 0.9801330256915938 0.9843492367186644
0.14 0.978777426025767 0.9790201608753286 0.9784635623929676 0.9778113233816056 0.9781999313048277 0.9746328313765404 0.9787848998873601
0.16 0.9734114826015496 0.9733001566664273 0.9728152003333471 0.971999466568293 0.9723130652593233 0.9696459488426292 0.9734982432085162
0.18 0.9671041104928082 0.9665493488956937 0.966423535211116 0.965714889158659 0.9657439882927688 0.9646628448488074 0.9671397152387409
0.2 0.9601236993168263 0.9600718098239504 0.9597538849882219 0.9585040032508719 0.9585217635576575 0.9559350460580549 0.9601327768052388
0.22 0.9520917520274544 0.9522630899780826 0.9520292947394534 0.9505150912608498 0.9506805012674939 0.9491154223523287 0.9519970969690342
0.24 0.9431576021851262 0.943421666745822 0.9430405840048366 0.9418493012312793 0.9422570730115352 0.9397605538063493 0.9433533255758991
0.26 0.9349697192139732 0.9339308221865004 0.9347708053389199 0.9328008171320314 0.9332882525145535 0.9305191243163647 0.9347916709113183
0.28 0.9261326553386935 0.9242075827123885 0.9259856187202045 0.9224249316121793 0.9238114011262863 0.9193306179797597 0.9256098035659818
0.3 0.9168159087612959 0.9141519124722611 0.9167055075075714 0.9123533787420456 0.9138670580270898 0.90937053446668 0.9156884723888087
0.32 0.906571979719009 0.9051718969109495 0.9064403385625764 0.9014409079817005 0.9034986403724289 0.8991957401679928 0.9059643319454463
0.34 0.8949776277486642 0.8940198966096181 0.8946203819246921 0.8910929694778469 0.8927492658227357 0.8887228411460647 0.894629638846947
0.36 0.88402341246912 0.882537482894384 0.883346475311428 0.8798306927122831 0.8816598961063243 0.8767774347191699 0.883607908964053
0.38 0.8728114074214957 0.8714327729362525 0.8723850471085344 0.8676429040592823 0.8702717553140134 0.8669039906033785 0.872551875055146
0.4 0.8608766051524365 0.8593765426199516 0.8608945214982691 0.8558112987771622 0.8586282044091602 0.8555701717979028 0.8605089822496408
0.42 0.8487731902565856 0.8491669866752838 0.8490705332107052 0.8437235618605785 0.846773037603616 0.8443260094743075 0.848905966109737
0.44 0.8369724823009617 0.8369212703666573 0.8371159984006379 0.8317645772711911 0.8347478611569733 0.8334484426235018 0.8368057342683044
0.46 0.8244171035909466 0.824292684138526 0.82450095657283 0.8189873376527204 0.8225916394554852 0.819569824831668 0.8245931585967323
0.48 0.8127896913569678 0.812123767831486 0.8129038236593086 0.8068441895830034 0.810343520005048 0.807213982961804 0.812349789955199
0.5 0.8007486299333131 0.7993747267062262 0.8008242662690709 0.7944040167915501 0.7980444530854618 0.7934105466022152 0.8000376921751374
0.52 0.7885526403305209 0.7877849204130352 0.7884015684562466 0.781953571477495 0.7857351966709779 0.7815120116610994 0.788213745504096
0.54 0.7756046356376031 0.7749786155869434 0.775100548997207 0.7691225093971521 0.7734536184972208 0.7667947740933571 0.7755844653085731
0.56 0.7639560355243465 0.7638315640632065 0.7635618534299897 0.7562871236368016 0.7612348027165374 0.7546058075603186 0.7638217143629176
0.58 0.7510629217661073 0.7506564753824155 0.7509962975795961 0.7437128062851489 0.7491139636918989 0.7405530469925512 0.7508272678117867
0.6 0.7393283660972912 0.7377240823112559 0.7394800578215129 0.7319671978269782 0.7371265693004475 0.7280546354342208 0.7387952224012794
0.62 0.727752816859493 0.7264602155842653 0.7279421194325858 0.7199409250081424 0.7253056262544847 0.7177043693358993 0.7276485748296416
0.64 0.7158721447107943 0.7157069093186671 0.7162802478066136 0.7075793134245489 0.7136793704499848 0.7061955893466181 0.716207840043497
0.66 0.7050538879010545 0.704355748410125 0.7056681152620203 0.6965431777993758 0.7022727040305873 0.6949829040528633 0.7043870477004244
0.68 0.6940808331474191 0.6924903721570539 0.6948201893740031 0.6854266536139383 0.691110973232722 0.6831351009563599 0.6930957424912523
0.7000000000000001 0.682296043978514 0.6807887395147771 0.6829943581994752 0.674368540216414 0.6802200707716635 0.6729912297672307 0.6818863676015512
0.72 0.672010794289401 0.6706811496052876 0.6726677469842449 0.6637520065748062 0.66962328253306 0.6625796596780805 0.6718289475084548
0.74 0.6614731158276381 0.6607525582630099 0.6619082233180716 0.6526679774477622 0.6593395405851041 0.650100852120607 0.6614992489202516
0.76 0.6518749987586053 0.6507704650044392 0.6521667123917797 0.6429902186382908 0.6493858694849552 0.6423810784121836 0.6509527794459556
0.78 0.6423208536042261 0.6411770676237071 0.6428211514012017 0.6333003984961894 0.6397798163993345 0.6330063664885404 0.6415531571378486
0.8 0.6329701023450425 0.632027026381097 0.6335461281148196 0.6242951412930832 0.630537170669411 0.6244700125355548 0.6323715812456492
0.8200000000000001 0.623602732900974 0.6232018547837667 0.624029908988151 0.6146957899878789 0.6216689209344248 0.6138155954477289 0.623715801260574
0.84 0.6147122244753298 0.6151085150908167 0.6151598191008012 0.6058835094785521 0.6131817627069427 0.6049873781590605 0.6148934548143916
0.86 0.6075425059295609 0.6072287870959343 0.6081587610513268 0.5983525757920595 0.6050824093338883 0.5988881034380449 0.6069098597821871
0.88 0.599558609625572 0.5987039494746048 0.6002254665021259 0.5906460483093916 0.597379508704007 0.5894324635941579 0.5991311299788069
0.9 0.5916064212892084 0.5903536607333046 0.5921673553708865 0.5834700854762389 0.5900808763462679 0.5811451587123591 0.591525708642874
0.92 0.5842229017163679 0.5825201500032567 0.5848097962251442 0.576639144289737 0.583191022811493 0.5748803366320617 0.5845438761431568
0.9400000000000001 0.5781729635878982 0.5764540277049675 0.5787732096599245 0.5700708357269746 0.5767121780566057 0.5686823031214495 0.578218679563979
0.96 0.5718710936296556 0.5701256007911764 0.5726351560590703 0.5637761124925793 0.5706467451894325 0.5621061922009313 0.5716473476935945
0.98 0.5669302037282771 0.5648506541247804 0.5678840369263471 0.5591556220786945 0.5649961485712353 0.5569927328994022 0.5661605904475431
1.0 0.562797471815064 0.560093640192931 0.5637471727823452 0.5544478209621039 0.5597579440799089 0.5527748413463996 0.5618460275664944
1.02 0.5570963622966503 0.5549933640375913 0.5577700555026635 0.5495347140010914 0.55492582644375 0.5474660083250019 0.5565190352775867
1.04 0.5534264136984727 0.5514017636518718 0.5539755787320803 0.545727836946687 0.5504926584432602 0.5436835119681395 0.5522090013854669
1.06 0.5491185548851716 0.5474356741318166 0.5496818137211793 0.5422425840973416 0.5464528116052988 0.5383081253876387 0.5477691587421452
1.08 0.5449872084702766 0.5434361500802135 0.5456845840211756 0.5386274949306015 0.5428007570829838 0.534098078085719 0.5438247291534951
1.1 0.5411025172674917 0.5394188753338907 0.541564667780164 0.535279029656982 0.5395289899474729 0.5302073016090296 0.5402636556706822
1.12 0.5382854903131302 0.5368645595856186 0.5386363932233119 0.5323847322425559 0.5366289906465511 0.5281659037207037 0.537684559102045
1.1400000000000001 0.536225703859986 0.5348423313721293 0.5365074044885483 0.5301247411850583 0.5340930401006446 0.5264089756668836 0.5350582575617161
1.16 0.5341508450733707 0.5329133659170757 0.5346978179843466 0.5281264006942018 0.5319132277272709 0.523778376975059 0.532766589686317
1.18 0.5330413731570334 0.5305284111795743 0.5337532602195437 0.5278207317287557 0.5300787974117511 0.5237802809623551 0.5311160648398687
1.2 0.5303535751921423 0.5287137165991137 0.5309780828486566 0.5260483975775235 0.5285759752816893 0.5209995386993664 0.5294852581107355
1.22 0.529562315251948 0.5277845135267604 0.5302167545368474 0.5252481072626599 0.5273903273399267 0.5187579110029436 0.5282413561567791
1.24 0.529626915327621 0.5276061805242106 0.530400123074935 0.5251482727727543 0.5265082554863011 0.5193384153966768 0.5274716404017864
1.26 0.5280422067844108 0.5266774500135961 0.5289288826764414 0.5245917426309883 0.5259162253837865 0.5183436323316393 0.5264418111008512
1.28 0.5270730568005232 0.5256066165989681 0.5279523127871649 0.5247511414696726 0.5255998586433168 0.5176470537778435 0.5257999700975614
1.3 0.5271962342201717 0.5245822985347808 0.5279563233547083 0.5254284348227526 0.5255446839158698 0.5181531983358552 0.5257968751445121
1.32 0.5270940846933083 0.5248240786074752 0.5276310516070561 0.5258064301632858 0.5257374657435895 0.5168600910081244 0.5256857311933283
1.34 0.5273605145930385 0.5262732129001823 0.5280670287419624 0.5264232222665913 0.5261658022957145 0.5187335413816794 0.526099035892883
1.36 0.5284900746778372 0.5264028133858846 0.529497071492149 0.5278482272470314 0.5268168468617718 0.5200886309369085 0.5270076900741204
1.3800000000000001 0.5293156931917372 0.5268947003152431 0.5302529068087811 0.5292472947166541 0.5276764275068176 0.5206671645857393 0.5279333758182879
1.4000000000000001 0.5302645231642574 0.5276912565290973 0.5309947347913585 0.5308333476381981 0.5287295905430266 0.5218432200016526 0.5288895184877013
1.42 0.5304845366196523 0.529355879800956 0.5311619501484627 0.531867069733613 0.5299618081948009 0.5222558257534747 0.5293263048536212
1.44 0.5327548069483728 0.532247104540545 0.5333842177918346 0.5338653332692497 0.5313595620365176 0.5236509838352662 0.5316344891795628
1.46 0.5340135032391512 0.5331974275602492 0.5347433475799861 0.5360077841439662 0.5329101939164651 0.5246283327014813 0.5328283060813788
1.48 0.5354278279292323 0.5343602201475947 0.5361218211876289 0.5379691368695076 0.5346011966723486 0.527192980018537 0.5344500702017082
1.5 0.5377349619477868 0.5365008485067693 0.538285431501083 0.5404794049663816 0.5364200384020786 0.5295148969618141 0.5363491561164832
1.52 0.5401858038595101 0.538415912161524 0.54048303426713 0.5429298754355624 0.5383547361535969 0.5318390548102021 0.538030771944392
1.54 0.5419310704430129 0.540451708407281 0.5422492563713754 0.5439089896299548 0.5403941266750535 0.5325813077286198 0.5405803127023349
1.56 0.5433419782204139 0.5421965862091951 0.5439345033481581 0.5462346500720969 0.542527098368114 0.5365000446930331 0.5424739548902962
1.58 0.5462535920232001 0.5446598097359654 0.546899119915657 0.5496910273423481 0.544741075945042 0.5379720315504756 0.5448748746727288
1.6 0.5490545231272541 0.5468701272359908 0.5495807469244751 0.552498755331809 0.5470217051347795 0.5403430123658124 0.5472039625402649
1.62 0.5524318789445968 0.549639375442141 0.5528177597088503 0.5551054729883391 0.5493543664658307 0.5438374457829055 0.5496182007841315
1.6400000000000001 0.5535651888946251 0.5513057845695374 0.5540686706572404 0.5567944434793627 0.5517259170373131 0.5436683960811347 0.5514729052467188
1.6600000000000001 0.5552816426460117 0.5538677837231495 0.5559207139250945 0.5587386955058542 0.5541248742029955 0.5462335850592861 0.5540836408743494
1.68 0.5595201004647202 0.5573526271965545 0.5599015976311242 0.5629493420579138 0.5565399984105963 0.5504218081877879 0.557342933939582
1.7 0.563014685713341 0.5600107294953519 0.5629110682928746 0.5664789872003045 0.5589598572016012 0.553990696222595 0.5596291938518981
1.72 0.5663575609345991 0.5631188132480938 0.5662316541427829 0.5687088192455984 0.5613740589572486 0.5572729885128995 0.5625535744283975
1.74 0.5668160889361615 0.5654237283936644 0.5670243293232625 0.5699449673615146 0.5637741662100967 0.558727554080883 0.5647341327665849
1.76 0.5685803456393614 0.5673922233561897 0.5687210220648542 0.5725847022771902 0.5661523673839136 0.560282793184532 0.5666181407065738
1.78 0.5709828553972558 0.5692221405530532 0.5707627875390192 0.5752271552056619 0.5684992479925143 0.5630869294605748 0.5689304107926068
1.8 0.5741705309117747 0.5721090492988777 0.5737488142288681 0.5782184246233218 0.5708038724502431 0.5667710867844572 0.5715917725100416
1.82 0.5769228602023041 0.5746085999559273 0.5765711125721955 0.5804507459681834 0.573055935903956 0.5696202041530695 0.5739461079156107
1.84 0.5787372280649582 0.5771919061655509 0.5784496714323489 0.5821692472227111 0.5752470780380569 0.5707798502667344 0.5760159416677523
1.86 0.5798042500391705 0.5795438707709232 0.5794467234158422 0.5835254219212281 0.5773703147274677 0.5714811181526654 0.5779370281615026
1.8800000000000001 0.582477938703838 0.5816665723278566 0.581906362744224 0.5865699705433436 0.5794189003255966 0.5727824448423889 0.5798611861180639
1.9000000000000001 0.5863463549461775 0.5841649678072715 0.585511938908402 0.5893828696173575 0.5813864343352153 0.5769254779715288 0.5826089430614447
1.92 0.5884929376826094 0.5864014404607586 0.5876800512050794 0.5911302479818297 0.5832675548007462 0.5807010635634049 0.5847282790451117
1.94 0.5897136073945208 0.5876715521142417 0.5889160314427105 0.5928387007888839 0.5850577301670783 0.582665271997359 0.5865089234037265
1.96 0.5908504917066751 0.5895352487875621 0.5900694907716723 0.5943845501009751 0.5867519112494276 0.58277618148412 0.5881190448513267
1.98 0.5922217567529268 0.5905877599492831 0.5913268491541375 0.5957657069940324 0.5883438253508171 0.5849502006075223 0.5894127873952031
2.0 0.5951292111330684 0.5926865293244369 0.5943338144129532 0.5979393066732008 0.5898270890715882 0.5875170240854923 0.5909984588001297
2.02 0.5959620933489356 0.5943558022137948 0.595342115224586 0.5988262035836106 0.5911965318251491 0.5869451201396464 0.5924051211178777
2.04 0.5962388859852564 0.5949445196536208 0.5956590889200752 0.6003103490436907 0.5924483741569357 0.5868201241042308 0.5930542258141472
2.06 0.5971862303837123 0.596317975031607 0.5965680713179898 0.60078953814976 0.5935797741267763 0.588191324237204 0.5945275610047753
2.08 0.5994137674853897 0.597845401007548 0.5985955122251524 0.6018738667169456 0.5945886501487392 0.5908137721965576 0.5961162162445667
2.1 0.6012305057897909 0.5987083784873792 0.6004263380902206 0.602919696186115 0.5954741095146076 0.5917906334211408 0.5970190151234941
2.12 0.6023095258612211 0.5986370678602019 0.6015372711342961 0.6045173979611238 0.5962359293549852 0.592067256533742 0.5975671686257544
2.14 0.6027423277020775 0.5999567230052866 0.6017923688826797 0.6049964668372592 0.5968734221722677 0.5930050786625511 0.5983862055213921
2.16 0.6036528992623685 0.6007681369777504 0.6026898472965868 0.6050561408752022 0.5973852282879083 0.595176391198823 0.5991133179382584
2.18 0.6028962272502915 0.6010210528569496 0.6018947682968273 0.6042126770568921 0.5977702738421785 0.5934709332655204 0.5992754789964392
2.2 0.6037932342126517 0.600899109753385 0.6029205374001858 0.6046787667906821 0.5980288216152534 0.594513952771769 0.6000072350693364
2.22 0.6039465545220243 0.6002792896548064 0.6030597954093889 0.6053013905997651 0.5981624627033486 0.5943117968673702 0.599971779033711
2.24 0.6035601566806917 0.6006959717458268 0.6025363852735051 0.605223599773753 0.598173281851487 0.5947856641742297 0.5999196802403768
2.2600000000000002 0.6036055904047481 0.6004659696088557 0.6024539089918058 0.6055978575327297 0.598063585027977 0.5951283123194252 0.5996743117138658
2.2800000000000002 0.6037957936311221 0.6004718179956997 0.6025263821166128 0.6055751985839083 0.5978364742897679 0.5966349682673915 0.5994211173797976
2.3000000000000003 0.6032402197525634 0.6002853165946966 0.6021143099979925 0.6051582259909314 0.5974960373295988 0.5949502359826832 0.5989956223289327
2.32 0.6035574248438588 0.5998313980904273 0.6026596113074416 0.6054429111433656 0.5970462185435133 0.5955359466358905 0.5984695492062458
2.34 0.6022670274154455 0.5987032664328996 0.6014056745166015 0.6040812610505334 0.5964896299795552 0.5936136996163643 0.5978976014744289
2.36 0.6012857857392155 0.5979388385488419 0.6002563360055532 0.6032009051150897 0.5958276424970158 0.5933542392858843 0.5973335161522187
2.38 0.601312061071644 0.5974246990537451 0.6002295328563898 0.6028084768024964 0.5950620698724819 0.593881850391369 0.5968070180750358
2.4 0.6012718637986859 0.5969429030555261 0.6004211658978212 0.6021224813484574 0.5941963484229094 0.5935243759650178 0.596450403139673
2.42 0.6008506290627634 0.5960793467631308 0.6001884677203569 0.6013991297716081 0.5932346835433268 0.5929218647615053 0.5957846077484389
2.44 0.5990845907524041 0.594907190234917 0.5985097694711509 0.5999230479878112 0.5921805907294965 0.5907584233913528 0.5942408588931083
2.46 0.5972431354334071 0.5933950081101855 0.5965094836953353 0.598221498524652 0.5910371723411127 0.5888234404249825 0.5927466441612328
2.48 0.5961021752934981 0.5925495730437593 0.5952393554092766 0.5969454332540439 0.5898086349697331 0.5883182619581916 0.591676200555101
2.5 0.5953996837147204 0.5914900609941928 0.5946782479125522 0.5965381814539216 0.5885004706661916 0.5860245884889027 0.590349236500631
2.52 0.5942269538399029 0.5897559447898054 0.593664545215991 0.5954861079971516 0.5871172867450923 0.5847186451364667 0.5890095461501182
2.54 0.5927187766929466 0.5885215943541632 0.5921065048195386 0.5941125482634104 0.585661442391602 0.5849594598513289 0.5874838853805353
2.56 0.5910765243833466 0.5868556256275484 0.590431158218843 0.5918500539975866 0.5841345288161977 0.5825509343235905 0.5861358073508266
2.58 0.5893932385828815 0.585249432466869 0.5887384452745955 0.5902012676662202 0.5825395396816955 0.5810765785149468 0.5843241725421117
2.6 0.5886512687363018 0.5834758197019871 0.5881380380387917 0.588951255496927 0.580880965230129 0.5808334267086109 0.5832637286511235
2.62 0.5869069965246293 0.5823145005245378 0.5864031104861258 0.5869564027703035 0.5791629386644795 0.5791381480671373 0.5817444296830891
2.64 0.5849133381544747 0.5811023242728829 0.5842578549101118 0.5848843180036524 0.5773882866560718 0.5762218607523041 0.5799462192432252
2.66 0.5825691868557461 0.5788241390128028 0.5817531473364631 0.5826043587204748 0.5755599990527873 0.5737686642794884 0.5774854423191672
2.68 0.5808281933535303 0.576615179031457 0.5798000779693527 0.5809727803376606 0.5736829015495847 0.571846890535736 0.5751874496137
2.7 0.5800665724901471 0.5748086040488899 0.5792571348326407 0.579734493489109 0.5717631406404245 0.5699244537434643 0.5734363055145654
2.72 0.5775739036257425 0.5733202568251722 0.5766870317793075 0.5772340959824749 0.5698057987675663 0.5687374005572341 0.571655467656423
2.74 0.5754564287425639 0.5710027179913797 0.5746900429034518 0.57497490754388 0.5678137023908687 0.568236812545713 0.5695266530717153
2.7600000000000002 0.5733515705220675 0.5686612061852021 0.5725711145674404 0.5720090792842798 0.56578882648482 0.5651843511843703 0.5676103381908799
2.7800000000000002 0.5712428708696142 0.5656032406786468 0.57054782187281 0.5698288174031548 0.563734682497719 0.560919767095723 0.5653552045062596
2.8000000000000003 0.568913786781838 0.5633098251385188 0.5684993425495924 0.5680287539962868 0.5616563733958183 0.5612665520852748 0.5630263679382942
2.82 0.5665239795764749 0.5615774098729881 0.5660744940302567 0.5663327004032543 0.5595583256654492 0.5598018725214412 0.5607522063600181
2.84 0.5651287182442315 0.5598744162844532 0.5646406558458275 0.564639616187746 0.5574436551577708 0.5573467319233639 0.5591814971605573
2.86 0.5627599196756906 0.5579946511588554 0.5622945875809052 0.5612523261322702 0.5553160957122765 0.5542766157580463 0.5571219471985002
2.88 0.5605825467875365 0.5557242757164912 0.5601085882403469 0.558680896160249 0.5531816689194441 0.5527921108248395 0.5548588686969329
2.9 0.5588229688533519 0.5535407482076002 0.5584571210161192 0.5572267403075701 0.5510475996835376 0.5508305464787259 0.5525882955553151
2.92 0.5566047759012701 0.552561572556034 0.5563244811016083 0.5554993915707461 0.5489192978810287 0.5489291156922328 0.5505848952974591
2.94 0.5530570508379136 0.5486109122573033 0.5527658011703733 0.5526253306150832 0.5467991507925801 0.5449414015014404 0.5476077014659191
2.96 0.5514359210467098 0.5461852131729107 0.5510583278838015 0.5503361019538288 0.5446886752930973 0.5438559108493898 0.5456130800523652
2.98 0.5495731625539819 0.5442345537825837 0.5494241601979535 0.5477349755260327 0.5425915214091407 0.5423794493123818 0.5442551152250793
3.0 0.5476960063405377 0.5418525332391074 0.5477924077174249 0.5465996170619191 0.5405129992586651 0.5400407808239794 0.5416552331391822
3.02 0.5454790400251368 0.5404834912818995 0.5454741040429222 0.5444470376658511 0.5384571704634691 0.5371474267302914 0.5396898049226855
3.04 0.5424397576627631 0.5384025813452631 0.5421180074511506 0.5412542326555303 0.5364262444916191 0.5346002263826759 0.5374724843415651
3.06 0.5415058257277351 0.5358106691903585 0.5409184148038795 0.5396270876555869 0.5344232092303024 0.5338841476192542 0.5355456616348601
3.08 0.5400257266376425 0.5336753350624874 0.5396537498570223 0.5381104561996091 0.5324536753426861 0.5330658564456023 0.5336143808731033
3.1 0.5369423675380505 0.5322766475706326 0.5367291615324462 0.5351232434471483 0.5305235213624815 0.5300722593215629 0.531996795837678
3.12 0.5345356047670468 0.530241055156209 0.534253591131359 0.533323372529324 0.5286352614319042 0.528218501852041 0.5297826491518398
3.14 0.5325366426068342 0.5283100539271086 0.5323506290749008 0.5313604996318708 0.5267882340690424 0.5260372687934085 0.5276192529088082
3.16 0.5311087818284632 0.5269428586113003 0.5310426111154664 0.5288476113755254 0.5249823902966988 0.523552723821871 0.526339065745921
3.18 0.529515214597446 0.5243692935298035 0.5295530433815717 0.5279474579284013 0.5232202815572854 0.5226239120512866 0.5242687204117723
3.2 0.5273422361172971 0.522272930540666 0.5273769820554638 0.5263723398038161 0.5215046796735445 0.5210421029140321 0.5219345380767354
3.22 0.5252383576447792 0.5205895217687545 0.5252654001171302 0.524835984471919 0.5198360633126234 0.5182250665612417 0.5201487936851636
3.24 0.5225526679656324 0.5185398179387893 0.5224588300615002 0.5219482723459657 0.5182138101871179 0.5150304813514711 0.5181761160045676
3.2600000000000002 0.5211946932226934 0.5164479219112849 0.5210892987700224 0.5202785807497332 0.5166391350121172 0.5125893217329165 0.516653475387959
3.2800000000000002 0.5202637223718538 0.5153283025365327 0.5202914678365719 0.5189914089119898 0.5151154010019772 0.5132394661296702 0.5154480280499617
3.3000000000000003 0.517933789513196 0.5137927223409449 0.5179961310688416 0.5165643312191199 0.5136449765730033 0.5113376928253263 0.5140282524220129
3.3200000000000003 0.5163764309024708 0.5118499550590835 0.5163105347512871 0.5159228741183922 0.5122268636089958 0.5097059747311793 0.5120166072124583
3.34 0.5158540559560951 0.5106896756253554 0.5157761342408684 0.5145713679740407 0.5108582427653426 0.5087979786934538 0.5110318532712207
3.36 0.5147760677561195 0.5084432138629149 0.5149274386195334 0.5135232062296803 0.5095376029469956 0.507654842782072 0.5095626078963719
3.38 0.5133233947028719 0.5066802895309616 0.5135009167311702 0.5122289075127261 0.5082650497933169 0.5060908529898724 0.5084408268104923
3.4 0.5122109271576993 0.5058310186982681 0.5122357824326313 0.5111675375383166 0.5070401815180717 0.504704930497061 0.5072882691292155
3.42 0.5111899898151617 0.5052203201095997 0.5110226806005373 0.5101305247328 0.5058612259311663 0.5042125089596998 0.5061860966914806
3.44 0.5089992254842548 0.504229105105361 0.508835430157388 0.5081377894401702 0.5047266586236875 0.5023542502977868 0.5046926724577858
3.46 0.5088839612695106 0.5024147286450495 0.5089271651759274 0.5079904262158836 0.5036373160877488 0.5022060909126604 0.5035146734529539
3.48 0.5077815526872961 0.5012889895189994 0.5079244273180167 0.5068829935116037 0.5025953414826165 0.5006985977555721 0.5028257059141478
3.5 0.5070752000794181 0.5012359378570409 0.5070961316688232 0.5059261432722254 0.5016013689898342 0.5008040363273273 0.5020721548327489
3.52 0.5069823356849437 0.5006091346671858 0.5069968516827298 0.5053087104994225 0.5006538351397272 0.5010574845994996 0.5013188151756479
3.54 0.5053518290841942 0.49995442912998134 0.5054403027643736 0.5038412571448035 0.4997504133623345 0.49870448227190184 0.49999278501050004
3.56 0.5043769464495261 0.4996447718995373 0.504756221783328 0.5031906292600462 0.4988891333515436 0.4970417213752346 0.4995013986930309
3.58 0.502906704007719 0.49796751258228 0.5033609393118438 0.5021683188080264 0.4980680679863846 0.49632235776370437 0.49850752280882177
3.6 0.5015786636631413 0.496843326352631 0.5017731145878548 0.5017278317578721 0.49728493911138427 0.49509770416216403 0.49729557241943734
3.62 0.5012644332627926 0.4958791032685261 0.5013116293704877 0.501457359138527 0.49653754918060705 0.4939792497128319 0.4963788240547334
3.64 0.5014350406712585 0.49579621641385924 0.5014644957644923 0.5015233976281115 0.49582461269461403 0.49389746337819945 0.4959472438903162
3.66 0.5000623747456809 0.49446007418651866 0.5001906736001872 0.500901379756406 0.49514590692708216 0.4929204151573441 0.4951838663242436
3.68 0.49966160895696926 0.49408840390388875 0.4998141241336601 0.5006194298368356 0.4945015176622777 0.4933436608428797 0.4947523866178102
3.7 0.4989622395325631 0.4934000108390611 0.4989825370525587 0.49989647109327207 0.49389087564085615 0.4916175909165189 0.4940289836548602
3.72 0.4981581104384131 0.4932213845500166 0.49824622978555244 0.49848345854808407 0.49331265219458026 0.4906740126209639 0.4935144976487675
3.74 0.49747122313037895 0.4930524935893079 0.4974956700388401 0.498200095238581 0.49276541769356635 0.49073350763699647 0.4928753527781627
3.7600000000000002 0.49649142331405977 0.4918783443697452 0.4967149193407898 0.49786397948702515 0.4922481825247852 0.490650427484943 0.492205893949573
3.7800000000000002 0.49584140313528385 0.49090281125237717 0.49612097396400834 0.497139354536088 0.49176053246611906 0.4901318850927005 0.4914903066383537
3.8000000000000003 0.49658497439905713 0.4909322561983474 0.4966545325038351 0.4973658222518812 0.49130215417589157 0.4909726164579346 0.4914696044167963
3.8200000000000003 0.4959938654754913 0.49027710489597104 0.4960817926570277 0.49741191951169594 0.4908725952996014 0.48993473844898666 0.49065792010745995
3.84 0.49488220048819515 0.4904758438825564 0.49509403591602935 0.49661856278366906 0.49047177701031314 0.488054974142537 0.49022950152600137
3.86 0.4947687711347321 0.48977622250741215 0.4949606519516994 0.49633118813103644 0.4901003376671046 0.4889880608049372 0.48995452267082606
3.88 0.49498060391601806 0.48992041003978526 0.4950441177145934 0.4967319530669238 0.4897587403782389 0.48917958123719985 0.489561497069557
3.9 0.4948450534844983 0.4901953398258683 0.4952990579940103 0.49600896211530215 0.4894456391043927 0.488665589221531 0.4897522299560926
3.92 0.49485322747915683 0.48988102318144366 0.49549414054767416 0.4959812654890912 0.48915817621138286 0.4895058643877421 0.48958166777909434
3.94 0.49444414319469304 0.4904068620641776 0.4949871397863325 0.49565011300936274 0.4888940516651928 0.48901067251575836 0.489443117020604
3.96 0.4940491790088028 0.4897441579680595 0.49442881879008377 0.49530792836269577 0.4886520466770218 0.4898729990032886 0.48925274631424365
3.98 0.49439005249220996 0.4899827394979574 0.49475623161348015 0.4959764398270447 0.48843043507451 0.4908934687978441 0.4888694485798527
4.0 0.49211574304703815 0.4880852308469678 0.4924570436528462 0.494455243535922 0.4882259195019 0.4871867290322173 0.4878260083838922
4.0200000000000005 0.49279758828142584 0.4878014111776398 0.4929848712046153 0.49451304246769107 0.4880353548153883 0.48854820240134655 0.48787267817779173
4.04 0.4934357514556392 0.4877748849074658 0.4935926740294642 0.4949013455313035 0.48785753821611155 0.488004201096381 0.48785402221811275
4.0600000000000005 0.49433854632796426 0.48798729127814156 0.4947452634453198 0.4956042352456666 0.48769222949967195 0.48980880380521474 0.4879392175471855
4.08 0.4936586342852526 0.4880162085849897 0.49404056829563114 0.49497021644154743 0.48753759382095774 0.4878422888352657 0.4877939334287098
4.1 0.49280564516166847 0.4873903869011802 0.49315402052707674 0.49366815799421276 0.48738986882024277 0.48712383489628247 0.4876691734787908
4.12 0.49276042797566527 0.48761232072360267 0.49325720257670086 0.49349804124660457 0.48724602974074555 0.4877357411600788 0.4875475096378652
4.14 0.4933948247937963 0.48800622933116605 0.4941549364211118 0.49411661263232665 0.4871055566961127 0.48774506012135144 0.4879735153017294
4.16 0.49204477593549034 0.48696102855663215 0.4928786044319842 0.4940619724650809 0.486968669787099 0.4867604270246436 0.4870130577479806
4.18 0.4926787771954981 0.48728053669961274 0.4932468310866844 0.4942865709925819 0.48683384599948865 0.4871484111787831 0.48708888863274663
4.2 0.49220685695260874 0.4875422692709437 0.49276576000604627 0.49340455503657027 0.4866989695254465 0.48647673100090816 0.4871539531317542
4.22 0.49225229345127774 0.4871134887471352 0.49290135073945995 0.493809728991048 0.486564217440268 0.487056557903212 0.4864749258217811
4.24 0.49269498098026043 0.4877499269058257 0.49349978083317725 0.4938169985738683 0.48643208565058177 0.4866818886851786 0.48657483716631805
4.26 0.4920338349084899 0.4875594228691937 0.4926495430699817 0.4933791839841409 0.48630415796023635 0.48750452593482896 0.4866264378094514
4.28 0.4919396811471695 0.4869131433805726 0.49231639349670037 0.49320653986223467 0.48617889013892246 0.48638258313374205 0.48622825091806937
4.3 0.4912643041040318 0.48652780019869474 0.49166545427627334 0.49262615777560137 0.4860534446737106 0.4861558428542272 0.48610081235531627
4.32 0.49130362866438704 0.48655098944899017 0.49179224609629457 0.492707262512531 0.4859263754986052 0.4868041293754444 0.48574205807476295
4.34 0.49106866132472915 0.487347870410147 0.4917486587823468 0.4925663309936766 0.48579736779061833 0.486565043144239 0.4860320641319421
4.36 0.4913057145486558 0.4877811135058568 0.49201298510159736 0.49273590564777775 0.4856650787005327 0.4888915548242693 0.48631081047268226
4.38 0.4910805479438384 0.48750572024640276 0.49141170615934354 0.49217723739613595 0.4855268077677376 0.4873559754892004 0.4861053708524751
4.4 0.4913875483459633 0.4874789306375873 0.4916174028350388 0.49196419773291533 0.48538057351502084 0.4863354278574366 0.4862664734327693
4.42 0.49107393059641513 0.4872701220044173 0.49158359234391064 0.4914610012647115 0.4852264994251872 0.4859678097764558 0.4859068170845132
4.44 0.4905453569962161 0.48712790495485925 0.49120242657458485 0.49113197421328036 0.48506557087922997 0.4855812220854233 0.48575290142805333
4.46 0.4911616065002676 0.48727521574798366 0.4916587529653644 0.4916946690031376 0.48489744994693107 0.48657802481956 0.4858924366158371
4.48 0.49067183464017666 0.48577106252642743 0.49093483251209796 0.4912027109639185 0.48472001561241135 0.48415834351189196 0.485122349711895
4.5 0.4918952789089935 0.48631314785628066 0.4921140819880311 0.49178148148350187 0.48453051217545556 0.4870828794415795 0.4854648383830158
4.5200000000000005 0.49091155719788815 0.4862920986907613 0.4913938323636207 0.4912015101597247 0.48432689720962135 0.48569897697202696 0.48517037522139445
4.54 0.4901023355483223 0.48567840463756207 0.49059482300659313 0.49091180208480434 0.484107882826389 0.4864163418188902 0.48477054838482336
4.5600000000000005 0.4897456722153912 0.4850471996451014 0.4900939786925499 0.49088527096691165 0.48387246668235306 0.485059285750226 0.48425839827275957
4.58 0.48980881512560404 0.485103035998096 0.4899688927247641 0.4902008959331017 0.4836197955915663 0.48440765138595115 0.4842709113568674
4.6000000000000005 0.48975724213670796 0.48460385890270996 0.48975740768191744 0.489978306088923 0.48334965851034456 0.48533473613818695 0.4838658691879197
4.62 0.4892573050495388 0.48442290672344024 0.48921998195012417 0.489161071729328 0.4830631183952957 0.4844299219067913 0.483801872732526
4.64 0.4886188778385951 0.48381861624645045 0.48861606116823914 0.489229754762362 0.4827620897150463 0.48497352969928226 0.483338259199
4.66 0.48775897109348776 0.48327209027188034 0.48772482846330534 0.48849746844611336 0.4824481408592173 0.4839006714750516 0.483321719787533
4.68 0.48830014658992493 0.4831587051951848 0.4880596953096429 0.4885607979944534 0.48212140397745473 0.48355207643290193 0.4830415964672081
4.7 0.48866282071940387 0.4831983065407152 0.4882608358891448 0.48836969394366503 0.4817809449142455 0.4850758337436406 0.4827140704104036
4.72 0.4880168888870798 0.4828311541763831 0.4878514094418018 0.4886099926509242 0.48142618092649264 0.48435517275556167 0.481810703720168
4.74 0.48761108700223205 0.48263446240266183 0.4873916194459708 0.48846086756119844 0.48105747420060774 0.4827971996178675 0.4813500416761537
4.76 0.4874032541262794 0.4818425305490584 0.48700502689121855 0.4880898941525276 0.480675406748187 0.48210075626519333 0.4810705933239125
4.78 0.48749196009166185 0.482059162438688 0.486959497717224 0.4876184344268848 0.4802796437510728 0.48340581951338285 0.48080092748332054
4.8 0.48663015460278786 0.48149239479941136 0.4860041880872311 0.48628872687301866 0.47986961268104106 0.483888739049854 0.4803882449417754
4.82 0.4861729627423579 0.4809624496110696 0.48558161128848004 0.4861080800607173 0.479445485823369 0.48277440096210333 0.47995652922248444
4.84 0.48536530746736567 0.48057773153515493 0.48473484780563497 0.4861147823743175 0.4790077912092325 0.4831779525848621 0.4795773390706229
4.86 0.48383920710595774 0.4793515658923486 0.4831995807046207 0.48547339297948644 0.47855652763621015 0.48069053442798626 0.47854606025201063
4.88 0.48436399350278103 0.4788530090387643 0.48367035213691484 0.48531054318349 0.4780907196980967 0.4825360497239247 0.4783501332769694
4.9 0.4854250901710807 0.47831143690490846 0.48469377020262505 0.48554731566201637 0.477609443452807 0.48248642158238525 0.4781629895534888
4.92 0.4842920103420925 0.47787004459168914 0.4836141366880084 0.48434187563430253 0.47711312353660507 0.4821811322886278 0.4777368101299665
4.94 0.48281222480686686 0.477961004307156 0.4820046817834745 0.4833446663974656 0.4766039182758013 0.479971578938356 0.47719912788953406
4.96 0.48292608264575226 0.47756067322976864 0.48220892821804506 0.48293890269318274 0.47608456207389466 0.4791418565331948 0.4770011238742471
4.98 0.4833738466586074 0.4770622660591489 0.4825709916479811 0.48264872809665105 0.4755573256229248 0.4787680702776367 0.47682921603793
5.0 0.4815872926627978 0.4764462373996166 0.48081694738867964 0.48156601729397164 0.47502439054145384 0.4773704588799761 0.475789558652255
5.0200000000000005 0.4816015931212164 0.47588671223029216 0.480687905114231 0.48205211236563833 0.4744879603806005 0.4777092414753756 0.4752932862893722
5.04 0.4804899891296606 0.4753082435874157 0.4795942002251388 0.48143195040913606 0.4739495853283392 0.4775236469733382 0.47471612403093294
5.0600000000000005 0.4793034547483467 0.47467155448125514 0.4784242656695538 0.47979917513459575 0.47340951715921253 0.4758488546852378 0.47412338790007047
5.08 0.47973450476973684 0.47477192572996657 0.47879123340661406 0.4797396038259256 0.4728669120349501 0.4754553175192773 0.4735041208513148
5.1000000000000005 0.4795829990416375 0.4748658606824509 0.47886754508251866 0.4795813615443748 0.4723208396554079 0.47701998384560185 0.47325835357379076
5.12 0.47786802048326926 0.4737412267717126 0.477148281073646 0.47861409749943773 0.47177113095715895 0.47441793512474456 0.47229260737209633
5.14 0.47658727437136517 0.47346594516082213 0.4756908447433191 0.47718444446967284 0.47121854951620107 0.4740388319697015 0.47175067844556207
5.16 0.4766173434054265 0.47339677567911514 0.4756486229504762 0.4766160202899262 0.47066411908046135 0.47266001793977663 0.4712801283114248
5.18 0.47660022622103676 0.473451665412338 0.47543287855618716 0.4766204107072877 0.4701088208485615 0.47230339629100765 0.4707149327643575
5.2 0.4763924442151638 0.47243045564181857 0.47537003076785944 0.47679438859073847 0.4695537787253609 0.4717447832807981 0.47013755082816394
5.22 0.4745457283066719 0.4712733171310975 0.4735584158671297 0.4753402110581432 0.4690003248149329 0.4728676275403269 0.46962601292882233
5.24 0.47423029411955797 0.47076783419681717 0.47325685580626353 0.4754134347743265 0.46844940903456994 0.471706535875359 0.4689872194823745
5.26 0.4741061001011851 0.47029077821644366 0.4731514755009806 0.47487664148517134 0.4679010519221057 0.4706906837439595 0.46797231501564673
5.28 0.47340048632183107 0.46991413227754014 0.4725205665222101 0.4736971855151096 0.4673544871961305 0.4698018531457601 0.46784095125408537
5.3 0.47227158162111404 0.4682271546250533 0.4715760249268663 0.4734019627850816 0.46680891617277276 0.46863802818028266 0.46734647372711063
5.32 0.47125281983029776 0.4670584745982749 0.4706804003477362 0.47256466120679297 0.4662643564109895 0.46917397791350607 0.46677972708010906
5.34 0.47150247676150253 0.46692254916005516 0.4708832265100597 0.47180424045824615 0.4657213689980666 0.46872377172641727 0.46641759663289567
5.36 0.4719009841592486 0.4672083768225739 0.4710703724514782 0.47097864459977484 0.46518008207433265 0.46801858691432097 0.4661654034034246
5.38 0.4706391062640522 0.46631727741661094 0.4699218842210811 0.47025001995326104 0.4646402412749401 0.46712416970175075 0.46548897452038573
5.4 0.47058010315429094 0.4651814380459624 0.47004961416440677 0.4708225920209507 0.4641022157659997 0.46667921493787096 0.4652207484937684
5.42 0.46916043196243357 0.4643602047108665 0.4683907430115078 0.46949904677170595 0.46356731772515936 0.46679826157001836 0.4644571466788871
5.44 0.4683308869668344 0.46395694456374603 0.46751207168284487 0.4686090521331306 0.46303669300070005 0.4653982353732595 0.4635037246254909
5.46 0.4683610305795728 0.46380102793099626 0.4674822134464595 0.4684253568673065 0.4625103820386713 0.46313413852580376 0.46293122080431265
5.48 0.46804846710217335 0.4631896510882737 0.4673755103910844 0.4682701155302468 0.46198757298269927 0.46395349295270255 0.4627298917845677
5.5 0.4685464142162319 0.462546106422736 0.4681071032158154 0.4687759603475547 0.4614679219270691 0.4636551600064147 0.46250804345177776
5.5200000000000005 0.4676798496941858 0.46277078711578873 0.46715266766731633 0.46721589432565286 0.46095192734991713 0.46392513449587286 0.4621384922687113
5.54 0.4674597702796815 0.4630912127258599 0.46694118702989 0.46639312366239105 0.46044005447008207 0.4618453535280833 0.46163175140755075
5.5600000000000005 0.4673282317302425 0.46273879756118286 0.4668943723846896 0.46589797186197424 0.45993190910667475 0.4609510994175628 0.46121292860229707
5.58 0.4669015698976918 0.46125003575433127 0.4665665405154512 0.4662296891057988 0.45942672830924935 0.4614585335116779 0.4603574372443172
5.6000000000000005 0.46671699054294025 0.46055848939534955 0.4665373718511124 0.4661409912845656 0.4589245048018758 0.46172168496503513 0.4601399557647635
5.62 0.4664844737230066 0.46117747876239273 0.4664010169913594 0.4652320289465477 0.45842579474978734 0.4624317362081314 0.4599476937002619
5.64 0.46646619551822094 0.4606680100118527 0.4664231945940033 0.46503462697208775 0.4579305359581954 0.46128943659549393 0.45897054917562025
5.66 0.4663214953863747 0.45996967641080655 0.46628023827341325 0.46524732218317283 0.45743750875623285 0.4603003321678234 0.4584762815133875
5.68 0.4658119089526804 0.4587620314001488 0.46612627141657054 0.46536242506667963 0.45694530181351717 0.4601969649483796 0.457911057184482
5.7 0.46496187913571174 0.45803861080541897 0.465345387035492 0.46382370060476014 0.4564535165070138 0.46100482341041 0.4580843799640278
5.72 0.4645609637768055 0.45731118491201656 0.4647586382540295 0.4632076451231703 0.4559624584341948 0.4595937406044886 0.4573898089258159
5.74 0.4643247651204796 0.4573998716947601 0.46447373081892224 0.4628128036764992 0.45547242760923295 0.45837743676297726 0.45669379829771695
5.76 0.46349492952030896 0.45717339127150264 0.46361536325881114 0.4623491813796584 0.45498368593876637 0.45790914920658926 0.4564316520336074
5.78 0.4635035174487846 0.45531592114244396 0.46390543486865765 0.46290979301005564 0.4544972199427219 0.45856060860301395 0.45559788079966707
5.8 0.46253085696270196 0.4560499120762582 0.4628415157136579 0.4615390607700248 0.4540147468881314 0.4588238584094317 0.45541385494180514
5.82 0.46197596047979195 0.45649325014714687 0.4619660887409586 0.460999266199012 0.4535373784427711 0.45861170679424346 0.4550128366133846
5.84 0.4616977905093206 0.45617752760583785 0.461608250403155 0.4608411552919451 0.4530649288667402 0.4577300318898083 0.45451523304549535
5.86 0.461275139049953 0.4555269364557109 0.4612779307493297 0.4601459269601775 0.45259630089160696 0.4567775455644067 0.45427078965304585
5.88 0.4611567738236709 0.454836197642744 0.46149690061082643 0.4603664940694113 0.45213082560068174 0.45662569501594985 0.4534487430223799
5.9 0.45970102193610374 0.45385963714611016 0.45996611476516724 0.45933734869712795 0.4516685485188783 0.4566525582411811 0.45278736457285396
5.92 0.45847949882998984 0.45345575972594315 0.4586455127552977 0.4580482953394222 0.45120927420608586 0.45453105559529383 0.4524236931068558
5.94 0.45844497563981595 0.4532500983807999 0.4586671793273159 0.458236672388565 0.4507525011658864 0.45479112444255343 0.4520293961483454
5.96 0.4576088668312083 0.4518573577132813 0.4578872744088195 0.4575883437812682 0.45029848392700955 0.4545387882277341 0.4515257373622634
5.98 0.4569641425740291 0.4515681524565303 0.45747575070022695 0.4568405154210718 0.4498486405147409 0.4534634051368641 0.45085936290846057
6.0 0.4563823160076046 0.4521169811948691 0.45684043887427356 0.45609797385009526 0.4494041147334127 0.453023499886909 0.4506274391483641
6.0200000000000005 0.4553633042470361 0.4517229788400567 0.4560072297313896 0.4552590839199298 0.44896449081567397 0.45290878381160155 0.45017742203883515
6.04 0.45539452707273015 0.4515544094700646 0.4558280778687969 0.4553370219227099 0.44852836939012386 0.4522480156087681 0.44969511023050224
6.0600000000000005 0.4546739683325379 0.45099408920637546 0.4550761026679932 0.4550058247465042 0.4480947683188255 0.45185469811316487 0.4488022813391974
6.08 0.45483122803331943 0.45088778907160926 0.4556716146965867 0.45468586531986166 0.4476635279771579 0.4533651694599534 0.44862460664106685
6.1000000000000005 0.45388259642762746 0.4495658625330908 0.45467637997341853 0.4537231826427821 0.44723469334913074 0.45250442457856627 0.44803694794401205
6.12 0.4535483972466515 0.4483039364978752 0.45422889155442003 0.4534538392596487 0.4468082650574772 0.4532828914774488 0.4475849038047374
6.140000000000001 0.45380811886157635 0.4487336722757563 0.45439996983256115 0.45332664497627567 0.44638454558752766 0.45347337979749125 0.4474552156426187
6.16 0.4530337789110728 0.4480212145994946 0.45353598044885973 0.4528651356831565 0.44596482061604625 0.45231749526375375 0.4468906206734241
6.18 0.45219545560920715 0.4478277969391836 0.45270496752128203 0.4518037322386507 0.44555142801198844 0.4501934260175114 0.4463329794592324
6.2 0.4508420582736942 0.44799781400347854 0.4512502996619494 0.45056064890461267 0.44514667358184523 0.44973429227343864 0.4462166835862393
6.22 0.45021746149857744 0.44739050172626765 0.45062043415912567 0.45059841853930727 0.44475189671529597 0.4489214206294024 0.4454165174260338
6.24 0.4520028223990787 0.4482752687343934 0.45223325784223506 0.4513392648512575 0.4443675974562349 0.4499197874198299 0.4458301533051523
6.26 0.4514558085799724 0.4474549647232395 0.45192566292003244 0.45134744095290835 0.4439943430375931 0.4490333905636083 0.4451653191528752
6.28 0.4509187138052553 0.4469545154243515 0.45163591172443 0.4509350129462455 0.4436334736286029 0.44825006187835137 0.4446893237494918
6.3 0.4499927297372611 0.4466725359842041 0.4504902876978428 0.45034315463185576 0.4432867462678783 0.4478000711579345 0.44454268065635943
6.32 0.44968802514372985 0.44601637656072557 0.4501771402211342 0.45067026485474 0.44295507173230286 0.4470913189974176 0.444044579292339
6.34 0.4503115070622118 0.44569454114907997 0.4504952571020192 0.4510505029085466 0.44263834891904447 0.44613831351144156 0.4437316402671843
6.36 0.4507058174279911 0.44622794042187225 0.45098148524836584 0.450646400700694 0.4423364072709778 0.4486436740359107 0.4441209374550293
6.38 0.4504312207245227 0.44577947499306425 0.4509011035230652 0.4500309313264154 0.4420496583827851 0.4471827908039825 0.44395713738401327
6.4 0.4499423205373332 0.44425867138885683 0.45036282781762815 0.4504352330960188 0.4417784955388444 0.44685404107845356 0.44289415151903677
6.42 0.4498138883578961 0.4439085868811141 0.4499077668160361 0.4500822424028434 0.4415221160217809 0.44698462760451574 0.4423326132709246
6.44 0.44984112641990165 0.44445457088412854 0.4498362110861551 0.4491116500958946 0.44127886328776894 0.44638977221042214 0.44281029473460165
6.46 0.44896195447975024 0.44436986651693644 0.449192028118874 0.44832515120397065 0.44104791166030516 0.44678230366977284 0.4423617473136379
6.48 0.44838250055994316 0.44539168281781155 0.4486676575700878 0.4477255893437856 0.4408299288390293 0.44729107069031543 0.44246890410927686
6.5 0.44769169825511707 0.44419506985454926 0.44770076998745495 0.4481053869070789 0.4406255673015975 0.44566299522007846 0.4416577454739997
6.5200000000000005 0.4474060318157584 0.4433604948679086 0.4471728352950942 0.448346416343193 0.44043358979088454 0.4442122260428591 0.44125610068977256
6.54 0.44722780160226494 0.4428799578583689 0.44718816797126926 0.44774807225631097 0.4402517450885061 0.44528546237902666 0.44132375660529705
6.5600000000000005 0.4467445537493651 0.4434279660566939 0.4468206797604166 0.44776661897975234 0.44007890807471256 0.4449512154279854 0.44088395679260645
6.58 0.44715181198101 0.44324611482761983 0.44723559629529214 0.4480032178794549 0.43991533021982393 0.4454724094434393 0.44073744399750436
6.6000000000000005 0.44782971952440936 0.4431389230449787 0.44763366298723073 0.4482323967580586 0.4397602998038055 0.4458311809628964 0.44056819799551816
6.62 0.44697930767027483 0.4430122500348588 0.4466454861515495 0.44728717733802253 0.4396111163400345 0.44329435411075 0.44031142786022825
6.640000000000001 0.44670060960939056 0.44347882407942346 0.4465226464487308 0.4466639228484897 0.43946544268328597 0.4427838343384637 0.44063428683889067
6.66 0.44663425595929673 0.4432806090996667 0.44669714315977016 0.4469180646868089 0.43932341784861145 0.44358289226717296 0.4402128482847644
6.68 0.4457123471139323 0.4433135136114865 0.44562098504385245 0.44597288393183937 0.4391860884323331 0.44337092121197735 0.4398857157784924
6.7 0.44576216831710486 0.4419261717651282 0.4453722696984243 0.4463681763416696 0.4390521154408262 0.4432551599324744 0.4389906601115396
6.72 0.44632957566811265 0.4419758191774282 0.4458743093545495 0.44655440806115615 0.4389179021070007 0.4438559026646267 0.4390981649506314
6.74 0.4461028383174237 0.44159331309958305 0.44571179604019523 0.4463228419021261 0.43878096226706065 0.4441874541164291 0.43947035989025574
6.76 0.445932047527347 0.4425343145054231 0.445678854379915 0.44644951869865956 0.43864184229275094 0.44409542394497914 0.43930350097105797
6.78 0.4456322755878777 0.4418884087340252 0.4453303148069128 0.44618151053953586 0.4385016992550413 0.44297681163387725 0.43876347813898126
6.8 0.4470673739145698 0.44166386332025 0.44661817673012255 0.4468757637912201 0.4383588925620733 0.44304924761303477 0.4386913066445509
6.82 0.4470507425389236 0.44170603281369064 0.4464189031129479 0.44717990804548 0.4382105469555461 0.44417384326680903 0.43872399411376123
6.84 0.44610102506498506 0.441779841881964 0.4455672418092818 0.4466513062491297 0.4380563282832475 0.4428801165247919 0.4383975949639602
6.86 0.4454258002050555 0.44202664509633227 0.44515985804355057 0.44642083121116133 0.43789824454349413 0.44113551347356206 0.4381696655429407
6.88 0.44539673994505286 0.442046456567749 0.4450231144362132 0.44597758553215694 0.4377367111365925 0.4422177934604293 0.43810113557423846
6.9 0.44517855141906576 0.44153108593225526 0.44446868830354663 0.44529000781599026 0.437568862601008 0.442699941214702 0.43786962102649124
6.92 0.4455746443807786 0.44101507456245037 0.4447086485137651 0.44569606893541464 0.437391442195823 0.4420738185796671 0.43799490157306736
6.94 0.4443654851944076 0.440454352402771 0.44367064174064563 0.445274989047541 0.4372039362027429 0.44110697950868155 0.4373694979640714
6.96 0.44469309125975426 0.440461995996835 0.44409146786171855 0.44573458388960974 0.43700779556446506 0.4415105114240086 0.4372550081989771
6.98 0.44474927642418227 0.43985909242726823 0.4440199587434526 0.44521301741473773 0.43680287226987213 0.44188866020681716 0.43702742089776714
7.0 0.4447560837217744 0.43979424374413223 0.4438137156582927 0.4446211220579188 0.4365865128158098 0.4409321296155666 0.43696661416514976
7.0200000000000005 0.4437825169225549 0.43948135808161076 0.4429451343909585 0.44451266361837005 0.4363567098958455 0.44189481786398427 0.4363978429103789
7.04 0.4448423705107787 0.4391953411526306 0.44425622169523665 0.44559926057825827 0.4361143272885145 0.4422975267591966 0.43642509608507507
7.0600000000000005 0.4440678237162738 0.4385372505429113 0.44369193905655857 0.4451628262890347 0.43586138481329323 0.4407998199146825 0.4358471675853192
7.08 0.4444414278063686 0.43944467757708566 0.44375240529733256 0.44484659548121297 0.435598595284139 0.4407381844251425 0.43608002641991483
7.1000000000000005 0.44418305585114454 0.43942329520738166 0.44328944401795567 0.4444423308192026 0.43532575212265523 0.44228629854761037 0.43588427242716543
7.12 0.4446153625988569 0.43810102778898524 0.4440352604651182 0.4454500104453491 0.4350436833171316 0.44226537161307905 0.4351241179272574
7.140000000000001 0.4444780373626794 0.4382255667085425 0.444061040907258 0.44560837955240173 0.4347549915747529 0.44189496818416973 0.4352173046911993
7.16 0.4426402371475119 0.4377704595194443 0.4421532975862963 0.4439123240488493 0.4344625469482755 0.4410824440337143 0.4347801677547675
7.18 0.44251386633652956 0.43820998489142726 0.44159094357793355 0.44319257465266115 0.43416751447172325 0.4407680458690814 0.4346263444001409
7.2 0.44274363615421736 0.4377482673809202 0.44169727347569593 0.44322321169960816 0.43386959193006663 0.43959772105941225 0.434266668429636
7.22 0.4416548933614767 0.43636458796977085 0.4407501012551635 0.4433977088045113 0.43356897198203465 0.4396465495458333 0.43363684403658403
7.24 0.4414942358264045 0.435814290781873 0.4408707552822227 0.443904429849058 0.4332670426896629 0.4383714455622958 0.43334757987900124
7.26 0.44128285226598496 0.43608092384866254 0.44068793364467884 0.44316110610133097 0.4329654056668103 0.43842748925084063 0.43284808199474767
7.28 0.4412536779354804 0.43669854264175506 0.44035813686362574 0.44234411292299136 0.43266505294594 0.43822089719272533 0.4327285072758256
7.3 0.4401706734508695 0.43637829708812137 0.4394317497987267 0.44105983244444175 0.43236642821203863 0.4367626884794833 0.4322565819321798
7.32 0.43967595048212743 0.43472818300274774 0.439137715723781 0.4410107395858234 0.4320699909389374 0.4369887198479512 0.4318400813434734
7.34 0.43904041521978304 0.4341651817513966 0.43850314544002267 0.4409104567732912 0.43177662746939965 0.43656561415540374 0.43124645167908326
7.36 0.4392971344376293 0.43500243199872773 0.4385253526433224 0.4402329518583916 0.4314875759579617 0.43677090051939554 0.43123625316808983
7.38 0.43956142186673164 0.4360482074493437 0.4386431297060602 0.43995101253140195 0.43120371654858386 0.4367325110129996 0.43119837084492846
7.4 0.4389262658868034 0.43459038787473375 0.43829973631742136 0.4397198588104444 0.4309252768793624 0.43631982218045345 0.43054757402073573
7.42 0.43883367419810204 0.43300483649869087 0.4384105185512649 0.4403662567215994 0.4306524493432536 0.4371336321806959 0.43024231217178566
7.44 0.4380923582404965 0.43283773404425363 0.43778682110860406 0.43979437092178614 0.4303858554632052 0.435858381802862 0.4300714057694931
7.46 0.4380591401702777 0.4332331264313411 0.43763970566767335 0.4389809207979371 0.4301260523703503 0.43593256623461263 0.42971508017527443
7.48 0.43783926158130515 0.43433446310644963 0.43727899682412247 0.43834548676888424 0.42987286634323163 0.43625460613295935 0.4297120195741596
7.5 0.4371823846843909 0.4330287927334 0.43669867639043697 0.438339771378874 0.42962542353423955 0.43303615884652474 0.42926414461094337
7.5200000000000005 0.4375578379037876 0.4321438625944097 0.4373153044382884 0.43914095604787745 0.42938249417100194 0.43546209017179155 0.42936040608778286
7.54 0.4374207541145687 0.43150029345274077 0.43716590646449 0.43915633325707926 0.4291424720371127 0.4356037368166347 0.42895612669398225
7.5600000000000005 0.43688678141099097 0.43194707364082413 0.43629778581182665 0.4383581589178675 0.42890341432615403 0.4329257576247652 0.42858637561343976
7.58 0.4355000640349339 0.432237243128203 0.43482212353335503 0.4374516271911125 0.42866383910103517 0.43167267560162864 0.42813712968418044
7.6000000000000005 0.4362865823863604 0.4314113607886824 0.4359077181638706 0.43844685802959893 0.42842308167939436 0.43199125767398605 0.42774456056722254
7.62 0.43614911000271905 0.42998489149402125 0.43595792272431694 0.43861562086294575 0.4281807613564473 0.43359890230878284 0.42722425894990906
7.640000000000001 0.4353255163925503 0.43044233239250623 0.43498347611255916 0.4374575976681151 0.42793654520133995 0.43259047561341996 0.42735569859144873
7.66 0.4353121614004175 0.4303332362706801 0.4347699062524558 0.43678591963940255 0.42769045536865485 0.4323256693092255 0.42730253470844476
7.68 0.434059792051272 0.42990469577199286 0.43352363529166954 0.435721953667225 0.4274428892573691 0.43072869522876256 0.42684341913392587
7.7 0.43389855059228083 0.42937800145039196 0.43355202478194593 0.4360617812904802 0.4271943267921147 0.43229314829967586 0.4265058570116326
7.72 0.4340018545942435 0.42902565607438364 0.4337187275395181 0.4364439514715475 0.4269449095560538 0.4329357388242547 0.42632909348370074
7.74 0.4343239895890902 0.4291418297048488 0.43401459454300556 0.4361338637667827 0.42669426687886775 0.4313987217403291 0.4265244770921799
7.76 0.43303042332101044 0.42906471198488505 0.43267323646338224 0.43488955895681525 0.4264418383007446 0.431518946978048 0.42567351248270124
7.78 0.4332949069953166 0.4295026042145581 0.43308875497092647 0.4349801807318749 0.42618730533961324 0.4321085176992214 0.42539679092398236
7.8 0.43304050186626536 0.42867228905275206 0.43315055836993305 0.4343011422606478 0.4259308942733812 0.43311502828562587 0.4255602814821032
7.82 0.4331630109484302 0.4279815865871212 0.43332452797319654 0.4347157860426805 0.42567332835618144 0.4328617909987595 0.425314659130648
7.84 0.43322677159775363 0.427109283210921 0.4334875275903251 0.43460648933606616 0.4254153100101357 0.4323344903492352 0.42481623653596756
7.86 0.4330877572638152 0.4266576571597298 0.43330430573934925 0.4342661791771221 0.42515711720078825 0.43123268095949857 0.4241039932107575
7.88 0.4322300631830384 0.42622146230558927 0.43268876529793754 0.4335900562458063 0.42489920601518777 0.43008378244442236 0.4237008660174676
7.9 0.4319058844310074 0.4265556261896947 0.4326851874281524 0.4334159932389865 0.4246425981106769 0.4314717372298224 0.4239702651182954
7.92 0.4315492250451369 0.42645968191585093 0.43242529231179766 0.4330662636213942 0.42438843942400695 0.4325327855117804 0.4239167842401215
7.94 0.4320943801929917 0.4264784796711688 0.4329858962205373 0.4333595382900996 0.424137328506506 0.4321413551145493 0.42355762638597744
7.96 0.43207220436542526 0.42642877138132423 0.43278970965403585 0.43296597000713644 0.42388927910238944 0.4298379542489827 0.42344427323264283
7.98 0.4313353000814257 0.42592228907175583 0.4322777669925058 0.4325374634979808 0.42364409769053035 0.4298626544234295 0.42293489541284146
8.0 0.43061104373766645 0.4261736817829185 0.4316353686361941 0.4318110685204299 0.42340214703750784 0.43036532474082223 0.42272561366060446
8.02 0.43005606389570716 0.425685399311321 0.4310074488011988 0.43174679294725665 0.4231648681413228 0.42941179350210607 0.4225723866599244
8.040000000000001 0.42968791460323064 0.42450384920419726 0.4303889807732299 0.43178810985057675 0.42293334514386016 0.42856314383751365 0.4219865579478372
8.06 0.4305603792618371 0.42431326092062466 0.4311878622580864 0.43240165952447296 0.4227068860503531 0.4295232534277551 0.4217304364059031
8.08 0.42968337180169236 0.42557744206101566 0.4303453988910766 0.4312371167131351 0.4224841574378305 0.4293869158227281 0.42202899877459304
8.1 0.42842565311603964 0.42558137159451787 0.42904276461028695 0.4305468409381303 0.4222653659299526 0.4290290259301812 0.4214231264178665
8.120000000000001 0.4292523271952873 0.4250363661875572 0.4299274936759374 0.4310012434248985 0.42205218422989876 0.4281688535727574 0.42130970998661627
8.14 0.4291703150729113 0.4240712786911111 0.42991883228325645 0.4309191076289533 0.421845432887224 0.4287971010309896 0.42104856910911365
8.16 0.4293155883869381 0.4240234632949754 0.4300206618302517 0.4310017566588567 0.4216439061037473 0.42860535299823704 0.42096523160193655
8.18 0.42915564169131487 0.4237730096894183 0.429735483584846 0.43062290529852665 0.42144621936522525 0.43032285782254026 0.4208061537548737
8.2 0.42861688815081544 0.423792570079358 0.4295950870239052 0.43052016892768746 0.4212531883641125 0.4297891357625652 0.42053270566673295
8.22 0.42834108003750093 0.42345921679912807 0.4296232084990798 0.4305246694299988 0.42106725596333566 0.4290895884541413 0.4202672770158023
8.24 0.4282944146000481 0.4223140725277111 0.42945755843024974 0.4309386045357291 0.4208893875689622 0.42828943960390514 0.41972191848766377
8.26 0.4275946000946553 0.4219728675934536 0.4283936217006772 0.43095811768006426 0.42071817298834435 0.4270958006972279 0.4192291469084128
8.28 0.4276090672504751 0.4226755002895695 0.42850259989053824 0.43077824637212053 0.4205524499877665 0.42729992655969506 0.41931028334631654
8.3 0.4269830656609246 0.42284084284857076 0.4280289296683873 0.42986073617661213 0.42039347406479616 0.42876806360243946 0.41928555476539114
8.32 0.42703309566235925 0.4214131892714799 0.428291236506875 0.4301957641705844 0.42024308316628867 0.42695925852272787 0.4187263569494257
8.34 0.42808642813400466 0.42104105125765096 0.42894587886328084 0.43050114765623004 0.4201005700946992 0.4282893438143341 0.4192736133048917
8.36 0.4262865922283454 0.42145064665212495 0.42675592721746264 0.4292308715765479 0.41996272343747154 0.4268064149274635 0.4190437625233785
8.38 0.42584537547278933 0.4220035943232751 0.42644720128253955 0.42876389678262816 0.41982697670119185 0.4265700073953163 0.419144850867627
8.4 0.42565707808056014 0.4217851078297861 0.4264213531525325 0.4289169790132723 0.4196935604844912 0.42550447216138565 0.4185407618009047
8.42 0.42553081319921604 0.420770613924241 0.42628786606909164 0.42886924730846426 0.4195635597514672 0.42462442537038564 0.41792421470560714
8.44 0.4270879458578019 0.4217935508063723 0.4275890423605091 0.4290592487230304 0.41943589541099563 0.4268284604027984 0.4186699008508511
8.46 0.42605546829465585 0.4227207045572683 0.42642032946764336 0.42786142392314475 0.41930802032858266 0.4257777994253865 0.41886124507429
8.48 0.4258042544013635 0.42261998515138205 0.42626569034209066 0.4276903567120576 0.4191793652120695 0.4251046329269749 0.4186861798122672
8.5 0.42555392035082895 0.42179539439870856 0.42626308630145204 0.42750492358597797 0.41905196141119844 0.4253720386595404 0.418206106923864
8.52 0.42673948561501307 0.42080196055835783 0.42732823045406637 0.42821045399691515 0.4189272243933035 0.425991315292864 0.4179228947220869
8.540000000000001 0.42542631233774836 0.42086514358886007 0.4256388856777635 0.42673279916372336 0.4188038211423023 0.4253261155306136 0.4179965906013358
8.56 0.42460005780438226 0.420621147623821 0.4247819492384674 0.4262993605335598 0.4186796371697812 0.4238222407892863 0.4176318014614888
8.58 0.42464941987142346 0.4201651573364962 0.4253554908736707 0.4267568968691078 0.4185547479338824 0.424624623932538 0.4175280467016128
8.6 0.42475542210349787 0.41976085824336123 0.4256061099501578 0.4270387724605268 0.4184309542005847 0.42461647465194025 0.41724950192991533
8.620000000000001 0.4252229114194252 0.419866947095287 0.425819043881888 0.4269652941245925 0.41830905956591546 0.42354805381776056 0.4170620028207484
8.64 0.4245616189097754 0.4199658271935556 0.42475810457848445 0.42639115380860226 0.41818789523832817 0.42449399275115285 0.41677805019882147
8.66 0.4242414363033433 0.41958981401422135 0.4242937110587342 0.42619303694099225 0.41806634824250244 0.4239103748238436 0.4168761042931615
8.68 0.4233029416859846 0.4183440852367906 0.4234863255278832 0.42562232578488907 0.4179450072878638 0.4232977903395625 0.416407525002328
8.700000000000001 0.4229119280780788 0.41742906905144134 0.42305937778443903 0.42542342751914697 0.4178245340236757 0.4220067686791818 0.415825775055418
8.72 0.4236058332378311 0.4178643280916921 0.4234106007483165 0.4258462824785546 0.4177034674090722 0.4228296190335711 0.4156815368152544
8.74 0.4236057981693929 0.4177130425390598 0.42305432843578095 0.42574686938699846 0.4175788379746736 0.4227364250085793 0.4158616159666487
8.76 0.42329571536147015 0.41728812766658263 0.4228570613214069 0.4256389894480992 0.41744889473366265 0.4236171138476816 0.41576553159131313
8.78 0.4229399812897936 0.41691075344798667 0.4226643884933944 0.4250268073341181 0.41731398533022207 0.4235046939060333 0.4153763653935703
8.8 0.4227305045884562 0.4169059574219415 0.4223399802299277 0.42483052512520963 0.41717465253018954 0.4216059979218386 0.41506906037446545
8.82 0.42325746035613276 0.41797427747704424 0.4225844116613548 0.4248088327671915 0.41703011192512973 0.4216963302019956 0.41527403154907677
8.84 0.4230584488649333 0.41783761917058454 0.4222960950762033 0.4248453351748173 0.4168795832881424 0.4208332689471425 0.4152058861205291
8.86 0.4222912812386316 0.4180261381782382 0.42174497545591 0.4239275019802225 0.4167243689290363 0.4203853370321667 0.4149675143836412
8.88 0.4221611108616224 0.41801310608645664 0.4217842447264981 0.423187354887058 0.4165670071476834 0.4202023438720112 0.4150774933041846
8.9 0.42247009198861607 0.4170989144790069 0.42191124910696 0.4240821039996901 0.41640875287179874 0.42021092665741006 0.4143093692502913
8.92 0.42209364613959693 0.41714025056447984 0.42111050676367545 0.4236534779158005 0.4162490485014257 0.4215832875708962 0.414350136371453
8.94 0.4221163165850171 0.41660469447807974 0.421057316786272 0.4234194541220451 0.416087591930386 0.421101902803732 0.41431729640978776
8.96 0.4224644400541365 0.4161723163854476 0.4218110551569489 0.423513634605879 0.41592569781618816 0.4200953638687549 0.41420226471978794
8.98 0.42182549001751807 0.4164688099951102 0.42144738244206653 0.4228898401987595 0.41576487338083035 0.41977741373008065 0.41416997050947396
9.0 0.42130350102465725 0.41685908607682887 0.4208397730069255 0.42250623506456275 0.4156049130448453 0.4198198221136985 0.41424519364212925
9.02 0.4211900649070862 0.4165186494144909 0.4203542291889521 0.42276682141614247 0.41544450904645014 0.41948449816900685 0.41390572738479586
9.040000000000001 0.42207522607299425 0.4163600963248743 0.4210768608375805 0.423074497849402 0.4152835686417134 0.42004544896688345 0.41434561818891463
9.06 0.42216299779364036 0.41644896912024126 0.4215569676975374 0.4227942050780417 0.4151239648724948 0.42179229268928464 0.41422013635366745
9.08 0.4209409552309439 0.4163003390404423 0.4206322091100353 0.42135121346354737 0.4149674230398539 0.4198100565978022 0.4141710162796741
9.1 0.4219876605963495 0.4162611341900603 0.42143758025863465 0.42253495656315243 0.4148137440269269 0.4207052044709367 0.41389243685726784
9.120000000000001 0.422062774430719 0.4161763295824794 0.4212534289711239 0.42237308594283096 0.414661831235446 0.4212089828102072 0.41385978693969855
9.14 0.422156615611145 0.41508498620168754 0.42135082888263353 0.4225192016188374 0.4145120565422338 0.4213540318286207 0.41361014952641617
9.16 0.4201859591781662 0.41452181080863115 0.41981774526514354 0.4211031016313376 0.41436627646435115 0.41912990507909165 0.41290385512228794
9.18 0.42067894109084486 0.41517701489170633 0.4206107643859363 0.4210015436078632 0.41422551139214375 0.42045875135061545 0.4131923482272249
9.200000000000001 0.4222825783216136 0.41587656581088256 0.42192029062748554 0.4220287302555639 0.41408882561096066 0.4209299487195421 0.4135253959138383
9.22 0.4224530870377491 0.41501214475032877 0.42187415775242226 0.42211455515152413 0.41395504013270995 0.4209204056727049 0.4133027534850588
9.24 0.4219466079853796 0.41529145643683457 0.42139038413647095 0.4218562038458116 0.41382488250116434 0.42112100416825915 0.4133439129860583
9.26 0.42091174619197014 0.4154492206126913 0.4206938509230898 0.4211140934452096 0.41370044569178965 0.4205097806134618 0.4133122229070126
9.28 0.42077334539993533 0.4152533242242729 0.4206701261579247 0.4212284762988067 0.4135827124545149 0.4204795165496894 0.41311854686056076
9.3 0.42104392206754504 0.41496913907440464 0.42049880895394787 0.42110683652090725 0.4134706839511771 0.42077914338914657 0.41302060636625265
9.32 0.42211082619944235 0.4144787402880435 0.421424906772727 0.42149027489677476 0.4133630776870207 0.4208908328609701 0.4131329640479128
9.34 0.42112538976920894 0.41422008404541727 0.4207217628714549 0.4209522293398366 0.4132599894552134 0.4186924570842744 0.4129617318508757
9.36 0.4200421382259921 0.4144135895958239 0.4199655140054056 0.4198287692633771 0.4131618864576413 0.4187636937566427 0.4127592833395584
9.38 0.4204076379802929 0.41397977678528636 0.42042585058209164 0.42019912936226095 0.41306758948546607 0.42008647214274203 0.41239947350524464
9.4 0.4209326101970056 0.4141365925645314 0.42059273786940987 0.42005952650388456 0.41297439364572414 0.41907680998692004 0.4125519597723599
9.42 0.42102035712658165 0.4137473783821739 0.4206542520806666 0.420516203607586 0.4128796372775195 0.42023900511374124 0.4121836773431106
9.44 0.4213196147549348 0.41434728219378014 0.42111291392793876 0.42111011088974426 0.41278166583773274 0.42016672119181103 0.41218809569459774
9.46 0.420868413907764 0.4146116957731887 0.42081392699626646 0.42091095314234755 0.4126792495114804 0.42072555708032744 0.4121616434532552
9.48 0.42151128870052884 0.41405085016363347 0.4213483091380223 0.4216185613711279 0.41257055802216175 0.42041617657782293 0.4119332514780817
9.5 0.4214647431138718 0.4140876713049575 0.421006914969927 0.4212371351431093 0.41245312090704106 0.421549780450312 0.4121751470721706
9.52 0.42151310817747795 0.41330119723427927 0.4210521018814751 0.4214392518716639 0.41232446585308685 0.4223263170336721 0.4121238546946457
9.540000000000001 0.42153900237707503 0.4131379851527121 0.4211510518804559 0.4217233970781124 0.41218316616549905 0.4232856184112433 0.4119226943154819
9.56 0.4208132948415393 0.41283304109741004 0.42066046137948526 0.4213017892795845 0.4120291487236285 0.4196646221779465 0.41139467254187595
9.58 0.41979834046023 0.4125858457362866 0.4195964826176426 0.42057822189896676 0.4118628747287453 0.41722131070034735 0.41098561697097813
9.6 0.41978527799953996 0.4125932091603232 0.4195834453365081 0.42021405899029074 0.41168433522488446 0.41855704569293173 0.4109506873943996
9.620000000000001 0.4193234096157281 0.4117622254027405 0.41907962386341735 0.4196776311311235 0.41149291631346435 0.4181423058835895 0.4105009682576073
9.64 0.4197679746913201 0.4126521554238772 0.41953126652020606 0.420054865688708 0.4112888717997581 0.4182931071558557 0.4106324373428945
9.66 0.4185902096418403 0.41221401499915095 0.41830343584174473 0.419620181680938 0.41107416358921767 0.4163623546957653 0.4098339622706695
9.68 0.41938719478824166 0.41248186847547136 0.419096731600919 0.4200605562461642 0.41085096592293163 0.41744905458313875 0.4101653940057637
9.700000000000001 0.4189953873523884 0.41172279647460364 0.4187822727796776 0.4203328380919652 0.4106195394981214 0.41735385086772664 0.4098993623369469
9.72 0.4194009593259404 0.4113296132823501 0.41935786880066866 0.4209070403906551 0.4103785931717236 0.4179458437511606 0.40976367796296786
9.74 0.41881405379969966 0.4115151648065709 0.41898466481891317 0.4200092236511594 0.41012821789050774 0.4169065444843613 0.40974812204198724
9.76 0.41858084340210033 0.4099372667995369 0.4188681882009775 0.42025764688838485 0.4098713329970647 0.4172139690100433 0.4090646173839136
9.78 0.41751285963207135 0.4096579208667389 0.41765561537077844 0.41973011088391676 0.4096112372751229 0.4157627982995422 0.40876532610049954
9.8 0.41819192552972057 0.4102893868723471 0.4183076050933006 0.41999093017323996 0.4093489124696228 0.4168332017411926 0.408805487788419
9.82 0.4185946556564058 0.4105610274972783 0.4187638088715483 0.41965408541635707 0.4090845381447261 0.41819233889185675 0.4088480325142659
9.84 0.4184646848988967 0.41010188636922046 0.4185663307878989 0.41979391749996586 0.4088207520137532 0.4186183376828334 0.4083711988676283
9.86 0.4177981977856519 0.4095767405937356 0.41769380204676354 0.41940313074178415 0.408562021027554 0.4175772082457951 0.40781182376123454
9.88 0.4169029029823026 0.4101600030565435 0.41655168926352987 0.4185512559018556 0.40831104722112793 0.41702687584791975 0.40802632745734596
9.9 0.4162523314815892 0.40977037229466334 0.41598815923444893 0.41821144522037434 0.40806758152085915 0.4160577300881992 0.40761277953677166
9.92 0.41642344882855237 0.4096848912774495 0.4162297489991336 0.4181497544522903 0.4078311879576683 0.41643040681071053 0.40730113595934136
9.94 0.4169218977121229 0.4094173831456017 0.4168943599733359 0.4187243565551196 0.40760387110001417 0.41696568146318747 0.407389662054372
9.96 0.4158393363682466 0.4086961336278656 0.41577891657649885 0.4184762058152861 0.4073889539891883 0.41627245857539047 0.40685512874890806
9.98 0.4156811409260327 0.40915133772843454 0.41556177576295716 0.4180708827270027 0.40718839774940285 0.41668449889582126 0.407204681489818
10.0 0.41577003586262684 0.40910535349092947 0.41583864209715543 0.418222236952322 0.40700244090947313 0.41717380865917936 0.40707557265057026
10.02 0.41604135866443 0.4084486874656819 0.4161714991077338 0.41934035888502275 0.40683157439092965 0.41728159102387596 0.40620219908093264
10.040000000000001 0.415633535617904 0.40777300788001125 0.4156148438103727 0.41885574763374667 0.40667746404778715 0.4160714821400845 0.40599674051405565
10.06 0.41565398510098983 0.4078077073699727 0.4154249011011169 0.4182733706039604 0.40654104517674916 0.4164126440559025 0.40631309727118264
10.08 0.4148354378302297 0.4090651994108722 0.41456871961902253 0.41717800109087616 0.40642072140530794 0.4167165765123934 0.4066570823840048
10.1 0.41463998965848997 0.4091347639563406 0.4143997297388681 0.4174478633592282 0.4063135902806508 0.4161775169509491 0.4062768345842714
10.120000000000001 0.41417458399817647 0.40864726112618915 0.4139118468299216 0.4176126664649584 0.4062183905532817 0.4154433653070884 0.4057964355234018
10.14 0.4139668707669654 0.4082083711651756 0.4137342643620151 0.41725692791844304 0.40613589268470224 0.4153862766946545 0.40586734786554474
10.16 0.41539361464629754 0.40804041855939616 0.4148323400624838 0.41814954483717587 0.4060665348225964 0.4146616837421109 0.40585718607147336
10.18 0.41592662953193105 0.4081642214255378 0.4154465966662984 0.41887427266510374 0.406009543589594 0.4165607911361653 0.4057269916584133
10.200000000000001 0.41560012127807755 0.40829348294846246 0.41535569951422036 0.41882909939286533 0.405964198978034 0.41706248486514147 0.40565952683361933
10.22 0.415605245255389 0.40851048042599036 0.4153766258383897 0.4185634245784055 0.40593054101327275 0.41616518309249256 0.40595733299960035
10.24 0.4163956375788179 0.4080233103325812 0.41619836455165093 0.4192374442547963 0.4059078899717599 0.4159203150218739 0.4059260776369419
10.26 0.4151878165326602 0.40741837783596724 0.41483271837170566 0.41840592554132466 0.40589334932637317 0.41558011252473825 0.40547983787924213
10.28 0.414481824383284 0.40812701981930566 0.41423741073625936 0.4176218035484492 0.4058830899851398 0.4156094646587868 0.4059019516636648
10.3 0.41381973156006063 0.4080742114447508 0.4138052366568938 0.4176601341629975 0.4058748817901452 0.41483471458024496 0.4056051288468896
10.32 0.41376468276958445 0.40826780171537613 0.4140256054409523 0.4173886687426875 0.40586865414832984 0.4133377443597949 0.4061611415791353
10.34 0.4141836701613236 0.4073224889992849 0.41440485546617933 0.41811260818707646 0.40586483448944494 0.41533027677452705 0.40594155640892365
10.36 0.41480596285728116 0.40761395387933425 0.41475046046083464 0.4180940283125159 0.40586328213484263 0.4144310038469164 0.4064810831128181
10.38 0.4152608405468873 0.4083182312865406 0.4151435577828477 0.4182229546947758 0.40586428288931314 0.4163719113469109 0.4066502301968636
10.4 0.41579102252495115 0.40883453255717245 0.41576439731058756 0.4189789386143783 0.40586929156352397 0.41653084122719203 0.40674247933502067
10.42 0.41559015146569156 0.4082774916584531 0.41574011206560657 0.41947122240701934 0.40587930278947415 0.41561295890716754 0.4065197239144891
10.44 0.41632816368444936 0.4082973891750204 0.41656817939173296 0.4198852522635167 0.4058928457434643 0.4162910038505531 0.4066268840172837
10.46 0.4157862961199069 0.4087384642076956 0.41590471743176083 0.4189574370337746 0.4059068282858516 0.41646156160873377 0.40634336806318266
10.48 0.41483670195096767 0.40822044867903573 0.41486624664124183 0.4183166438399331 0.40591919349666283 0.41402147628428615 0.4056100799928859
10.5 0.41518222890392886 0.4084358473615106 0.4150950779652071 0.41832743420535345 0.4059293879585579 0.41541765606958414 0.40617994533689167
10.52 0.4153405033219847 0.40849230819747556 0.4153733232615649 0.4183334465516672 0.40593643809140584 0.4169156007077507 0.406566017978823
10.540000000000001 0.41584872982816246 0.4085880451595517 0.4159449374884881 0.4188381139938734 0.4059379539880339 0.41640024563492806 0.4062786889128079
10.56 0.4154325259688165 0.40828170143046155 0.41557141519527346 0.417778421364903 0.40593182521492027 0.4154170697348014 0.40629684249462206
10.58 0.4154802305819768 0.40843678027541397 0.4155191583974462 0.41773477645457757 0.4059181830748739 0.4167657857520639 0.40639362286112807
10.6 0.4167687851248196 0.40850207975223407 0.4168163840281489 0.4189412598836514 0.40589813815437914 0.4168200643745518 0.4066184964744957
10.620000000000001 0.4175718969253513 0.4090396235757377 0.41760514006917115 0.41977246545204716 0.40587086879143436 0.4184301642001531 0.4066737288054586
10.64 0.41711996942729196 0.40920878736956945 0.4172085314461309 0.4187590372843154 0.4058339343551564 0.416718749707352 0.40651062313178354
10.66 0.41687095421972536 0.4092442072371272 0.41702378188795886 0.4185437274271389 0.4057867770770831 0.4176382614966225 0.4060375743766539
10.68 0.41653130010178485 0.4085835611533064 0.41676035340933065 0.41833571013884163 0.4057319417290165 0.41635772338569516 0.4059209006699633
10.700000000000001 0.4162860379945778 0.4084900599918346 0.4164857535672758 0.41812709876407944 0.405671636364738 0.4161807658297216 0.40635069636678145
10.72 0.41660468324255084 0.40841885884387086 0.41666399059782805 0.4189207908559325 0.40560491835277634 0.41670848983780234 0.4061643899128441
10.74 0.4160954077374594 0.40842591429456043 0.4160022184349735 0.41806551918443097 0.4055297244761526 0.41697055716406184 0.4058514591423213
10.76 0.41673243183243464 0.4083242908460916 0.4166958526157826 0.417610964755451 0.4054466329562912 0.41735717965850244 0.4061212441577867
10.78 0.41569982362856 0.4082607686855933 0.41577953862637235 0.41711801915787383 0.4053587672477988 0.4163714376263334 0.40605246916819526
10.8 0.41567170973004114 0.40861704367957374 0.4157143295062154 0.4170004871331245 0.40526812456126715 0.41490087939023074 0.40619377247982746
10.82 0.41603878994127585 0.40904363991958237 0.4161759553278611 0.4174620772549879 0.4051741644366463 0.4154273733161256 0.4057276200630563
10.84 0.41647250764891125 0.4093504052762432 0.41661071421068235 0.41700801764814266 0.4050764072029607 0.4158235437622958 0.40573393992678
10.86 0.4168024212897793 0.40880102456182926 0.4170716354073048 0.4171562351654681 0.40497709605655613 0.4156676635870742 0.40559122773476103
10.88 0.4151636475646515 0.40858415012764276 0.41549527393544844 0.41618119523111113 0.40487975853446284 0.41482660317310993 0.40537133481889426
10.9 0.41445880175909283 0.409100395807085 0.41485770125680077 0.4161448769756872 0.40478557905332313 0.41515907103137406 0.40525756753861975
10.92 0.4152464887463235 0.4089651357757414 0.41566316416770316 0.4164020183354082 0.40469286967398654 0.41579479690436216 0.4053509089212437
10.94 0.4161944034404732 0.4083201252646429 0.41651703260893935 0.4164923171827373 0.404599913851508 0.41616063919033763 0.40520488641164254
10.96 0.4153394690414891 0.40803289886306165 0.4158266316330197 0.41607005484624465 0.40450711331508415 0.41602885552069513 0.40516130019023894
10.98 0.41425639526501745 0.407744067897476 0.41479723667812457 0.4156254835802735 0.4044156707332027 0.4152761154823726 0.40504709363132757
11.0 0.4136716003611756 0.40725601919569565 0.41405635486932846 0.41492343029147505 0.40432544903687656 0.41429538965723944 0.40503147708444415
11.02 0.4147484216152129 0.4073581817539737 0.4151188366107862 0.41575803551235085 0.4042354940814405 0.41508770199343675 0.40484455297904326
11.040000000000001 0.414227888902969 0.40742235154907375 0.41474235957093847 0.41499616564840036 0.40414576676067215 0.41377368351196436 0.4044070382839713
11.06 0.4140399398756029 0.40786670430162125 0.41463005841313066 0.4146433395895722 0.40405734788679165 0.4141922597998538 0.40469906413836926
11.08 0.41371711683360607 0.4076753461147151 0.41428793948561277 0.4142942580686032 0.40397112009010083 0.4145460387418807 0.4047004975269555
11.1 0.4134714310304275 0.4074978242617011 0.41393236355357726 0.414330741281682 0.4038869603985536 0.4132962751251087 0.4041412886743075
11.120000000000001 0.41390005846802347 0.407628634934308 0.4145180427001203 0.4146825315317024 0.40380427329710483 0.4119528176778113 0.4039030613644396
11.14 0.4133989100231971 0.4074626840104266 0.4140500533761631 0.41348172364175956 0.4037225848203714 0.41212776767648934 0.4040206353470013
11.16 0.41308848283494454 0.40694187737988674 0.4137589980229038 0.4135494544475626 0.40364173162703887 0.41255070673165345 0.40383056946811413
11.18 0.41286019398557944 0.40746891309531247 0.41330137852551213 0.41327593606369784 0.4035623064129525 0.41221326472183895 0.40383240036895196
11.200000000000001 0.4128571859717691 0.4081165447071658 0.41315796785609293 0.41338703538753924 0.4034856017131505 0.4130884286620795 0.40372139861032313
11.22 0.41283690252454947 0.4079043125197217 0.4130659844136007 0.4129792890377874 0.40341249568137655 0.4130469807686181 0.4036275980445115
11.24 0.4119479487473125 0.4073063548879785 0.412041937385161 0.4124011559775697 0.4033421507532732 0.4117557812181007 0.40318345724824894
11.26 0.41262235776051126 0.4072965966102772 0.4127711649681551 0.413228521098866 0.40327274866557594 0.4123846378562627 0.4031057819697311
11.28 0.4117506907729993 0.4078130090004569 0.41191127827748675 0.4116773262439426 0.4032036248153096 0.41368297392558606 0.40344276857363137
11.3 0.4113939580244473 0.40767755747910844 0.4113031147133822 0.4116171707132824 0.4031349820721675 0.41246566205248203 0.40320019664975004
11.32 0.41159685232966353 0.4074915740427312 0.4114260689666546 0.41155746045846675 0.40306571914943795 0.41165123112295315 0.403159895431364
11.34 0.4116934527726546 0.40732862052495705 0.41170039829813615 0.41163179866247085 0.4029929982982965 0.4121866404330731 0.40304006385963936
11.36 0.411449743162194 0.4070952877979742 0.41161896936995146 0.4119371978681064 0.40291540373424245 0.412435587827544 0.4030060078988747
11.38 0.4113564847997232 0.40793005178922837 0.41144468915850263 0.4114103872025677 0.4028350688342365 0.41146494902887354 0.40320818204956577
11.4 0.4124071282460985 0.4077462145454422 0.4124111062644568 0.4123036448743494 0.4027547528142839 0.4116191924731301 0.40272826652007193
11.42 0.41169555933193264 0.4071554575445568 0.4117634356949124 0.4119466461301665 0.4026736106696088 0.4114619989508232 0.40219365536728213
11.44 0.41159299134209787 0.4064702861202797 0.41172587805633787 0.4120876186259701 0.4025880124622882 0.4114617064489852 0.4018103306384178
11.46 0.4110658411109113 0.4067975238275077 0.4112842370566484 0.4114091823905247 0.40249620102015293 0.4110438055275036 0.40196210586329184
11.48 0.4106501246157367 0.40707137735738247 0.4107636151233838 0.41087435989218885 0.4023995558939749 0.41154014996358473 0.40164595077799703
11.5 0.4108323231764891 0.40766335600539366 0.41108271960796144 0.4103180751026697 0.4022986516193988 0.41156554575812393 0.40199828956744926
11.52 0.41058744617746795 0.4065336826323131 0.41104199699040755 0.41030123182661593 0.4021908868162887 0.4106994382118324 0.40146662692804164
11.540000000000001 0.4104824032430882 0.40670454143031554 0.41099044968415155 0.4105339778824163 0.4020739866422467 0.4107734015356901 0.4017329893732508
11.56 0.4107868443585301 0.4069999564537127 0.41105286771734184 0.410906602389974 0.40195035095100745 0.4098813301477894 0.40157047743991936
11.58 0.4105976023963597 0.407482854867218 0.4106673449397497 0.41011271474474026 0.40182465756569696 0.4101367262275698 0.40158145831463776
11.6 0.4100861943108616 0.40691930058546005 0.4099961828275055 0.41051547872296223 0.40169779697908303 0.4095275973649932 0.40089373953427715
11.620000000000001 0.410365501340511 0.40643886852124134 0.4102660918798793 0.41075760075042467 0.4015662350065848 0.4095236462145629 0.4009363768699043
11.64 0.4099643987950823 0.406427174033218 0.4097373701912398 0.4101269662409146 0.40142757614904295 0.408144596499025 0.4008281629348882
11.66 0.4102506259664812 0.406872087152527 0.4098082336626223 0.4097078698701498 0.40128386473752775 0.41000989508711433 0.4007873898752846
11.68 0.410345431851891 0.40681315825513725 0.4097272160820146 0.4097638607440169 0.40113754681461034 0.4089650351240512 0.4005975741461836
11.700000000000001 0.410299869286375 0.40678310393174894 0.4098616557912386 0.409851430353709 0.4009868955949197 0.4086708018075257 0.4005227749919913
11.72 0.4090587837371615 0.4063011746571053 0.40899445531608414 0.40942707876867573 0.4008284097253483 0.4089957348284862 0.4001923320027345
11.74 0.4089853762475266 0.4062726932764304 0.40906248572902226 0.4099338930248452 0.4006626739347709 0.4093948724359995 0.40002967889812413
11.76 0.4080055946525094 0.4063245246296134 0.40787866196995703 0.4087185534596119 0.4004948373468629 0.4077333200784399 0.3997000012946534
11.78 0.409358992548014 0.405856090716229 0.408951531660697 0.4094691964238716 0.4003281885254785 0.4091653045925304 0.399645861463121
11.8 0.408376312578229 0.40506393077335484 0.40799350529113454 0.40917839188209876 0.4001603031103436 0.4072953569643402 0.39938564643240093
11.82 0.4088832943277715 0.40615439385259944 0.4086622908506209 0.4095707595535678 0.39998714095162297 0.4084574432693006 0.39946864907295293
11.84 0.40883456972681803 0.40665370639531817 0.40871222427904563 0.41004241038972855 0.39980907216785494 0.40779282007743817 0.3991696615439869
11.86 0.4080446081165969 0.4067841351976115 0.4078077400137313 0.4092363640068662 0.39962999781712866 0.40701629503819675 0.3992250298831123
11.88 0.40818812988724296 0.4063301999488546 0.40782206616703703 0.40877367988398455 0.39945140590452294 0.40727050509788665 0.3991514416450413
11.9 0.40731252240650134 0.40563839585379985 0.40707200704401064 0.4081541694275592 0.3992707149661662 0.40615668835993785 0.3988982880877595
11.92 0.4077159336775474 0.4046529567949194 0.4077003193067152 0.40954254071366203 0.39908654267101545 0.40696356279389884 0.39843305851250943
11.94 0.40699773349147794 0.40595764865262474 0.40711182078719593 0.4090100435926023 0.39890280931881444 0.40656778289793755 0.3987035910908028
11.96 0.40746394402248204 0.4062076872985551 0.4073295850771664 0.4085209395363349 0.3987252673202379 0.40685045034455875 0.39879535751913825
11.98 0.40684378836348123 0.40502353493069104 0.4064527987403608 0.4078660019954834 0.39855542925898135 0.4074049160300689 0.3982959374385497
12.0 0.4071779452546514 0.4045158989798489 0.4066461545082834 0.40864187163800214 0.3983904174244888 0.4075873777042736 0.39825485027391017
12.02 0.40604486724001243 0.40459297627539675 0.40554051573972644 0.40748558729601714 0.39822839995024734 0.4063791904928446 0.39813704227080654
12.040000000000001 0.4061921789994394 0.40501464563758155 0.40586628047406104 0.4081892823280466 0.3980713155193367 0.40554660493167766 0.3978720816684903
12.06 0.40691340870054776 0.40447625197286996 0.4064323989908503 0.408207191438516 0.3979217977925815 0.40842027084767946 0.39805691503292245
12.08 0.4072827112630824 0.40440476862098623 0.406692816761109 0.40834817632523046 0.39777954404756166 0.40859201462456807 0.3980515769650598
12.1 0.40656315106676194 0.40462471081808854 0.4060520669631362 0.40761006060784577 0.3976424645058129 0.40724659208795894 0.397781015557329
12.120000000000001 0.40565137889108194 0.40504257087854434 0.4054614721469212 0.40737745519681073 0.3975105485359425 0.40620243130125117 0.39752831663664945
12.14 0.4054794436504587 0.4053952246776182 0.40528968840866114 0.4082117974387458 0.3973867567130262 0.40665714066271214 0.39704542687562605
12.16 0.40693939903477816 0.4050560357417485 0.4063274311079472 0.4089577151135548 0.3972740196573035 0.4085173832247042 0.397113772867445
12.18 0.406392549625299 0.40428057200467976 0.4055938659284372 0.4080594899519735 0.39717250283606165 0.4068776561147466 0.39689053993257467
12.200000000000001 0.40595032873191983 0.404542317646978 0.4052338019890591 0.4071021957874898 0.3970804275148271 0.4060527545179879 0.3971363009432964
12.22 0.40540303520480947 0.40428238636770747 0.4048340051025141 0.4077149578570486 0.39699688806310096 0.4073024210676516 0.397075923400957
12.24 0.4055310963757336 0.4036271525269819 0.4048173677662647 0.40818370358238704 0.3969230179158709 0.40707880805557917 0.39706882828838697
12.26 0.4064982595216749 0.40316505891303683 0.4056083995887989 0.4087257047197576 0.39686019271296763 0.40701318720320157 0.3970018642513107
12.280000000000001 0.40696326422208284 0.4027630562838532 0.40618237447673045 0.4084756775802984 0.3968081657273509 0.4060145924282948 0.39701181874430874
12.3 0.4062334995118651 0.4037549597167435 0.40574585518961614 0.4075885002284717 0.3967656979595472 0.4063359868016231 0.39728872122495423
12.32 0.405878677770282 0.404488793146579 0.40555330977173004 0.40793531518533516 0.3967326022837792 0.407402135042839 0.39726615782253566
12.34 0.40682791578666855 0.40433645860384904 0.4064980820379314 0.40879349772248086 0.3967105416647966 0.40931264829248637 0.3972873292690473
12.36 0.40687635981331177 0.40344075285365066 0.4063754411036514 0.4086098025751122 0.39670171096124535 0.4082225008439276 0.39727446821606904
12.38 0.40536309631899287 0.4029803930473462 0.4045944919392712 0.40680629275556623 0.3967069596552268 0.405985963987286 0.39682900203353344
12.4 0.4052441229976197 0.4036270516671095 0.4045446306532772 0.4068839656643055 0.3967255733051803 0.40710116477991276 0.39670974986744023
12.42 0.40489311339822853 0.4032217375350243 0.4042827412920952 0.40777407588938863 0.3967566829785456 0.4064242958695096 0.39640751981700034
12.44 0.4056928333881882 0.4025175542409433 0.40515266390960464 0.40881431875459495 0.3967999336734151 0.40730308960367295 0.3962772249372211
12.46 0.40555770839140487 0.402574799392221 0.4050006247440078 0.40797073596560346 0.39685486736088005 0.4074810176664383 0.396690356124474
12.48 0.40582545557698735 0.403290192339937 0.40531433906507863 0.40784374876463353 0.3969201255547925 0.40740113229767144 0.39666199092413396
12.5 0.40555830494654804 0.40379393736679026 0.4054604715791505 0.4077205020566712 0.3969938688747958 0.40744744461770493 0.3966549085598614
12.52 0.40617515466414233 0.4034632749889291 0.40644406370094854 0.40857850060196493 0.397074847281806 0.408667981302121 0.39667982736298446
12.540000000000001 0.40600412329725816 0.4034127528735607 0.4062023663779927 0.40792993704198544 0.3971632339622983 0.4075939490863909 0.3968898831394831
12.56 0.40629791072878474 0.4036112914969544 0.40652927544495443 0.40747256385083686 0.39726006221405596 0.40869248391986485 0.3972933634805008
12.58 0.4064750555908061 0.4044228802776071 0.40690890264024737 0.40730363472284864 0.39736577601927364 0.406741055033535 0.39729871897738844
12.6 0.4059646674007996 0.404037255402951 0.4066146072782737 0.40722897088442706 0.39747975053335527 0.4063190491306172 0.3973269985074892
12.620000000000001 0.40680838013047116 0.40343472567692723 0.4074235976410888 0.408776223082882 0.3976005283332416 0.4070153306234632 0.39694487853580035
12.64 0.4065167659732938 0.4031474956183473 0.4070497366964599 0.408695582113017 0.39772640095174616 0.4064242009858592 0.3970021826216367
12.66 0.40622386756533563 0.4028825843294093 0.4069096396136891 0.4083063119854816 0.39785583213056824 0.4057592028724578 0.397027083277371
12.68 0.4068413918980622 0.4041230840911963 0.4075863597320124 0.4085405987095578 0.3979875277995748 0.4063971426651005 0.39728187535847037
12.700000000000001 0.4069630919705569 0.40452911855108564 0.4080180453965361 0.4088021920666303 0.3981201308165762 0.4065722387463525 0.39769269864577267
12.72 0.4060876954274908 0.40387159767875946 0.40718639550355024 0.4085317162973989 0.3982522050493622 0.406604655122018 0.39734247769821257
12.74 0.4067305763429844 0.4031450070709675 0.40765640943577536 0.40912894687820667 0.3983831595657673 0.40595372133198876 0.39756189094204974
12.76 0.40638544748281763 0.4038733902702235 0.4070299710618295 0.4088679474057933 0.3985134826662569 0.40717916312400015 0.39782050775488065
12.780000000000001 0.406491758598622 0.4050552496885315 0.4071310959711099 0.4088608397944366 0.39864325956122604 0.40606992319012863 0.39791727076272587
12.8 0.4067470569096601 0.40488195751116 0.4073766397340707 0.4095867131123398 0.39877050124489155 0.4077980711394575 0.3978416748097555
12.82 0.4061816071053977 0.4038098103337481 0.406677233021624 0.40928412996117597 0.3988915263108369 0.4062853936828415 0.39763846962358673
12.84 0.40830452730492733 0.4042621887281319 0.40871437769456725 0.4105233313675416 0.39900292161982887 0.4083876031860605 0.3983014968762992
12.86 0.40829192829421734 0.40539240279857336 0.4089038242031969 0.40981603808209144 0.39910263415545966 0.40824335164238307 0.39872540030787035
12.88 0.40738218305434676 0.4050713389888451 0.40810743511265546 0.40905555073321126 0.39918917941280463 0.40688562555184277 0.3983290383064407
12.9 0.4066802731838467 0.40414358886294716 0.40745016273283163 0.40887385735861104 0.3992603140635111 0.4080358167423769 0.39805686297950355
12.92 0.40687963868533594 0.40365949664082273 0.4077357374197597 0.4089013486729279 0.39931357100635717 0.4080221456675048 0.3984745343578931
12.94 0.4068560948412813 0.40357192433931666 0.4078162405449725 0.4087388432426684 0.39934821061602205 0.4059446092991654 0.3986464703714607
12.96 0.40687719420596613 0.4039610172081449 0.40796150182953506 0.4085797135221954 0.3993655041045535 0.40691735867007195 0.39856630115824165
12.98 0.40800648329828526 0.4048782193426882 0.4092588691314462 0.40886619900652493 0.39936680054822765 0.40883986118613 0.39897366123199623
13.0 0.4081889576786071 0.4048040861090441 0.4094271333857196 0.40932427869242516 0.3993519907577783 0.40955154559007856 0.39883253288989645
13.02 0.4076408796648881 0.4041296187353425 0.4088402033038642 0.40908686281496787 0.3993205559927774 0.4078696861318193 0.3985339074494455
13.040000000000001 0.4073874987471216 0.4042901945184656 0.40849396516314346 0.4083088574157045 0.39927326684874365 0.4077215525987496 0.39871865408905344
13.06 0.40716319341442575 0.40473356935609006 0.4083295190542772 0.4084370729970493 0.39921223595832783 0.40801433486562216 0.3983807882173371
13.08 0.4072055853602157 0.40522059802632876 0.40848446161262214 0.40841557073312 0.39913938409322947 0.408990055500216 0.3986463006601916
13.1 0.4066266879910326 0.4048911381880388 0.4077960064656251 0.4082579985876886 0.3990553806106964 0.40832989598825425 0.398659855884076
13.120000000000001 0.40653931609845645 0.4042188190604883 0.40746226260007595 0.40868522813971536 0.3989602837390453 0.40746789932935523 0.39837881423267446
13.14 0.40642428978315054 0.4043313331185927 0.4072280252964783 0.408568484145172 0.3988546666738429 0.40673438628541253 0.3979902989650322
13.16 0.40743417885351396 0.4050586770071958 0.40817703609644684 0.4086010395344383 0.3987396790630631 0.4085617329397087 0.39825620198430256
13.18 0.40777104711763623 0.4050246527403676 0.4084703670597211 0.40859598680126696 0.3986157600281769 0.40912936706622766 0.39834524569063817
13.200000000000001 0.40711505750957183 0.4046063311123803 0.4078078670626846 0.40856285470942716 0.3984823545471469 0.40800002614828235 0.397968278933619
13.22 0.4063328096748827 0.40451782507497713 0.4070652218055051 0.4076596756676625 0.39833931288588453 0.4068496822418489 0.39769718288767514
13.24 0.4061847550591894 0.40427997030115814 0.40666588479621535 0.407661772573907 0.39818803960206695 0.40547041771649334 0.39727641781738965
13.26 0.4074328128312019 0.4042093327526995 0.40800685721680846 0.4081256496790302 0.3980306935515376 0.4074467090582929 0.39761458701659835
13.280000000000001 0.40638341831429947 0.4043168074426341 0.4069583053577076 0.40721941383882715 0.39786908781493296 0.40678461717584624 0.39767951854067496
13.3 0.40625257815376814 0.40428204555167957 0.4068368679581035 0.407010782761067 0.3977050079354162 0.40644763226091324 0.39769427182236733
13.32 0.40599022383479005 0.40377406206182476 0.40635285995442183 0.40699475085636155 0.3975406157785364 0.4069215006434346 0.39726016689286003
13.34 0.405536488925811 0.4041148524847275 0.4056226496598075 0.40699194926293686 0.3973781567554667 0.4065339084834165 0.396930696183055
13.36 0.40471784858914095 0.4038616774365421 0.40485811147084855 0.40581272916146083 0.39721954480708915 0.4062512230420647 0.3969905411267492
13.38 0.4060275904316708 0.40434894673741334 0.4060907965464802 0.405922143019131 0.39706635393635764 0.40690185116219774 0.39752883621669705
13.4 0.40604324628563127 0.4042373778956806 0.40609452218219316 0.4056245106358228 0.39691993605162335 0.4070530528162272 0.3973432916213719
13.42 0.4052171242572113 0.40356408521629045 0.4050193566226901 0.40530980048712945 0.3967812151220886 0.4060791767329157 0.39655503495908606
13.44 0.40528589015852184 0.40356426707353343 0.40510046814718303 0.40536608684223024 0.39665017571516287 0.404837894922162 0.39692631486054425
13.46 0.4054989502864883 0.40273880214041735 0.4055667441640198 0.4053608142981403 0.3965260112540298 0.40483698929109235 0.39682396773231643
13.48 0.4066694661229347 0.40358350659473424 0.40666675670726127 0.40631981930528743 0.3964083282173281 0.40785208832949704 0.39694487644250487
13.5 0.406753158876396 0.4029763463568473 0.4066529748356596 0.40643716066601093 0.3962975676582021 0.4080925020604087 0.39628313852108915
13.52 0.4058176660803914 0.4026184695796118 0.405488330786139 0.40564119355604855 0.3961934271343064 0.40728731010228325 0.39629944281412255
13.540000000000001 0.40498610690246134 0.4025803768056412 0.4045508505125428 0.40485001580583047 0.396094337158383 0.4073730879792118 0.3966821971401953
13.56 0.40437171624718027 0.4026137445856451 0.4038747766119664 0.40437770859480976 0.39599907974192344 0.40757154036233606 0.39669052249414816
13.58 0.40481740324537324 0.40306191027514504 0.4041273411980544 0.4049015841114396 0.39590836517384104 0.40661002805560637 0.39639316238690847
13.6 0.40512523992685456 0.40278296411206826 0.4044852488358923 0.40488260178862834 0.39582382653173004 0.40698625469346644 0.39589177917476087
13.620000000000001 0.4049731929771367 0.40300779536752057 0.40405235055942196 0.4041786995754973 0.3957457087241812 0.40624492781178134 0.3963960767470829
13.64 0.4048341671700979 0.40216366588761854 0.4040336008559523 0.4048432257142424 0.39567302749827066 0.408003140281626 0.39634052874880266
13.66 0.40482869490240847 0.40138497625438174 0.4039885821008254 0.405252778019252 0.39560588963671023 0.40651204173429945 0.3957893587369959
13.68 0.40453705005654583 0.40233898833690657 0.40358740330884046 0.40525184609846676 0.3955465844814738 0.4065466768966754 0.39533037233740836
13.700000000000001 0.4044061719206593 0.40351781535589737 0.40336158943387707 0.40437863053795287 0.39549751875697375 0.40677841143115195 0.39549960581975885
13.72 0.40389288471564955 0.40251140986890227 0.40271744326140846 0.4035278387580906 0.39545910364927234 0.4061861497954198 0.39585330331530716
13.74 0.40402892021971465 0.40178626341845014 0.4029200604716739 0.40414000635274716 0.3954304967850794 0.4063425193917195 0.39579956740672406
13.76 0.403295037568318 0.40071250028787225 0.4021662760228171 0.40409080497418387 0.3954118072944607 0.4044731279274214 0.3951709687925478
13.780000000000001 0.4030566515222575 0.40089838995302984 0.40192910437478874 0.40392035368794094 0.3954042030286157 0.4045409435769913 0.3947227410803744
13.8 0.4038543574446097 0.40208491376461303 0.40268821470251126 0.4036824146968096 0.3954076479340876 0.4037756083910112 0.3954224486213508
13.82 0.4041079136211906 0.4019883713457719 0.4028212809104312 0.4041527356441008 0.3954199209136702 0.40464453926009153 0.39557779005722515
13.84 0.403356299822698 0.4012340529685082 0.40230548213045525 0.4038052133307058 0.3954385938439884 0.4047650182162479 0.3953932709817462
13.86 0.4035056839402274 0.40137394648076613 0.4025344033684563 0.40373718136627085 0.39546313815326545 0.40456878357498727 0.39559856824114686
13.88 0.4043760393761897 0.4027550222756339 0.4034778361246721 0.4040824303674663 0.3954942748022882 0.40595392994912255 0.3962424696548686
13.9 0.40465942148205114 0.40240996918954636 0.40368116968800316 0.4045151686571017 0.3955318190299302 0.40615583052027204 0.3962039275346607
13.92 0.403492123729948 0.401964436104821 0.4025067785526566 0.40420470442156153 0.3955742872402366 0.40552277582612195 0.3958180741191919
13.94 0.40341793292107997 0.40172811957137533 0.40239955862666343 0.40471551256145905 0.39562053176407813 0.405727152884242 0.39551602691868515
13.96 0.40267741975258553 0.40162371839044386 0.40188064380315436 0.4040624710068999 0.39567034497588943 0.4052906853299459 0.39530856287749383
13.98 0.40392396343934817 0.402647443080176 0.40322876954486697 0.4038934915782855 0.39572287649910215 0.4058232238942786 0.39598534113451056
14.0 0.4033824183292734 0.4020222280571091 0.40253025061061476 0.4037386337498527 0.39577545088499205 0.40726629153938365 0.39576488488705375
14.02 0.40253116900635183 0.4015711060991514 0.40152685087152 0.40326418189488666 0.39582476204110856 0.40536545346284275 0.39555459323033487
14.040000000000001 0.4032980851554705 0.4014358943987192 0.40251184936173473 0.40361375669081795 0.3958689910102982 0.4049824321928037 0.39558887155982514
14.06 0.4037205107291596 0.40246570655011743 0.40314522558554194 0.4035905955524832 0.39590803219067555 0.40495035178899613 0.39588138780063903
14.08 0.40373737839342966 0.40220214600153986 0.4034354133721226 0.4040344098594075 0.3959417492114524 0.4046718299180387 0.3953999048207016
14.1 0.40301452481685707 0.40165363526368675 0.40264402556366413 0.4036571707579258 0.39596898280373766 0.40529055438636713 0.39528701873645133
14.120000000000001 0.40322204749580715 0.4011548457278775 0.40304183429470936 0.40434260156107693 0.3959885641381668 0.4040332111048732 0.39506625039768845
14.14 0.40325698430902246 0.4009951457028185 0.40316704417210736 0.40436190310422787 0.3960005326933441 0.40387866830445457 0.39486953118248536
14.16 0.40265106252719923 0.4017685272022959 0.4025672462421574 0.4031916280657411 0.39600548368309396 0.40428571311779304 0.3949812754020797
14.18 0.40343491796722647 0.40204812789146477 0.4034843503443665 0.40371688764257974 0.3960031093509541 0.4053153147499405 0.39524123994817195
14.200000000000001 0.40332010993738543 0.4022312825338344 0.4033623481599651 0.4036512428516051 0.39599220577888306 0.4051090376292746 0.3950720606114171
14.22 0.40241330444787343 0.40212750425824967 0.4026269284105011 0.40322343676076644 0.3959721927825815 0.40272376508136104 0.3950566537791733
14.24 0.4023728698275747 0.4018456809042864 0.4027765717802091 0.40317464030374356 0.3959439840786426 0.40452188195362376 0.3950193341164585
14.26 0.402282065350235 0.40197682527190837 0.40296472314133464 0.40266197493726197 0.39590889130304374 0.4034649215397136 0.3950503461815224
14.280000000000001 0.40258879285145643 0.40163538447344593 0.40332782452150856 0.40294188093884303 0.3958673659951664 0.4043107761226927 0.3950768832778306
14.3 0.4018996306083766 0.40085757779309844 0.40249927251841733 0.4025821871154695 0.3958194121859378 0.4044451359615817 0.39479974968573495
14.32 0.40312247381182986 0.4000772701387348 0.40382795070857286 0.40428629232004193 0.39576547134442663 0.4058442388919504 0.3942431369769231
14.34 0.4032821876915296 0.39966113456562047 0.4041663891725348 0.4041425336756817 0.3957062223635516 0.40500356805023086 0.3941620725331841
14.36 0.40250955130753474 0.4002526861573654 0.4034288278745722 0.40332568866769036 0.3956417357756648 0.4040115404519787 0.394468403826491
14.38 0.4037585075351845 0.40123909497058075 0.404501198491777 0.4040219225655799 0.3955715283306355 0.405412525484611 0.39489638948750455
14.4 0.4032996415823443 0.4008056252606621 0.40386677365815415 0.4037530754491928 0.3954958005934599 0.40334969129607456 0.3946707497936736
14.42 0.40317562311844723 0.40007860376137405 0.4038688298711849 0.4039079311472559 0.3954159042800389 0.4027407163456197 0.3940692643553268
14.44 0.4029333885521612 0.399768918640228 0.40394236079465856 0.4040600722259904 0.395333321686125 0.40332384319688364 0.39403676632805607
14.46 0.4018445274203415 0.39987121974900963 0.40300872533367654 0.4031385662608228 0.3952491523882105 0.40231595830330186 0.39385180319304997
14.48 0.4024797300771287 0.40002889996885255 0.4034137479323001 0.40353167675658874 0.39516534356538624 0.40316088159361785 0.3937255103313691
14.5 0.40323674026887396 0.40063694384121734 0.40406354471802547 0.4035531845000365 0.3950849691873304 0.40397456425918987 0.3940148102968115
14.52 0.4028226918719015 0.39967291657621146 0.40356732837122467 0.4033122224579984 0.39501030503351675 0.4033410505487924 0.39362083820866534
14.540000000000001 0.40215486313845855 0.3987382701321902 0.40298829467929814 0.4031135738124643 0.394941756810299 0.401195275738488 0.39349707847474025
14.56 0.4021681292172985 0.39972557289987 0.4029176371534326 0.402653614687496 0.39487929241347275 0.40225134510945687 0.39423630574868807
14.58 0.401708996050947 0.39983269510100417 0.40221619090818994 0.40230330702559663 0.3948239313073276 0.4014268113604887 0.39386532235651456
14.6 0.4012504691395756 0.4000600930780967 0.40161793380231636 0.40185537060722926 0.39477682425054955 0.40183910224818714 0.39376659966532307
14.620000000000001 0.40198736807522956 0.40061513381058733 0.4026721577314857 0.40198888198027904 0.3947374898841528 0.40338710402732747 0.3942179389227155
14.64 0.40261077256690603 0.40057141280556646 0.4034673775809931 0.40249864138913244 0.3947043069702753 0.4032878452840445 0.39392027122384204
14.66 0.4017578826420221 0.40022551354593744 0.4025287613404635 0.40242579971646 0.3946769315098 0.40372341413668505 0.39370512042501893
14.68 0.40023512483422785 0.39868226916639676 0.4007188531632026 0.4016574644406145 0.3946572698433301 0.4027348926338066 0.39317780720816875
14.700000000000001 0.40182860416226673 0.3994225748947812 0.4022818009223119 0.40235543483023534 0.39464702801675505 0.40369481346772085 0.3936267000704725
14.72 0.4021251006571952 0.3995548367326474 0.4026675966466164 0.402035745509711 0.39464541549039645 0.404258222301631 0.39403949589056114
14.74 0.40139053297566823 0.39942382782953895 0.40199142638674185 0.40203586750837067 0.39465020566027215 0.40328839537097405 0.3934393709618264
14.76 0.39974682952811547 0.3991733919345893 0.40029820818405604 0.4008551186042063 0.3946601827417297 0.40156117913345635 0.39338066120548576
14.780000000000001 0.39957686569903095 0.39877382459788585 0.3998610540305814 0.40114568426918146 0.3946753149436616 0.40097376384870126 0.3932511474266374
14.8 0.40026002998080035 0.3993055551326406 0.4004130515499996 0.4008969632269402 0.3946945089674761 0.40228909905448484 0.39380521130738516
14.82 0.40050787691706613 0.3986624524889432 0.40087071442027883 0.40148686640995696 0.3947149595060352 0.40291926018851587 0.39344823512785926
14.84 0.40064077528888703 0.3990680358282603 0.4011764678107941 0.4021032428610644 0.3947343821071347 0.40410497511576915 0.39338303597055063
14.86 0.40083961209512514 0.39967769045984536 0.40104786001216514 0.40240694108271874 0.3947530452588729 0.402897663401726 0.39360530433075935
14.88 0.39989108351027186 0.39988188087669313 0.40001289134506585 0.4006100823183458 0.3947727085942687 0.40308193097054607 0.3941274971641456
14.9 0.40106108748023095 0.39970265757552004 0.4013533697162316 0.40169811701156827 0.3947938726849319 0.4039807918315255 0.3940896708460734
14.92 0.4017692642001201 0.3994635317430516 0.40226725471271335 0.40207282828999213 0.3948152714936872 0.40409881644180723 0.3941163660921093
14.94 0.4023042631035821 0.39942763520963515 0.40268969682830086 0.40262242631576833 0.39483567218390697 0.4023924830976648 0.39411373614096384
14.96 0.4013568325585704 0.400188942756261 0.40153760928925336 0.4017428952420919 0.3948552794678508 0.40309911344577853 0.3944956530506451
14.98 0.4001127822882865 0.4000214198231815 0.40027866290599706 0.40034063845888845 0.3948749796364491 0.40132345016733295 0.3943044808032377
15.0 0.4000835096427176 0.3994365114434518 0.40028884410838245 0.40033495789002926 0.39489454499392734 0.40249267347740425 0.3940322608610048
15.02 0.4006095126701782 0.400213729496569 0.40086247672082764 0.4007859622360345 0.394912873462494 0.4012604750565466 0.39397009430326874
15.040000000000001 0.40145807275449186 0.40059927626513936 0.4014843992541737 0.40165996565071005 0.39492986292605137 0.4007487389969351 0.39378903678056476
15.06 0.40169382019262545 0.4012092337673321 0.40150841222192823 0.4018799584814415 0.3949474881682741 0.4026445278140054 0.39409850199666824
15.08 0.4020030036504989 0.40133475237103755 0.4018323468823295 0.40200312617208184 0.3949682554199757 0.40296309432824257 0.39438328489129093
15.1 0.4011903377187365 0.4009461597494415 0.40118815576395356 0.4016012528669683 0.3949928111279529 0.40208351684866117 0.39423402956917797
15.120000000000001 0.40194731216168905 0.40007983438100697 0.4018190327819517 0.40218853725326875 0.3950197218936117 0.40089488112897453 0.39390219121048287
15.14 0.4008780757737799 0.40074172372767475 0.40053728114864995 0.4011577807522419 0.3950474833860452 0.400756976801087 0.39371193486180567
15.16 0.4012335206634824 0.40089424651042854 0.40065430022506804 0.40137952153400414 0.3950759340871973 0.4016139342101198 0.3940086007416309
15.18 0.4008644475988814 0.4007570221207015 0.4002492188442374 0.4013117229601508 0.39510510175012536 0.4028688892158712 0.3940876485452447
15.200000000000001 0.4016093801858145 0.40039348045652184 0.4010769871377089 0.40201671320010884 0.3951339153583145 0.4031845779775664 0.39394734651649216
15.22 0.4014650939597712 0.4001895808106866 0.4011510194547762 0.40174102803566425 0.39516118270685924 0.40115506858146166 0.39382531777161084
15.24 0.4011718255864967 0.4008120973592022 0.40082175272066645 0.4011221050765626 0.39518680759513997 0.4017225531672079 0.3940260919971347
15.26 0.40157779990868986 0.40045191007276104 0.40134201682777604 0.40169669476852204 0.3952114833966706 0.40291640979742316 0.39397632621637757
15.280000000000001 0.4026722585177817 0.40017216423939306 0.4024683350032086 0.4030565544635729 0.3952353146999497 0.40374226510595346 0.39426906268647693
15.3 0.40256945905041824 0.3990925783162724 0.4026424242982136 0.4026461974457053 0.3952571884986129 0.40203452797066186 0.3940824728480139
15.32 0.4024504058577769 0.3988991051014114 0.4027987740832584 0.40218481898955416 0.39527526010734265 0.4020220164782713 0.394224902669336
15.34 0.4010437101548858 0.3986914633824818 0.4012260186578139 0.4013901851623 0.3952879933069221 0.40088697394854617 0.3935160994071858
15.36 0.40164520854658387 0.39891959771527385 0.4016063846767491 0.40204699982859937 0.3952945780685967 0.4029197948977097 0.3938477526013226
15.38 0.40225348227493674 0.398254202480298 0.4023106165161395 0.402821586521865 0.39529492694079205 0.40380830360352976 0.39395412810734876
15.4 0.4015179464945717 0.3973770537423102 0.4017862043035114 0.4022880268379606 0.39528959216068005 0.40197192665453135 0.3937333613147616
15.42 0.40114870431094113 0.3990107458088645 0.40153592121082027 0.4019276414079308 0.3952793317423725 0.4012450381175772 0.3940131258656389
15.44 0.4009749679528173 0.3995751516831084 0.40117773450898425 0.40224356653228244 0.39526458524310804 0.4024964716505828 0.3937855951155535
15.46 0.40076494467745843 0.39960965487504624 0.4010119471071589 0.40210199203984337 0.39524549702483475 0.4031522314693785 0.39388827011069416
15.48 0.40068333363243686 0.3995005615372572 0.40094512340404087 0.4014306618038801 0.395222158882273 0.4034483300816398 0.39429115184525343
15.5 0.4007403146291105 0.3989675001098206 0.4010786489276953 0.401480171833541 0.39519406864441387 0.402366004908174 0.3939431723058876
15.52 0.4015270520918207 0.39935794888229925 0.40180989653354926 0.40227195093813506 0.39515948439754023 0.40289278528999095 0.3938001622646335
15.540000000000001 0.401066659932468 0.3997995113218206 0.4013295779387501 0.4013182426068316 0.3951159260645978 0.40189752836295645 0.3941353381565035
15.56 0.4014824891255074 0.3989511059895751 0.4016750267920225 0.4019883342775905 0.3950613751105232 0.4017017671125433 0.3939739602183616
15.58 0.40141082885657475 0.39825606648142625 0.40174566025196773 0.40206693336784893 0.39499508427509905 0.4027119127707541 0.3937116855562687
15.6 0.40204412003972134 0.39865699186247805 0.40248535914893435 0.40246339025148015 0.3949169264137756 0.40410132317244407 0.39372465833474873
15.620000000000001 0.40202698145023086 0.3992221094574908 0.40230986564525595 0.40213115041036307 0.3948264891580405 0.4023694472752191 0.39379948984195656
15.64 0.40085053917539865 0.3992370206704233 0.40105770118252704 0.40113846425870897 0.39472314856440166 0.4028030327964145 0.39382731724456693
15.66 0.40142115110971327 0.39863554307955545 0.4016463644755586 0.4021104077988078 0.39460689297202345 0.40337288839311153 0.3937082444979143
15.68 0.40173948490690725 0.39769321888052195 0.40204825298301655 0.4021835430022551 0.39447833107236974 0.4044669449489665 0.39308752912471123
15.700000000000001 0.401893279397459 0.39822363176866066 0.40227527251487877 0.401665134672752 0.3943378230865283 0.4028140574948856 0.3930924249947363
15.72 0.4021272102273117 0.3993487188856552 0.40247138944711125 0.4016909380046746 0.3941849414861465 0.4031325913496668 0.39355151261239163
15.74 0.40101570107083306 0.39858640518967337 0.401235535112886 0.40111288562981 0.39401917042158935 0.40111668935277056 0.3935157281614176
15.76 0.39996055258066565 0.3979316585195329 0.4000740666720762 0.40080081192815115 0.39384101203844574 0.4012036352368803 0.3932487431313699
15.780000000000001 0.40059029382136224 0.3978858454986211 0.40095329591366485 0.4011297711975375 0.3936519553669124 0.40316533401158466 0.39321990066716034
15.8 0.40026804167165364 0.3981183014540148 0.40069750391758885 0.40048334310851363 0.39345307386212586 0.4015683250918662 0.3930622819942135
15.82 0.40090475796828495 0.3983582562297559 0.401132141583489 0.4008989427468379 0.3932445108665256 0.40236257298803135 0.3931012507297686
15.84 0.4007485860481337 0.39843138736938255 0.40049870000574717 0.40100499264200656 0.3930263281855981 0.4038986798627437 0.3927845099475397
15.860000000000001 0.4008251465653078 0.39790388609938615 0.40059252916391824 0.4015485720735156 0.392799224287376 0.4033928669666654 0.3923356936467006
15.88 0.3997702440078212 0.39685420322048487 0.3998349668311082 0.4009263208258282 0.39256457138074274 0.4029713242582804 0.3919218337364905
15.9 0.4008830094877181 0.3970099811351184 0.4010253400161688 0.4018372632978977 0.3923238822746874 0.4021407772440566 0.39187433885333617
15.92 0.4008433416936374 0.3976621938248898 0.4010374184058975 0.40143818781202056 0.3920784110380038 0.40274165505272164 0.39197492922731764
15.94 0.3991001875819926 0.39647634556645667 0.3988216921494592 0.4006774812776472 0.39182942358642353 0.4012215950208467 0.3913508354073576
15.96 0.3981318903696144 0.3957887098449055 0.3978058709722537 0.4000129793679432 0.39157861548934675 0.4006831772295719 0.3912543956189664
15.98 0.39851892093804225 0.39582932756771483 0.39852758410713696 0.4006265667469701 0.3913280024916652 0.40050619260299875 0.39101006209374967
16.0 0.39855513664611675 0.3963471516340743 0.3985800187399934 0.4003321452500886 0.3910794485423853 0.4000400502900085 0.39106350216759467
16.02 0.3985507237243775 0.39564561418427086 0.39839446867692235 0.4000586404080816 0.39083437850722014 0.40016393992472976 0.39088562025522555
16.04 0.39825683083177116 0.3953596817294317 0.3979260244989896 0.39998186629036203 0.39059404758975075 0.40027920760911534 0.3906772702153208
16.06 0.3980270620230003 0.39494432825343156 0.3979702039035119 0.3999734108955264 0.39036004760317333 0.3996309414852687 0.3903093634915678
16.080000000000002 0.3986701269005441 0.3958832771386736 0.3988540044944645 0.4003969573120438 0.39013476670602465 0.40065473679407043 0.3898281479548394
16.1 0.3994962535604578 0.39683003632224706 0.3997491048953879 0.40008675459697907 0.3899209955161842 0.40024147290320944 0.3902931523528593
16.12 0.39837795867350373 0.3959470406243832 0.39850197164829637 0.39921641998408436 0.38972052636025406 0.3986256576413869 0.3900775434012162
16.14 0.3970979497383965 0.39496942453660555 0.39699601868362266 0.39853087654706576 0.3895336986032138 0.39933526640140726 0.39005940081933416
16.16 0.3973498589830219 0.39421664907602344 0.3973184953029729 0.3987514872864791 0.38936067179163936 0.3993282873171431 0.38988857645735503
16.18 0.398280904014925 0.39414535136888285 0.3983546718921245 0.399886859613924 0.38920250028706616 0.40062092334615024 0.3896497725045245
16.2 0.39829930284995296 0.39486326786947307 0.3980615822096015 0.3991871347447336 0.3890602206275933 0.39866928548752245 0.3899282032775278
16.22 0.39823032129474367 0.3943034662429753 0.39777270547155735 0.39922994536851986 0.3889332269455096 0.39926660645309997 0.38977792309211584
16.240000000000002 0.3971342773123148 0.3936935348003617 0.3966913306671464 0.39879849244151444 0.3888198098454438 0.3991927608809747 0.3895004313478346
16.26 0.3980970668345485 0.3935155568385212 0.3978568273116112 0.3994104548477151 0.3887196122090857 0.3984476370827782 0.38946856957644865
16.28 0.3985167519858447 0.3943494902124618 0.3983826004324063 0.399290080306809 0.38863398330738497 0.39920353993541613 0.38942717754661044
16.3 0.39883125089333904 0.39538973817871526 0.3985080884408786 0.3997392389310296 0.38856313328302833 0.3983536787767814 0.38921181370084856
16.32 0.3986910879862623 0.39512489303689674 0.3980674325667913 0.3998822086145232 0.3885042522029196 0.3993643741119432 0.3892814357798639
16.34 0.3974662846982377 0.39507536732711046 0.39670031672531064 0.3986189369616313 0.3884532170740568 0.39913890004472186 0.38953647750955245
16.36 0.3979974903652346 0.39507715320854736 0.39738809006109144 0.3985972800349791 0.3884074008403568 0.3999264949784129 0.3898877524834382
16.38 0.39815909025521384 0.3949519768872594 0.3977187846171884 0.3987578367571049 0.38836568082588285 0.3997764520298393 0.3896058461851524
16.4 0.3969560587878891 0.3937998132439199 0.3964558457426891 0.398346954217209 0.3883261154868534 0.3986334161181622 0.38908014993092804
16.42 0.3977781801134892 0.39319081594609084 0.3972339852467103 0.39938748230723764 0.388285283761379 0.3999066369141495 0.38908198266753746
16.44 0.397516570229911 0.3934318193283227 0.3969592071091834 0.3988259052183055 0.38824098456120415 0.40000543992341636 0.38938198783815886
16.46 0.39804312389541996 0.39340458017906393 0.3976440876379853 0.3989824245639935 0.3881941571886963 0.40020290250697405 0.3893255773764857
16.48 0.3974393923627416 0.3938568489042414 0.3970686090757294 0.3983266494359844 0.38814684945674793 0.3991438758787551 0.3891359460536029
16.5 0.39742870952735776 0.3944236561283694 0.39703964455935736 0.3983572653991041 0.38809905488715246 0.3985809664814644 0.3892243469125853
16.52 0.39748414802445253 0.39446528803867625 0.39710316890641667 0.3986995706424302 0.3880488811232279 0.3984547324907527 0.3891662509479448
16.54 0.39706008403375287 0.395071986119192 0.3967169443270181 0.39815870457097274 0.38799557927465006 0.39941211053773396 0.38956350929220546
16.56 0.39712709187363393 0.39491830589680216 0.3967617039620748 0.39889093009652005 0.3879408792072939 0.3988435507791815 0.38913213524941437
16.580000000000002 0.3974932648493274 0.39448557764871967 0.3970013498250299 0.3994502483731882 0.3878868770297302 0.3989454501015684 0.3890564619594235
16.6 0.39695198168770357 0.39463608046040693 0.39635026779102506 0.3988919742116839 0.3878336900135475 0.3991614114338007 0.38927795492993855
16.62 0.3967587658152264 0.394336379462137 0.3961946152632655 0.39843441820227615 0.3877804281435152 0.39824731806483904 0.389262832477344
16.64 0.3968917299339367 0.39393437331249215 0.3964629872089416 0.39898123749073844 0.3877278617158309 0.3983926182349808 0.38903912567276683
16.66 0.39715098446527797 0.3935789992892043 0.396757733090049 0.39909527412858764 0.3876780108012552 0.39884977349647904 0.3889884189950711
16.68 0.39813269029722625 0.39425467836648853 0.39795270228674223 0.39890099711328936 0.38763108214757613 0.3997252332772413 0.38925418731573763
16.7 0.3982697271107258 0.39389465695545584 0.3979786396832774 0.3983074883794174 0.387584326886936 0.39923238793832333 0.3892730626299943
16.72 0.3977846801389591 0.39321325652072237 0.39736244070047627 0.39835740267635933 0.3875349555260432 0.39786644322462705 0.38881634476941956
16.740000000000002 0.3971301180543138 0.392783049189322 0.3967748762498006 0.3982595557945932 0.38748293590660754 0.396742850975476 0.3888853763139153
16.76 0.39769761568745093 0.39261095932883955 0.39725156510969234 0.3987619620218557 0.3874298761031414 0.39817804979209603 0.3886677364959841
16.78 0.3974311865867569 0.39308928553118583 0.39704795732948234 0.39838383257621496 0.3873761810091335 0.39779386606169237 0.38882830567927124
16.8 0.39828292297662077 0.3927543230436204 0.39791334342636303 0.39920418295345617 0.3873209363725817 0.39913165101663 0.38892054628441086
16.82 0.3977390294121568 0.3923375439498595 0.3975157015398183 0.399180696341451 0.3872642059201741 0.39764379557307117 0.3884556057294011
16.84 0.3971695258266885 0.39247304671866595 0.3970989865362436 0.3989764496204238 0.3872076169892669 0.3979894045728053 0.38829132719467296
16.86 0.39744265467411544 0.39211390154345893 0.3974001932206101 0.39877928682526004 0.3871520775068017 0.3982603058767459 0.38825953241926553
16.88 0.3972355201538197 0.392566403706339 0.39735644160343714 0.39828548322705437 0.38709603859464764 0.39813081847724013 0.38829709120911826
16.9 0.39669819336287093 0.39255670981507074 0.3967163864415941 0.39811246397280114 0.3870367731256277 0.39610079243538027 0.38785958825631944
16.92 0.39601616821417424 0.3928961583121268 0.3960791820512396 0.39781891819674103 0.38697337545929256 0.3967578112522199 0.387939515120876
16.94 0.3967409472536296 0.39390884171557927 0.39671725437205646 0.39798256303646384 0.38690743824092855 0.3992799204967595 0.38808089243055455
16.96 0.39708055175623663 0.39300940062523165 0.39723546628356077 0.3977339332821845 0.38684094121164253 0.39834993069035995 0.3881757218430729
16.98 0.39662881607787437 0.3932159147320573 0.3967512041552644 0.39716293524952606 0.38677435278611055 0.39752931647171275 0.38792217523760786
17.0 0.39589138555681014 0.3932861395503658 0.39591376028816544 0.3963241896628716 0.3867076657208547 0.3975944895786518 0.3880462446194401
17.02 0.3960469872056042 0.3923352072237219 0.3962288857950039 0.3969918624814446 0.3866423283929465 0.3988993900252809 0.3877065495875588
17.04 0.39652878722689744 0.39242398477410556 0.39661482042523416 0.39702721584326284 0.3865806116903508 0.3992108650147889 0.3878533095361467
17.06 0.39697422718137676 0.39195258397963073 0.3971630801479022 0.39700711456306403 0.3865232136977819 0.40028635070511187 0.38766288047183906
17.080000000000002 0.39695242122323626 0.39208452574523184 0.396994208013889 0.396906865638234 0.3864686380324998 0.4002148652670068 0.38764668039637745
17.1 0.3959764915101836 0.3924224345401149 0.3959862482836335 0.3957269624235035 0.38641556439191443 0.3987701925584025 0.3877262421627041
17.12 0.39605433068729157 0.39139639494825473 0.39628077020121893 0.3960323155504657 0.38636533210028695 0.3980001990659485 0.3871503288390423
17.14 0.39562952871830237 0.3909258394279083 0.39599655598853883 0.39594630256509955 0.38632102038861604 0.3974278874440698 0.38702070846284603
17.16 0.39544328343004576 0.3914699450106217 0.39585877533397973 0.395161998362279 0.3862843525525973 0.397186621366083 0.3871684322853653
17.18 0.39528094852393786 0.39160554086510374 0.3954533851439857 0.3953110531385437 0.38625473325158555 0.39700228378392416 0.3871110368103559
17.2 0.3949725560576445 0.39144186942648623 0.3950176498811148 0.39584216090295904 0.38623146253337554 0.3969367017009287 0.386817233204955
17.22 0.39530153634097526 0.39121535373239 0.3956263436242179 0.395680940251751 0.38621547819145696 0.3977406703001467 0.3868155270652142
17.240000000000002 0.39594158031104726 0.390668562322529 0.39637428213460857 0.39593241183135763 0.3862080779482477 0.3984740951607808 0.3862986629995183
17.26 0.39533694291349786 0.3903483684595957 0.39569678335556363 0.39505575749370486 0.38620889247207973 0.39772343918109415 0.3861467202713857
17.28 0.39542469457507784 0.39108653046297875 0.395599067738778 0.3951622115888165 0.3862165032306539 0.3988078428016186 0.38642908593754266
17.3 0.39480564399628576 0.3900069981831942 0.39508572593236774 0.3951828399085295 0.3862305727334499 0.3969409231754931 0.3859343870407705
17.32 0.3950765250241474 0.3903886682155833 0.3954849793656487 0.39489054988351385 0.38625238878921075 0.39601291792845117 0.3863493222586271
17.34 0.3946616021772023 0.3904795910992617 0.395183392386943 0.3937842552197668 0.38628341357513707 0.3955030052187459 0.3865010988154548
17.36 0.394798739749604 0.39084806614371936 0.39525496039913927 0.39427463215215297 0.3863235910555288 0.39596418295065694 0.3863093924627204
17.38 0.3941116320435562 0.39127107337104544 0.39440299320405964 0.39462654555337556 0.3863716884722312 0.39573810183203034 0.3861214517679324
17.400000000000002 0.39370564843971123 0.39065761024726636 0.39393494563193354 0.39427642138623564 0.3864266560973915 0.39508161183856705 0.3860883483182031
17.42 0.3940837237514345 0.3906142009753077 0.3943860552951537 0.3944909497084371 0.38648860801111523 0.39539486888917363 0.3860344598151129
17.44 0.39579189956518285 0.39052092129008853 0.39611588327374087 0.3957184530661011 0.386558757575589 0.3961118867523693 0.38607107742444696
17.46 0.39643379410707524 0.3909454836269998 0.396826882454786 0.3960287645024429 0.3866380307805612 0.39792543620830767 0.3865679965964705
17.48 0.39587813125809673 0.39090538569645994 0.39630940466227454 0.39587739947367245 0.38672597605797676 0.39705055400463557 0.3867668724413638
17.5 0.39399274687599695 0.39037775263432334 0.39438231642846183 0.394584662693622 0.38682118525187603 0.3954651389582609 0.38619252082287664
17.52 0.3941888322088246 0.390529387302802 0.394632261470258 0.39498783189334524 0.38692267452794044 0.3940918089892907 0.3858840597085291
17.54 0.39558108089303756 0.3915423915516925 0.396119660905754 0.3952217096565241 0.3870302949237518 0.3958952237122981 0.3866528511159533
17.56 0.3956505596802023 0.39137562681421956 0.39628590118927404 0.39560332480131166 0.387143612124467 0.395552624015799 0.3866362775163341
17.580000000000002 0.39445761173094307 0.39135609663888765 0.39486777518192484 0.39489076091552106 0.38726088978784096 0.3958222893771567 0.38679874759610816
17.6 0.3955376590772175 0.3920902645713658 0.3958908816741756 0.39538051051226347 0.387379945241944 0.3954500517094285 0.38743010348001367
17.62 0.3963245171260042 0.3922716988028213 0.39680255483615884 0.39603786358181414 0.3875003875884006 0.39584930792727174 0.3874733615653151
17.64 0.3971130281592833 0.39261255783989685 0.3975426925301511 0.39639755045806147 0.3876241709728306 0.3970094773660007 0.38774419644191493
17.66 0.39688519279602597 0.39189088197292 0.3972235702830302 0.3967292930234523 0.38775336265195537 0.3977247294018102 0.3873570892936983
17.68 0.3965661190526948 0.3920806644708184 0.3969855039393152 0.396756485807399 0.3878877152936272 0.3963784853680663 0.3877478104876919
17.7 0.3964449753994832 0.39243501200206166 0.39676056489599487 0.3967286200098954 0.38802533264571515 0.39738761412762286 0.3881128000342235
17.72 0.3967034778139444 0.39274883156159457 0.3971332847425025 0.39707319268783897 0.3881657732808033 0.39798493642658683 0.3881634825614998
17.740000000000002 0.39824350925547836 0.3926834870337501 0.3986465908322375 0.3983160387221411 0.38831066696404876 0.39883604941634554 0.38833084120403555
17.76 0.39840458149149266 0.39291529237848016 0.3986639043232051 0.3987196748375093 0.388460724020296 0.39849699827209845 0.3885797599674812
17.78 0.39736526246328097 0.392927525108396 0.3972890192255671 0.39759216643478257 0.38861362816906087 0.3978638654958713 0.3886477333777725
17.8 0.3970934256016342 0.39326341700547696 0.39708305431266655 0.3977404804738253 0.3887665043293113 0.3974114173159357 0.38878404812055833
17.82 0.39819525263083944 0.3942787044724262 0.3983497715800027 0.39856721080213015 0.38891958201386473 0.3977721883437699 0.38924327692736804
17.84 0.39813604053850427 0.39387749244942066 0.39810617923105174 0.3981210573753502 0.38907531120619165 0.3976268333691306 0.3891376944088386
17.86 0.39919250941590156 0.3939053768633508 0.39895688690522507 0.398835500104969 0.38923381827043385 0.39910617046105146 0.3894177395608337
17.88 0.39856272470439785 0.3938355293347016 0.39839279027597085 0.3990510897205806 0.3893916698517926 0.40031574543870085 0.3895299267319906
17.900000000000002 0.398924396277488 0.39487121892400356 0.39907281285225876 0.39938756054592095 0.3895461971452548 0.40062698768137744 0.3900345632072996
17.92 0.39971995859548365 0.39558875934712284 0.3999024673744053 0.399721972494132 0.38969837283234554 0.4009475102533301 0.39035229696087986
17.94 0.4001764047299423 0.394744518551819 0.4000253055899142 0.40006739047920664 0.38984985625965995 0.40071976036930695 0.39015252701157116
17.96 0.39944219064732545 0.39505452536274566 0.3991989716227419 0.3994964722356056 0.3899990031775128 0.39964186221047393 0.3904427614958571
17.98 0.40066405919557585 0.39625023441681945 0.4004074285029296 0.4007019876117015 0.39014213394364045 0.4014751639641041 0.3910843213516822
18.0 0.4007764933337726 0.39677706305199417 0.4008403043668127 0.4011050822335429 0.3902783457778555 0.40194836839091286 0.3911085978266271
18.02 0.4015900849010275 0.39769332271562813 0.4016856169493734 0.40120495606761575 0.3904101238651103 0.4017046130943188 0.3916041115354194
18.04 0.40193865375095744 0.39735588187340803 0.4018512696376698 0.4013585157878652 0.3905388240637344 0.40200604835906906 0.39175134760582264
18.06 0.4011580143673826 0.3966420266272937 0.4008933167154286 0.4010654600953141 0.39066191038848996 0.40011659975522135 0.391815049252138
18.080000000000002 0.4010336390922426 0.3971554861627924 0.40066293751039983 0.4016949155442665 0.39077618386510804 0.4012537769582271 0.39206126886026116
18.1 0.40061311343996425 0.39799084138470014 0.4004919794419825 0.4014389334675878 0.3908817605421362 0.4014312293576936 0.3920592746598028
18.12 0.40136201733940313 0.39835591451973 0.401148432122157 0.401740277783999 0.39098054366393387 0.4028712440186739 0.3922835971619681
18.14 0.4010526785273922 0.39731499474876397 0.4006318957003928 0.401723560510269 0.39107224630743087 0.4030877857685443 0.3922032900943017
18.16 0.4000407753862029 0.3970233141808236 0.39946406841576537 0.401190603788566 0.3911544569574816 0.4010398883022587 0.3920226253332866
18.18 0.4002978859967284 0.39791700803825847 0.3995866421287935 0.40068017668655087 0.39122631120684714 0.40116402251024463 0.3927257748172259
18.2 0.40029392405289455 0.3980817584351382 0.399881279464756 0.4010353860319722 0.3912896006919109 0.4023927461443667 0.39253066715369245
18.22 0.40107923911963456 0.39902040594986377 0.40066890538385475 0.40118450123297433 0.3913456219721275 0.4040447422279256 0.3931551228662816
18.240000000000002 0.40155769324059065 0.3991856571087619 0.4008689539843269 0.40175852736708095 0.3913930679580997 0.4045331421973569 0.39314577762855546
18.26 0.3997552296354297 0.3987465624968718 0.39902321982349387 0.40042761516789116 0.3914300134107627 0.4032502772166883 0.392978128378902
18.28 0.40039853809336023 0.39839421979123485 0.39972900544743 0.4014900577336504 0.3914563738726933 0.40134820808554444 0.3932678216912731
18.3 0.40108219638440906 0.3988922417382212 0.40079008633295454 0.4019376299287305 0.3914727653315609 0.4022436403720249 0.39320664644110165
18.32 0.400795638039007 0.3985696943042077 0.40042736661739053 0.4014817333808992 0.39147834887074323 0.40225907211318374 0.3928860653177544
18.34 0.3999814192761587 0.39803872070168383 0.39955225678341744 0.4010420346003765 0.39147168597013293 0.4006008108610949 0.3924857590429645
18.36 0.40053675413764717 0.39760502721876084 0.400133455614978 0.40131947191558265 0.39145291581760316 0.40020581045482756 0.39248947277195423
18.38 0.4014758625452885 0.39837254726855875 0.40115979773631594 0.4018089707713004 0.39142326693618174 0.401089808440871 0.3930072071618408
18.400000000000002 0.402478330448041 0.3989963874815114 0.40236094840005904 0.40229261161776997 0.3913824676100258 0.4024739163934231 0.39321287023591617
18.42 0.40182493040156597 0.3986568702458983 0.40150932615420654 0.4020125554615359 0.3913284511226193 0.4020415895980239 0.39283251320391654
18.44 0.4029284525508599 0.3994978325082827 0.40225747122473743 0.4020832154503267 0.39126007736444024 0.4029168022564863 0.39326945632324645
18.46 0.40311556440360585 0.398361869808101 0.40251105302563694 0.4024328419177043 0.39117865562765186 0.40259113720999323 0.3928792723227978
18.48 0.40286496873097183 0.39819179944058347 0.40240850353460994 0.40230057723089185 0.39108598122106325 0.40307727291092715 0.39315717568653163
18.5 0.40147900804682957 0.39743808815002707 0.40098030522507533 0.4014773024835214 0.39098210176251963 0.40239443909047856 0.3923845555647214
18.52 0.40162025940888635 0.397166652050911 0.40106153427779256 0.40176016427500133 0.39086664800692245 0.4027151559659163 0.39209356901586034
18.54 0.40188768783817586 0.3976944406214937 0.4012269429340036 0.4016600994951056 0.3907416119458493 0.4016306152375621 0.39205599516688655
18.56 0.4014712974100968 0.39743298952295536 0.40067409860857395 0.40139430599562065 0.39061072658551343 0.40146354150829644 0.39193601272042883
18.580000000000002 0.4011747430609317 0.3968703765192274 0.4004203405950627 0.4016905459837955 0.39047590327577086 0.402941106251592 0.3915314784990826
18.6 0.4017979565308985 0.39711987439144114 0.40123418483333295 0.40193497920253585 0.39033574863701864 0.40461876132295327 0.3918624173261806
18.62 0.4019989762153484 0.3971195460881582 0.4012633633270923 0.4020281460869248 0.39018836720382993 0.4026457146183864 0.3915576542950296
18.64 0.4018590445506707 0.39843575036147016 0.40081984251039526 0.4014420027784049 0.39003444382706404 0.4021034990301894 0.39166703051108237
18.66 0.40056656075126895 0.39769492410954194 0.3994506387759836 0.40127213959391433 0.38987639649503847 0.4022116700261009 0.3909981983270094
18.68 0.40021946908084316 0.3966087958890338 0.39938343687920397 0.4011173152567749 0.3897154417734938 0.40162600978765284 0.390509802882092
18.7 0.40080609121641075 0.39598844345001794 0.3999960272764301 0.4014918011220086 0.3895515104822941 0.40109975883677884 0.39072762790626225
18.72 0.3997850667801329 0.395422581745013 0.3986319729143849 0.40039565377833913 0.3893859191903779 0.39954307165531255 0.3905814502168468
18.740000000000002 0.3996020706452153 0.3955093561968863 0.3984977730560132 0.4001999194009543 0.3892224640773883 0.39905878625094954 0.3904001125423991
18.76 0.4002862400107808 0.39461304571031663 0.3994559771588134 0.4011859502565256 0.3890648681992149 0.39956918051542184 0.3898275600764357
18.78 0.3999181346019802 0.39458076221653077 0.3995827128289697 0.40108813734907006 0.38891407797756744 0.400709515134041 0.3894266587188778
18.8 0.39864356701803166 0.3946199118933886 0.39843315021131787 0.39970916740441115 0.3887688016618779 0.39930974354361076 0.38927436984143426
18.82 0.39892352079856913 0.395143925169267 0.39847251409267276 0.3993470855288124 0.3886278013238077 0.39712589352855143 0.3893130525515395
18.84 0.39818425688780623 0.39549312595370606 0.3978305076786867 0.3984307379302976 0.3884909117036265 0.3974333926132631 0.38911935622873833
18.86 0.3992521024361527 0.39458789044628656 0.3990593832923989 0.3996390527405102 0.3883584704907306 0.3996247246113116 0.3889081831498726
18.88 0.3988498032479247 0.394931795473595 0.39893006728481956 0.3995431577316497 0.38823089392724697 0.39931799405865315 0.3888488184288719
18.900000000000002 0.3989763558647872 0.39511833708530625 0.3990161764533812 0.3992447427796579 0.3881086262053617 0.39882068573826934 0.3893198378288066
18.92 0.39843336849208727 0.3950772672085908 0.3983227259937266 0.39898848212654037 0.38799219265760587 0.39834799783235825 0.3890792314012632
18.94 0.3975432785980192 0.39456414771305454 0.3975181504940053 0.3989705779002719 0.3878822131503596 0.3988133278484797 0.38848073959339463
18.96 0.39691757638708736 0.3943806507245613 0.39696851845087683 0.39863625559276517 0.38777953871751253 0.3988711360381798 0.38822767667596103
18.98 0.3979091368503803 0.3941363819520387 0.3981618756584319 0.3996177897336773 0.3876843470868138 0.4002096741164023 0.38808263963245027
19.0 0.39666587315423074 0.39436149227537837 0.39682036090181905 0.39842375371633465 0.3875952119301823 0.39923879181004884 0.3882112524854885
19.02 0.396314742383175 0.3940532171023462 0.3963570899325537 0.3985529559065578 0.3875098626231027 0.39869371454594804 0.38805095866285827
19.04 0.3965097816196796 0.39345578076985255 0.39662473133871745 0.39885956827914987 0.3874273797846396 0.39769727594645243 0.38800599843846584
19.06 0.3970242097067294 0.3940259181242856 0.39718380298650385 0.39889430771890644 0.3873488638398143 0.3974373131692551 0.3883410668134579
19.080000000000002 0.39690076476087105 0.3938469284990503 0.3971520370572942 0.3989439761359913 0.3872756148756244 0.3965355759915812 0.3877638225758278
19.1 0.396843738704921 0.3936150670927422 0.3968645731123851 0.3983504986891121 0.3872067183117081 0.397297617631364 0.3879602977596032
19.12 0.39665942850678676 0.39350608602193377 0.39666409764702487 0.39833879086092117 0.38713931346304825 0.3965661638558263 0.38774827397741113
19.14 0.3970634954270811 0.3944451850707414 0.3971291494181754 0.39830910757942284 0.3870714758458662 0.3973056551685632 0.3880781591970192
19.16 0.3973968512701437 0.39459288356720795 0.3977007886270988 0.3985674772562363 0.38700309960687884 0.3968109721061762 0.3879283618550256
19.18 0.39823701210587054 0.39415662322121015 0.39860004401544696 0.39881126864205535 0.38693312618137515 0.39910889811551903 0.3878018438193199
19.2 0.39841331343788633 0.39424422919108 0.3985450261426274 0.39896594646448136 0.3868579781114707 0.39770674097294734 0.3875095670371481
19.22 0.39789453609271574 0.39368000262021 0.3978027337975359 0.39901786148970064 0.3867746813472925 0.39764450545821517 0.3872851743635546
19.240000000000002 0.3978326330145816 0.3936593229426662 0.3977498598265577 0.3992187573676708 0.3866846838326225 0.39740961251027684 0.38748848815775216
19.26 0.3974827737372433 0.3945665679533051 0.39766239038396606 0.398777551585403 0.38659236265047286 0.39752068608050734 0.38742051274829764
19.28 0.3977157083710124 0.39455316169463983 0.3977602089279889 0.3984430552984147 0.3864996248734273 0.3974993704274508 0.38757677949554176
19.3 0.3973732284787831 0.39444418772688583 0.39706791487089305 0.39854538474847756 0.3864039369636368 0.39822236480454154 0.38710158711002035
19.32 0.3974295324704574 0.3940893458456389 0.396993266651348 0.39876705362875026 0.3863025811362938 0.3981998771417801 0.3871931080871691
19.34 0.39682002660455923 0.39387036894791333 0.3964745057787814 0.39835388754503476 0.38619651204539046 0.39856295565141237 0.3870280524967401
19.36 0.3963949886828091 0.3933791347654506 0.3962508045313662 0.3983503739691023 0.3860876584955479 0.39879605298492593 0.38659906356514645
19.38 0.3968326952217062 0.3928666070965667 0.39655193888435036 0.39839384169056286 0.3859741310918712 0.39990621357382955 0.3867524330411765
19.400000000000002 0.3956149615668249 0.39252143562890446 0.39520090419363 0.39777027463989134 0.38585108615522 0.3974839197078399 0.38614453515697084
19.42 0.3968490593890667 0.392983471637785 0.396641280385466 0.3983092130926048 0.38571681892314275 0.39936178292170416 0.38684574104145625
19.44 0.39636128631810874 0.3926889044046055 0.39617623452144185 0.39837934244534856 0.3855752439218981 0.3973562899055028 0.3862414579852492
19.46 0.3957873693666341 0.39259804574829144 0.3955489788628605 0.39792926565191356 0.3854307994133635 0.39769570314495195 0.3861540096376801
19.48 0.39557213217026027 0.3925191116538873 0.39525602386777564 0.3970899849076723 0.3852828207560332 0.39706546198412607 0.3862614276958573
19.5 0.3956892442178676 0.3923063835935617 0.3951992290761963 0.3973092579814398 0.3851271676746977 0.3958271883889458 0.38561976844553225
19.52 0.3961768536644151 0.3918257480242967 0.395955312060283 0.39775176919695626 0.3849625265195356 0.39559436437640794 0.38552266991167267
19.54 0.39702716664259696 0.3915979364793833 0.3969401299149009 0.39871246692384893 0.38479168551152115 0.3979845974925676 0.38552896851556123
19.56 0.3957698636439075 0.3911047200767014 0.395675483855054 0.3979687104133887 0.3846160203416037 0.3970059999158395 0.38487185644276056
19.580000000000002 0.395325225680267 0.3913863024671615 0.39516317656750083 0.3971331575648986 0.3844316635696785 0.39690744196816635 0.38484923388157954
19.6 0.39526711519763047 0.3919311265612071 0.3950675620744356 0.3963182234010996 0.3842334004862307 0.3961411885294176 0.38517995963199797
19.62 0.3955250319190368 0.3909319229675933 0.39552060294595026 0.39642518583879316 0.3840211851132559 0.39529854839607725 0.3849299471155959
19.64 0.39480848092627024 0.3901957102998205 0.3949371626475179 0.3967067740036258 0.38379982373280536 0.3952608804531746 0.38409098700041455
19.66 0.3942602495882365 0.39023009468919695 0.39437630784599054 0.3962048474871991 0.3835727056263794 0.3958393338776056 0.3838210299437839
19.68 0.3939254357733093 0.3903230245283641 0.393927526378444 0.3960322588267206 0.38333874751398306 0.3959137406870022 0.38348910773341316
19.7 0.3934965074791326 0.3904332704410955 0.393523374296037 0.39496321045905103 0.38309675909743124 0.3951458739643585 0.383401938044312
19.72 0.39310968165888965 0.38974317173857875 0.3933770034998473 0.3948002001741584 0.3828504215953152 0.3952648493806347 0.3829114039477992
19.740000000000002 0.3928744033724477 0.38884216280909456 0.393194907038873 0.39575058595194756 0.38260592849157754 0.39490734208277845 0.3822791325222123
19.76 0.3917765068611887 0.38756407430617656 0.3920243514483291 0.39491557735562427 0.382365773973629 0.3946127631261352 0.38184027176373525
19.78 0.3931581005709426 0.3890885231725753 0.39329426703406506 0.39550553888072104 0.3821273892406915 0.39525368791220766 0.38246925131996723
19.8 0.3929644065359226 0.3894349554621538 0.39328503704875384 0.3947284012211272 0.3818881581863128 0.39584924643269737 0.38222360375491476
19.82 0.39154708009907485 0.3883584108831368 0.3919008664119803 0.39383431369570177 0.3816496478485868 0.39426666791254533 0.3815261094239581
19.84 0.3911215040670178 0.3887643421676205 0.3914784660005581 0.3939251298807882 0.3814152780887797 0.3940798776920344 0.38120152780957034
19.86 0.3910165978075907 0.3887627968150344 0.3914998602332034 0.3940890136391162 0.3811859882295133 0.3938607286047687 0.38092881717570026
19.88 0.39086321799936236 0.38885368996179515 0.3912664836715844 0.39332292194298674 0.38096012523087014 0.3937087193290091 0.3807064186338011
19.900000000000002 0.39199164973663314 0.3884287878128759 0.39217108637927967 0.3933158171818989 0.38073751813956835 0.39452081676960954 0.3810269474305522
19.92 0.39061796600545295 0.38744264305535453 0.39097615182786033 0.3923027760354205 0.38052166448269437 0.3921007661084119 0.3804074022498925
19.94 0.390603826159354 0.3875468037433044 0.39102184383256605 0.3928198849004518 0.38031660617710056 0.3919380782416759 0.38038809782341465
19.96 0.3910755903411448 0.387527680399136 0.3916220058016659 0.39314147850341696 0.38012365663658887 0.3934865908746848 0.38019381779499684
19.98 0.3903767329221314 0.3866688688593248 0.390796011351563 0.3927281564684275 0.3799421475713032 0.39086899323472174 0.3797293838028328
20.0 0.39090379984403173 0.3856367844897836 0.3912940858379538 0.39254157997796635 0.37977265794647114 0.3911876656715178 0.37995637397099385


==> data/spin-boson-a-exact.dat <==
t HEOM
0.019 0.999639143516884
0.039 0.998481454250503
0.059 0.996531638884275
0.079 0.99379914942961
0.099 0.990297050343347
0.119 0.986041871917934
0.139 0.981053446216633
0.159 0.975354725211134
0.179 0.968971582185585
0.199 0.961932598147205
0.219 0.954268835338761
0.239 0.946013600135899
0.259 0.937202197699009
0.279 0.927871680767831
0.299 0.918060594955956
0.319 0.907808722833216
0.339 0.897156828984903
0.359 0.88614640811369
0.379 0.874819438108241
0.399 0.863218139845782
0.419 0.851384745328333
0.439 0.839361275577064
0.459 0.82718932952966
0.479 0.814909885004214
0.499 0.802563112612879
0.519 0.790188203331257
0.539 0.777823210257653
0.559 0.765504904931335
0.579 0.753268648422571
0.599 0.741148277260471
0.619 0.729176004128745
0.639 0.717382333134966
0.659 0.705795989346405
0.679 0.694443862185301
0.699 0.683350962188541
0.719 0.672540390561223
0.739 0.662033320890096
0.759 0.65184899233115
0.779 0.642004713545096
0.799 0.632515876624601
0.819 0.623395980237241
0.839 0.614656661197473
0.859 0.606307733678731
0.879 0.598357235282243
0.899 0.590811479191511
0.919 0.583675111659772
0.939 0.576951174101389
0.959 0.570641169086198
0.979 0.564745129567594
0.999 0.559261690709897
1.019 0.554188163717564
1.039 0.549520611107535
1.059 0.545253922905764
1.079 0.541381893289314
1.099 0.537897297235804
1.119 0.534791966782021
1.139 0.532056866532808
1.159 0.529682168099571
1.179 0.527657323184694
1.199 0.525971135063447
1.219 0.524611828248613
1.239 0.523567116154768
1.259 0.522824266608881
1.279 0.522370165081566
1.299 0.52219137553892
1.319 0.522274198838331
1.339 0.522604728613056
1.359 0.523168904609718
1.379 0.52395256346019
1.399 0.524941486884842
1.419 0.526121447337645
1.439 0.5274782511156
1.459 0.528997778965101
1.479 0.53066602422663
1.499 0.532469128566451
1.519 0.534393415349991
1.539 0.536425420716417
1.559 0.538551922417688
1.579 0.540759966488148
1.599 0.543036891812696
1.619 0.545370352662745
1.639 0.547748339269777
1.659 0.550159196506244
1.679 0.552591640743157
1.699 0.555034774952779
1.719 0.557478102123699
1.739 0.559911537054121
1.759 0.562325416587584
1.779 0.564710508353573
1.799 0.567058018073656
1.819 0.569359595491887
1.839 0.571607338986334
1.859 0.573793798916732
1.879 0.575911979761428
1.899 0.577955341095078
1.919 0.579917797456857
1.939 0.581793717157441
1.959 0.583577920071524
1.979 0.585265674461366
1.999 0.586852692875598
2.019 0.588335127166486
2.039 0.58970956266782
2.059 0.590973011574798
2.079 0.592122905566468
2.099 0.593157087710692
2.119 0.594073803690983
2.139 0.594871692394136
2.159 0.595549775897139
2.179 0.596107448891521
2.199 0.596544467583014
2.219 0.596860938104122
2.239 0.597057304477024
2.259 0.597134336164003
2.279 0.597093115242426
2.299 0.596935023241111
2.319 0.596661727674733
2.339 0.596275168312705
2.359 0.595777543218748
2.379 0.595171294597103
2.399 0.594459094481027
2.419 0.5936438302989
2.439 0.592728590352839
2.459 0.591716649244333
2.479 0.590611453280838
2.499 0.589416605896806
2.519 0.588135853121915
2.539 0.586773069128658
2.559 0.585332241890673
2.579 0.583817458982396
2.599 0.582232893549761
2.619 0.580582790480747
2.639 0.578871452803547
2.659 0.577103228339157
2.679 0.575282496634013
2.699 0.573413656197186
2.719 0.571501112065457
2.739 0.569549263718293
2.759 0.567562493363518
2.779 0.565545154613102
2.799 0.56350156156715
2.819 0.561435978322768
2.839 0.559352608923092
2.859 0.557255587760308
2.879 0.555148970445056
2.899 0.553036725153153
2.919 0.550922724459078
2.939 0.548810737664258
2.959 0.546704423626648
2.979 0.544607324096719
2.999 0.542522857563488
3.019 0.540454313612808
3.039 0.538404847798738
3.059 0.536377477027439
3.079 0.534375075451686
3.099 0.532400370872787
3.119 0.530455941645402
3.139 0.528544214079552
3.159 0.52666746033287
3.179 0.524827796785047
3.199 0.523027182885283
3.219 0.521267420462547
3.239 0.519550153487404
3.259 0.5178768682733
3.279 0.516248894104232
3.299 0.514667404274969
3.319 0.513133417529197
3.339 0.511647799880255
3.359 0.510211266798511
3.379 0.5088243857488
3.399 0.507487579060883
3.419 0.506201127115384
3.439 0.504965171827285
3.459 0.503779720408725
3.479 0.502644649392583
3.499 0.501559708898091
3.519 0.500524527119592
3.539 0.499538615019459
3.559 0.498601371206141
3.579 0.497712086978341
3.599 0.496869951516379
3.619 0.496074057201949
3.639 0.495323405047618
3.659 0.494616910217677
3.679 0.493953407622194
3.699 0.493331657566455
3.719 0.492750351438335
3.739 0.492208117416524
3.759 0.491703526182995
3.779 0.491235096623553
3.799 0.490801301500821
3.819 0.49040057308455
3.839 0.490031308724705
3.859 0.48969187635337
3.879 0.489380619902133
3.899 0.489095864622238
3.919 0.488835922295444
3.939 0.488599096324212
3.959 0.488383686690506
3.979 0.488187994773193
3.999 0.488010328014734
4.019 0.487849004428556
4.039 0.487702356939206
4.059 0.487568737548113
4.079 0.487446521318483
4.099 0.487334110173569
4.119 0.487229936503251
4.139 0.487132466574588
4.159 0.487040203742656
4.179 0.486951691458702
4.199 0.486865516073283
4.219 0.486780309432732
4.239 0.486694751267934
4.259 0.486607571374996
4.279 0.486517551588031
4.299 0.486423527544832
4.319 0.486324390246815
4.339 0.48621908741511
4.359 0.486106624645239
4.379 0.485986066363305
4.399 0.485856536587092
4.419 0.485717219495929
4.439 0.485567359813594
4.459 0.485406263008956
4.479 0.485233295319382
4.499 0.485047883602349
4.519 0.484849515020962
4.539 0.484637736569417
4.559 0.484412154444707
4.579 0.484172433271098
4.599 0.483918295184141
4.619 0.483649518781158
4.639 0.483365937945328
4.659 0.483067440550605
4.679 0.482753967054847
4.699 0.482425508988608
4.719 0.482082107347113
4.739 0.481723850892974
4.759 0.481350874377232
4.779 0.480963356686306
4.799 0.480561518922391
4.819 0.480145622424817
4.839 0.479715966739811
4.859 0.47927288754601
4.879 0.478816754542978
4.899 0.478347969309861
4.919 0.477866963141164
4.939 0.477374194866489
4.959 0.476870148660908
4.979 0.476355331852459
4.999 0.475830272733043
5.019 0.475295518378833
5.039 0.474751632486035
5.059 0.474199193227665
5.079 0.473638791136732
5.099 0.473071027020988
5.119 0.472496509914165
5.139 0.471915855068327
5.159 0.471329681991748
5.179 0.470738612536422
5.199 0.470143269039066
5.219 0.469544272519176
5.239 0.46894224093747
5.259 0.468337787517713
5.279 0.467731519134702
5.299 0.467124034770879
5.319 0.466515924043787
5.339 0.465907765806296
5.359 0.465300126821278
5.379 0.464693560512131
5.399 0.464088605790311
5.419 0.463485785960741
5.439 0.462885607705778
5.459 0.462288560148101
5.479 0.461695113992714
5.499 0.461105720747991
5.519 0.460520812025476
5.539 0.459940798917943
5.559 0.45936607145501
5.579 0.458796998135405
5.599 0.458233925534799
5.619 0.457677177987928
5.639 0.457127057343573
5.659 0.456583842790795
5.679 0.456047790754672
5.699 0.45551913485965
5.719 0.454998085958484
5.739 0.454484832224616
5.759 0.453979539305752
5.779 0.453482350536258
5.799 0.452993387205935
5.819 0.45251274888265
5.839 0.452040513786198
5.859 0.451576739210748
5.879 0.451121461993139
5.899 0.450674699024271
5.919 0.45023644780079
5.939 0.449806687014239
5.959 0.449385377174845
5.979 0.448972461267078
5.999 0.448567865434156
6.019 0.448171499688625
6.039 0.447783258646221
6.059 0.447403022280194
6.079 0.447030656693324
6.099 0.446666014904906
6.119 0.446308937650004
6.139 0.445959254188346
6.159 0.445616783120264
6.179 0.445281333207167
6.199 0.444952704194092
6.219 0.444630687631943
6.239 0.444315067697114
6.259 0.444005622006275
6.279 0.443702122424162
6.299 0.443404335862331
6.319 0.443112025066903
6.339 0.44282494939342
6.359 0.442542865567044
6.379 0.442265528426421
6.399 0.441992691649606
6.419 0.441724108460603
6.439 0.441459532315103
6.459 0.441198717564169
6.479 0.440941420094678
6.499 0.440687397945452
6.519 0.440436411898105
6.539 0.440188226041735
6.559 0.439942608310696
6.579 0.439699330994782
6.599 0.439458171221246
6.619 0.439218911408187
6.639 0.438981339688934
6.659 0.438745250307129
6.679 0.438510443982327
6.699 0.438276728246005
6.719 0.438043917747972
6.739 0.437811834533231
6.759 0.437580308289458
6.779 0.437349176565313
6.799 0.43711828495989
6.819 0.436887487283673
6.839 0.436656645691449
6.859 0.436425630787676
6.879 0.43619432170487
6.899 0.435962606155657
6.919 0.435730380459144
6.939 0.435497549542362
6.959 0.435264026917543
6.979 0.43502973463607
6.999 0.43479460321994
7.019 0.434558571571668
7.039 0.434321586863523
7.059 0.434083604407097
7.079 0.433844587504159
7.099 0.433604507279815
7.119 0.433363342499004
7.139 0.433121079367349
7.159 0.432877711317434
7.179 0.432633238781556
7.199 0.432387668952012
7.219 0.432141015529996
7.239 0.43189329846416
7.259 0.431644543679902
7.279 0.431394782800437
7.299 0.431144052860683
7.319 0.430892396015002
7.339 0.430639859239805
7.359 0.43038649403202
7.379 0.430132356104397
7.399 0.429877505078614
7.419 0.429622004177103
7.439 0.429365919914519
7.459 0.42910932178971
7.479 0.428852281979061
7.499 0.42859487503201
7.519 0.428337177569541
7.539 0.428079267986392
7.559 0.427821226157713
7.579 0.427563133150849
7.599 0.427305070942908
7.619 0.427047122144705
7.639 0.426789369731689
7.659 0.42653189678236
7.679 0.426274786224702
7.699 0.426018120591064
7.719 0.425761981781952
7.739 0.425506450839071
7.759 0.425251607728007
7.779 0.424997531130824
7.799 0.424744298248871
7.819 0.424491984616021
7.839 0.424240663922537
7.859 0.423990407849741
7.879 0.423741285915596
7.899 0.423493365331299
7.919 0.423246710868946
7.939 0.423001384740289
7.959 0.422757446486573
7.979 0.422514952879427
7.999 0.422273957832733
8.019 0.422034512325371
8.039 0.421796664334728
8.059 0.421560458780811
8.079 0.421325937480788
8.099 0.421093139113768
8.119 0.420862099195576
8.139 0.420632850063308
8.159 0.420405420869378
8.179 0.420179837584787
8.199 0.419956123011316
8.219 0.419734296802323
8.239 0.41951437549182
8.259 0.419296372531482
8.279 0.419080298335246
8.299 0.418866160331122
8.319 0.418653963019852
8.339 0.418443708040039
8.359 0.41823539423935
8.379 0.418029017751414
8.399 0.417824572078004
8.419 0.41762204817613
8.439 0.417421434549612
8.459 0.417222717344761
8.479 0.417025880449761
8.499 0.416830905597344
8.519 0.416637772470393
8.539 0.416446458810052
8.559 0.416256940525983
8.579 0.41606919180838
8.599 0.415883185241383
8.619 0.415698891917504
8.639 0.41551628155274
8.659 0.415335322602009
8.679 0.415155982374577
8.699 0.414978227149153
8.719 0.414802022288343
8.739 0.41462733235215
8.759 0.41445412121024
8.779 0.414282352152692
8.799 0.414111987998965
8.819 0.413942991204846
8.839 0.413775323967112
8.859 0.413608948325721
8.879 0.413443826263282
8.899 0.413279919801645
8.919 0.413117191095402
8.939 0.412955602522153
8.959 0.412795116769361
8.979 0.412635696917691
8.999 0.412477306520673
9.019 0.412319909680604
9.039 0.412163471120588
9.059 0.412007956252625
9.079 0.411853331241688
9.099 0.411699563065732
9.119 0.411546619571591
9.139 0.411394469526741
9.159 0.411243082666898
9.179 0.411092429739471
9.199 0.410942482542852
9.219 0.410793213961581
9.239 0.410644597997406
9.259 0.410496609796291
9.279 0.410349225671401
9.299 0.410202423122152
9.319 0.410056180849375
9.339 0.409910478766685
9.359 0.409765298008131
9.379 0.409620620932236
9.399 0.409476431122514
9.419 0.409332713384582
9.439 0.409189453739979
9.459 0.409046639416815
9.479 0.408904258837366
9.499 0.408762301602757
9.519 0.408620758474868
9.539 0.408479621355578
9.559 0.408338883263529
9.579 0.408198538308507
9.599 0.408058581663626
9.619 0.407919009535436
9.639 0.407779819132118
9.659 0.407641008629904
9.679 0.407502577137886
9.699 0.407364524661349
9.719 0.407226852063787
9.739 0.407089561027742
9.759 0.406952654014628
9.779 0.406816134223659
9.799 0.40668000555005
9.819 0.406544272542615
9.839 0.406408940360913
9.859 0.406274014732055
9.879 0.406139501907331
9.899 0.406005408618768
9.919 0.405871742035738
9.939 0.405738509721753
9.959 0.405605719591557
9.979 0.405473379868609
9.999 0.405341499043093
10.019 0.405210085830533
10.039 0.405079149131122
10.059 0.404948697989852
10.079 0.404818741557533
10.099 0.404689289052783
10.119 0.404560349725073
10.139 0.404431932818871
10.159 0.404304047538991
10.179 0.404176703017169
10.199 0.404049908279949
10.219 0.40392367221791
10.239 0.403798003556287
10.259 0.403672910827023
10.279 0.403548402342283
10.299 0.403424486169466
10.319 0.403301170107723
10.339 0.403178461666022
10.359 0.403056368042748
10.379 0.40293489610687
10.399 0.402814052380655
10.419 0.402693843023956
10.439 0.402574273820047
10.459 0.402455350163
10.479 0.402337077046602
10.499 0.402219459054783
10.519 0.402102500353536
10.539 0.401986204684317
10.559 0.401870575358872
10.579 0.401755615255489
10.599 0.401641326816622
10.619 0.401527712047852
10.639 0.401414772518157
10.659 0.401302509361437
10.679 0.401190923279253
10.699 0.401080014544741
10.719 0.400969783007643
10.739 0.400860228100411
10.759 0.400751348845337
10.779 0.400643143862639
10.799 0.400535611379483
10.819 0.400428749239845
10.839 0.40032255491519
10.859 0.400217025515907
10.879 0.400112157803423
10.899 0.400007948202974
10.919 0.399904392816941
10.939 0.399801487438729
10.959 0.399699227567105
10.979 0.399597608420955
10.999 0.399496624954408
11.019 0.399396271872254
11.039 0.399296543645628
11.059 0.399197434527891
11.079 0.399098938570658
11.099 0.39900104963993
11.119 0.398903761432275
11.139 0.398807067491017
11.159 0.398710961222382
11.179 0.398615435911551
11.199 0.398520484738595
11.219 0.398426100794238
11.239 0.398332277095402
11.259 0.398239006600519
11.279 0.398146282224553
11.299 0.398054096853709
11.319 0.397962443359795
11.339 0.397871314614208
11.359 0.397780703501516
11.379 0.397690602932606
11.399 0.397601005857386
11.419 0.397511905277004
11.439 0.397423294255576
11.459 0.397335165931403
11.479 0.397247513527652
11.499 0.397160330362507
11.519 0.397073609858754
11.539 0.396987345552813
11.559 0.396901531103193
11.579 0.396816160298369
11.599 0.396731227064083
11.619 0.396646725470054
11.639 0.396562649736109
11.659 0.396478994237727
11.679 0.396395753511007
11.699 0.396312922257045
11.719 0.396230495345761
11.739 0.396148467819143
11.759 0.396066834893944
11.779 0.395985591963827
11.799 0.395904734600986
11.819 0.395824258557229
11.839 0.395744159764558
11.859 0.395664434335259
11.879 0.395585078561498
11.899 0.395506088914464
11.919 0.395427462043059
11.939 0.395349194772158
11.959 0.395271284100457
11.979 0.395193727197931
11.999 0.395116521402914
12.019 0.395039664218826
12.039 0.394963153310566
12.059 0.394886986500596
12.079 0.394811161764728
12.099 0.394735677227635
12.119 0.394660531158124
12.139 0.394585721964165
12.159 0.394511248187722
12.179 0.394437108499389
12.199 0.394363301692867
12.219 0.394289826679282
12.239 0.394216682481395
12.259 0.394143868227688
12.279 0.394071383146378
12.299 0.393999226559354
12.319 0.393927397876079
12.339 0.393855896587446
12.359 0.393784722259642
12.379 0.393713874528001
12.399 0.393643353090896
12.419 0.393573157703657
12.439 0.393503288172557
12.459 0.393433744348857
12.479 0.393364526122945
12.499 0.393295633418572
12.519 0.393227066187192
12.539 0.39315882440244
12.559 0.39309090805473
12.579 0.393023317146012
12.599 0.39295605168468
12.619 0.392889111680641
12.639 0.392822497140571
12.659 0.392756208063337
12.679 0.392690244435623
12.699 0.39262460622774
12.719 0.392559293389643
12.739 0.392494305847152
12.759 0.392429643498381
12.779 0.392365306210384
12.799 0.392301293816013
12.819 0.392237606110994
12.839 0.392174242851222
12.859 0.392111203750281
12.879 0.392048488477172
12.899 0.391986096654273
12.919 0.391924027855505
12.939 0.391862281604722
12.959 0.391800857374312
12.979 0.391739754584007
12.999 0.391678972599901
13.019 0.391618510733674
13.039 0.391558368242013
13.059 0.391498544326223
13.079 0.391439038132038
13.099 0.391379848749607
13.119 0.39132097521366
13.139 0.391262416503844
13.159 0.391204171545231
13.179 0.391146239208978
13.199 0.391088618313141
13.219 0.391031307623631
13.239 0.390974305855313
13.259 0.390917611673231
13.279 0.390861223693951
13.299 0.390805140487027
13.319 0.39074936057657
13.339 0.390693882442909
13.359 0.390638704524353
13.379 0.390583825219032
13.399 0.390529242886811
13.419 0.390474955851272
13.439 0.390420962401757
13.459 0.390367260795464
13.479 0.390313849259582
13.499 0.390260725993467
13.519 0.390207889170844
13.539 0.390155336942036
13.559 0.390103067436201
13.579 0.390051078763585
13.599 0.389999369017769
13.619 0.389947936277914
13.639 0.389896778610997
13.659 0.389845894074028
13.679 0.38979528071624
13.699 0.389744936581258
13.719 0.389694859709225
13.739 0.3896450481389
13.759 0.389595499909701
13.779 0.389546213063707
13.799 0.389497185647605
13.819 0.389448415714583
13.839 0.38939990132616
13.859 0.389351640553953
13.879 0.389303631481379
13.899 0.389255872205289
13.919 0.389208360837529
13.939 0.38916109550642
13.959 0.38911407435818
13.979 0.389067295558248
13.999 0.38902075729254
14.019 0.388974457768629
14.039 0.388928395216829
14.059 0.388882567891214
14.079 0.388836974070545
14.099 0.388791612059115
14.119 0.388746480187519
14.139 0.388701576813335
14.159 0.388656900321727
14.179 0.388612449125968
14.199 0.388568221667882
14.219 0.38852421641821
14.239 0.388480431876898
14.259 0.388436866573307
14.279 0.388393519066356
14.299 0.388350387944585
14.319 0.388307471826156
14.339 0.388264769358779
14.359 0.388222279219578
14.379 0.388180000114891
14.399 0.388137930780014
14.419 0.388096069978875
14.439 0.388054416503671
14.459 0.388012969174433
14.479 0.387971726838554
14.499 0.387930688370268
14.519 0.387889852670078
14.539 0.38784921866415
14.559 0.387808785303664
14.579 0.387768551564133
14.599 0.387728516444689
14.619 0.387688678967332
14.639 0.387649038176169
14.659 0.387609593136607
14.679 0.387570342934548
14.699 0.387531286675547
14.719 0.387492423483969
14.739 0.387453752502125
14.759 0.387415272889401
14.779 0.387376983821382
14.799 0.387338884488972
14.819 0.387300974097505
14.839 0.387263251865869
14.859 0.387225717025621
14.879 0.387188368820117
14.899 0.387151206503643
14.919 0.38711422934056
14.939 0.387077436604458
14.959 0.387040827577328
14.979 0.387004401548742
14.999 0.386968157815058
15.019 0.386932095678641
15.039 0.386896214447105
15.059 0.386860513432575
15.079 0.386824991950974
15.099 0.386789649321334
15.119 0.386754484865134
15.139 0.386719497905664
15.159 0.386684687767412
15.179 0.386650053775486
15.199 0.386615595255063
15.219 0.386581311530865
15.239 0.386547201926664
15.259 0.386513265764825
15.279 0.386479502365871
15.299 0.386445911048084
15.319 0.386412491127134
15.339 0.386379241915742
15.359 0.38634616272337
15.379 0.386313252855947
15.399 0.38628051161562
15.419 0.386247938300538
15.439 0.386215532204664
15.459 0.386183292617622
15.479 0.386151218824564
15.499 0.386119310106071
15.519 0.386087565738079
15.539 0.386055984991835
15.559 0.386024567133876
15.579 0.38599331142603
15.599 0.385962217125452
15.619 0.385931283484671
15.639 0.38590050975167
15.659 0.385869895169979
15.679 0.385839438978792
15.699 0.385809140413108
15.719 0.38577899870388
15.739 0.385749013078193
15.759 0.385719182759451
15.779 0.385689506967578
15.799 0.38565998491924
15.819 0.385630615828074
15.839 0.385601398904933
15.859 0.385572333358135
15.879 0.38554341839373
15.899 0.385514653215771
15.919 0.385486037026594
15.939 0.385457569027101
15.959 0.385429248417053
15.979 0.385401074395365
15.999 0.385373046160405
16.019 0.385345162910291
16.039 0.3853174238432
16.059 0.385289828157664
16.079 0.385262375052876
16.099 0.385235063728986
16.119 0.385207893387406
16.139 0.3851808632311
16.159 0.385153972464874
16.179 0.385127220295669
16.199 0.385100605932836
16.219 0.385074128588415
16.239 0.385047787477399
16.259 0.385021581818003
16.279 0.384995510831912
16.299 0.384969573744525
16.319 0.384943769785197
16.339 0.384918098187461
16.359 0.38489255818925
16.379 0.3848671490331
16.399 0.384841869966352
16.419 0.384816720241335
16.439 0.384791699115545
16.459 0.384766805851806
16.479 0.384742039718429
16.499 0.38471739998935
16.519 0.384692885944263
16.539 0.384668496868738
16.559 0.384644232054332
16.579 0.384620090798683
16.599 0.384596072405596
16.619 0.384572176185116
16.639 0.384548401453592
16.659 0.384524747533729
16.679 0.384501213754625
16.699 0.384477799451805
16.719 0.384454503967237
16.739 0.384431326649342
16.759 0.384408266852993
16.779 0.384385323939505
16.799 0.384362497276611
16.819 0.384339786238437
16.839 0.384317190205459
16.859 0.384294708564459
16.879 0.384272340708468
16.899 0.384250086036706
16.919 0.384227943954506
16.939 0.384205913873241
16.959 0.384183995210241
16.979 0.384162187388699
16.999 0.384140489837577
17.019 0.384118901991503
17.039 0.384097423290668
17.059 0.384076053180712
17.079 0.384054791112608
17.099 0.384033636542548
17.119 0.384012588931815
17.139 0.383991647746663
17.159 0.383970812458185
17.179 0.383950082542188
17.199 0.383929457479056
17.219 0.383908936753622
17.239 0.383888519855034
17.259 0.383868206276615
17.279 0.383847995515738
17.299 0.383827887073684
17.319 0.38380788045551
17.339 0.383787975169918
17.359 0.383768170729121
17.379 0.383748466648712
17.399 0.383728862447538
17.419 0.38370935764757
17.439 0.383689951773778
17.459 0.383670644354011
17.479 0.383651434918878
17.499 0.383632323001628
17.519 0.383613308138037
17.539 0.383594389866301
17.559 0.383575567726926
17.579 0.383556841262628
17.599 0.383538210018228
17.619 0.383519673540563
17.639 0.383501231378391
17.659 0.383482883082302
17.679 0.383464628204641
17.699 0.383446466299422
17.719 0.383428396922257
17.739 0.383410419630287
17.759 0.383392533982113
17.779 0.383374739537735
17.799 0.383357035858498
17.819 0.383339422507036
17.839 0.383321899047224
17.859 0.383304465044137
17.879 0.383287120064007
17.899 0.383269863674189
17.919 0.383252695443129
17.939 0.383235614940337
17.959 0.383218621736365
17.979 0.383201715402787
17.999 0.383184895512183
18.019 0.383168161638128
18.039 0.383151513355182
18.059 0.383134950238889
18.079 0.383118471865772
18.099 0.383102077813339
18.119 0.383085767660083
18.139 0.383069540985494
18.159 0.383053397370067
18.179 0.383037336395318
18.199 0.383021357643798
18.219 0.383005460699111
18.239 0.382989645145937
18.259 0.382973910570052
18.279 0.382958256558352
18.299 0.382942682698881
18.319 0.382927188580857
18.339 0.382911773794705
18.359 0.382896437932079
18.379 0.382881180585902
18.399 0.382866001350395
18.419 0.382850899821109
18.439 0.38283587559496
18.459 0.382820928270263
18.479 0.382806057446767
18.499 0.382791262725692
18.519 0.382776543709759
18.539 0.38276190000323
18.559 0.38274733121194
18.579 0.382732836943333
18.599 0.382718416806497
18.619 0.382704070412193
18.639 0.382689797372896
18.659 0.38267559730282
18.679 0.382661469817953
18.699 0.38264741453609
18.719 0.382633431076856
18.739 0.382619519061743
18.759 0.38260567811413
18.779 0.382591907859317
18.799 0.382578207924543
18.819 0.382564577939013
18.839 0.382551017533921
18.859 0.382537526342471
18.879 0.382524103999895
18.899 0.382510750143473
18.919 0.382497464412548
18.939 0.382484246448542
18.959 0.38247109589497
18.979 0.38245801239745
18.999 0.382444995603717
19.019 0.382432045163626
19.039 0.382419160729166
19.059 0.382406341954461
19.079 0.382393588495774
19.099 0.382380900011512
19.119 0.382368276162228
19.139 0.382355716610615
19.159 0.382343221021509
19.179 0.382330789061884
19.199 0.382318420400847
19.219 0.382306114709631
19.239 0.382293871661588
19.259 0.382281690932182
19.279 0.382269572198975
19.299 0.382257515141619
19.319 0.382245519441841
19.339 0.382233584783431
19.359 0.382221710852226
19.379 0.382209897336094
19.399 0.382198143924921
19.419 0.382186450310586
19.439 0.382174816186951
19.459 0.382163241249834
19.479 0.382151725196996
19.499 0.382140267728112
19.519 0.38212886854476
19.539 0.38211752735039
19.559 0.382106243850305
19.579 0.382095017751641
19.599 0.382083848763338
19.619 0.382072736596122
19.639 0.382061680962477
19.659 0.382050681576625
19.679 0.382039738154497
19.699 0.382028850413712
19.719 0.382018018073553
19.739 0.38200724085494
19.759 0.381996518480408
19.779 0.381985850674081
19.799 0.38197523716165
19.819 0.381964677670346
19.839 0.38195417192892
19.859 0.381943719667616
19.879 0.381933320618151
19.899 0.381922974513689
19.919 0.381912681088821
19.939 0.381902440079542
19.959 0.38189225122323
19.979 0.381882114258622
19.999 0.3818720289258


==> data/spin-boson-b-all-est.dat <==
t MASH MASH-Szt MASH-8Sz MASH-3Sz-3Szt MISH MISH-rev MISH-QCLE
0.0 0.9928692813013305 0.9928692813013305 0.9930789903615311 0.9966126871408082 0.9930023219505331 0.9930023219505331 0.9928347684479131
0.02 0.9929337236119061 0.9930830699236234 0.993121256612663 0.994941042161827 0.99243336713187 0.991520512127135 0.9926789201916857
0.04 0.9910889061042965 0.9908662303342991 0.9915759913541988 0.9916061183254833 0.9910722655656511 0.9885218888344235 0.9907291300978897
0.06 0.9894530459863216 0.9885775923343563 0.9899412886018505 0.9895661148888075 0.9889225891989074 0.987726520763657 0.9890834134176157
0.08 0.9870597164626935 0.9861477155844397 0.987660792318128 0.9872463523302548 0.9859923295069628 0.9849475113001893 0.9866673332387891
0.1 0.9821155374394855 0.9824873448607573 0.9828455762989566 0.9823353767418135 0.9822926867659078 0.9784879807232348 0.9822396124362085
0.12 0.9790973632709272 0.9790861129057724 0.9797589497934525 0.9775721730783705 0.9778358251402415 0.9756822445684441 0.9781958137936527
0.14 0.9742845063266835 0.9739441554033996 0.9750201862144352 0.9715390214957038 0.9726353386538084 0.9698740903971829 0.9733729264557233
0.16 0.9682044124561252 0.9672937963181494 0.9688228180638042 0.9660853448849854 0.9667086736161125 0.9643529571229646 0.9679131112635465
0.18 0.9611797239712164 0.95949100720155 0.9618322231897711 0.9599836761281725 0.9600784108536599 0.9562935495727644 0.9607492960806929
0.2 0.9546977676062285 0.9527891358035897 0.9556300060323423 0.9519138075306269 0.9527701573516881 0.9495056769176974 0.9538077858038094
0.22 0.9467685324984897 0.9455177791694583 0.9476642896759467 0.9432455195785383 0.9448092968077062 0.9407039486867873 0.9456078537492673
0.24 0.9378043226264098 0.935900139775179 0.9384565678104367 0.9336235517989587 0.9362209686035075 0.9312473745254176 0.9366666659678149
0.26 0.9287422829535728 0.9269866875636118 0.9292777920397046 0.9241869290978445 0.9270326172695424 0.921740131531649 0.9281151746422048
0.28 0.9189791949118125 0.9176905602256137 0.9195295075248456 0.914184688048767 0.9172756604264796 0.9105305639554128 0.9184138000842603
0.3 0.9095643695048417 0.9078976253959804 0.9101452294089608 0.9036587611062781 0.9069837734762783 0.901318970025545 0.9084902219538995
0.32 0.8986227780389044 0.89640889305361 0.8994486857118265 0.8922779555395501 0.8961903556633591 0.8891363161285459 0.8972163354191914
0.34 0.8874903940479786 0.8843148538746194 0.8882228287317002 0.8805019317846836 0.8849290689827581 0.8786570105391144 0.8860596564746622
0.36 0.8757938110200395 0.8725629709516531 0.876571314737938 0.8688640165142649 0.8732362508520289 0.8660165658694324 0.8746185899509867
0.38 0.8644909529281924 0.8602875494225379 0.8653101360664126 0.8569326954671385 0.8611520720395761 0.8540917494951941 0.8627322338110001
0.4 0.8523153517272376 0.8477229098497882 0.8533636565816787 0.8441464943021056 0.8487176054478481 0.8404771858763934 0.850150285003287
0.42 0.8384261847856992 0.8355213535493483 0.8394451709238344 0.8299645243785115 0.8359715411210382 0.8264362510988184 0.8370256461796806
0.44 0.8241486507997658 0.8221738057635352 0.8250966762725103 0.8155495316927576 0.822950720411225 0.8133563678149867 0.8234924594669406
0.46 0.811754904351524 0.8099967176251011 0.8128625296506817 0.8023754753455322 0.8096931189786013 0.799804338026916 0.8106711255835307
0.48 0.7982354820021166 0.7967838145856572 0.7993122727739451 0.7876954115022665 0.7962400352504078 0.7839606332112168 0.797382513899952
0.5 0.7853165293458582 0.7836291924540137 0.7862581311312521 0.7743143736213917 0.7826339673797252 0.7716380677657253 0.7842470617297751
0.52 0.7709115875903501 0.7691223947500682 0.771542961090479 0.7602947420604705 0.7689161056745789 0.7564188266799786 0.7700579019360997
0.54 0.7569351502603996 0.7551893869164227 0.7574934512246678 0.7459205463044135 0.755126837480983 0.7431323872622718 0.7561402817568302
0.56 0.7440779348054409 0.7424410757010321 0.7446612138764669 0.7313634842482242 0.7413085226562414 0.7297511795902615 0.743029039943772
0.58 0.7313516937156287 0.7281551209586827 0.7319934713710696 0.7177038650733589 0.7275063029372265 0.7145410101312905 0.7294157151500417
0.6 0.7168932291688743 0.7133484588653507 0.7174881572712514 0.7037565816247935 0.7137640284014933 0.7003700694891264 0.7153092118979906
0.62 0.7025514540059714 0.6995770595813182 0.7030057193623296 0.6899486860957518 0.7001212301475932 0.6867143258494771 0.7010343383714073
0.64 0.6884305844984471 0.6862893596841102 0.688897402698996 0.6753028267356124 0.6866144650367604 0.6724524158311749 0.6874523055187828
0.66 0.6757760451859414 0.6743692668634849 0.6761044643472274 0.6613080429969066 0.6732808890818291 0.6588233037253356 0.6744710480673546
0.68 0.6625017963641248 0.6605251279674855 0.662719891188009 0.6474559531215236 0.6601595505326098 0.6444500955103352 0.6614637803661426
0.7000000000000001 0.6503385706861664 0.6472026279314766 0.6504144381242761 0.6352559958078716 0.6472888327941916 0.633323325624431 0.648951883150603
0.72 0.6375636884439675 0.633669402731421 0.6375791580640557 0.6223449299994506 0.6347047014684035 0.6200358826899371 0.6357831987407486
0.74 0.6242419371884164 0.6206794773901176 0.6244687771543687 0.6087729843701962 0.6224413723829075 0.6062618323671319 0.6223625037827759
0.76 0.6126495943249405 0.6086636843436762 0.6128607692141472 0.5957613810936231 0.6105339739085304 0.5947531453227076 0.6101443374579344
0.78 0.6020970179316878 0.596520601777843 0.6023089491271038 0.5842082035437066 0.5990183732391301 0.5840239436174317 0.5992234335173146
0.8 0.5911847363724702 0.5849696017297125 0.5913381623282592 0.5740111032084406 0.5879274215843953 0.5733950667473282 0.5879714773346311
0.8200000000000001 0.5805191902480046 0.5749461753380771 0.580796327736173 0.5634334317635101 0.5772887774327509 0.5641955970578967 0.5779160373174717
0.84 0.5701181388459245 0.5648472287640545 0.5704727190499579 0.5525535057710406 0.5671263773981486 0.5533239950964818 0.5674728642035782
0.86 0.5610273269556483 0.5556055514915781 0.5611781501174516 0.5424611135889115 0.5574637961034716 0.5438769906571123 0.5578111809690212
0.88 0.5517871987616402 0.5454575140845596 0.5516480586880016 0.533758210370657 0.5483249775167865 0.5338422331208006 0.5485441670091399
0.9 0.5430145655419167 0.5360878574657371 0.5423723274736647 0.5257488690217165 0.539732082084794 0.5248679803795157 0.5399607816596891
0.92 0.5348063838948531 0.5270194012699038 0.534313728442103 0.5181180958415735 0.5317040771890809 0.5168797760278417 0.5311806813659974
0.9400000000000001 0.5275934399203854 0.520459014283305 0.527104118895307 0.5097218061783556 0.5242576928743383 0.5095188709916368 0.5234057439666313
0.96 0.5212247530354666 0.5147127225130887 0.5205892931017811 0.5021307618921593 0.5174098560437531 0.5027543133072354 0.5172034995217216
0.98 0.5148744920457089 0.5073928717489734 0.5140735954131591 0.49646582187025723 0.5111769543653599 0.49690391203852396 0.5111112814578176
1.0 0.5088358122172237 0.500022224698306 0.5078313359706155 0.4921060846760175 0.5055718458586037 0.4913184982692738 0.5051044885691588
1.02 0.5044548115793336 0.49417221817854295 0.5035882881218832 0.4879101394609972 0.5006026726215661 0.48833795720403284 0.5002564371580849
1.04 0.5005447955872658 0.4913999225597896 0.49967730604858696 0.482644568118115 0.49627445760792227 0.4835047578836257 0.4963664952557377
1.06 0.49672848722832275 0.4874388179417658 0.49562502695374255 0.4793481095030781 0.49259155527019377 0.4792415268633497 0.4922684552961866
1.08 0.4933944568432204 0.48341488642567537 0.49181135561134465 0.47709528771172244 0.4895578668863991 0.4750666785643739 0.4891003721967973
1.1 0.4908986576630198 0.4800609037287403 0.48908744378195146 0.4755028530181581 0.48717524575584326 0.4720431282992167 0.4864547255323472
1.12 0.4899080660030428 0.4794463576054233 0.4881488713760761 0.47382989456248253 0.48544234025511696 0.470752934767581 0.48467239197975714
1.1400000000000001 0.48837527533204916 0.47993990603700126 0.4865006487068624 0.47189895199355814 0.48435522036505824 0.4683392478517022 0.4832059038508091
1.16 0.487940789933783 0.47977372272019303 0.4863161599541979 0.471877991507568 0.4839086962126052 0.46866191952909725 0.48298090543162525
1.18 0.4879725545869572 0.4788938155285647 0.4864836393984892 0.47345218165329234 0.4840959182181018 0.468239329983908 0.48296756971704075
1.2 0.4887224968111241 0.47925127451852784 0.4869885421808988 0.47582757095437594 0.48490663444210197 0.4687775644749065 0.4837895385076698
1.22 0.49030136369862815 0.48085216802963643 0.48853880802915545 0.4777492983620495 0.4863266583390871 0.4703002013782268 0.4856421906977909
1.24 0.4921952519249736 0.4833164605247441 0.49032667373165706 0.48027486041173933 0.48833917709714586 0.4723402649639661 0.4874615252740572
1.26 0.49488522730115164 0.483634448654602 0.49286123443612445 0.4844791176144246 0.4909267112976917 0.474250334108561 0.48982380599351943
1.28 0.49839278724039204 0.4861535596189764 0.4961520876253384 0.48941159989448785 0.4940713581984681 0.47800875133437215 0.4931341414930248
1.3 0.5024412782224804 0.4898464752933235 0.5000996759141224 0.49397787532518717 0.4977536329334204 0.4836921584623063 0.49727268234942884
1.32 0.5067225142839427 0.49388432082148404 0.5044770706585731 0.49930275153643344 0.5019517502591948 0.4868663826329813 0.5006612812012529
1.34 0.5102481550353277 0.4988158564765778 0.5079077494014707 0.5039387423397134 0.5066422212512458 0.4910594632211629 0.504660141383863
1.36 0.5160048453253722 0.5038375251512034 0.513772429805731 0.5101309944851075 0.5118010773986542 0.49500736222074315 0.5102649799761667
1.3800000000000001 0.521307542046236 0.5092225522271979 0.5190110992186331 0.5164725385138088 0.5174037700208606 0.5001973266559699 0.5156691992455974
1.4000000000000001 0.5277134143421581 0.5154763136870353 0.5255135645444693 0.5240152133118671 0.5234241759397754 0.5072844868863026 0.5221458484061406
1.42 0.5345997787144732 0.5216673416484138 0.5323139928604315 0.5323970054189174 0.5298345437498547 0.5142375252585674 0.5282008888962049
1.44 0.5412333803793345 0.5281451039549575 0.5388504902056417 0.5397037150976686 0.5366059471577104 0.5219959476926588 0.535112285024596
1.46 0.5483362261659447 0.5350398298728393 0.5457236053300704 0.5476841865166072 0.5437090492926964 0.5272874968989437 0.5419603779432974
1.48 0.5560016360497076 0.5423176324335441 0.5531723737580545 0.5560556523442017 0.5511142417437132 0.536268947369332 0.5494583415897707
1.5 0.5641878025343036 0.5501783530174825 0.5613573109596106 0.5651713954447355 0.5587914684520533 0.544460961708083 0.5573803307832627
1.52 0.5726539570376077 0.5590526146495982 0.5699185266309095 0.5748461444887489 0.5667094971658454 0.5528467770949733 0.5653086239504315
1.54 0.5800504001684638 0.5672236419777559 0.577368278741308 0.5838895139910417 0.574835333334623 0.5598953314505377 0.5731556125023474
1.56 0.589032093223786 0.5760948347527992 0.586458791688866 0.5931586198431676 0.5831353112329207 0.5685352457190105 0.5816918970127113
1.58 0.5971218072350742 0.5847699376909332 0.5946067222107481 0.6015629413733129 0.5915761499018427 0.576465145224893 0.5899364496544576
1.6 0.6055646928885571 0.5929376096978525 0.6030687116884914 0.6110935664053628 0.6001253518338716 0.585700529741776 0.5987052303665243
1.62 0.614277034313827 0.6011011224348863 0.6117455233322096 0.6212074802072561 0.6087502126819769 0.5955939336751712 0.6071838736352649
1.6400000000000001 0.623470791649479 0.6098464624232274 0.6209616344437228 0.6312914050023865 0.6174167782592522 0.6057409420965526 0.6159636746033863
1.6600000000000001 0.6323549627203542 0.6191013099801288 0.6297099270668212 0.6403483436268126 0.6260905727105315 0.614806052115969 0.6245256042356153
1.68 0.6414513197968245 0.6276695885514715 0.6389339125056661 0.6496630077139803 0.6347381650394853 0.6245755832146885 0.6331337901935966
1.7 0.6502114233413362 0.6364322500953211 0.6477375849828448 0.6602819548762877 0.6433281277279608 0.6312724100630892 0.6417789948597156
1.72 0.658765453602828 0.6457203187975314 0.6562093682098811 0.6701144688143739 0.6518295239481622 0.6407164779930398 0.6506403041629992
1.74 0.6668497662874534 0.6535614262141104 0.6645923294425442 0.6797145988491995 0.6602105759398106 0.6499155133032417 0.6584396449761833
1.76 0.6755758214452394 0.6632946271867813 0.6737555479645556 0.687851940963529 0.6684398652374571 0.6584813853768818 0.6666682774754341
1.78 0.6832296695952712 0.6708849046494935 0.6815536708952981 0.6962205473693678 0.6764881690587391 0.6674027853771307 0.674329352665464
1.8 0.6914743960827661 0.6781945848386995 0.6898391440549486 0.7053522733965865 0.6843290969694186 0.6752144262629682 0.68263106688849
1.82 0.6995621784051819 0.6859962724520492 0.698339377248734 0.7136355158956731 0.6919368518582719 0.681985515002468 0.6906562548110489
1.84 0.7067971482862301 0.6924981649110143 0.7057584999837918 0.7218767084729657 0.6992841962491505 0.6901771769813989 0.697177561618222
1.86 0.7133967606481426 0.7005900723541569 0.7124576403516472 0.7277729389128733 0.706343478203106 0.6955539444158041 0.704056453208684
1.8800000000000001 0.7209744028529089 0.7078907354426983 0.7201091469239704 0.7355220173866457 0.7130896087193844 0.7036011408840379 0.7111513772743755
1.9000000000000001 0.7272511178641556 0.7136951054451506 0.726563356722378 0.7432966266514914 0.7195012605296761 0.7097544471827762 0.717824303565538
1.92 0.7337600219516978 0.7192854849742342 0.7333821771687435 0.7511916531092941 0.7255580606921025 0.7171073852461878 0.7239749080619469
1.94 0.7390825851377892 0.7246808071985573 0.7389089953014729 0.7575375536215898 0.7312388261490792 0.7229197219171587 0.7287661038774387
1.96 0.7436614370536538 0.7311869050573124 0.7438271764436729 0.7612722945510232 0.7365233491846144 0.7287216215827246 0.73371837800334
1.98 0.7488042363808914 0.7354724612036827 0.7490934461332384 0.7669774482183478 0.7413952023850542 0.7327527577383727 0.7387925120138904
2.0 0.7536451929607153 0.7394485332004826 0.754099953247346 0.7724416272058428 0.7458415169332401 0.7387199319089214 0.743694555344759
2.02 0.758282326004439 0.7438648287243222 0.7589583734647535 0.7767996590559368 0.749849175796065 0.7438401367941223 0.7480491969390989
2.04 0.7618083686686695 0.7476957260956448 0.7625270271400325 0.7801396071888942 0.7534031866688213 0.7469676803354471 0.7510557865470138
2.06 0.7649478480734024 0.7520620241674832 0.7657765281531227 0.7819866146487923 0.7564894092942379 0.7500979087449732 0.7544867123259049
2.08 0.7678167395102534 0.754461248432679 0.7687727669242731 0.785331119679262 0.7590980962203859 0.7543885419032783 0.7574584397235118
2.1 0.7700068587261435 0.7555048403793452 0.7712231965776244 0.7882856961086707 0.7612237358847947 0.7552542400095705 0.7595451953791158
2.12 0.7731880016825647 0.7578156063544615 0.7747120845644193 0.7899774992761207 0.7628614867644055 0.7568439369433476 0.7617716449657159
2.14 0.773838726350063 0.7591933700976277 0.7756155252588803 0.7901518765435789 0.7640060252385028 0.758612601174779 0.7623471933544584
2.16 0.7734940972154344 0.7599261305393821 0.7753348287708604 0.7894210092206326 0.7646541720377357 0.7580410011834807 0.7626225091536528
2.18 0.7739873154788657 0.7603764505314472 0.7757550552810514 0.7899271277292771 0.7648071573076022 0.760268029713211 0.7631151700145443
2.2 0.7755300012785329 0.7600666759836604 0.7777191138780642 0.7908531363375056 0.7644687542212356 0.7608671626488946 0.7628771391988178
2.22 0.7746698872294511 0.758627249633943 0.7771654663399309 0.7892717167334826 0.7636415014599481 0.758997196005152 0.7618097581102375
2.24 0.7734902237074314 0.7583648398577277 0.776083054936281 0.78660878807181 0.762326735660039 0.75811299823332 0.7608976518786355
2.2600000000000002 0.7717005684131981 0.7562342717762742 0.7740762239127564 0.7841477197418566 0.7605280766429511 0.7564668411010957 0.7588210982684163
2.2800000000000002 0.769251103670717 0.753341629222652 0.7717738314908432 0.7817112500519562 0.7582536503116508 0.7538609658250287 0.7566554478497021
2.3000000000000003 0.768236002283675 0.7494442758813004 0.7712023532564102 0.7800503079530243 0.7555146169792789 0.7500912281807586 0.7541095613463814
2.32 0.7650594329110446 0.7453017565694858 0.7682471661916698 0.776563707335539 0.7523224112366569 0.7465304854109402 0.7506064601219407
2.34 0.7604109660807168 0.742197645025795 0.7636245473508818 0.7719703356861765 0.7486885703705907 0.7450206456720524 0.7468157692274068
2.36 0.7562463720392608 0.7385086329594273 0.7594793600169478 0.7667812162636781 0.744626603673049 0.7400203956594548 0.74308692604427
2.38 0.7515708394118408 0.734329998137922 0.7551955651780585 0.7614702010296333 0.7401523714332809 0.73504957708927 0.7385147291755384
2.4 0.7472958868186546 0.729583496590903 0.751280813408991 0.755845149055842 0.7352824054882467 0.7302238292557897 0.733891834498974
2.42 0.74164836444447 0.723556341891443 0.7454935338985724 0.7508427811262707 0.7300322781033557 0.7252186640640159 0.7279608182654332
2.44 0.7354747861853904 0.7186800297080125 0.7390953895423834 0.7439179559194805 0.7244173325303435 0.719921672324859 0.7223092495077791
2.46 0.729654035217614 0.7125653935164029 0.7333685556687601 0.7369892858726437 0.7184548793424195 0.7133547472544043 0.7163787937217286
2.48 0.7236752797700522 0.7064926688889097 0.7276681976741419 0.7297848191820608 0.7121657417771222 0.7070413237884606 0.7101996459084792
2.5 0.7182949658494441 0.699247975851969 0.7224838613350933 0.7231731992103388 0.705573789615415 0.7002054892690625 0.7036937748306878
2.52 0.7103783790492061 0.6924764829756002 0.7145935135697631 0.7153769346499668 0.698703827407391 0.692846210484265 0.6965083479647859
2.54 0.7029669536066624 0.6861559346605253 0.7070259366662253 0.7072260131888242 0.6915805063274315 0.6859092635362529 0.6899356307623552
2.56 0.6955312108486915 0.6785148226074923 0.6997218469709676 0.6992380461511963 0.6842285257562242 0.6782663479300685 0.6826022355003326
2.58 0.6894174494914529 0.6717030270263675 0.6940915626110776 0.6912978336211204 0.6766731551335425 0.6705034450259413 0.6754117333184317
2.6 0.6819331881738371 0.6640972379269595 0.6865988724401556 0.6828090812423634 0.6689400370188986 0.662744566798808 0.6675651368944829
2.62 0.6734967186077644 0.6565248726722919 0.6778470583653976 0.6741554894207474 0.6610540438189025 0.6561636514744521 0.6598158755942126
2.64 0.6648353176032976 0.6477398984748344 0.6688295170925761 0.6653595608445569 0.6530389581073314 0.6469310347287239 0.6512825149627511
2.66 0.6572801021127089 0.640147952133864 0.6614408434643337 0.6555681721239922 0.6449185018346447 0.6398376327654756 0.6435795974680525
2.68 0.6502937081257897 0.6321548112355294 0.6547249198631875 0.6461900670153927 0.6367185543529643 0.6309800392818499 0.6352622472090896
2.7 0.6422241617425077 0.6236115942296009 0.6466822641177148 0.6379520586216268 0.6284673440967687 0.6217399374796349 0.6268814135393465
2.72 0.6347182092087594 0.6153391277226593 0.6388382100783474 0.6304815978189214 0.6201926747789444 0.6144227281488065 0.6186826160763663
2.74 0.6261422733476423 0.6074371561876178 0.6299945752422317 0.6214336028054985 0.6119201228560328 0.6062462081408339 0.6109523742852035
2.7600000000000002 0.6173237726801989 0.5991062920956957 0.6214075076020426 0.6115709656648304 0.6036738625423848 0.5981316136931237 0.6026357751246467
2.7800000000000002 0.6093000457157965 0.590989670377844 0.6136334800758058 0.6024233718448667 0.5954784797515665 0.588031586915847 0.5942507095717585
2.8000000000000003 0.601003969216797 0.5831315017254467 0.6050402612187257 0.5941122684107614 0.5873584678543177 0.5790024924795544 0.5863050061206745
2.82 0.5928129527271971 0.5746056033822555 0.5964298894009544 0.5867501312459903 0.5793363423101988 0.5696472638737703 0.578176777510961
2.84 0.5847384260107629 0.5663511506009937 0.5881484945848853 0.5778001681605783 0.5714328545594998 0.5631358902431062 0.5701222963143177
2.86 0.5766690893218829 0.5589767133749755 0.5801435306033641 0.5681702288998591 0.5636693826691618 0.556355323370806 0.5618523641199378
2.88 0.5702503364756621 0.5517421770284715 0.5736906533046071 0.5599210069369904 0.5560695410611479 0.5478643965332687 0.5540913131319531
2.9 0.5629676736440862 0.5439869845195481 0.5661314037316117 0.5524599424801129 0.5486571679107233 0.5382866979113967 0.5466562129675901
2.92 0.5553125864715949 0.5369211623721155 0.5580411732554287 0.5453038443226668 0.5414536310371421 0.5318568368685728 0.5398002217421339
2.94 0.5482089632690866 0.5303960989783 0.5508069303848634 0.5379998457806031 0.5344778040577262 0.5259152526131402 0.5330040659694351
2.96 0.5419044546606729 0.5248969944310794 0.5445562570950628 0.5305408685937224 0.5277477007758098 0.5199447309148638 0.5265163326513368
2.98 0.535402823776613 0.5175635636335227 0.5378450974855808 0.5243363097288762 0.5212809535580285 0.5105846585476452 0.5197434139730939
3.0 0.5294210584279437 0.5111065254879612 0.5311773414070379 0.5190955659857622 0.5150931160487915 0.5050129262941954 0.5141658040346428
3.02 0.5237537610855055 0.5047101152121155 0.5250678223760072 0.5140670146270535 0.5091973303320803 0.5010242904686565 0.5086627410883741
3.04 0.5182147445311721 0.4990110665094395 0.5197195597789451 0.5077327845018571 0.5036062874907056 0.4934672722000337 0.5029878806248891
3.06 0.5133363433688898 0.49478057929003294 0.5145617060429993 0.5020961241294948 0.4983340212816389 0.4884756522684327 0.49714844216469495
3.08 0.5082576230453875 0.49021451674913824 0.5091457987977148 0.49649873797913513 0.4933953142960214 0.4829415940122293 0.49241200996847717
3.1 0.5029964103824134 0.4848347877363228 0.5036050375108259 0.49234379784588006 0.488802776059359 0.4785281521855679 0.4876025992695435
3.12 0.49908957849429286 0.4804661615734859 0.49941482914795826 0.4893231695867819 0.4845658737495738 0.47587517367376986 0.48321529160097965
3.14 0.49608135976513873 0.4768854720726179 0.49644455429621215 0.48516357676900496 0.48069245017186985 0.4728813625048922 0.48025400850848676
3.16 0.49258608069086446 0.4735435896664039 0.4928093711631569 0.4815659813578968 0.47718955469004004 0.4695950089021915 0.4763610028076817
3.18 0.48955407483883 0.46979517220306505 0.48950818563787557 0.47929469181270734 0.47406220261225146 0.4668551592073214 0.47314739964779595
3.2 0.487008791163978 0.4668263670909292 0.4864610669567541 0.4774533034762938 0.47131179118575134 0.4652277285112303 0.4708292076762788
3.22 0.48513913713269996 0.46392459511777207 0.48419624348482915 0.4763878316076657 0.4689376334136566 0.4626844465654279 0.4686095909773758
3.24 0.4830598660776654 0.46277665988169936 0.4818727330249686 0.47430102190011947 0.46693983865255506 0.4598024484229846 0.4663222917408775
3.2600000000000002 0.4812385450980968 0.4617252819426231 0.4797063301042345 0.47205844902039684 0.4653197123825987 0.45650851108534796 0.4644933760231863
3.2800000000000002 0.4798375512550277 0.45987907074456646 0.4780507150214724 0.471656216769674 0.4640774420779444 0.4545712610481832 0.46297054662287457
3.3000000000000003 0.47915858218368956 0.4589496935467105 0.477118266043679 0.47177735103075513 0.46321032560680364 0.454046562055521 0.4625391158123441
3.3200000000000003 0.4793499088185094 0.45828782788242034 0.4772103312464124 0.4722690675385732 0.4627139936389509 0.45419699792799334 0.462366793948813
3.34 0.4791946343961283 0.4584181762769478 0.4769793809996136 0.4726686299466376 0.4625842804754643 0.4528424939617194 0.4623874426244471
3.36 0.47926000540732744 0.458282911708719 0.47669968121762535 0.47359568284859266 0.4628169171478373 0.45388410137996926 0.46196869810306135
3.38 0.47948041545677134 0.4575090301483671 0.4765212774824489 0.47459985628634177 0.46340503745564454 0.45454290670358666 0.4623952714156443
3.4 0.4800762808793199 0.4580778494994106 0.47666806363841313 0.4758281635259537 0.4643387584014495 0.4542263507072985 0.4636045797002539
3.42 0.48101087244013585 0.4599046209040914 0.477520794130866 0.47783547450597 0.46560787338798776 0.45542087299659495 0.4648928258217585
3.44 0.482512429934388 0.46234792593558977 0.4786710521604742 0.479771964472682 0.46720369581379617 0.4564908731390169 0.4663932533682496
3.46 0.48627898384814844 0.4648888592396456 0.4821054807319884 0.48345549696280027 0.46911718310992573 0.46053478381704493 0.46893289847061426
3.48 0.48755011423311295 0.46641374381816453 0.4834535071667748 0.48570716561774974 0.4713362715458907 0.46264125910709536 0.470821487979612
3.5 0.4909690920099049 0.469655272027948 0.48676167748235794 0.48893271801563354 0.47384633932466513 0.4662617728842208 0.47370809225724925
3.52 0.4940715788336953 0.47273569267849525 0.48987696479982756 0.4924810740146622 0.4766329881433033 0.4693211866720232 0.4767067750592167
3.54 0.4975700094899959 0.4761142007766995 0.49319686658380785 0.49707460372684137 0.47968273430073916 0.473941492994802 0.47994157887484257
3.56 0.499491873403006 0.47915200324284973 0.4949454815930989 0.5003298943703575 0.4829805609249152 0.47571908792828316 0.48280426231069146
3.58 0.5040973959635228 0.4825848457884701 0.4992325780473458 0.5050722031018223 0.48650838249468686 0.4793059138734694 0.4863659340818043
3.6 0.5082866646092564 0.4856956575076967 0.5030957944671874 0.5094540551507476 0.4902469593392788 0.4831231268228886 0.4903536932724361
3.62 0.5126154097612488 0.490586941089759 0.5074842714170639 0.5150858542464459 0.4941785923019653 0.48819391892955266 0.49461699042975804
3.64 0.5165820971816 0.4946419856389281 0.511322738094701 0.5209391039443508 0.49828645053974946 0.49142318206425 0.49826401057690495
3.66 0.5204864538252237 0.4990089048169624 0.5153197470543872 0.5256229420417127 0.5025519556124038 0.4951801570506029 0.502483077844187
3.68 0.5259627520090681 0.504370536247663 0.5207306650708313 0.530467832357556 0.5069545148115127 0.5015269468819333 0.5071652669819002
3.7 0.5291156914073122 0.507857180723363 0.5238183457959121 0.5346716357641088 0.5114737940984911 0.5041484843595396 0.5112627442362693
3.72 0.5350889177824643 0.5123222837719079 0.5298957710757047 0.5422427645199597 0.516091538354154 0.511988480182055 0.5160634764948178
3.74 0.5391829645525473 0.5165914075893548 0.5341261291243764 0.5475999702393155 0.5207902354604482 0.5156266630114172 0.5203534041696833
3.7600000000000002 0.5440424683380328 0.5214059503648523 0.5390334603254292 0.5526776513172679 0.5255501341826109 0.5204414708663533 0.5251969934451093
3.7800000000000002 0.5489814574462248 0.5264087973366717 0.5437579075035304 0.5573108387418534 0.5303493213363223 0.5250523822832862 0.5297854246543268
3.8000000000000003 0.5539408106906641 0.5315833245730085 0.5486744789526282 0.562659263698237 0.535166659061691 0.5298736259490413 0.5350594201271416
3.8200000000000003 0.5586554873515394 0.5361326623657313 0.5535556820532711 0.569131836103422 0.5399836396640219 0.5358272689313767 0.5400891938878404
3.84 0.5631666198758177 0.5407365529866069 0.5581799430777648 0.5745413946530947 0.5447819429160652 0.5398432618605038 0.5452327965288544
3.86 0.5681768204513817 0.5451418777061915 0.5634035870244473 0.5797776734465339 0.5495410516490958 0.5450587826208031 0.5498670895342107
3.88 0.5735946782835531 0.5503753943126148 0.5688859796946426 0.5847463291982988 0.5542400969119345 0.5509366500097194 0.5544581233986504
3.9 0.5785034253895793 0.5546483300076033 0.5737757633543057 0.5898222569598773 0.5588613588764139 0.5566769491898164 0.5595605060236253
3.92 0.5823799837179894 0.559082470107638 0.5777075327657398 0.595497821897058 0.563390201974298 0.5608699464983321 0.5639391848309567
3.94 0.5862941002772644 0.5632009460005057 0.5817763944157887 0.6001110589900023 0.5678113920662031 0.5649993821653325 0.5679621817160535
3.96 0.5910840446556763 0.5673135360411579 0.586769996217143 0.6048993559241473 0.5721073353801848 0.5682147583119057 0.5715146468058929
3.98 0.5953581116902549 0.5716826122224042 0.5908835306238621 0.6078179859613818 0.576260463264381 0.5728405642273025 0.5758889850231924
4.0 0.5990695328902773 0.5760040130817732 0.5945623561768878 0.6123253452792194 0.5802560381617805 0.5782624879696874 0.5805504957796473
4.0200000000000005 0.6022383192768568 0.579423253098526 0.5978826017358186 0.6176162793122603 0.5840814337053724 0.5826533304108259 0.5842026658668
4.04 0.6065235672935638 0.5816641206410462 0.602511834074927 0.6226303848511849 0.5877229534246453 0.585366288336721 0.5874645044550623
4.0600000000000005 0.610642825712406 0.5858353905791839 0.606902442256095 0.6258238266430907 0.5911656889750903 0.5890540513066096 0.5908262258912406
4.08 0.6132503057789656 0.5890735588038445 0.6097454200667726 0.6278447399939254 0.5943968240041992 0.590517485582617 0.5938768800999261
4.1 0.6152421505558089 0.5919767137709111 0.6119537878471165 0.6306361238434851 0.5974078899780052 0.5950684499246045 0.5973932868768264
4.12 0.6183812921713467 0.5950438051966567 0.6154461683606108 0.6346482446817796 0.6001925664404245 0.5964711903656655 0.600051778350709
4.14 0.6215994255551063 0.5979385622867963 0.6191098192761909 0.6374913619222999 0.6027428005608333 0.5996941724841736 0.6023257178020383
4.16 0.6239669193308643 0.6007540652968737 0.6218573481829418 0.6385061070627005 0.6050487667219646 0.6033681183616806 0.6047619451267447
4.18 0.6253459905187799 0.6019029095396204 0.6233013436366883 0.639383309402314 0.6071020451722995 0.604591475102777 0.6061885203264152
4.2 0.6274503535441261 0.6039192000336121 0.6256260583225014 0.6414726133774211 0.6088974458209714 0.606771542501186 0.6083506679413533
4.22 0.6294470641087085 0.6056932684045436 0.6280425746219341 0.6433293144846678 0.6104306328146331 0.6085546469715207 0.6099361889015888
4.24 0.6312912663714306 0.6065216609380392 0.6302190123958659 0.6450185941774325 0.6116955379784481 0.6105986312227359 0.6109834078334183
4.26 0.6312285280059636 0.6076625309855012 0.6303702164125254 0.6449018024093541 0.6126861533063712 0.6115379933354715 0.6116547709559411
4.28 0.6310435353984999 0.6079121964500733 0.6303256110016576 0.6446527518697188 0.613400218117044 0.6100977205140358 0.6122343691402933
4.3 0.6324406139534193 0.6089283358032208 0.632223204039307 0.6459190152135497 0.6138393652318577 0.6133090428691704 0.6131657884198964
4.32 0.6333910432332825 0.6095212108249137 0.6337094495857869 0.6463588259121206 0.614005156312597 0.6134615352882248 0.6135624402944839
4.34 0.6332220258430669 0.6095672494123243 0.6337951851570849 0.6459195155869224 0.6138965948944795 0.6144223001844202 0.6132603996877942
4.36 0.632085503919104 0.6084031130323652 0.632764514109205 0.6442017629280725 0.6135125996934825 0.6141957593538993 0.6120918537041207
4.38 0.6311807807099965 0.6074624352096043 0.6319371968981082 0.6418481665559357 0.6128553702210996 0.6131910076131797 0.6117841477863475
4.4 0.630855688988029 0.6074762440277625 0.6319353353370872 0.6408868241475214 0.6119297520575407 0.6126266597040827 0.6112313519647303
4.42 0.6299874589860442 0.6057740770460774 0.6313426467124762 0.6405762789767002 0.6107401927005465 0.6107015446133901 0.6090934616427645
4.44 0.6292073483100953 0.604924795426492 0.6305910419007698 0.6387396852830141 0.6092903532116556 0.6095452308577206 0.6079393137596308
4.46 0.6252484570943442 0.6025756990048776 0.627009954524517 0.635098885938426 0.6075859355198563 0.6064716845641613 0.6052078083167775
4.48 0.6236288505326906 0.6015632898888515 0.6256074893310785 0.6326055087218949 0.6056363039721413 0.6062025240571314 0.603848862553419
4.5 0.622598468697444 0.600088373398188 0.6252415818829085 0.6303472105909477 0.6034522857243643 0.6041068225854627 0.6020416864414034
4.5200000000000005 0.620215973335778 0.5969731819521679 0.6234170361122986 0.627597505597696 0.6010426468474867 0.6018747708807897 0.5994223150246794
4.54 0.617062513165139 0.593709340291369 0.6204144786562819 0.6242541888313315 0.5984141497682481 0.6003312709850838 0.5965526529851604
4.5600000000000005 0.613736942729777 0.590844120307337 0.6170655606357088 0.6201402662902459 0.5955743447689154 0.5965126956391373 0.593639127453172
4.58 0.6101509458812183 0.5879433458390492 0.6135821510929813 0.6153073021560435 0.5925329858171345 0.5925151972133407 0.5901536367153956
4.6000000000000005 0.607958302989108 0.5853122494256924 0.6116595686891468 0.6111667113925484 0.5893008447547176 0.5897158418449674 0.5874722239996103
4.62 0.6065663730262811 0.5814698920527256 0.6104754499677006 0.6093471333756368 0.5858882099719966 0.5882446389201884 0.5839154622195278
4.64 0.6026245530405839 0.5774242262007956 0.6066660322165778 0.6053004927628621 0.5823056140444178 0.5832336239912711 0.5803540702719717
4.66 0.5978229879856869 0.5745999217007698 0.602195376752777 0.5991488465443365 0.5785658410222967 0.5796465688499869 0.5767816141650368
4.68 0.5935876032911208 0.5708585601344596 0.5982970134234379 0.5937561326627188 0.5746835258627254 0.5734142954866168 0.5725794787211071
4.7 0.5906036649381909 0.5671794055624824 0.5957247089931643 0.5896746198907548 0.5706726969759729 0.5699907217443524 0.5686582290737948
4.72 0.5867878448827835 0.562727519848088 0.5921715871613117 0.5861732003759801 0.5665453646072065 0.5655795651598365 0.5651028381211352
4.74 0.5808462582794425 0.557360102437038 0.5863619250918642 0.5810271315187743 0.5623127923300998 0.5625179126856282 0.5605148070157709
4.76 0.5765354126348831 0.5528084743482223 0.5820004498829927 0.5759673997401855 0.5579869422830795 0.5583801189091312 0.5561704907571542
4.78 0.5720607597529995 0.5490174044487469 0.5776445612959333 0.5700592005558863 0.5535805755804055 0.5526542201956081 0.5516525957454251
4.8 0.5679993627305362 0.5443231048355198 0.5737202810488801 0.565557943567933 0.5491069908026993 0.5470336900689461 0.546835124123218
4.82 0.5646489047226556 0.5401090911330281 0.5703049000833965 0.5614316069973033 0.5445801222817832 0.5463994236628136 0.543165517799758
4.84 0.5584286147913887 0.5349803376555529 0.564174068679545 0.5560741778849995 0.5400149397034635 0.5407339609030489 0.5381847021714441
4.86 0.5537544719553527 0.5302080374796512 0.5596515114772477 0.550748921049366 0.5354271746757377 0.5357174546299643 0.5334264660877949
4.88 0.5496512253364242 0.5262907551740781 0.5557176989665379 0.5451070255974884 0.5308320578359714 0.5325777548857634 0.5290064545628581
4.9 0.5449801751007207 0.5210341627199446 0.5511186960670763 0.5400017265323034 0.526243555105806 0.5263986361226806 0.524386418139382
4.92 0.5403650391589265 0.51662055305399 0.5464556299311405 0.5358071928777322 0.5216743064427 0.5232799641601125 0.520295541173328
4.94 0.5343808150378596 0.5110135861734815 0.5404438237899483 0.5310027897861738 0.5171361688263936 0.5179664006162499 0.5153149103722353
4.96 0.5296727775577037 0.5063244157731459 0.5355167701700291 0.5252810508741972 0.512640709486478 0.512302038977021 0.5106689440657645
4.98 0.5273253821868108 0.5037160621692892 0.5330706460401052 0.520807770038405 0.5081996164909893 0.5088419596866246 0.5066381080985075
5.0 0.5234218054747151 0.4986192728982093 0.52894928670593 0.5165473804507459 0.5038254781598598 0.5029900643786527 0.5020106528891888
5.0200000000000005 0.5186896841954212 0.49438263091922063 0.5240074277997399 0.5126529990478089 0.499531780061786 0.4991991341444887 0.49784685536145634
5.04 0.5149082687283633 0.4911530722558704 0.5201324383718318 0.5089312143327333 0.4953321035409922 0.49685279031521207 0.49426350981507017
5.0600000000000005 0.5106371177190189 0.48685426990818403 0.5158221490352835 0.5042468855428688 0.49123889671815857 0.49294285580618835 0.48967852082747004
5.08 0.5070593914881406 0.4834823376128178 0.5121601732632357 0.49952969244582074 0.4872630425339697 0.4893599940787469 0.48567323423491476
5.1000000000000005 0.5022305156345478 0.4782970602555523 0.5070071131385433 0.49538622814660865 0.483414510135481 0.48356303931728223 0.48163614868408366
5.12 0.4978783862293184 0.47496777246152394 0.502455211598537 0.49261825811428134 0.4797024514863644 0.48022532651499633 0.4782983682178676
5.14 0.4949714188553905 0.4716077592910713 0.49938269823661346 0.4904320665816747 0.47613477805750476 0.4776565877688155 0.4748181926682434
5.16 0.4909611171935502 0.4687741473366403 0.4950148444290683 0.48575705571783606 0.47271789116682367 0.47513980675985656 0.47142859131640236
5.18 0.4885521556987264 0.465455520278672 0.49230366083568056 0.4819761742348209 0.46945798765356367 0.470104863290166 0.46830934747333014
5.2 0.48670437401822153 0.4623118738437475 0.49022909949845056 0.47936720480164147 0.46636243740617256 0.46674074426732387 0.46598023505941855
5.22 0.48285580237801534 0.4598882841648662 0.4861833431377311 0.4763018933996049 0.4634389919487364 0.46451366492879514 0.46287986046873336
5.24 0.48075321913182223 0.4574641382576812 0.48384661963892245 0.4743116520386817 0.46069380768535945 0.4618937416029898 0.4598204748608174
5.26 0.4782124410906373 0.45513314868300436 0.4809767257693926 0.4712532957598148 0.4581306960509255 0.4586415636533852 0.4570747167729885
5.28 0.47637592694177505 0.45203077100961525 0.47902976739197706 0.469629045395884 0.45575247620330356 0.45765814187250914 0.4548510958617788
5.3 0.4732345648148435 0.44993646543873783 0.4756892953757347 0.46718677666539754 0.45356213143630153 0.45517242507587746 0.4529442664247325
5.32 0.471257913339618 0.44814945523959204 0.4732826147147106 0.4663009075812186 0.4515621952059385 0.45178786829699796 0.45058566315137893
5.34 0.4694357575719078 0.44619070609655453 0.4711791000500158 0.4650619106415287 0.44975378004482225 0.44996094439549367 0.44865089822380266
5.36 0.4686418617841525 0.44548476026988854 0.46996868569534606 0.46405241900570576 0.4481369764600367 0.44858450031950853 0.44730945844688047
5.38 0.46864081912475924 0.44409573366235533 0.46953769985061894 0.46358050831896713 0.4467128386076407 0.447600338345037 0.44662815557915964
5.4 0.46703684692665304 0.44257100619068895 0.46754437876367594 0.4628598378527887 0.4454837031963776 0.4480268450032119 0.44533036272686305
5.42 0.466465978985991 0.442889757230259 0.4668586257313875 0.4624453390135525 0.44445136841424177 0.44679369794871787 0.44436054018416765
5.44 0.4655541317757172 0.4419158826323676 0.46569071389384237 0.4621481616980596 0.4436157549631949 0.44547740459293217 0.4431835855258853
5.46 0.4640728852134688 0.4409482696011425 0.4637895283167851 0.4611755314722446 0.4429752557186645 0.4447088222613447 0.4426322577117016
5.48 0.4642219361227784 0.4407425401377856 0.46355981409613833 0.46133257912079917 0.44252797171271213 0.4449041390759394 0.44284101503792883
5.5 0.4638013772226208 0.4408406521973439 0.4627871043792077 0.46205027964930245 0.44227126681434614 0.444627768044351 0.44223685973120674
5.5200000000000005 0.4637635308214376 0.4419073279791667 0.4623934868812091 0.46251448019420166 0.44220074121696107 0.44444604540078925 0.4423766170220178
5.54 0.4638526679509335 0.4413274608675368 0.4620815208856815 0.4636711874262286 0.4423101908625471 0.4445855814136668 0.4421707639574615
5.5600000000000005 0.46411380060102486 0.44106173150231387 0.46191958282013673 0.46462393603459673 0.4425926377314566 0.444911656549724 0.4423534036676412
5.58 0.46496640231311753 0.4415033992749421 0.46237505844932425 0.46556197950956363 0.44304134333723577 0.447601301358369 0.44307979271954373
5.6000000000000005 0.4658906599101996 0.442538717633022 0.4628619482380158 0.4669768762875539 0.4436498730669881 0.4488181238080008 0.4438370434795998
5.62 0.4666077031939111 0.4429433224651998 0.4634301343919296 0.46819699833712985 0.4444118105627152 0.44712905598446184 0.44465925357552055
5.64 0.4674860324221448 0.44326351465937547 0.46421887602918516 0.4699753607397549 0.4453206511001245 0.4490422090285575 0.4455896620176141
5.66 0.4691989218643363 0.44376024805379977 0.4656366311533238 0.4724187878269886 0.4463700060271166 0.44991095866473196 0.4467444547076825
5.68 0.46945122059201694 0.44531051310767206 0.46586432710174724 0.4731009395507279 0.4475533626138311 0.45042488532568165 0.4476287579427698
5.7 0.4709035283838503 0.4472959836236872 0.46709929369129 0.47498427602038074 0.44886360691446375 0.4514664693344749 0.4487004132590932
5.72 0.47280332885067494 0.44905456781561426 0.46888438540829813 0.47660820114465197 0.4502930498277205 0.45252730021781845 0.45067607232819695
5.74 0.4742703427079073 0.4497291723432268 0.4700216789603714 0.4796470595679752 0.4518334037364119 0.45479524317394143 0.45208082290058443
5.76 0.4764432515023842 0.4515265642798921 0.4717869752131784 0.48266843434009343 0.45347540808761366 0.4566264096711771 0.45386740539827586
5.78 0.47876777553737887 0.453921051390288 0.47386986624237265 0.4852821841576989 0.4552086818532466 0.45866035275723965 0.45571913265898295
5.8 0.4797919199331389 0.45564618718277433 0.474703950779218 0.4867256812950103 0.4570226348686828 0.4610335829143062 0.45703437318565626
5.82 0.48186927415642894 0.4569466657327245 0.47667518456968694 0.48889084493693086 0.4589074131189944 0.4633654665889618 0.45951948121489367
5.84 0.48302964887539523 0.4585716177639237 0.47751359571960844 0.4918702521078858 0.46085369628391704 0.4655101650858455 0.46174460200678485
5.86 0.48493228043544684 0.4608730374318727 0.47938893969305924 0.49435949572382965 0.46285183796617124 0.46688435951911506 0.46393172197409893
5.88 0.48728547092225444 0.4634208600226814 0.48190022850913206 0.49652023349696056 0.46489164251377185 0.4701319483380173 0.46540532319888184
5.9 0.488999794350648 0.46606375824071544 0.4835935448678344 0.4975975858949978 0.4669633094102424 0.47149066921446925 0.4671935115932741
5.92 0.49123921932281867 0.4678867265344594 0.48575781757499364 0.5004437363459387 0.4690576197497042 0.473477834935702 0.4693578559155707
5.94 0.4925105822451166 0.47000534835441243 0.4867942849456861 0.503149494940101 0.47116475161650784 0.4742937540532179 0.47134516103891166
5.96 0.495820789300844 0.47183755481919193 0.4900001520550451 0.5067763007240902 0.47327327398058433 0.4785853751331708 0.47336303750808323
5.98 0.4979685896711368 0.47419096643005415 0.49217313488903813 0.5081494570021184 0.4753713762959985 0.47912368681963363 0.47531505657181977
6.0 0.4997212509008736 0.476929200026582 0.4938478317417722 0.5097652799052539 0.47744901414388174 0.4809943792032782 0.477073031237442
6.0200000000000005 0.5013849662032193 0.4785968070802306 0.4953590746955745 0.5126979789626437 0.4794978856277573 0.4833169641137174 0.4792380480100848
6.04 0.503404108216486 0.48002351928832365 0.4973521807254452 0.5154237684678986 0.48150968234411573 0.4871401388887319 0.48156678706350226
6.0600000000000005 0.5045102894615827 0.4813087319209207 0.4987096037297959 0.5165782079813449 0.48347548875176943 0.4883431068446973 0.48313259153071797
6.08 0.5064279985562217 0.48428462823850044 0.5008600940063661 0.5173807638756001 0.4853868489286517 0.48979942919574704 0.4849599542800667
6.1000000000000005 0.5091608620794181 0.4867273519215057 0.5036320480514873 0.5190892934924446 0.4872364295977848 0.49023820341456414 0.487250279708589
6.12 0.5109707227221284 0.4884741377311963 0.5052508706720737 0.5212641659437866 0.4890171325476406 0.49259478537973467 0.4891797019746889
6.140000000000001 0.5130403956832281 0.4900552624767282 0.5071920522068252 0.5239775496952143 0.4907206595653826 0.4941607822728909 0.4906877784161623
6.16 0.514685234170757 0.4904523211336655 0.5092108335388439 0.5259097516734661 0.49233752760919 0.49629195259117603 0.4918775139233932
6.18 0.5157202204787289 0.4918388960757873 0.5105249709254486 0.5264420677478102 0.4938591719922839 0.4973868863087949 0.49330538764952847
6.2 0.5176718571759876 0.4939542548393473 0.5126333756912129 0.5280367476277085 0.4952796773671604 0.5009034794543109 0.49500436505503753
6.22 0.5186686536266588 0.49478783786250935 0.5136485225568107 0.5301308751940617 0.4965948564250347 0.5004761367975068 0.49581515705808216
6.24 0.5200790503460191 0.4966246358948854 0.515369171128075 0.5311547780475917 0.49779991955788655 0.5024177997200916 0.4975075795727987
6.26 0.5214832450452136 0.4972468176151042 0.5172867878603843 0.5321117182908012 0.49888907409665745 0.503865786820902 0.49865308844096695
6.28 0.5219390460697162 0.49832318038733114 0.517924014338179 0.5317127861965684 0.4998575028554274 0.505064777829096 0.4992074925367401
6.3 0.5220770512848916 0.4996295426266475 0.5180967827204066 0.5311192715475174 0.500702326435294 0.5050872942999493 0.4999941679429758
6.32 0.5228292754153937 0.5012258874300307 0.5190392669827774 0.5319560677354569 0.5014210813402337 0.5055189272943261 0.5009147746795285
6.34 0.5242629885331908 0.5011140576669953 0.5207137897070009 0.5333149055706699 0.5020098131827793 0.507971900173603 0.5015415518817865
6.36 0.524643254820181 0.5010066038447933 0.5212703678046977 0.5330903720227625 0.5024639117561691 0.5095393819181099 0.5020440997792942
6.38 0.5239856894245024 0.5013667167895055 0.5208183260514857 0.532491764571205 0.5027812418085794 0.5089525168381315 0.5018174142598564
6.4 0.5244155895329499 0.5018961886768869 0.5214193108445333 0.5327763336836235 0.5029629471919803 0.5091434102749056 0.5020454928926857
6.42 0.5252289105815454 0.5014146902452554 0.5226146648178965 0.5337633769132588 0.5030108951984594 0.5089939894962053 0.5019614999911195
6.44 0.5255245591813175 0.500571168703008 0.5235093054050426 0.5334853752710623 0.5029257609255741 0.5098024388899839 0.5020107754710312
6.46 0.5250626512184388 0.5006640961376074 0.5233936603207209 0.5327236045734213 0.502708147441006 0.5090678732420969 0.5017174092199405
6.48 0.5247973904919759 0.5007901520164303 0.5234116019727242 0.5316316605197166 0.5023602729437381 0.5098790498296989 0.5013128691737851
6.5 0.5248769033112747 0.5005502512880012 0.5236851117315328 0.5310689649098224 0.5018850314848822 0.5085996951239793 0.5006570702915896
6.5200000000000005 0.5247917561451845 0.5008576066099849 0.5238698265596539 0.5298160710653417 0.5012842027770112 0.5084836986729057 0.5004290570612351
6.54 0.5236256078178585 0.49937546815495165 0.523018592636232 0.5282862444167479 0.5005585064556428 0.5066021685891208 0.49915700395813484
6.5600000000000005 0.5231999219780676 0.49923544386071544 0.5228143446087704 0.5277624705836164 0.49970967665327654 0.506507334219636 0.4986004094108148
6.58 0.521594033384636 0.4987837882760018 0.5214963774605312 0.5261940125833949 0.4987416125700568 0.5052087015954114 0.49743265580342466
6.6000000000000005 0.5213388086320286 0.49821557151428836 0.5216071245271299 0.5243597869440362 0.49765915826543916 0.5048616199739667 0.49678642024890507
6.62 0.5201891942002014 0.4969695001001507 0.5210125426135308 0.5223662108672593 0.49646664076599806 0.5029681792899452 0.49559578298719187
6.640000000000001 0.5186779997504756 0.4937680543196513 0.5200078542977347 0.5212041176897515 0.4951682409144559 0.5022246803351225 0.4937361757711555
6.66 0.5163028646907938 0.4926048146051202 0.5177046882831563 0.5191931891571616 0.49376894470402816 0.49975410995144814 0.4924357572133759
6.68 0.5143463645894247 0.4911092982914264 0.5158256312148152 0.5170873942367097 0.4922739155100912 0.49780420275938775 0.49029876160765923
6.7 0.5127896343571176 0.48970488872281015 0.5145509156828035 0.514244190191443 0.4906872512587836 0.49500423546147754 0.4884499950999075
6.72 0.5122583834366451 0.4888446107973455 0.5144502450196246 0.5125503088611606 0.4890122567720632 0.4930046567474938 0.487203859610046
6.74 0.5099788396480026 0.48656515049821286 0.5124564073722602 0.5106147667198158 0.4872531999857441 0.49132575804409184 0.4854064647514003
6.76 0.5074042357597154 0.4849849925209708 0.5099819190761521 0.5080484859956855 0.48541593735206595 0.48918786117229573 0.48337885359703514
6.78 0.5052462001232843 0.48346616391094593 0.5079952374527233 0.5051079464125937 0.4835068512466867 0.4877210894460452 0.4811518570349134
6.8 0.5043311964288663 0.48212695006548756 0.5073787086616008 0.5029776612272822 0.48153193788051185 0.48612065338697236 0.4793386965586232
6.82 0.5038344790875483 0.4797216418944083 0.5074347884625677 0.501850436274118 0.4794972164835296 0.4863152057654142 0.4775864805047146
6.84 0.5002290881928898 0.47696252229408675 0.5040678408739692 0.4990860693833412 0.47740953677087 0.48356000818409095 0.47537760967122183
6.86 0.4968919270938057 0.47457042465538535 0.5008246214562783 0.4965214902218844 0.47527589227154765 0.4805537625539395 0.4727092208487069
6.88 0.49496274816166136 0.47185239884164465 0.49903346909900403 0.4941860083286616 0.47310219612300153 0.4789957330397495 0.47013030784128346
6.9 0.4935033680920334 0.47085349637963614 0.497909465641779 0.49134819395675305 0.47089323849252707 0.47799051782934654 0.4681127910720041
6.92 0.49085286159502556 0.4676993987734982 0.49534910893177864 0.4889896839237515 0.468654331124715 0.47283872876984145 0.4652457414857825
6.94 0.4894626453104504 0.4660424416226607 0.49391827025751567 0.48730292805980446 0.466392429851578 0.4723153063049988 0.46361840032134655
6.96 0.48651417868089847 0.4643682213280213 0.491175901316494 0.4842619326191687 0.46411515390836156 0.47164069551722515 0.46158935974369875
6.98 0.4844606457453323 0.4618003303407867 0.48927408566919467 0.48111595510574695 0.4618294688528484 0.46801010605007176 0.45906391087600035
7.0 0.4829050358305202 0.46015953594335196 0.4877630853734306 0.478009044649606 0.4595417847975009 0.46555117532996015 0.45681771028370005
7.0200000000000005 0.4799844806010068 0.4575309555159522 0.48487294735872266 0.47590492281377206 0.4572588162972206 0.4619686019275805 0.45432443340416157
7.04 0.4767396367062419 0.4555878303099421 0.4818110910933603 0.47353333875828596 0.45498750608314975 0.4596573520081669 0.4525302024953277
7.0600000000000005 0.4752272654465684 0.45273614143216623 0.48044020573574275 0.4722521903402276 0.4527336069827553 0.4588183471247522 0.4502688519310982
7.08 0.4723206013353693 0.44979542096806513 0.4775578376801913 0.4690536813442623 0.45050114918425754 0.45665313595700247 0.4475559097992107
7.1000000000000005 0.47101870130894424 0.44879878230174347 0.47628430585553566 0.46714450282491027 0.4482938084520172 0.4559503232605683 0.4456571597009054
7.12 0.4694814425314951 0.446734248899875 0.4747786354883249 0.4656886617788283 0.4461170359824615 0.4538367863537819 0.4439373823967475
7.140000000000001 0.46615168334050355 0.44394192118418263 0.4716929135618471 0.4636908392743435 0.44397785672422846 0.45253633383818104 0.441421542605538
7.16 0.4635093929684235 0.44132476167495965 0.46901492791561195 0.46143486373820936 0.44188294962198843 0.44893345798118095 0.43923239557952376
7.18 0.4629545577558726 0.4398750035842633 0.46833264115658063 0.45938175015148536 0.43983805967695405 0.44853923515261884 0.4376083423985857
7.2 0.46042844272768596 0.4376957133095717 0.4656734805550235 0.45713837930864937 0.43784874048378103 0.4450501158798009 0.43511834692896995
7.22 0.4581606809417004 0.4362560638603811 0.46353251180454 0.4556450475652397 0.4359210725252223 0.4425035222591468 0.43345062127973866
7.24 0.4556214521860098 0.43456496575181347 0.46106807586175086 0.4539893997558326 0.434060582813968 0.44124858453097116 0.43185333070871124
7.26 0.45333502640018714 0.4316556519796707 0.4585599763045552 0.45181185375438343 0.43227075516920327 0.438437365485029 0.4300071348602904
7.28 0.45249633890226926 0.4303123367662514 0.4573193739909471 0.4505555090495795 0.43055320607358405 0.4388390163606568 0.4281348282764844
7.3 0.45208285569156503 0.42923888920790004 0.4564778625258425 0.4496292680114745 0.428909590939287 0.4372206663477132 0.42665880321695626
7.32 0.45068864593484487 0.4275420913203654 0.4549310457112956 0.4487195903138282 0.42734305063376454 0.43520649784326937 0.4252555719992093
7.34 0.4480730165766666 0.425700114342829 0.4522789412222308 0.4471564497993455 0.4258571493862352 0.43252737592487767 0.42359860508334723
7.36 0.44660710287375766 0.42401972203019117 0.45050086971918313 0.4459065458765883 0.42445399549283686 0.4320517093789638 0.4222043176135933
7.38 0.446310276148703 0.4239092702071538 0.44988557161192844 0.44517370313619303 0.42313433890060453 0.43285956573746387 0.4209364661971397
7.4 0.4449522654667986 0.42270652116715 0.4485697777120226 0.44387237758076303 0.42189953653824047 0.4311356438131784 0.4195036766587033
7.42 0.4435534093072165 0.42161481984486143 0.447298388671289 0.4432504859938494 0.4207523173503165 0.42914177676778503 0.4185208907183768
7.44 0.44286234982195066 0.42084806466912955 0.44650665403124734 0.44302231615796217 0.41969498485632956 0.4279806620708321 0.41771161759435455
7.46 0.44148025309358435 0.4192625782667841 0.44478868710882585 0.44248067709724853 0.41872751838869826 0.4271982721202387 0.41637716738534053
7.48 0.44026913801635836 0.4191090617308883 0.4430942968837481 0.4414236339432859 0.4178483330428104 0.42582386198568517 0.4155139530830941
7.5 0.4402015763248728 0.41862831664350914 0.44270783072425585 0.44096551122730165 0.4170568696071283 0.4250288408558921 0.4149285678238974
7.5200000000000005 0.4401341981238444 0.4181199633533969 0.44235569957132137 0.4410132494918948 0.41635383075365 0.42584594888232213 0.41470577041403
7.54 0.4390302605390573 0.41733194063356344 0.44073425177639786 0.44097269301608216 0.415738787354973 0.42546248982594476 0.4142225840709757
7.5600000000000005 0.4387349818041296 0.41687537506987854 0.4397658722208782 0.44091995769676995 0.41520897362948384 0.42499342352393427 0.4141153438832217
7.58 0.4380350065218286 0.4163514905579395 0.43855169322194687 0.4407826336483324 0.4147609976957604 0.4240374969165133 0.41339851018055157
7.6000000000000005 0.4381638180025401 0.4161163576089293 0.4387917312806864 0.44102513150407946 0.41439280164002595 0.42295466125261594 0.4131046550538102
7.62 0.43789102213305564 0.41671048358830326 0.4386574833209111 0.44089853580448596 0.4141032190487214 0.4233756225228322 0.4129280143915579
7.640000000000001 0.43808739524190526 0.41661852629343815 0.4384863315175897 0.4415375297142278 0.41389009218670514 0.4232463886546863 0.41261576083134827
7.66 0.4368396247192398 0.41582050597740444 0.43683738716752285 0.4416046179254706 0.41374949436907427 0.4230786077501081 0.4120398335586773
7.68 0.43726088959140974 0.41642135478276954 0.43696513268793336 0.44173403002279066 0.413677363839919 0.42244228946649043 0.41230310156091726
7.7 0.43787561039133066 0.4158166482252406 0.4374294339943341 0.44281292189994675 0.4136712551774945 0.4224264913974439 0.412044830752772
7.72 0.43752717497341537 0.4156570523637037 0.4369429782902478 0.4431085285105641 0.41372947972445323 0.42326142990092047 0.41173941651659485
7.74 0.43866428906844424 0.41614253362928905 0.4377675001900704 0.4439577668722496 0.4138489645725617 0.42506863372588055 0.4124151457739567
7.76 0.4389554352834192 0.4162241631476376 0.43767339692545665 0.44504437068605074 0.41402487293805224 0.424340337968126 0.41258966030352706
7.78 0.4388285509103686 0.41614832817026104 0.43730144810380256 0.44487395286918613 0.41425265123931576 0.4253101342158676 0.41327825810001234
7.8 0.4387782683321619 0.41653420413906456 0.4372264555780565 0.4448925388962607 0.4145292092461068 0.4255964263015317 0.4134613099714151
7.82 0.4386547070563628 0.4172204154679636 0.436869095902654 0.44487532734664054 0.414851749939035 0.42417055112549856 0.4135145918413249
7.84 0.43982257016340653 0.4180483681126738 0.43774949183533657 0.4465052055143911 0.4152161246202068 0.4276181874948199 0.4142630648788624
7.86 0.44034861744840786 0.4182906525738523 0.437936221495025 0.4480655116623626 0.4156172835838293 0.42730419299642086 0.41478355511549064
7.88 0.44217481934530184 0.4194862150191858 0.43945824651663656 0.44989590904107024 0.4160506345940022 0.42778381575265684 0.4155122440199691
7.9 0.4430153200488702 0.42046159706241704 0.4401067008408519 0.45000088763417867 0.41651232253982207 0.4280432692655698 0.4161081042534175
7.92 0.44274821362718075 0.42093854048676943 0.4396386148276285 0.4499205988337933 0.41699831638603146 0.4289450428578296 0.41599702820967194
7.94 0.4434825668323958 0.42094781808665244 0.44015860319187317 0.4510927825912577 0.4175037546923268 0.430614870608159 0.41685170448797104
7.96 0.4444410751253156 0.4211091440977482 0.44081556951572487 0.45295005348414724 0.4180237937822844 0.43096948533777113 0.417572496762921
7.98 0.4438054344221823 0.4210016572014124 0.4402966795032289 0.4525391880735668 0.4185547676381956 0.42997333305980745 0.41805156374205765
8.0 0.4446399903344543 0.42241216857660596 0.4413263766688338 0.45275815234672157 0.419093908755494 0.43130871686890315 0.4186467792713485
8.02 0.4449860669274286 0.4233147993206536 0.4415265469939018 0.4524928728917203 0.4196387122553551 0.43131331681055673 0.4192762115267024
8.040000000000001 0.4455607701513098 0.42390572133289633 0.44192919801572944 0.4538896813153254 0.4201863518483398 0.4309626969810685 0.4195967120431731
8.06 0.44591654901040745 0.4243012287273692 0.44209602604484544 0.4546972693727344 0.42073355289083086 0.4322811750673039 0.42025911740970895
8.08 0.44604471096623516 0.4240154228588031 0.44225300433147297 0.4551079421077741 0.42127658523616923 0.43310567591961 0.4204405838317762
8.1 0.4470469930458486 0.42514266746783513 0.4430614462526901 0.4556140544829897 0.42181153350877215 0.4324291250811739 0.4211016968515837
8.120000000000001 0.4485712162620035 0.4259168835540822 0.44440081605123744 0.4569032637083298 0.42233484154655143 0.4350105660401675 0.42181965124981263
8.14 0.4494039422953605 0.426109032118029 0.44507602300936694 0.4580682449247589 0.4228433683191792 0.4358488584219067 0.42284175038164945
8.16 0.4494180873475791 0.4258548158780861 0.44493130090429545 0.4589605008573933 0.4233339474234044 0.43547004921266064 0.4234586904355321
8.18 0.4495555118152918 0.4262957882095408 0.4452647901692936 0.45915234445275505 0.42380295228227555 0.4362144981515714 0.42374211736990663
8.2 0.44959084017976547 0.42842701806891714 0.4455866570372763 0.4585998685989939 0.424247077915255 0.43567730283000133 0.423819455303458
8.22 0.45142368436302827 0.429702906646341 0.4473838098775817 0.4593644955103468 0.4246641808347705 0.43718291528396885 0.4250047288081383
8.24 0.45148758772405406 0.4296302641646605 0.4474968359660888 0.4603703314538464 0.425052536507645 0.4382052329384711 0.42537954926642274
8.26 0.45094226998494624 0.42952693229958777 0.44694667734584853 0.4604860737994347 0.42540925242503136 0.4370075437473645 0.4254036560109784
8.28 0.45033196162493583 0.4296798224322208 0.4465083043372341 0.4592694441040727 0.42572996438699257 0.4359596062689647 0.42531692839312984
8.3 0.45178685962962145 0.43094877645003055 0.4477991035932098 0.4596024024050935 0.4260108692010627 0.43843327868310694 0.42550371941265863
8.32 0.45281579556525303 0.4306840762351098 0.4490623528906925 0.46061665870558693 0.42625021300183036 0.4396529791676137 0.42576581655125023
8.34 0.45288383311675384 0.4307203304108082 0.4494420020611244 0.46073741844657606 0.426447003001881 0.4387394201907347 0.4263186733071609
8.36 0.45268010847248885 0.42997856088191755 0.4494750549532001 0.46089236832177144 0.42659933554492435 0.43916967909618676 0.4262408737097984
8.38 0.45303843627129986 0.43069504153118066 0.45009348726470005 0.46073832992346425 0.4267049084856897 0.4395463554242458 0.42652349613854684
8.4 0.4527374241920183 0.4313096629500667 0.44965365341426156 0.4598461589100028 0.42676296956648757 0.44015871409854984 0.4262295068361459
8.42 0.45218178848075846 0.43105656557381933 0.44917393434062336 0.4585922238194429 0.4267743224588272 0.43900823763218266 0.4263954993805667
8.44 0.4513116056509155 0.4309319785315908 0.44842830806643846 0.45834144486432143 0.4267393925477549 0.4389098786931318 0.4261266529937698
8.46 0.4520167676097665 0.4302363879908904 0.4491810045783327 0.4589609494176314 0.42665691092903374 0.43937656078757714 0.4257239585407929
8.48 0.4505191784036321 0.4304414470386107 0.44774375001666145 0.45687665181900255 0.42652479398421467 0.43600482830772086 0.4257281568690574
8.5 0.4505399807130253 0.4301880384576366 0.44771778355695735 0.45655688884877166 0.4263423163631746 0.43697720851454863 0.42538086447344436
8.52 0.45066219851772865 0.4300735179809027 0.44782089527894053 0.45676306518983156 0.4261107291565429 0.43726424576388473 0.425086968905778
8.540000000000001 0.4517023029584802 0.4302902203367205 0.4488477835425651 0.45756616951702866 0.42583164508272997 0.4371973387719671 0.42493369356786864
8.56 0.4505732422176862 0.4291228320603341 0.4481205561560528 0.45694899065253874 0.4255052589355129 0.435954817564681 0.424278426131847
8.58 0.44973760195717355 0.42874644805757206 0.4475944683117053 0.4562768810736735 0.4251309706903248 0.43650058357136856 0.42357963596486037
8.6 0.4493209055507275 0.4282171717359747 0.4470235583517559 0.45503637190928725 0.424709383131082 0.4356567474382257 0.4232158972939893
8.620000000000001 0.4500856296495576 0.42800372098587985 0.44786241598532794 0.455015869244181 0.42424247189523207 0.4369487695048055 0.42293719615999664
8.64 0.44903427924617395 0.42729423905602937 0.44719707293025907 0.454042471864314 0.42373146874136686 0.43593438657935846 0.42217932869989255
8.66 0.44833627587552904 0.4263588156648765 0.4466802400905482 0.4531766526149958 0.42317556739457524 0.43400933614141873 0.4216226832538417
8.68 0.4463413259826189 0.42596024636509344 0.44466681019790716 0.45134105321860724 0.4225735891647515 0.43101594847298985 0.4207837616119786
8.700000000000001 0.44666966438234396 0.42560988665184274 0.4448707092091436 0.45104267190957026 0.421926791380298 0.43222362006009224 0.4203233010532207
8.72 0.4465352013153428 0.425006818898481 0.444700630661656 0.450323737455476 0.4212388841296455 0.4326092813961482 0.4196593023456952
8.74 0.446732686565905 0.4247116811659969 0.44519747390973496 0.4494618123185669 0.42051315806277784 0.4311619601812785 0.4192595193558599
8.76 0.44588546394136663 0.4236123741391178 0.44484769121380585 0.44838973013211525 0.4197509914709505 0.4310005832571883 0.4185304334610717
8.78 0.4444942927729784 0.4228843340151115 0.4437439381718418 0.44704902399968544 0.41895362731260505 0.4310369519829879 0.4175374392034267
8.8 0.44283497502382224 0.4209532633927075 0.44226778526246574 0.44547902277979073 0.41812402859308206 0.4308618008061219 0.41606938272216243
8.82 0.44245369964065767 0.4201319824026807 0.44220833374253243 0.4442709233806509 0.41726581451416295 0.4303360480214923 0.4154202821858828
8.84 0.44161014623165823 0.4189654010671905 0.44171060280115726 0.4433386108465753 0.4163808407716439 0.4277179842262243 0.414207399051301
8.86 0.44059312884967616 0.41896776117912243 0.44104458804548075 0.44233300956275595 0.4154693234186423 0.4271995038839062 0.4137451231068744
8.88 0.43878227197711805 0.4178480510026301 0.4395887619253659 0.4409095506216085 0.41453246634208485 0.4256239561333528 0.41253380476974927
8.9 0.4376739997850267 0.41683515982917113 0.4385252683228379 0.4394773343914784 0.4135739564861871 0.42529678914629765 0.4113754740172425
8.92 0.43722663899552217 0.4159439837439847 0.43821528146049127 0.4382673272186334 0.4125984451395194 0.4235604042300027 0.4103131230260395
8.94 0.43717068496344774 0.41469953160225936 0.4385247365770374 0.43814592467751134 0.41160953200647 0.4226277421091771 0.40929381124306063
8.96 0.43516359999573606 0.41496347797208355 0.4368325290109283 0.4361680177269575 0.4106101693919869 0.4214927831145157 0.4091622736578218
8.98 0.4343992053695725 0.4142938867211637 0.4362146237914274 0.435316263117014 0.4096039089822672 0.42139918858537034 0.40838699515863286
9.0 0.4337304973766742 0.4119583165406719 0.43545482961332305 0.43462427908464624 0.4085946854833972 0.42051859588468465 0.40699242318293544
9.02 0.43295281228191984 0.4101983192651058 0.4347027859988345 0.4331161033655395 0.4075854393194927 0.42023881666470264 0.4057503213398148
9.040000000000001 0.4319220890557417 0.40901254795614334 0.43395212894018814 0.43250516011017204 0.40657770725404113 0.41942189911234784 0.4043445274282506
9.06 0.4308660152426323 0.4087824118627639 0.433200305014919 0.43192870338595446 0.40557307726865516 0.4188527547859485 0.4035352648644888
9.08 0.42901630436040467 0.40749347735470726 0.43124180955307234 0.43001426468220244 0.40457433030671874 0.4168446883648695 0.4026536556748755
9.1 0.42867624793305664 0.4058438485099421 0.43059409739654186 0.4288072657790023 0.40358517125155385 0.4163490451730668 0.4014387156604214
9.120000000000001 0.42797260435779133 0.4053900999264288 0.4302426386510366 0.4272713245233586 0.402609073406689 0.41597108883513856 0.4000947773411648
9.14 0.42678587143869334 0.40552095706670804 0.42951089781733065 0.4258411484951325 0.4016488057122633 0.4150040598372068 0.3997194202426544
9.16 0.4255095380749464 0.4048399422788571 0.42845647387310204 0.42526215631262787 0.40070710880385496 0.41390456414112553 0.3989720460604924
9.18 0.42445524837716914 0.40286703410047103 0.4273717073502733 0.42471543818976815 0.39978670570564684 0.412784234223732 0.39772753298239494
9.200000000000001 0.4239514069039185 0.4010632264350252 0.4266768226164899 0.4237886296541044 0.39888967843395684 0.41178098277694264 0.39654072171177934
9.22 0.42396459172765777 0.4006162852906453 0.4269659294774816 0.423632152624121 0.3980169517085142 0.41138552534267775 0.3956494620790939
9.24 0.42271180135643194 0.40012657103854277 0.426016682143201 0.4225216571632299 0.39716918638167187 0.41114837661992454 0.39519201718727004
9.26 0.4213631363515447 0.39970480069617315 0.42460852784266284 0.42150454089957556 0.39634786428346513 0.4104378168444718 0.39470184656112595
9.28 0.4202798562513932 0.39855788330961633 0.42291759078436614 0.42012157217549084 0.39555492271088977 0.40840218186962146 0.3939364853274092
9.3 0.41975081837686723 0.3980837229881389 0.421785541383152 0.41926344427976314 0.39479169609362613 0.4083667873857036 0.39291522830304826
9.32 0.4192981873418321 0.39775593856991565 0.4213151603764662 0.41876289774327935 0.3940586974651 0.4068303853348438 0.391985495897618
9.34 0.4182057521958562 0.3979410408413247 0.4206512495743651 0.4180107555884457 0.3933564778673179 0.4062931754449588 0.39158787519124966
9.36 0.41752352052674124 0.39767088302650194 0.4200911115324192 0.41735838155859206 0.3926858513325342 0.40435483780049913 0.3914897998559113
9.38 0.4167003603403892 0.3962863769510138 0.4189411382297334 0.41706838677612146 0.39204729278954237 0.4055231609244047 0.39092330880267606
9.4 0.416780362199525 0.39563483584230397 0.41886162871850935 0.41715589950090076 0.3914406683017027 0.40506954710818643 0.3901837630073051
9.42 0.4162136216472685 0.39547452046613407 0.41877338869254704 0.41652685843857046 0.39086573827355797 0.40438075064658 0.3892417237351065
9.44 0.4148389036803742 0.39542360930308523 0.4177370335585639 0.4153498663502882 0.3903231298772416 0.4038301288895727 0.3888599236221197
9.46 0.4147725932242573 0.39459826854125674 0.4176594358430542 0.41575667269970257 0.38981402988908975 0.40511373047737553 0.38846675103188355
9.48 0.4140085057059307 0.39355460446593754 0.416223984904994 0.4155091556167162 0.38933891580304325 0.403846115123236 0.3881048828511921
9.5 0.4142650761369867 0.3934728096154664 0.4161783828189697 0.4159680794970686 0.3888969223950812 0.4046296687142065 0.3873861334689336
9.52 0.41332529347706376 0.3936216147838777 0.41548003182721377 0.4149007038077475 0.38848680293688714 0.4024150909152133 0.3867865664574844
9.540000000000001 0.4127064330077465 0.39340138573633104 0.41512919701707574 0.4147006330708322 0.38810779562679204 0.4024645729303055 0.3865323327682965
9.56 0.4123039827174713 0.3921089465656032 0.4147306576506609 0.41467984453150236 0.3877589016173624 0.40264960305249664 0.38637699202461534
9.58 0.4123941593440902 0.3915807192791553 0.4141403210294036 0.4154153700978992 0.3874382097219469 0.4034556485075557 0.38614998076003426
9.6 0.41269169206214895 0.3919477093190132 0.4142102902091878 0.4157127772387017 0.38714347614184025 0.4034922223412126 0.38562941585113086
9.620000000000001 0.4124758751415173 0.392404434973868 0.41420057731661375 0.4152681728573965 0.38687324422731295 0.4021274007267456 0.38573052832645577
9.64 0.4112653086670536 0.39172133289085703 0.41315700047604526 0.4147743770532623 0.38662695619780285 0.4023591211543333 0.38503635753207566
9.66 0.4106319953267582 0.3907057112809407 0.4120537548219185 0.4148102001897254 0.3864037654642036 0.4016061726939914 0.3848686102541092
9.68 0.4107950822672567 0.39049446711127583 0.41156381821309546 0.41505953368369114 0.3862016127818841 0.4016131450796196 0.3851099799996097
9.700000000000001 0.410402649589606 0.3901200847914047 0.41119099778126106 0.4151203879925077 0.38601762887307245 0.40102053428268714 0.3844539110447077
9.72 0.41026079681711564 0.39017733720932246 0.4113989924723293 0.4149437243529701 0.3858495373874595 0.39984850175943587 0.3840885888350203
9.74 0.4106494992207281 0.3906210431501745 0.41185076328525466 0.41543123412401317 0.3856959541639786 0.40156443308764367 0.3839812703762372
9.76 0.4114545961283318 0.3904815062329025 0.4125709807861042 0.41598851063751846 0.3855552063081267 0.40152832727436366 0.3846153866107732
9.78 0.41138755059961224 0.3909026298439555 0.4123423608241764 0.4163563814146261 0.3854248939167229 0.4024122109937361 0.38458587445320186
9.8 0.4113833312354808 0.39071030172294025 0.4125663477988799 0.41653330481865714 0.3853029019804716 0.4016366722946584 0.3840286496518708
9.82 0.41168458196614277 0.39081654082632555 0.4127092846949027 0.41633079585518473 0.38518833956801385 0.40223829892789514 0.38400782538470773
9.84 0.411675430887018 0.3909915731046332 0.41245169148512656 0.415938727339221 0.3850810209491756 0.4022494597757739 0.38418091641993674
9.86 0.4110686512284574 0.3903887008563726 0.4116017084415505 0.4165093239301384 0.38497991938521275 0.40152635108318474 0.3841555130906429
9.88 0.41104449253384145 0.39155877604931627 0.4110460390060864 0.41691502357344185 0.3848824081782092 0.40230259019947623 0.3844306129138883
9.9 0.41079100044365835 0.3912305108862326 0.4106003238323018 0.41706467797106483 0.38478533561107187 0.40196936278076084 0.3838595106390821
9.92 0.4113031787332344 0.39082147991953736 0.4111456674941584 0.41764477998246125 0.38468661139711113 0.4021409575456618 0.3833729929233401
9.94 0.4110594783761069 0.3908294095908946 0.4108577241279154 0.4176577294755627 0.3845850166517298 0.40033653275441833 0.3831804325221433
9.96 0.4105886951062916 0.3904230003549321 0.41004215423579615 0.4181800319911916 0.3844787445604457 0.40012614524774054 0.38343614279556026
9.98 0.41092644180061866 0.3913651662393938 0.41028191258871677 0.4182717342715782 0.38436511916492044 0.4003309935302979 0.3838040609961912
10.0 0.4105864373437125 0.3918173268160283 0.41031860329695047 0.41773559674050387 0.3842421109875887 0.4008311313038964 0.38319566084717976
10.02 0.40996299508554174 0.39177441063503704 0.4096560307068411 0.4166435886562357 0.38410912907652 0.39969204801331953 0.3829346106686497
10.040000000000001 0.4106692519717922 0.39076416661690605 0.4101260417711552 0.4174158850185603 0.3839661051708609 0.40051814150900644 0.3829377900567325
10.06 0.4099482165441904 0.38944549542156387 0.40913895944059747 0.4182089347205437 0.3838119158403647 0.3997778126514786 0.3824415325069536
10.08 0.40913603616534466 0.3898995735281823 0.40814651480253133 0.4174444178717177 0.38364430207939865 0.3987681271133281 0.3822541866121437
10.1 0.40981634888630075 0.38974122154219115 0.40891704166469806 0.4176897414020804 0.38346096906254107 0.398759056264203 0.38198597398356937
10.120000000000001 0.40899051809057796 0.3905562233085428 0.4080133957644849 0.41606124159128893 0.38326021534056826 0.39816053423397996 0.3822602935120021
10.14 0.4081195790993724 0.3892232293016431 0.4068293679112188 0.4158049263110846 0.3830407225051617 0.3967264233129731 0.38171036403988934
10.16 0.4084036616929261 0.38852760131360203 0.4068491021080088 0.41657211876520506 0.38280106494469673 0.39735501721533384 0.3818231064374575
10.18 0.4086929735859703 0.3891308898730439 0.40735257974620853 0.41678621247162106 0.382539771888597 0.3986688755471535 0.3815385198979125
10.200000000000001 0.40895836707050903 0.38911832210228403 0.4078537835193901 0.41642057490244067 0.3822554727945935 0.3975899183079758 0.38146784269879813
10.22 0.4087119038720553 0.38939128221169017 0.4072650790943045 0.4154266795428194 0.3819471916847279 0.39937494757015196 0.381242977013333
10.24 0.4086805427446172 0.38928746608981246 0.4069334997366106 0.41576414587261196 0.38161451328440316 0.40022423013784714 0.3808522293207527
10.26 0.4088918788907345 0.3892763947446418 0.40689103099542795 0.4163338112212413 0.38125715899586426 0.4005951483837658 0.38089254903494507
10.28 0.4077079810542972 0.3881038162547661 0.4058126485966644 0.4154696682408128 0.38087467604508657 0.3991121222630295 0.38001832969005894
10.3 0.40689787583924636 0.3873157666274058 0.4051207390437679 0.41426771485118546 0.3804664423623467 0.39862280255934 0.3796797255815562
10.32 0.40667691885498936 0.38709071101495485 0.40481460159186367 0.4142111459452148 0.3800325517449091 0.3981734318747207 0.3786021026114302
10.34 0.4064716924510953 0.3866266918475241 0.40451817036876014 0.4140387883401975 0.3795745135068797 0.396201721232546 0.37836468268769297
10.36 0.4063956419308193 0.3867208358996511 0.404525606720245 0.4136474800589598 0.37909448867520174 0.39661594993143956 0.3784753784938953
10.38 0.4048718637577023 0.38567295295688725 0.4031729913909682 0.4120136812542024 0.37859395444748256 0.3953167184050339 0.37745350030901825
10.4 0.4037792222617585 0.3846055175078392 0.40204371439178427 0.41110850783897596 0.37807311874109195 0.3940837684828276 0.37637259604245826
10.42 0.4043027602236423 0.3849759332756981 0.4022885573549726 0.41097435727161724 0.37753237167828174 0.39320801207162315 0.37628594864651826
10.44 0.4031155821474185 0.38430019652384695 0.40085899229465166 0.41006203975582256 0.3769732896972393 0.3927574646986833 0.375596917859507
10.46 0.40321901756511097 0.3840941481121196 0.40066672730568365 0.4100014463510061 0.3763975721439635 0.39311651641329665 0.375064848439798
10.48 0.4035970207551409 0.3835270288924305 0.40130524021957514 0.40979124649924253 0.3758055724595044 0.3924633439023973 0.3748153562317907
10.5 0.40332238562717504 0.3837796112902047 0.401205020162979 0.40880885641286124 0.3751967550381172 0.3932658248534978 0.37489331311870516
10.52 0.4019570245830148 0.38386843554817085 0.3996338798361097 0.4072897932190173 0.3745721723331088 0.3926432790989362 0.3739646143789532
10.540000000000001 0.4013062299088384 0.38298877301268813 0.39868240267787786 0.4065366215044079 0.3739345990776506 0.39194955338330345 0.37298891387805766
10.56 0.40069313591596273 0.38193787059078343 0.3982382973146825 0.4062729428258137 0.37328610875564544 0.3903906433282326 0.372182831283739
10.58 0.40079974567843046 0.3801699132884507 0.3989123820353668 0.4063990866682603 0.3726264341804749 0.39103510197924335 0.3711785566606596
10.6 0.3997504482987572 0.3803602974040428 0.39797947832658576 0.4046831249952502 0.37195446295430895 0.390697110349103 0.37071944877273494
10.620000000000001 0.3990511905802138 0.379416743854706 0.397063633810125 0.4037897156363863 0.3712708691801597 0.39020897811250704 0.36986862513380014
10.64 0.39796359483381366 0.37847326050585256 0.3957486279896342 0.4022658972136016 0.37057796319433417 0.38870187784036314 0.36939928974038977
10.66 0.3975739254375608 0.37726061805337757 0.39536195112760036 0.40231242678220974 0.36987740097223754 0.3875745015453462 0.36858848752991735
10.68 0.39732375841414835 0.37655664961959157 0.3955480462176567 0.40196523031096837 0.36916911248283646 0.3877759427882417 0.3680565207237618
10.700000000000001 0.39577627330774345 0.37650500695080447 0.3940498080945531 0.40037738865963957 0.3684534015355966 0.38709758741582134 0.3673523931377906
10.72 0.39484062310938844 0.37621777267567535 0.3929406647069527 0.39887850572470235 0.36773322017860965 0.3857662241382591 0.3669729893713327
10.74 0.3953256230656541 0.3750886584657807 0.3933465639577866 0.3987912973897846 0.3670129056049087 0.3866637261288651 0.36647427937322424
10.76 0.39448582063705234 0.37412963658384557 0.3925368847226629 0.3986061448991643 0.3662948201340925 0.3856878095225648 0.36539857438577283
10.78 0.39346366070110383 0.37362176750945325 0.39200818565302403 0.3970574252579782 0.365578643277428 0.38405608789367757 0.3647372507481137
10.8 0.39207981478947923 0.37237754566830616 0.39058669954493636 0.39593674708213217 0.3648644482780887 0.3831083001847168 0.3637615984848367
10.82 0.3914127638872216 0.3719723980905458 0.38972559087787356 0.3947534554606182 0.3641549828214979 0.3824665097836147 0.3633737096451151
10.84 0.39124700228816084 0.3713666870045311 0.3892453036414829 0.39463087815446485 0.3634539356696843 0.3821563313695494 0.36252271889748366
10.86 0.3916336999738128 0.3703779321578938 0.38992390943104016 0.394801508097176 0.36276323746317446 0.3818472313677539 0.3618215904661887
10.88 0.391114360160157 0.3704450471351186 0.3900120950707696 0.3938642297502339 0.36208338153739994 0.38222654390698957 0.3616206311827701
10.9 0.3901318458575722 0.37049805458528307 0.389151800925042 0.3930029052049677 0.36141635381500764 0.380778364193345 0.36126163965110786
10.92 0.39021086449910863 0.37050914235449917 0.38897300728613005 0.3925221529748791 0.360766292483259 0.379865473978372 0.3608882618004321
10.94 0.38852753396194206 0.3690279498469616 0.3874589494089608 0.39159736023826275 0.3601365894551434 0.37903266882242437 0.3592556436511948
10.96 0.38784286917161853 0.3670874934602635 0.3874895029719179 0.3914836949760457 0.35952748419583147 0.3776791557629409 0.3582972892445856
10.98 0.38711983060819893 0.3668841387800394 0.38705154255329555 0.3914471458209849 0.35893767078049593 0.3788202430629737 0.35778136881171524
11.0 0.3867490023894007 0.36710855232138817 0.3865310693339884 0.3902892716267171 0.3583673839879297 0.3786263301151233 0.35782704365361745
11.02 0.3859540335099281 0.36660445236829026 0.3853685085271455 0.38896357277585425 0.35781857405618955 0.37694502132401553 0.3570996996604104
11.040000000000001 0.38472507482841634 0.3658600873699746 0.3840678508044125 0.38781855423821054 0.3572924485418876 0.3762931971715129 0.3560583071655892
11.06 0.3851116699384485 0.365782490692932 0.3850435325851683 0.3876039729026592 0.35678845124420555 0.3767187824597188 0.3560537477305388
11.08 0.384879098248887 0.3647462499193743 0.3849125869484974 0.3875814678077084 0.3563062379191193 0.3765746440943472 0.35563884029613
11.1 0.3845454743327774 0.36453444805726304 0.38452392161460247 0.38711370760653574 0.3558475335264522 0.37576471642849657 0.355197318077429
11.120000000000001 0.38559891855688844 0.36472759845434566 0.38535521710294257 0.3874268165289761 0.35541489684797906 0.37724549503326615 0.35529950148689926
11.14 0.384865542516911 0.3638406337928812 0.3849484819627905 0.38704440054781675 0.35500901444737964 0.376739301217456 0.35437203518318977
11.16 0.38496586514514297 0.363228771911627 0.38573273470534225 0.3871177484163784 0.3546283803995424 0.3752208303116031 0.35442400972941057
11.18 0.38362476047139615 0.3628939366542545 0.3847253715680403 0.38623402272970847 0.3542718638405396 0.3755647246182295 0.35409315212850556
11.200000000000001 0.3842793291865199 0.3632926558529915 0.38541624627546994 0.3862638150038893 0.3539401905219784 0.37656820001981095 0.35389234884216825
11.22 0.3832574567703779 0.3636268984152577 0.3841579269475458 0.38510750697168816 0.3536344842421644 0.3756205335934995 0.3532632259936246
11.24 0.3830922888699803 0.3635354144499169 0.38397911132464274 0.38525043654108343 0.353354129183282 0.3742858957318751 0.3526849966701827
11.26 0.38285672072414334 0.3623938440703042 0.3841157758844135 0.3857050763023841 0.3530977384502509 0.3741065203772369 0.35222327230504463
11.28 0.38188356801912815 0.36154872162795426 0.3834036183042456 0.38495478156992585 0.3528654846943836 0.37508829406048705 0.35232693373772245
11.3 0.3820327628882996 0.3615882846065537 0.383478894005445 0.38522178161751497 0.3526589825329434 0.374567416835709 0.3521018985241912
11.32 0.3810232844468513 0.3626483595781806 0.3821406481831187 0.3843886225248137 0.3524787435486293 0.37408754494927526 0.351622069095638
11.34 0.38124154280185774 0.36220247227762814 0.3824056944819174 0.38452937426111955 0.35232294969290323 0.37349589892933854 0.3514540365865323
11.36 0.38159450696009345 0.3610473706743555 0.3830921956971907 0.3849681043582882 0.3521895898765164 0.37302759796485635 0.3516242614966242
11.38 0.38085452067786546 0.36073578465692285 0.3824648011037022 0.38458147518224045 0.3520785235887115 0.37236244064581975 0.35160060531105713
11.4 0.3801125836506302 0.360628728257365 0.38119546094600887 0.38466855990302623 0.3519904231129463 0.37295544362858896 0.3510259066760676
11.42 0.3808221897122913 0.36224780791407885 0.38155701538744463 0.38454607962143406 0.35192426203357613 0.37305636145868437 0.3513001959444945
11.44 0.3817396416517963 0.36266861749518137 0.3827809378615754 0.3849496215614398 0.3518776519580581 0.3740415886268021 0.3512412975808151
11.46 0.3812653414687252 0.3616673009605104 0.38259132240790206 0.3852950077852171 0.3518494184922436 0.3747310563634882 0.3509297508649823
11.48 0.3811083408956035 0.3611005198284311 0.38236780922750174 0.38539985904529456 0.3518400078613721 0.3743288987899898 0.3510704264035683
11.5 0.38091293981654223 0.3617352456513456 0.3818961742800461 0.385487772804545 0.3518491029169052 0.3751929611034256 0.35089974351377956
11.52 0.38097214688102926 0.36301670258017277 0.3820196545887656 0.3850847863222803 0.35187385034914365 0.3748774070976736 0.35114279849505875
11.540000000000001 0.38193624864449954 0.36250964146916 0.3834732953882804 0.3862656479918043 0.35191059172588307 0.3754962202099387 0.35101985908917804
11.56 0.3820495461592925 0.36180273177324 0.3837103727277044 0.38656257880225503 0.35195734904040055 0.3745218712134593 0.351383210190306
11.58 0.3817069595657598 0.3614433868247215 0.38310587678868957 0.3868152724595777 0.3520132092210396 0.3729321500722253 0.3509214577947802
11.6 0.3825360577436338 0.3619567671841631 0.3835565682504199 0.3874400710977938 0.3520757358784229 0.3744801086966743 0.3514248201320586
11.620000000000001 0.3832055243173841 0.36296339480147743 0.3841327701506345 0.38813675938805287 0.3521404550708472 0.37403727431388517 0.3515530090365973
11.64 0.38275395161482506 0.36254492118922355 0.3837756410399282 0.38752426281508773 0.3522035591603452 0.37381286690003873 0.35142387719627427
11.66 0.3819809179139111 0.3613178365860648 0.382978925659825 0.3874592936249204 0.3522635911078627 0.372659349201255 0.35094725357280915
11.68 0.3816022942765188 0.3610148724603254 0.3822433849123066 0.38776621802525996 0.3523193410202395 0.3723946363980059 0.35085142797206786
11.700000000000001 0.3817022285499015 0.3616649113151196 0.38206813343795337 0.38804521453757773 0.35236747095069654 0.3745576134612154 0.3513760001679236
11.72 0.38170883337415934 0.36268463127231554 0.38243855527224285 0.38741625506250804 0.3524037788716491 0.3732364604353401 0.35157874965327657
11.74 0.38191226183623483 0.36252614101145003 0.3830298931614402 0.3877957443811984 0.35242636948278266 0.3729911829191914 0.3513896824265557
11.76 0.380974771562968 0.36208278240255937 0.38220066262260904 0.3873212355889525 0.35243592796446926 0.3732412752430851 0.35083247338912077
11.78 0.38192689516897377 0.36196584005846133 0.38294153793650976 0.388401283251449 0.35243279152477497 0.3748259528144625 0.35119651288266174
11.8 0.38212404300085906 0.36260461167569136 0.3830116204791833 0.3887580131236512 0.3524150562600925 0.3736542334800498 0.3515219345098207
11.82 0.3819130726968381 0.3628926489127732 0.38301063794592255 0.38859825452873925 0.35238045859516454 0.3741303303616099 0.3510478551640461
11.84 0.3813332465595966 0.3632429266502435 0.3823582763167022 0.3880897773838282 0.3523290472567467 0.3746501260831682 0.35074846719332187
11.86 0.38161795222061545 0.3631735520543451 0.38257268697095587 0.3887088740952759 0.35226246006061557 0.3755111519404759 0.35085101800940544
11.88 0.38186160814241443 0.36208847719441994 0.3823845238831138 0.3897849462813676 0.35218077201140896 0.37416872013633734 0.3506287415694803
11.9 0.38154392912259705 0.36253304882282716 0.3820727957231147 0.38874562696417375 0.3520816576303475 0.37554759198002163 0.35098158156511083
11.92 0.3816013970304378 0.3633502655671361 0.3825722219071712 0.38829615713260657 0.3519633655137124 0.37353845700244087 0.35092757711105466
11.94 0.3803409306274234 0.3629898917771323 0.38143083213478185 0.3876964962446119 0.3518270567947367 0.37271978161802816 0.3502642199451067
11.96 0.38116203801792453 0.3627539261929123 0.3821864659244093 0.3886127796684861 0.3516750410890245 0.37257500011587447 0.35017898778423523
11.98 0.3817294443956192 0.36230304339027397 0.382343414187495 0.38914797644518573 0.3515075033356143 0.37405339340751537 0.35031492829924743
12.0 0.381459102752617 0.361933374781802 0.38202749730175894 0.3890690046518377 0.3513222021697439 0.37375949290597893 0.3501188261328552
12.02 0.3798341877149308 0.361212997924644 0.38054488307905604 0.3878587434497176 0.35111756467750627 0.3727241182420366 0.34941244776000957
12.040000000000001 0.37902880608511946 0.36162369933001265 0.3795793190157961 0.38755862579106326 0.3508946263615155 0.3722071184670852 0.34913383912572754
12.06 0.3799118279898113 0.36138010975709617 0.3801032410077736 0.3880682463245825 0.35065499539547557 0.3733438664710666 0.3492003965872609
12.08 0.37960472855819183 0.3604828488301782 0.37952404852021615 0.38792688040715145 0.3503976654041183 0.37256656342587874 0.3489912603669241
12.1 0.3799251183673254 0.36023828770201743 0.3800789673374482 0.3880254524524756 0.3501197973840185 0.37250816188768754 0.3489188118263345
12.120000000000001 0.37923940623147695 0.3601065134477663 0.3794414145691137 0.38702491740010414 0.3498204380447191 0.37259043503815603 0.34873034774545986
12.14 0.37856338850254423 0.35965571796401713 0.37864644019696386 0.3864420878428368 0.34950145052028275 0.37348677639670114 0.3477171960718208
12.16 0.3782754532519835 0.35908137440843263 0.37831403583307577 0.385863629565258 0.34916436811866797 0.3732309861424351 0.34738148938477603
12.18 0.37825183631112097 0.3580729524783054 0.3781414903103576 0.38612348740663194 0.34880764028816535 0.3712488469727992 0.34679772121290353
12.200000000000001 0.3783691064704519 0.3581704661847437 0.3782698671284141 0.3857694305763212 0.3484283488254084 0.37054098922165807 0.34686414386646697
12.22 0.3772571385202976 0.35776889111739585 0.3769483128267369 0.38507355200743226 0.348025575197037 0.368958892422327 0.3460921348059016
12.24 0.3774412368034404 0.35861814318486696 0.37686039603345883 0.3847750725315904 0.3476008100700223 0.3697828790073655 0.34613403942060106
12.26 0.3766283125788245 0.3576532536596005 0.3757245558686636 0.3844441518245105 0.34715511317575304 0.3691841993139401 0.34552868669755993
12.280000000000001 0.37635219151295257 0.3565037086177365 0.3754469100452532 0.3846511313848015 0.3466872509018804 0.3694355754235684 0.34493116411708347
12.3 0.3760793360637636 0.3563736997186626 0.37525229304975427 0.3836117491080013 0.3461955700280754 0.36820474573492357 0.3447356675905846
12.32 0.37497075769967525 0.356967596461058 0.3743544530292399 0.38206991329975465 0.34568055461541947 0.36864983276745505 0.3443461795425635
12.34 0.3750597052000066 0.35718510863330427 0.3745411157861608 0.3816000999801532 0.3451447988723984 0.36945778598852547 0.3439590518475071
12.36 0.37451632966371917 0.3550602337979377 0.37386315573952794 0.3817320381182362 0.3445904220104324 0.3681265191863302 0.34307860938057416
12.38 0.37440635696776725 0.3541751507163825 0.37366117483971817 0.38145194021868484 0.3440176628729654 0.3673841757265548 0.34253222936043953
12.4 0.3729330139919215 0.3532781795193924 0.3722616260122324 0.3800955765345026 0.34342634846434533 0.3657292178435848 0.3416278200233976
12.42 0.3725090466352532 0.3532131769883558 0.3718147540138704 0.37994564256318747 0.3428181920478645 0.3652068326401732 0.3407523117788357
12.44 0.3710813417797072 0.3526935854776943 0.37000719794845116 0.37867336142646757 0.3421967798784942 0.36295362387942726 0.339866548002957
12.46 0.3702442515251753 0.3512657539351473 0.3687675933551472 0.3784574440425562 0.34156492004552785 0.3633468389286538 0.33912866580036843
12.48 0.3698438968246812 0.35076576579717944 0.3683561988059291 0.37751057174613434 0.34092302730782537 0.36439077746254844 0.3391752981363176
12.5 0.3690469948967333 0.35017195222724434 0.36774439709268886 0.3760425848020588 0.34027059139720994 0.36334902739610037 0.338718116271843
12.52 0.36714268746769313 0.34980656515276404 0.3659270354464913 0.37439437698226274 0.33960839157089295 0.36223281642146055 0.3374964601523721
12.540000000000001 0.3671669051781678 0.34874835754428696 0.365915338475478 0.37455941719376806 0.33893844967422615 0.3618088097931283 0.33660706340476326
12.56 0.3666989496059515 0.346555806372173 0.3652062539338838 0.37393187561600894 0.3382616632031022 0.35942436136774525 0.3359077250802361
12.58 0.36636783331431405 0.3461567243574992 0.3647608009425997 0.37289034364393003 0.3375769669819421 0.35845403282057403 0.33551565311341747
12.6 0.36527612890360056 0.3458561190157865 0.36401175365207517 0.37177945717276456 0.33688339407114354 0.35770627367350544 0.3347433976958868
12.620000000000001 0.3648487551967522 0.34625200648264454 0.3636764070896643 0.37132979195184973 0.33618223279859705 0.3584093170955023 0.33419095653678765
12.64 0.3636904463202839 0.34581301561465766 0.3622587409087939 0.37028926464887296 0.3354764468093319 0.3582006930997676 0.33327819318854895
12.66 0.36389471833561515 0.34504638177859737 0.362299420741045 0.37002595228539936 0.33476813001692884 0.3577591003614145 0.3325796952456167
12.68 0.36381840655543374 0.34449786231599977 0.3622750943150069 0.3693132871045888 0.3340578313861618 0.35795480778363326 0.33192444153726874
12.700000000000001 0.36244614370256595 0.3437334176421022 0.36125394454921367 0.3680792571012428 0.3333458809252691 0.3574694381833297 0.3311936432109584
12.72 0.3615977518910444 0.3434515748359055 0.36048583500376424 0.36739753148873033 0.3326339381236353 0.35549047363935876 0.33060468730896686
12.74 0.3598505208256884 0.34242509251303915 0.3583823384660541 0.3651173084930895 0.33192440366968334 0.3534711283329792 0.33018454901632804
12.76 0.3596863610307346 0.3406634789616606 0.35784505281721135 0.3652167329273942 0.33121855534325595 0.3524430452525632 0.32922130807191563
12.780000000000001 0.35926637084400126 0.34034752310341443 0.3574176752301599 0.36477980266934024 0.3305164401823383 0.35115198072969245 0.32849269181943436
12.8 0.358313274973783 0.3397244221731083 0.35668674200830447 0.3636524336155892 0.3298185254897526 0.35135413436244756 0.3279680056727585
12.82 0.35837471680613864 0.3393364211933306 0.3566413406393082 0.3633083083265011 0.3291270624032339 0.3518584579445538 0.3274049624437497
12.84 0.35839728864758524 0.3388956780485671 0.35623437540355674 0.3627797602246858 0.3284452239845283 0.35152392128641136 0.3269470346879572
12.86 0.35752957311061345 0.33777583900023284 0.3551141477062368 0.36187199537040404 0.3277752139991033 0.35075952427472534 0.3262631998948229
12.88 0.35635225120833525 0.33720761360032814 0.35453471482063625 0.36078604530355207 0.32711766146376203 0.34996170349768396 0.325584316819357
12.9 0.3562682744194111 0.33740534295506347 0.35517718611896276 0.36029457944655213 0.32647280194543193 0.3503914656629191 0.32519727696359774
12.92 0.3560058477447068 0.33736506572633795 0.3550212917055031 0.35980648102930307 0.32584185605299004 0.35070074289222325 0.3248170417841518
12.94 0.3545262692475676 0.33573192151926984 0.35331297872037115 0.35842009221406 0.32522634591314 0.3499441569581528 0.3239471430631485
12.96 0.353488291426369 0.3346502432618492 0.3522941697877997 0.35777492608388956 0.32462673762815447 0.3483949616580403 0.32274926578718083
12.98 0.3541081491454233 0.3352667007503871 0.3534853208286222 0.35785521759821287 0.32404239210769364 0.34873617537277884 0.3225451071056948
13.0 0.35329629205363877 0.33480810591324295 0.35313231163628916 0.3571723043901237 0.3234728936133926 0.348232230299646 0.32204102037346455
13.02 0.35153475573496445 0.3336881905130422 0.35116964073073065 0.35624240696214377 0.3229192317525995 0.34651467356231236 0.3213114379145318
13.040000000000001 0.3521588805896778 0.33262931412753094 0.3513113359374477 0.35647176505133504 0.32238332828572225 0.34648915832836824 0.32090202869214796
13.06 0.352041517268468 0.3330415403784998 0.35135635905449225 0.35576645031515475 0.3218666327410783 0.34615716602102015 0.32061533490951
13.08 0.35116889162754866 0.33281158407673245 0.35126652360415705 0.3546212690288737 0.3213695542772221 0.34521499323267335 0.32003702064360967
13.1 0.34982656608142193 0.3320440092697587 0.3501824912426241 0.35380838435859874 0.32089240512453954 0.34470724601695635 0.3195654759662529
13.120000000000001 0.34888638429308205 0.331245652972936 0.3489727190796221 0.35344658210891056 0.3204364190110874 0.3420206085159972 0.3188146261017013
13.14 0.348831017994193 0.3309208697377719 0.34863637512843737 0.3533684987519431 0.3200033587670351 0.3419719662223295 0.3182008801100658
13.16 0.3499309442373858 0.33166407062252884 0.3498590197063032 0.35352435701204254 0.3195943797418859 0.34349467203266815 0.31829119330607836
13.18 0.35051398184861926 0.331533389377839 0.3509985874693417 0.35345323086544517 0.3192099132021892 0.3434306174370856 0.31817857035214603
13.200000000000001 0.3494819418912034 0.3306480970925319 0.35012410847044856 0.35318336275573137 0.31885057648543397 0.34392778111263456 0.31756983644527587
13.22 0.3481565191205807 0.3303754834272788 0.3486384647182313 0.35227674697546285 0.3185177009116978 0.3432158533673338 0.31728700325644327
13.24 0.3492602608336681 0.33020199992298055 0.34965117584559646 0.3532829410524144 0.3182126246364117 0.34393713925329794 0.3168674069775602
13.26 0.34899651618999944 0.33019213787395446 0.34991440114102124 0.35261604769214555 0.317935828976119 0.3428806490749567 0.31676938964812895
13.280000000000001 0.34847450359566345 0.32965524280234915 0.35012594104715267 0.3526396492742732 0.31768723324263176 0.3428777960627325 0.31663952347000196
13.3 0.3474579746550573 0.32974468221103337 0.34904438691668005 0.3519947621952837 0.317467191268594 0.3438494383876297 0.31680596880304407
13.32 0.34726575104377083 0.32915870271097597 0.34849910591333094 0.35249096926815776 0.3172763054494053 0.34324445662687764 0.3162272742285953
13.34 0.3467788145735614 0.3291105190199678 0.34775639490368626 0.3519656041205217 0.3171145726606548 0.34183972123929773 0.315837558678581
13.36 0.3479280786912639 0.32964014941640385 0.3491443984528742 0.35223637847667244 0.3169812572118126 0.34282005328746296 0.31601169997860773
13.38 0.3477514795723944 0.32981338570477015 0.34917746123933585 0.35249330185151434 0.3168758516835943 0.3438690086088329 0.31617888428329
13.4 0.34782233705200083 0.3295945148051006 0.3490352048202832 0.35316797456512444 0.3167984941198039 0.3443209787105159 0.3161073437909937
13.42 0.34715763836480634 0.328845669994128 0.34800148618011606 0.35308847967779405 0.31674909443225874 0.34278842596137615 0.3156724895117479
13.44 0.3475064973697877 0.32873888092405346 0.34820830959569915 0.35277652341789073 0.31672634287197665 0.34238947842324075 0.31603886513745905
13.46 0.34809195422818967 0.3288060212423116 0.34950883857335846 0.3533662600284591 0.31672837916459307 0.3432424721887144 0.3160331655991944
13.48 0.34753702656324736 0.3291142265973722 0.3492013191877979 0.3529232228588621 0.3167542843036989 0.3427510048836223 0.3163724512320397
13.5 0.3475177960971565 0.32960098690568107 0.3489178314818581 0.3529465087257234 0.3168038196016844 0.3446355255846416 0.3167146787453236
13.52 0.34746827353873594 0.32951965049695825 0.3485233201250519 0.3529567236731114 0.3168757939846496 0.3426730735915941 0.31676552398866964
13.540000000000001 0.3473432630219954 0.3298689979389096 0.34846689730556496 0.35277420868720744 0.3169671226110471 0.3422558505830908 0.31667404188913906
13.56 0.348199468052406 0.33005707744599716 0.34973644431299167 0.3536611978872854 0.31707429220288946 0.3430444304525438 0.31650623789515947
13.58 0.34892702090040856 0.3306787684269392 0.35049358046079765 0.3542878093311153 0.3171953166797889 0.3431060834237386 0.31705937745332463
13.6 0.34810848669520567 0.3307967823254573 0.34942202779567744 0.35435454436088204 0.3173292923766555 0.34417319586702766 0.31654241322524473
13.620000000000001 0.34820873519322765 0.3312090573506568 0.3493052157406182 0.35450317793446173 0.3174743068007312 0.34179196419339697 0.3169758318921663
13.64 0.349909273227069 0.3316488019752217 0.3510546462997713 0.3558458911727168 0.31762662946826414 0.3438436578150978 0.3175000284778677
13.66 0.3496731385364714 0.33113447020652154 0.3509680815006656 0.35596457158460254 0.31778332501431383 0.344823301380493 0.3172765066078636
13.68 0.3488628378008268 0.3317879951779555 0.3499014790280114 0.35511578161956936 0.31794435403938254 0.3449806454756398 0.31771118942173254
13.700000000000001 0.34860389565266314 0.33181900076973686 0.34954616246665443 0.3552809075400512 0.3181105464575511 0.3453972632801416 0.3178475811104887
13.72 0.3481636042013075 0.331329104869923 0.3490304967370009 0.3557142440480745 0.3182802539572404 0.34586729280661244 0.3175809862680433
13.74 0.34970881602778614 0.33150991082936593 0.3507348776966192 0.3565844440805681 0.3184495310908077 0.3466101142085236 0.3178381874331598
13.76 0.34903186499363004 0.33106329362681486 0.35012100706594745 0.35601566536355866 0.31861587071161146 0.3451622765995543 0.31738091219979025
13.780000000000001 0.34883268582941784 0.33172771361033754 0.3498215035733254 0.3561956557702116 0.3187796630129125 0.34641936768667747 0.317723625917252
13.8 0.3492964420171078 0.33207565796391614 0.3500343725439172 0.3569860951842926 0.31894118266275706 0.34573581650918717 0.3183196013129727
13.82 0.34995857195036567 0.3324929837774921 0.35075628616076804 0.35789145580101556 0.3190973334379113 0.3458669021194181 0.318592739335543
13.84 0.3507611194913214 0.3321323466464021 0.3518628047117022 0.3585670685790073 0.3192433374956416 0.34712685334766913 0.3187293796359594
13.86 0.35032473555324756 0.3319267954379832 0.3513542925408951 0.358110500721546 0.31937737850431713 0.34747483727631534 0.31855954340575926
13.88 0.35025587589138707 0.3330750849598295 0.35108307577786874 0.35746970752787693 0.3195009485888905 0.345371735653254 0.31897461101033325
13.9 0.35146229322185457 0.3335204109438038 0.352100389463157 0.3584432173730295 0.31961432237563553 0.34726195916917446 0.3191789721137708
13.92 0.3522046584370663 0.3336712639112714 0.3528664810612632 0.3593309691711781 0.3197137162431822 0.3471147596756875 0.319194985672713
13.94 0.3514948884179483 0.3337068582014092 0.352150120023059 0.3585377362288504 0.31979417615309413 0.3461664520320526 0.31920725637682573
13.96 0.3518260677341155 0.33445108908001414 0.3523039130573211 0.35852625825589707 0.31985426245398135 0.3474284339642534 0.31917850426548294
13.98 0.35179716124539434 0.33481145452573463 0.3517566403116786 0.35857758108996046 0.31989551364672275 0.3473532661994845 0.31934237120739545
14.0 0.35163046364958467 0.33437470580855844 0.3512547376452943 0.3586585105893195 0.3199173624445445 0.34641905277548013 0.3195359976129659
14.02 0.3518414426832141 0.33409070672255164 0.35151390392763615 0.35884249176037103 0.3199150825457548 0.3464351054603828 0.31971352518959223
14.040000000000001 0.3511855553410015 0.33340346725062914 0.3511152831502452 0.3582228531404378 0.3198840271756455 0.3464377853170035 0.31918523385593334
14.06 0.3515316673490772 0.3338224172136591 0.3515791783057872 0.35843807105928865 0.319824084883023 0.3466979507682386 0.3193480229875927
14.08 0.351436882998393 0.33373700707700354 0.35141810369910986 0.3583238952998518 0.31973753186645304 0.34671729966448955 0.3192307834394178
14.1 0.3502831290791442 0.33251356671561033 0.3503063078352442 0.35758354315459634 0.31962358414682546 0.3450465782572871 0.31881476993916535
14.120000000000001 0.3504908286977943 0.33218715047844843 0.3507406121793832 0.3578037473288831 0.3194776027738811 0.34542418854500856 0.3187350526530235
14.14 0.350189083110038 0.3319107738593059 0.3504930928302481 0.3573978206081691 0.3192964266203233 0.3449987836484457 0.3181269757854622
14.16 0.34965434769386433 0.3320537696252796 0.34970026676635346 0.3566283385511416 0.31908206031591524 0.34745767464442473 0.3178745330326601
14.18 0.3498146831966709 0.33234406979562137 0.34953858079660216 0.35620109078226425 0.3188381366740888 0.34677816274126966 0.31823591298256815
14.200000000000001 0.34974039988736166 0.33248049673920527 0.3493393585634433 0.3568482378140795 0.31856463607750246 0.3462707858208258 0.317952820354329
14.22 0.34938911331828076 0.33188290586290076 0.34918875325179544 0.356931417081286 0.318258711997091 0.3456351070966591 0.3171966206793241
14.24 0.34819901752501176 0.33153854083662165 0.34805993580747485 0.35540042019216617 0.3179200642890016 0.3453371304267082 0.3167853053395905
14.26 0.348170409632007 0.3316736133716466 0.34791855372474767 0.3551288726092888 0.31755277021910866 0.34373820074239925 0.3164238492105787
14.280000000000001 0.3481746834520679 0.3306170475615566 0.3478447617074747 0.3554385404532284 0.31716087227091944 0.34458750282600076 0.31591777932322507
14.3 0.34759448926743736 0.32963618260508426 0.3474040770702301 0.35538272919366803 0.3167445849029008 0.3442824578220882 0.3151579486634526
14.32 0.34827316359170746 0.3301800076349045 0.34825542912627316 0.35546037803282293 0.3163023735969666 0.345154188155234 0.3148044794077991
14.34 0.3469475713911627 0.3304671838040569 0.34695830391555954 0.3531067443925888 0.3158358256709962 0.3431819543670762 0.31482502451687777
14.36 0.3469564407120431 0.3299473675961415 0.34669093157374486 0.35305049268754185 0.31535015038231046 0.34314524854829237 0.31440096547449514
14.38 0.3468393327694834 0.3292494549484482 0.34622734083289464 0.35318415439175316 0.3148498248052897 0.34257262502869873 0.3139712497801259
14.4 0.3459483777870599 0.3286912551981972 0.34560057943685557 0.3526533292875619 0.3143355409814031 0.3425058546486763 0.31341575228332214
14.42 0.3466137988686381 0.3285401994990783 0.34671830415659693 0.35272475762417094 0.3138065280957853 0.34272732947163004 0.3131754816212975
14.44 0.3452064250636359 0.32718417771605873 0.3453571296718621 0.35184383831887056 0.3132643875950532 0.34165218655057406 0.3119947217314871
14.46 0.34408190980759307 0.3268870416559297 0.34402335996590594 0.35034162028795357 0.31271278075552783 0.34050919417344755 0.31196369894211495
14.48 0.34373480427988057 0.3258621419964963 0.3436235351447678 0.3500702684146651 0.31215390471819826 0.34044584348192186 0.3112439878004394
14.5 0.3442345068442605 0.3248630717294434 0.3444977157702425 0.35081745245167634 0.3115867430300104 0.34138524578575846 0.31036410765897104
14.52 0.34352606362966126 0.3248752622105626 0.3439112900550305 0.34999559985819545 0.3110097620741606 0.3404687799360852 0.3099446151209969
14.540000000000001 0.3422681386496471 0.32463980928545644 0.34246640462106787 0.348339077079412 0.3104241771244836 0.3405668155979209 0.3097530117420018
14.56 0.3411146408760558 0.323560504217534 0.34073574447965105 0.34757412800965176 0.30983315098584496 0.3394444012638243 0.3088065981389809
14.58 0.34145780939710824 0.32355070773186384 0.34075997607701736 0.3477500479928688 0.30923843194500683 0.3392644554218048 0.3083634439453997
14.6 0.3418608140081264 0.32362696628825427 0.3415221864917526 0.34790543040999594 0.30863948930100077 0.33845347642474993 0.3078553570259861
14.620000000000001 0.34013612793949727 0.3230046905162639 0.3401544064507122 0.3460378304882692 0.3080358092678685 0.337509718943833 0.30705174599486457
14.64 0.3396046388942042 0.32253565277465857 0.33957572838273076 0.3454688647452412 0.30742882864758403 0.33643494763664256 0.30644667348922483
14.66 0.33849824446342236 0.32143415681937715 0.33826994352196 0.3441617681867121 0.30682114502166163 0.33592510000738146 0.306075918230447
14.68 0.3382903886255566 0.32048727795157156 0.33793340634406877 0.3443488999727638 0.30621435031895206 0.33586689278067455 0.30512312297085215
14.700000000000001 0.33820732908545587 0.3201584347602735 0.3379871981170183 0.34374040570601605 0.3056088039183895 0.3356270948638635 0.3043683346417992
14.72 0.33776356285949566 0.3194255459207879 0.33769022956019545 0.34279760989333213 0.3050051101996622 0.3336270898615757 0.3040635151730777
14.74 0.3362572957271189 0.3176154915441964 0.33602950803286186 0.34200027146345785 0.30440530296279833 0.3316047084897693 0.3029249180056028
14.76 0.3349627090039335 0.31663554911699837 0.3343665276425878 0.34113073686564277 0.3038120824992626 0.3310455706142831 0.3021676106199276
14.780000000000001 0.33454962318376763 0.3166536823189678 0.33380634486258587 0.34074524680755985 0.30322709244848567 0.3298403076460883 0.3016054297641232
14.8 0.334359534940518 0.31720246413764797 0.33366836526839366 0.3398576589273968 0.302650565224669 0.3289229854079522 0.3012643832906176
14.82 0.33462218940457683 0.316626469913152 0.33409074256155824 0.3400601735544887 0.3020822898727163 0.33033521736308696 0.3006658025052152
14.84 0.33379572983694616 0.3151740826281795 0.33330362832303023 0.339666228932891 0.30152275733974937 0.32936559893500506 0.2997807025795455
14.86 0.33162079370809344 0.31444224052170827 0.3310163399889946 0.3373704110254194 0.30097311333283105 0.32841697844042433 0.2992432131649762
14.88 0.3316847233495462 0.31561098079842614 0.33087577465230456 0.33675997218708315 0.30043402217521087 0.32660190458870536 0.29920758116031076
14.9 0.3320775553604849 0.3157708655201554 0.331470263952967 0.3369413317873987 0.2999052432182716 0.3278532559745169 0.29855088497448207
14.92 0.3319549945513586 0.3150408811170693 0.33150874142156944 0.33711982177092814 0.2993862697413495 0.32736569358176243 0.2981889092307107
14.94 0.33110873759376513 0.31367789006992136 0.33038269354879 0.3362687267593423 0.29887722295351876 0.3268592124825567 0.2975834708905281
14.96 0.3301153512587555 0.31268329643981757 0.32890286234361654 0.33536420498188724 0.2983788455794424 0.32532722603358627 0.2966197565745535
14.98 0.3304482994249495 0.3136255104894731 0.32938368301348037 0.33509915726165784 0.29789162714203454 0.32500688984730575 0.29674944158423927
15.0 0.33041945309241405 0.3142343417944369 0.32998645074465466 0.3345961050032885 0.2974153763029572 0.3268974070296825 0.2966535079338805
15.02 0.33022096725893085 0.3128736271498378 0.3299571154419624 0.33494703486905014 0.29695004020139365 0.32619673219655504 0.2960385307032039
15.040000000000001 0.3298547842161608 0.3120231370781099 0.3294662438141751 0.33410764460688386 0.2964965452741368 0.3271504469286291 0.29553463474808017
15.06 0.3290062976449273 0.3120588886521273 0.3283670960680326 0.3328972619052781 0.2960561816958637 0.3257032984621961 0.2950737738962107
15.08 0.32891876093246636 0.31302563859168325 0.32828366206293474 0.3325834684932701 0.29562962007657856 0.32584819995071684 0.2949301878197997
15.1 0.3293473144895236 0.31241536233554257 0.32893772616048855 0.33351795572425225 0.29521689121553063 0.3256474185001831 0.2945417070527579
15.120000000000001 0.32870631224722757 0.3107407879154022 0.32824261864213206 0.33325969587010995 0.29481787493191713 0.32361922077340727 0.29398133955841815
15.14 0.328086504383177 0.30948250136833166 0.327424180068062 0.33250344852295316 0.2944324502605443 0.324142953459567 0.2934954092462453
15.16 0.3276056680590475 0.3087276848644454 0.3267580033861591 0.33193131766388295 0.29405996167442944 0.3230886535777273 0.29311715232016594
15.18 0.3280705744886825 0.3093486351511555 0.3273105972352152 0.3324280693541821 0.29369947640302896 0.32347240077548506 0.29308849953608546
15.200000000000001 0.32701688869453854 0.3087347822592311 0.32652220884870825 0.33167942478061097 0.2933506103014901 0.32247413395617525 0.2924593247774314
15.22 0.32650039332447406 0.3085206626226778 0.3260688359971287 0.33111621500769894 0.2930139577913824 0.32209398212932006 0.29245948898132595
15.24 0.3261292038390064 0.30765679452434663 0.3256924929682536 0.330528620483351 0.29269029464705965 0.3239384768795538 0.291906696719354
15.26 0.3262575047579995 0.3083157940473934 0.3258051843808784 0.33046363472223167 0.29237983106831006 0.3230300019396928 0.29186405112492764
15.280000000000001 0.3265119042317991 0.3089618865817502 0.3264641843487448 0.331285894896076 0.2920832045933789 0.32374311374653364 0.29147832331872126
15.3 0.3263164085589829 0.30911067665422215 0.326626809854239 0.3308689249468794 0.291802133082907 0.32232742983807167 0.291487651160017
15.32 0.3248339123552795 0.3079458908489252 0.32521992764060376 0.32982984157550843 0.291538249735107 0.3224802439748331 0.2909515343525172
15.34 0.3242471205378593 0.30687089867087863 0.32442605706709066 0.32967013573757353 0.291291759361902 0.32075506469596116 0.2904526515389321
15.36 0.3248810186825092 0.30737429867573784 0.32492635427853894 0.33074355177052 0.29106225230974353 0.3211421693683701 0.29048626909610925
15.38 0.3251147865310271 0.3080780256822871 0.3255905562263318 0.3310132563866816 0.2908504559049891 0.32151293554605 0.2904984739497343
15.4 0.32484969208808456 0.30766481478479696 0.3253193171566928 0.3304897859374703 0.2906584384067578 0.3212842097252676 0.2901350553842634
15.42 0.32454906788829574 0.3066787424262574 0.32475743700658644 0.3304216439367214 0.2904880293374828 0.3206921046953983 0.2897046399194928
15.44 0.32392035265011315 0.30545438779342654 0.32389417250993463 0.33036203683859244 0.2903394897150513 0.3205416014992299 0.2889580072957758
15.46 0.32451081768969287 0.3063330907343719 0.3245535196857961 0.33095269459000065 0.2902121912558015 0.3196679090718639 0.2891344687448219
15.48 0.32391585052684674 0.3068462336654041 0.3243747218716516 0.3301932667288746 0.2901061275599706 0.3194252793209766 0.2893059330709459
15.5 0.3236992021342642 0.30652943451980813 0.3241921065230635 0.33014882606269824 0.2900218776627548 0.3189923900223516 0.28903609295089333
15.52 0.3226674309898804 0.30595260016624604 0.3228794378872748 0.3291950356466947 0.28995913649503124 0.3174382645046145 0.28879252461778976
15.540000000000001 0.32291405106599874 0.30627980522055054 0.322893486218685 0.32929367329979675 0.2899158007084382 0.3179765102744471 0.28899925312888974
15.56 0.3240202953392996 0.3070314424153507 0.32415808024719667 0.33028973974679027 0.289889269834481 0.31913356062087134 0.2894542776240218
15.58 0.3237867199461546 0.306913120080218 0.32424612066389746 0.3299881213254003 0.2898783471257287 0.31928776918038715 0.2895550753123106
15.6 0.32231467412966525 0.30651237860696456 0.32262793061436873 0.32904218161244503 0.28988350984253325 0.31741851569842966 0.2891503625569826
15.620000000000001 0.3219105392327611 0.30670398044622443 0.32198204185822854 0.3287814867688286 0.28990507218531153 0.3187740327430691 0.2891048443591239
15.64 0.32253371192656666 0.3064631550675577 0.3226407570087256 0.32947620906369474 0.28994148811247544 0.318804895304471 0.2888728703758525
15.66 0.3236848590041652 0.3072128930475723 0.3240744501271389 0.3304760951229724 0.2899903155072417 0.3208386910597541 0.28922267977861965
15.68 0.3234071036203813 0.3074991973714005 0.32372726720962414 0.32988237354488653 0.2900505202585451 0.32110315562409575 0.2893161116331725
15.700000000000001 0.3226919124424185 0.30760086878634924 0.3227679039965146 0.3297915900200581 0.2901226381485583 0.321192223594894 0.2887807953469194
15.72 0.32249740505045194 0.3071202289614122 0.32213173788986904 0.3295315360684746 0.2902062243074387 0.32011116471326934 0.28903742458242343
15.74 0.3230779932266523 0.30768903316502216 0.32248057333439306 0.3300531079701229 0.29029834053602205 0.318949216247442 0.2894699152296702
15.76 0.3229916579706032 0.306948405547231 0.32254613330398485 0.3299684573943535 0.29039570981614776 0.3194392596705693 0.28947004723368813
15.780000000000001 0.32300314710112643 0.30694947658296245 0.32282885172554837 0.32943444484177814 0.29049775537635014 0.32035537242038664 0.28959416242397734
15.8 0.3236232338861497 0.30817697659088755 0.32352147984302126 0.32977330951788264 0.2906062135051195 0.32159244393816466 0.28999569399966185
15.82 0.32419941446864226 0.30777267178560225 0.3237822000499858 0.33094048179600966 0.29072157233907153 0.32231638920477823 0.29008971276831563
15.84 0.3241642798081892 0.30773915170870064 0.32392116710279667 0.33115313599280455 0.29084115453460113 0.3219877902596844 0.29010531498911474
15.860000000000001 0.3251502633041362 0.30833960541339533 0.32537503464628403 0.33190670271351974 0.2909615700740761 0.32221606787175683 0.2905150085450249
15.88 0.3253202256186788 0.3088051499500075 0.325693620047401 0.3319324818349386 0.29108197578856215 0.3229672319259221 0.2903997221358394
15.9 0.3245344606732363 0.30838473390135496 0.32466536692814274 0.3311696710354476 0.29120331140575634 0.3221850182001627 0.29005069532106387
15.92 0.3250105362572976 0.3087849636620155 0.3247254060587408 0.33158249623910324 0.2913247819081564 0.3230579034469927 0.2902264225004975
15.94 0.3257137419237233 0.30968887959186797 0.3254457741469725 0.3322246132731083 0.29144267619151154 0.32250473927736795 0.2906372379834964
15.96 0.32594685016524677 0.30934829790756213 0.3260862860310795 0.33242176098795684 0.2915536142889664 0.3233641190304135 0.29072023668795577
15.98 0.3257288862634305 0.30975133179951886 0.32591168524874375 0.33230519801628045 0.2916579263640634 0.3246761394678212 0.29078723569179254
16.0 0.32609419828468844 0.3104028552075701 0.32616029175646527 0.33286804678888315 0.2917581925110862 0.32430458378156496 0.29074816704928796
16.02 0.3256968672627381 0.31008299089580277 0.3255265098744068 0.3328201978740047 0.2918549447923109 0.32329905419985183 0.2907071017351366
16.04 0.32570731332658803 0.30953429008402117 0.3255498555013655 0.33286829611690455 0.29194510326747997 0.3244812113606448 0.2908445983470872
16.06 0.32538168488216634 0.30953005236711684 0.3252739533250517 0.3323800362273559 0.2920254109492084 0.3242611402236186 0.29089074655040004
16.080000000000002 0.326269129716787 0.30997580348851755 0.3261220098556764 0.33300513958987943 0.29209604020125923 0.32399944891879495 0.2906544721970708
16.1 0.3255710692317715 0.3093583961307503 0.32518312596110666 0.332355862877338 0.2921589765487524 0.322604728499518 0.29035052358791985
16.12 0.32553213865878383 0.30889489972038464 0.32499393894094897 0.33236267496056016 0.29221338517886697 0.32319155430647634 0.2907731915012239
16.14 0.3252363210391371 0.30787696336090464 0.3249300966867918 0.3327350185305074 0.29225509442632047 0.3230943559540625 0.29030522909803674
16.16 0.32585235515052463 0.3076081753260936 0.3255882575910822 0.333061582464403 0.29228142385904443 0.3231100621384353 0.2906448916994436
16.18 0.32646676343770026 0.3094873730027829 0.326092525793399 0.3334409809389169 0.29229401222906276 0.3241766377506138 0.291258339783407
16.2 0.32647090986178473 0.31016138421578304 0.32599614059250137 0.33308789785132065 0.29229550940664367 0.3247846505288935 0.29133645950716036
16.22 0.32600190253396366 0.30905061426283964 0.3256232448359804 0.33266670903690015 0.29228490455730505 0.32360423276055805 0.2913180349816137
16.240000000000002 0.32588235915079267 0.30879787951503723 0.3255819333048988 0.3325080059731312 0.29225804407550793 0.32447305561544315 0.2911083665735485
16.26 0.32588304701600157 0.30928064269602584 0.32529993019764153 0.33209282682215974 0.29221266369723675 0.32399862615654207 0.2911739636958194
16.28 0.32693151148062216 0.30982841964455415 0.3262126044693305 0.33329918055256214 0.2921505388549275 0.32511667573580283 0.2908205372073959
16.3 0.32512465939716906 0.3094715900511171 0.3241285654570081 0.3317453697725286 0.29207386024096466 0.32422423237966197 0.2905130008219193
16.32 0.3248152726240538 0.3088294915540504 0.3237499027742964 0.33172925463416414 0.2919812194593802 0.32243275139075234 0.29045034950471643
16.34 0.3240707814323655 0.3081013845331435 0.32313932334060813 0.33125220868766186 0.2918692526647972 0.32172136417823827 0.28994458756136116
16.36 0.32453396017852776 0.3089046058014083 0.3237324958052131 0.33128353796041143 0.2917372730026271 0.3232130679427066 0.2901658165968582
16.38 0.3252918495565229 0.3096866082329649 0.3243364897937316 0.33136082046628706 0.29158768427388637 0.3230570606573474 0.29015759450728873
16.4 0.32458194815777913 0.3092490536649262 0.3236395985978042 0.3309137323011472 0.2914216530559787 0.32189614214099616 0.29011680767128684
16.42 0.32403993513938306 0.30797937671651604 0.32341931563684184 0.33109348257897425 0.29123620039202686 0.3215087852264748 0.2895972597716893
16.44 0.32377948986666905 0.3072604427146449 0.3233918161465083 0.33073730216760666 0.2910267899172491 0.32132438246999645 0.2891159035768981
16.46 0.3239662097676054 0.3072954335481927 0.32377465654482623 0.33024795710393196 0.2907917463061638 0.3207272947792729 0.2887408402596632
16.48 0.32408490604454904 0.30711239715834315 0.3237105538806225 0.3299385085160167 0.2905324279272745 0.322328970481687 0.2883806641331173
16.5 0.3236355665023464 0.30616579275426387 0.3231070916078031 0.33025563705193617 0.2902495482427927 0.3219995614233741 0.2879483600719933
16.52 0.32316482703269106 0.30563873651940043 0.3229128498419664 0.32986375542190377 0.2899412447267185 0.3217408131181084 0.28779849867283264
16.54 0.32286152609915914 0.30561691866405466 0.32296567573018936 0.329618680984648 0.2896060895856355 0.3223268778222221 0.28738609234966034
16.56 0.3225241631245487 0.3059657630796835 0.3225417231350836 0.32899733553685 0.2892460015188069 0.3210591046320897 0.28711466012407344
16.580000000000002 0.3220254613707842 0.30560359850318153 0.32202978999484505 0.32849126773497267 0.28886466996821586 0.3209191526182572 0.28664631103761773
16.6 0.3212369512079312 0.30499118295327643 0.3212691611420046 0.3278886978782121 0.28846410344859486 0.3202946215560811 0.2864723205829096
16.62 0.3213192824556218 0.30497545060777576 0.321538157575237 0.32778788994034314 0.2880440747740441 0.3209995046408207 0.2860906254978835
16.64 0.3205128862766531 0.3048746515226607 0.32083761508907266 0.3265509648282274 0.2876049286259704 0.3201606075910667 0.28565096144056124
16.66 0.31999772478991306 0.3047438276284094 0.32031374837622967 0.3263328443217731 0.28714915257442003 0.31928276151450596 0.2850287025652764
16.68 0.31898993071923437 0.3032768523367019 0.31915479309918326 0.3260631119754328 0.2866799465692903 0.317892395542398 0.2840775948480916
16.7 0.3187564755355835 0.3029837938180011 0.3188882046704226 0.3257848934439723 0.2861992224166355 0.31700799786504597 0.2839142316286892
16.72 0.31885578747416304 0.3032163206473774 0.3193486731843968 0.3257105576022734 0.2857078741644856 0.31676628924934935 0.283438789417352
16.740000000000002 0.3182028822352951 0.30277151971218763 0.31885332685870377 0.32506283017413307 0.2852073333714931 0.3174613836241439 0.2832597355943473
16.76 0.3179787301458249 0.3019001350306602 0.31861544402749153 0.32459888222168937 0.2846997874115409 0.31767760805341033 0.2828269363280297
16.78 0.31653276796936886 0.3001220543018079 0.31736535478078526 0.32374753769990505 0.28418709033487743 0.31526221488548595 0.28169237836462324
16.8 0.31697471356379986 0.30019502436377327 0.3178909219210011 0.32351883257191166 0.2836700426757569 0.3146440368187323 0.2817146026948365
16.82 0.3152848706201282 0.29984499374133927 0.31649807429480786 0.3220577295972887 0.2831492144202501 0.3136332372261127 0.2806093112989205
16.84 0.31577240821391694 0.29964555422838013 0.3170446166532665 0.3222172282483584 0.2826258620364198 0.315169942714306 0.2805805872741604
16.86 0.31529532853669634 0.29840782371964003 0.3164243853773764 0.32223755885900546 0.28210171148342134 0.31449697933539567 0.27948699948354877
16.88 0.31467993087836443 0.29813915315104406 0.31562434416427965 0.3216228361027535 0.2815780568983668 0.31371391815251237 0.27932370138326623
16.9 0.31355991839549896 0.29828125619710755 0.31447283335246395 0.3201067579734117 0.28105569396504637 0.3124596499477201 0.27904088271207567
16.92 0.3138119073720797 0.29871006295928754 0.314701990425387 0.31976460039951704 0.2805357990348383 0.312639615062304 0.2787417783811717
16.94 0.31354502561370223 0.29805594094687443 0.3144086072201889 0.31959145878204853 0.2800199666328514 0.31265057512980315 0.278200211529687
16.96 0.3125149949007245 0.2974394376423576 0.3132051715838188 0.3187784215442739 0.27950935009224137 0.3122782061183377 0.27749747994324037
16.98 0.3112992266600385 0.29643603970909527 0.31200527463851047 0.31809002088734095 0.27900436586886973 0.31113597625402084 0.27646633560777983
17.0 0.31120907546308435 0.29703992059618073 0.31222340301147183 0.31723579586887013 0.27850548543549186 0.31084787761604127 0.27656038869330984
17.02 0.31190391179456006 0.29699348242706886 0.3130992750244676 0.31716321684272436 0.2780141094543815 0.31120375147245377 0.2763110593682787
17.04 0.3112355789700839 0.29628158290748235 0.31255420059997147 0.3166007252747787 0.27753209141489454 0.31120447685393177 0.27576521037304796
17.06 0.3110637690328382 0.29562975143206005 0.31226542952474123 0.31677445476023935 0.27706051935236065 0.3102550922323326 0.275133723541739
17.080000000000002 0.3098522537430421 0.2956323952089682 0.31083756874868146 0.31545484344721125 0.27659975465538456 0.3085027771772202 0.2748727308393273
17.1 0.30951638275066923 0.29548555086766537 0.3104114906854324 0.3152195206015497 0.2761507498066736 0.3081669421761184 0.27429437124334083
17.12 0.3095138884658603 0.2943551017980138 0.31048664736899384 0.31526182773275935 0.27571538307901416 0.308062741137349 0.2739232598469962
17.14 0.3091098930989598 0.29311398568077907 0.3101822500825442 0.3152541982410455 0.27529538780124185 0.3085808762713649 0.27352217239841764
17.16 0.30838146893458257 0.29242531400635063 0.3093707395106565 0.3150218527077955 0.2748913444342881 0.3079968272203688 0.2726871490805853
17.18 0.3075549449467975 0.2924760408018274 0.3082503232021095 0.3138847933194449 0.274503421691656 0.30804232856009045 0.2724633099629917
17.2 0.3073750097248108 0.29267631877735345 0.308180781669326 0.3133134196152278 0.2741331286518563 0.3068563267145376 0.27226078737603177
17.22 0.30784591048441723 0.2927904639547075 0.30878679423849276 0.3134545624824732 0.2737831452112338 0.30811194770979 0.27221842647465055
17.240000000000002 0.3075203204547594 0.291856978682061 0.3084364360101081 0.3135509557083516 0.2734552566116039 0.30690670734907355 0.271461919017042
17.26 0.308101000825932 0.29161064036657935 0.30863982544458457 0.31383179500326397 0.27314936041125937 0.306987605498338 0.2715852216903624
17.28 0.3067892281979096 0.2914178661678184 0.3071414117584834 0.31285739072160146 0.2728649002511228 0.3070225482907261 0.27114732342370484
17.3 0.30660877954825594 0.29208250387110624 0.3071948987644474 0.31266478452440966 0.2726021526529203 0.3056693824947858 0.2708333624907805
17.32 0.305843184531085 0.2909381254453177 0.30668417323024216 0.31265099702632204 0.27236164124809126 0.3050047575797481 0.27032348843256615
17.34 0.3058569221976141 0.29006364832034526 0.30652706442460603 0.3129298621156529 0.27214321136065944 0.30502169858877826 0.2700252719545788
17.36 0.3063372097229498 0.2904484058202555 0.30690179213197644 0.31269459325911586 0.27194608635946765 0.30573661775323197 0.2702400274544471
17.38 0.30617176898108767 0.2909869452630119 0.30677548360476853 0.31232940481252297 0.27177002211179524 0.3060529248334144 0.2700663012874879
17.400000000000002 0.3067845920387194 0.29086484578375515 0.3076574107620486 0.31249326480349054 0.2716158408131776 0.30692100001081046 0.27018711510389465
17.42 0.30390110224534783 0.29004220743247555 0.30474278342739736 0.3108964138005815 0.2714844758637196 0.3043443324936213 0.26969549861469994
17.44 0.3051215441842742 0.2902500533213244 0.3056371141159887 0.31222956656603373 0.27137541022015055 0.306191364224687 0.2695476097557603
17.46 0.3055079654861501 0.29013265568413205 0.3055688602459287 0.3115443981708337 0.27128648695090135 0.30519980979561023 0.26999464041004273
17.48 0.30452255040659176 0.2896482864905308 0.304330514915424 0.31093443519157765 0.2712149392153944 0.3036609638929376 0.26960695495404063
17.5 0.30422857696819416 0.28970251514933826 0.3042017276295656 0.31059207789428694 0.2711582378103425 0.30431052774058087 0.2695107655322333
17.52 0.3040725246903881 0.28967125417248035 0.30389143687040204 0.3106686249582569 0.27111458085636203 0.3052882277540084 0.26977188022174337
17.54 0.30487415043803634 0.2895782126334646 0.3043520874842771 0.312058906069307 0.2710827481765243 0.3050200788658582 0.26934612072719777
17.56 0.3052691278176782 0.29022950070430303 0.304362808757947 0.31188537167090263 0.27106156114191504 0.3051668277482503 0.2698862895269874
17.580000000000002 0.30496364401013093 0.28977500383232335 0.30424523696159167 0.311926548500195 0.27105000846318084 0.30528201106669284 0.2698293179306075
17.6 0.3048527005615727 0.28968597790882067 0.30458908327656853 0.3117501737073757 0.2710479625440563 0.3045621234528297 0.2698796512788988
17.62 0.30530775757666073 0.29017592408557347 0.30516457087706733 0.31207902102400925 0.271056132373392 0.3042224467126521 0.2701912719723911
17.64 0.30646628870869025 0.29007096603980603 0.3060443332798735 0.3130944723378278 0.27107454518001717 0.30498149291791626 0.2700548941239195
17.66 0.3062783091277008 0.2900049244718038 0.305472270403506 0.3126585135346401 0.2711011684509333 0.305852989964199 0.2700033783597118
17.68 0.3061058674703611 0.2905034896179524 0.30532679144959124 0.3124472871880371 0.2711325598968928 0.30420897858472773 0.2700609460029979
17.7 0.3062825508927725 0.29038675460492436 0.30560443283817124 0.31248990748889527 0.2711662077094914 0.30524263693436277 0.2701919211872664
17.72 0.30608980435224714 0.29057364125737906 0.30538339154017136 0.3125046175167373 0.27120194072523096 0.3047125158101545 0.27022284672072316
17.740000000000002 0.30645992011034057 0.29097113128982827 0.305580358219934 0.31278138165756025 0.2712404185970243 0.3042509241413051 0.27051963997738016
17.76 0.306138170328335 0.29021549409204545 0.30520304220342676 0.31302768488184707 0.2712807881466406 0.3045447911932687 0.27015355400997737
17.78 0.30609135125725706 0.2897617115119429 0.3052308008026165 0.31292975034626896 0.27132090559744276 0.30414298206494733 0.27024742651655376
17.8 0.30665214785491485 0.2899205216142644 0.3059321151025089 0.3134165005333775 0.2713598105972448 0.3033316690030769 0.2700875623839373
17.82 0.30795000554361096 0.2909533026828058 0.30715438021562474 0.3143047403822308 0.27139850592971176 0.3052198507896916 0.2706823825574028
17.84 0.3075233197788825 0.2907772590138125 0.3065227439530823 0.3139990184932935 0.2714371591089878 0.30632898051670165 0.2707438628731869
17.86 0.307420697033651 0.2910245818323497 0.30651022490310087 0.3138411773802766 0.2714728242375247 0.30616621008823147 0.2708783480000372
17.88 0.3070546297186063 0.29125513819083765 0.3064654631096308 0.3131736667585178 0.27150163990205467 0.30566869934288043 0.27065129602852317
17.900000000000002 0.30695179334361056 0.2912590110384946 0.30645551274724764 0.31306864426910647 0.2715228009952061 0.30520843314515456 0.2705925432047126
17.92 0.3075003307967582 0.2920656163992688 0.30687297581125716 0.3138428413417559 0.27153890097615785 0.3061133373347816 0.2709123263975516
17.94 0.3076655469575957 0.29258549511277504 0.3071726534150454 0.3139249455816995 0.2715518814536389 0.30709470497655883 0.2712421262050508
17.96 0.3071211066081059 0.291927229213223 0.3070284015092506 0.31338269366727445 0.27156014516789206 0.3072868900967572 0.27120166504421894
17.98 0.3082796932851579 0.29131847737267974 0.30824572483317275 0.3145050596603835 0.2715606557485189 0.3080904714890453 0.27114367486496016
18.0 0.30805572257383235 0.2920887296804787 0.30793938476561333 0.31404102864452205 0.2715527457775894 0.3060472953021076 0.2711511169719852
18.02 0.30820548990486524 0.29234788076788454 0.3081217253214945 0.3138853612846781 0.27153809006101504 0.30683484057999216 0.2713145560048614
18.04 0.3076935136939638 0.2911362529623709 0.30756684943692986 0.31360136933289956 0.2715165323217561 0.3079731778185359 0.2711706062191244
18.06 0.3073026301750537 0.2903221985658479 0.30709495771183565 0.31347954867951383 0.2714840781672033 0.3068321920612314 0.2708217273826006
18.080000000000002 0.3066147876268807 0.2899038530816038 0.3064033174225115 0.31264358972091605 0.2714369279260209 0.30574466227464886 0.27048249224378906
18.1 0.306541457094594 0.2909828431375217 0.3062137398881673 0.31268274202063745 0.27137609495029086 0.30520303020278305 0.2705253718265123
18.12 0.3068684254916281 0.2915861730615056 0.30653444686659853 0.3137490435223329 0.27130585961063763 0.30584319488993283 0.2703165513441521
18.14 0.30764324300060414 0.29169808179881196 0.30727028988644894 0.31475276267197705 0.2712282204300374 0.30729116733469153 0.2705993697934359
18.16 0.3080969989044573 0.29147230175787 0.3079728892418984 0.31440575536100807 0.2711411352848631 0.30790075589129523 0.27117872588874786
18.18 0.3068244840676107 0.2913990729482808 0.3070142475017706 0.3129690563705752 0.2710425583358576 0.3059281800370405 0.27065901232793727
18.2 0.3071632083549489 0.29203203705909375 0.30741263659724927 0.3130938434772554 0.27093378644962585 0.3063590950165699 0.2707191046052316
18.22 0.3070891228167113 0.29149476999686225 0.3072082972669242 0.3133315835631099 0.2708171114841705 0.3065035080435247 0.27055565190572295
18.240000000000002 0.3065579285947052 0.29095451299186503 0.3067079871985653 0.31300575261194147 0.2706914515761846 0.30566405825058557 0.2705257642301146
18.26 0.3056953246840124 0.2908073454868728 0.3059860488146011 0.31168826835859276 0.2705529265573452 0.3050708473369227 0.27030198861765775
18.28 0.30693147578503166 0.2912961318477895 0.30731814164713367 0.31239095398665606 0.2703996332811364 0.30556041025298514 0.27032498434933455
18.3 0.30519679888866497 0.2907421247413867 0.30549566088198943 0.31139331851203167 0.27023356761752315 0.30506210583346227 0.26949015942971916
18.32 0.30554433829266925 0.2907233716527491 0.3057595833485354 0.31176533287998776 0.2700572190574078 0.30605528267758664 0.2695391208313431
18.34 0.3064432180656465 0.29035821255901395 0.30676888871083446 0.31303191119876955 0.26986991915829717 0.30768286842974424 0.2696114276791878
18.36 0.30605756563483283 0.28976652137117953 0.3064786207352255 0.3125718507997978 0.2696688660696188 0.30613885865556106 0.2693930557027501
18.38 0.3051022552494093 0.2894594554723512 0.3055074061588424 0.31132218055169847 0.2694525235590192 0.3057758717488394 0.2690190581485834
18.400000000000002 0.3049329437590459 0.28995340362881744 0.30529099971057855 0.3107478929757103 0.26922162321196536 0.3059691287724485 0.2688897057800058
18.42 0.3039397422295471 0.28858013780719755 0.3040343679827691 0.31057129841295184 0.2689767279357105 0.30409421834446215 0.26821867725814663
18.44 0.3037090127824161 0.28751890636567246 0.30376037446342885 0.3101488746009207 0.26871638999385067 0.30306321425030497 0.26804792414327444
18.46 0.3036357505258877 0.2873675956690476 0.303940296175729 0.309818379458318 0.26843915923897926 0.3037692683264909 0.2679022129130041
18.48 0.30263186319984414 0.2875117120000946 0.30301878550753664 0.30878090665877744 0.26814596927384104 0.3037291578284408 0.2674364296838375
18.5 0.3017826649632023 0.28754409233044087 0.3021523438643525 0.30868691165584045 0.26783935827607125 0.30417929200881927 0.26664292008701523
18.52 0.3024696105188818 0.28706413769740374 0.3028973741261646 0.3089485884615173 0.2675209504976555 0.3042235441796222 0.2668666023437427
18.54 0.30236779124934493 0.28670838033891516 0.3029542539514282 0.30908636768343756 0.2671904632118138 0.30462489191948194 0.266823122640601
18.56 0.30117821045556226 0.2858437126785633 0.30181460485418615 0.3081937864915656 0.2668472361474007 0.30321134962413376 0.2660727307737718
18.580000000000002 0.3011865413554765 0.2858855945393349 0.3016637249293577 0.3077647570030442 0.2664916110319396 0.3030027458654032 0.2658884320118304
18.6 0.30088407192247724 0.28545333164074005 0.3010930494208606 0.3079968667229911 0.266124720602477 0.3027941511363098 0.265192281310666
18.62 0.3006044156536241 0.28480347048369714 0.30066433510167234 0.30810187530336974 0.2657476422323225 0.30215542679230617 0.2648284503335858
18.64 0.3011682815992917 0.284633548216837 0.3011229932054677 0.30865141514142835 0.2653614699240955 0.301225855384343 0.26425638860210104
18.66 0.2999709421063058 0.28461202646436357 0.29994384747230474 0.3069977743015903 0.26496802679153425 0.3009446292003156 0.2638576966668032
18.68 0.29900791909089963 0.2839751464646691 0.2987789198539021 0.3064825995891863 0.26456952716679977 0.3000691787388534 0.2634936130533962
18.7 0.29904082960507006 0.282970606217818 0.2986564206148216 0.30733814766984235 0.26416796716251717 0.2992777656815748 0.26275626103672733
18.72 0.29850476305487256 0.2834033550221295 0.2982456230711075 0.30663616470447963 0.26376482290313946 0.299151553629797 0.2624844624339983
18.740000000000002 0.2988014714642069 0.28293890101255054 0.2988699493123651 0.3065004706438068 0.2633611130393493 0.2990126198507595 0.26207143658383064
18.76 0.2978444801866013 0.28188980469222036 0.29816727482029526 0.3051763614393619 0.2629575068322557 0.2987467891752737 0.261638491483221
18.78 0.2968175571669483 0.2811453499625433 0.2970268618596979 0.3043473608512348 0.2625543727117288 0.2975760996877198 0.26110140779392965
18.8 0.29612165156444153 0.2807736432605321 0.29619048913889884 0.30392739007905195 0.2621522642401986 0.2960905447562576 0.260625407225527
18.82 0.2968079817999172 0.2809538965316643 0.29692637870302097 0.30449605430235377 0.26175236267048013 0.29673191644643077 0.2601652583238064
18.84 0.29642490713386954 0.2811070465101577 0.29676701700360697 0.3037852146275641 0.2613563422214152 0.29682740866723734 0.26002307811078845
18.86 0.29587468385700266 0.279914725771873 0.2960150802207527 0.3035801611888524 0.2609656607818016 0.297094168480476 0.25971669730439434
18.88 0.2953811942738615 0.2793355476628333 0.2953259984570417 0.30319972930813016 0.26058101267972966 0.2957930259946378 0.2592179682860782
18.900000000000002 0.2948765630788974 0.2787363137977429 0.2948901380768539 0.302782775672766 0.26020272864648086 0.2949488884802962 0.2582903247096756
18.92 0.29451761553843386 0.27901247011017877 0.29470989794287095 0.30211805035128836 0.25983164636655376 0.2952497840245512 0.25815799997320915
18.94 0.2938229963197672 0.2784090853556665 0.2940690136576086 0.3009257026012439 0.25946926076689797 0.2950550486621889 0.2580482879871412
18.96 0.2929399802261084 0.27810858938578487 0.29312368720304716 0.2997004590532467 0.2591169653428846 0.29365428949889716 0.25778901075092303
18.98 0.2930161764459724 0.27721907427807324 0.29327367073270766 0.30008108302782216 0.25877547709946846 0.29316471736245986 0.25694145687981
19.0 0.29263715611380386 0.2781893220039375 0.2926308863217875 0.2993246946640549 0.25844524978460076 0.2950522490878006 0.25696368988014495
19.02 0.29336084522002787 0.27855051021751787 0.29326607181149916 0.2997747586307657 0.2581269782604414 0.2943188723407837 0.2568429745569477
19.04 0.2921562574747821 0.2776635998838059 0.2919486911549435 0.2993754287953965 0.25782127888091655 0.2931108931785523 0.256087603498787
19.06 0.2921320427684891 0.27678880186314075 0.29198597808092985 0.29899152000766566 0.25752795368491593 0.29307072897003617 0.25610305466559335
19.080000000000002 0.29238228392991633 0.27594817920787906 0.29223144847184257 0.29949445836148236 0.257245868206011 0.29315597044249025 0.25530100954726753
19.1 0.2916171856869354 0.27607898403359576 0.29137939767891946 0.2986401249210162 0.256973932419383 0.2939828404121464 0.25514338997338315
19.12 0.29120082604611824 0.2754530345977908 0.2910910758532653 0.2984326897425231 0.2567119587160125 0.29363075802830907 0.25507525158342054
19.14 0.2912059236040727 0.2753161688982805 0.2912565905807538 0.29788912598353495 0.2564611198667198 0.2935590458699088 0.2550504233710717
19.16 0.2909568332091043 0.2748251350467084 0.2911667072309416 0.29753677355331304 0.2562233314908606 0.2928986799074729 0.2544269376735496
19.18 0.29010803485543796 0.2753335103016182 0.290255469870985 0.2965498703355037 0.2560000993785994 0.29271258793871696 0.25424528702612614
19.2 0.29011573099319504 0.27607005173968413 0.28979808191564804 0.2964904229771218 0.255792198012 0.2921619269894733 0.2542507628448055
19.22 0.28961091530847066 0.27635088444804057 0.28922536494335993 0.2959554695437901 0.2556000312871278 0.2910521077882184 0.2541011777523549
19.240000000000002 0.2893853805372426 0.27499465267123024 0.28900413527429814 0.2961001113874228 0.255424020233886 0.2915640529102618 0.25363597101854546
19.26 0.28884093272076033 0.2744790158596213 0.28835564979114686 0.29565273890378607 0.2552641922075171 0.29046105916245923 0.2532492202128535
19.28 0.2885653925762649 0.2744505663077105 0.2878999009340907 0.2951590537161957 0.25511967866592644 0.29014894048521245 0.2528499143682725
19.3 0.28901372180469537 0.27442245690212513 0.28833949770056994 0.29572723383918864 0.25498898647664425 0.28979876455886094 0.25269524885260536
19.32 0.2891576752097738 0.2744904698037263 0.2887888739956112 0.29546700394114295 0.25487141539469355 0.2897083627450319 0.2528679532887462
19.34 0.2898092127467446 0.2742412109176684 0.28959050509094525 0.2959245524893035 0.2547679343065795 0.2905331172617545 0.25284109450481324
19.36 0.28983703845132 0.2745209477003321 0.2897223038710033 0.29554019292721495 0.25468012767939496 0.29033700310114907 0.2529663775432018
19.38 0.2889933426609747 0.2750324769434037 0.28870139782676146 0.2947866250447646 0.25460830794525496 0.28889421842567103 0.25245698691693463
19.400000000000002 0.28923912088327913 0.27489651228607326 0.28896503151317404 0.29517294358167945 0.254551119485696 0.2906606029744857 0.2522501343293921
19.42 0.28954131241299835 0.27450862864318903 0.28937106775914523 0.29519579757512565 0.25450676759340524 0.28969442596991757 0.25238636510358253
19.44 0.28921754479359574 0.27331237438288725 0.28917362471027225 0.2952114233422704 0.25447409947285826 0.28816391751872056 0.2520771278282703
19.46 0.2898918295445051 0.2732153200636713 0.2897841663691649 0.2958951400627378 0.2544521533372219 0.2883494443177834 0.2517175545914865
19.48 0.2892422417878297 0.2735951566075806 0.2889317222853551 0.29543749948289655 0.25443902787671446 0.288194076687931 0.2514497221043172
19.5 0.28999112765964313 0.2740418818905694 0.28991136576126814 0.29572833373662155 0.2544320867321131 0.2900298710729967 0.25208861461609855
19.52 0.289952692258942 0.2735738342658608 0.2899952297108375 0.29569940028095193 0.25442989619108325 0.2903004079340807 0.2520578008102994
19.54 0.29009282530556146 0.2734949321083178 0.29015292490795985 0.2956304929320175 0.2544331901318966 0.28953649326124103 0.2520384153266408
19.56 0.2899513885074771 0.27410900947550315 0.28990969542515005 0.29580623223697616 0.25444301659303176 0.2907429720376993 0.25210616675302644
19.580000000000002 0.2896761598458237 0.2743966836655481 0.2892764964571824 0.29524430331049833 0.25445854531571266 0.29139771851750507 0.2524148556390327
19.6 0.2903497263274203 0.2738576315457529 0.29016575133672656 0.29615242433422545 0.2544773518239206 0.29114791857629485 0.252072331389744
19.62 0.2896269671528859 0.2734273114620094 0.289522843398705 0.2953833017485945 0.25449750515147607 0.2894942367740916 0.2520252277735533
19.64 0.29007369296842767 0.2736666534342007 0.2899190672138644 0.2957957477657708 0.25451879405488625 0.2918848152981206 0.2523538791444798
19.66 0.2891253949200459 0.2739732202211128 0.2887775773791423 0.29524305332560535 0.25454181627994016 0.2900390499329715 0.25223012683894513
19.68 0.28901864361579327 0.2743616942714133 0.2888283620012883 0.295090168665506 0.25456650351864935 0.2885264464731378 0.2521012145927633
19.7 0.28967524705370823 0.2744682520982965 0.2899482760953563 0.2958555878916989 0.2545923962221332 0.2899510361628357 0.25227841356975206
19.72 0.2891342006510638 0.27467290011373513 0.2896836609399557 0.2955064967366589 0.2546203994988214 0.2897009701735666 0.2523534462322428
19.740000000000002 0.2893530748064485 0.2753365513501323 0.2897272891627413 0.2954557946324785 0.2546530031076513 0.2903623243871382 0.25234051995173995
19.76 0.2895528296010042 0.2753237040055511 0.2895565652994991 0.2957223483318413 0.2546918463479989 0.2905116804559894 0.2525692964977671
19.78 0.2895086472269482 0.2753834889840101 0.2894732091790787 0.2957348489577844 0.25473562791006993 0.29024775422452037 0.2525158448270748
19.8 0.29065675783557104 0.2756850507949754 0.29087180874111246 0.2964734469801928 0.2547811661381007 0.29161265378244255 0.2527354349916674
19.82 0.2900554443370822 0.27514372012443716 0.2903118796376348 0.29591922075316907 0.2548264534889952 0.2921223625365601 0.2526404195112575
19.84 0.28980117209531864 0.2752004809815568 0.28989532834500625 0.2957614818922098 0.25487184536086566 0.291485230201697 0.25265892683107055
19.86 0.28982007819662564 0.27593171780148557 0.2896127794566554 0.2960369839467239 0.2549182704361824 0.29211000783847824 0.25266173153417343
19.88 0.29004583724250915 0.2759961547662628 0.2900335878000357 0.2964181519272416 0.25496510451126647 0.29291347294755565 0.2526050649139103
19.900000000000002 0.29011216581830446 0.27577416250326764 0.2905497966951471 0.2965352522265745 0.2550108225135799 0.292007700511053 0.25284845737470224
19.92 0.2903856363403823 0.2766122615727093 0.29095670436703525 0.29644385728352984 0.2550554947788314 0.29319199297401316 0.2532420961808429
19.94 0.29037155363787276 0.2762565416080777 0.290757949518915 0.29701344850334915 0.25510102273753676 0.29206518623735905 0.25285139074752794
19.96 0.28983043170292827 0.2753888305658574 0.28980747709759025 0.2965184573833615 0.25514815984399186 0.29147040773908106 0.25273812336239126
19.98 0.28994071637134755 0.275597263125051 0.2899681345731297 0.2959848921653071 0.25519434430895577 0.29141898822723616 0.2529843243108889
20.0 0.291129987031338 0.27560543049052605 0.29125342020966033 0.29713763221372586 0.25523553733725335 0.29154972154525394 0.2532213188129116


==> data/spin-boson-b-exact.dat <==
t HEOM
0.019 0.999639123162812
0.039 0.998480953216984
0.059 0.996528806585475
0.079 0.993789775711933
0.099 0.990273655728981
0.119 0.985992867876165
0.139 0.980962378549716
0.159 0.975199613357008
0.179 0.968724365873257
0.199 0.961558701017031
0.219 0.953726853111356
0.239 0.945255118801972
0.259 0.936171745078666
0.279 0.926506812699405
0.299 0.916292115356405
0.319 0.905561034952623
0.339 0.894348413379112
0.359 0.882690421200115
0.379 0.870624423664983
0.399 0.858188844474762
0.419 0.845423027737344
0.439 0.832367098548655
0.459 0.819061822638975
0.479 0.805548465523177
0.499 0.79186865159175
0.519 0.778064223575985
0.539 0.764177102815781
0.559 0.750249150752255
0.579 0.736322032059781
0.599 0.722437079823315
0.619 0.708635163156932
0.639 0.694956557648453
0.659 0.681440819002962
0.679 0.668126660244912
0.699 0.65505183282448
0.719 0.642253011958902
0.739 0.629765686523704
0.759 0.61762405379219
0.779 0.605860919304213
0.799 0.594507602127249
0.819 0.583593845754151
0.839 0.573147734862775
0.859 0.563195618142914
0.879 0.553762037375828
0.899 0.54486966293107
0.919 0.536539235824438
0.939 0.528789516459653
0.959 0.521637240155065
0.979 0.515097079535075
0.999 0.50918161384443
1.019 0.503901305221878
1.039 0.499264481948104
1.059 0.49527732866138
1.079 0.491943883513086
1.099 0.48926604221413
1.119 0.48724356890257
1.139 0.485874113742253
1.159 0.4851532371423
1.179 0.485074440467674
1.199 0.485629203092059
1.219 0.486807025625791
1.239 0.488595479133767
1.259 0.490980260141098
1.279 0.493945251207822
1.299 0.497472586838377
1.319 0.501542724476637
1.339 0.506134520323381
1.359 0.51122530969992
1.379 0.516790991669478
1.399 0.522806117616697
1.419 0.529243983475423
1.439 0.536076725285741
1.459 0.543275417753044
1.479 0.550810175474846
1.499 0.558650256494988
1.519 0.566764167839982
1.539 0.575119772688364
1.559 0.58368439882121
1.579 0.592424948000328
1.599 0.601308005920118
1.619 0.610299952379658
1.639 0.619367071323275
1.659 0.628475660400579
1.679 0.6375921397008
1.699 0.646683159321124
1.719 0.655715705434661
1.739 0.664657204530573
1.759 0.673475625506831
1.779 0.6821395793049
1.799 0.690618415785446
1.819 0.698882317554821
1.839 0.706902390463609
1.859 0.714650750510811
1.879 0.722100606900358
1.899 0.729226341010459
1.919 0.736003581050717
1.939 0.742409272197133
1.959 0.74842174201072
1.979 0.754020760961718
1.999 0.759187597898004
2.019 0.763905070313444
2.039 0.768157589289315
2.059 0.771931198999715
2.079 0.775213610689819
2.099 0.777994231054053
2.119 0.780264184959527
2.139 0.78201633247843
2.159 0.783245280211512
2.179 0.783947386903018
2.199 0.784120763365771
2.219 0.78376526675305
2.239 0.782882489231835
2.259 0.781475741129494
2.279 0.779550028643256
2.299 0.777112026218644
2.319 0.774170043719471
2.339 0.77073398852793
2.359 0.766815322728697
2.379 0.76242701554581
2.399 0.757583491215269
2.419 0.752300572489832
2.439 0.746595419985311
2.459 0.740486467589783
2.479 0.733993354168395
2.499 0.727136851806975
2.519 0.719938790847323
2.539 0.712421981975821
2.559 0.704610135634963
2.579 0.69652777903435
2.599 0.688200171043798
2.619 0.679653215256358
2.639 0.670913371513161
2.659 0.662007566185309
2.679 0.652963101510192
2.699 0.643807564280973
2.719 0.634568734188248
2.739 0.625274492112262
2.759 0.615952728662454
2.779 0.606631253258555
2.799 0.597337704043982
2.819 0.588099458917862
2.839 0.578943547966749
2.859 0.56989656757089
2.879 0.560984596452901
2.899 0.552233113928867
2.919 0.543666920613199
2.939 0.535310061819249
2.959 0.52718575388747
2.979 0.519316313662169
2.999 0.511723091326348
3.019 0.504426406792101
3.039 0.497445489831345
3.059 0.490798424118506
3.079 0.484502095343084
3.099 0.47857214353596
3.119 0.473022919738804
3.139 0.467867447131143
3.159 0.463117386714517
3.179 0.458783007637834
3.199 0.454873162232492
3.219 0.451395265810185
3.239 0.448355281260548
3.259 0.445757708470041
3.279 0.443605578567687
3.299 0.441900452987633
3.319 0.440642427322886
3.339 0.439830139929227
3.359 0.439460785223106
3.379 0.439530131602415
3.399 0.440032543904461
3.419 0.440961010301198
3.439 0.442307173517988
3.459 0.444061366248741
3.479 0.446212650627417
3.499 0.448748861603512
3.519 0.451656654057306
3.539 0.454921553479524
3.559 0.458528010029406
3.579 0.462459455775361
3.599 0.466698364913092
3.619 0.471226316747649
3.639 0.476024061218064
3.659 0.481071586736274
3.679 0.48634819010579
3.699 0.491832548280203
3.719 0.497502791716975
3.739 0.503336579078221
3.759 0.50931117302722
3.779 0.51540351686727
3.799 0.521590311768253
3.819 0.527848094325788
3.839 0.534153314198286
3.859 0.540482411568396
3.879 0.546811894177398
3.899 0.553118413683901
3.919 0.559378841101893
3.939 0.565570341077529
3.959 0.571670444769291
3.979 0.577657121101991
3.999 0.58350884617175
4.019 0.589204670586391
4.039 0.594724284533628
4.059 0.600048080378068
4.079 0.605157212597219
4.099 0.61003365487648
4.119 0.614660254193363
4.139 0.619020781732036
4.159 0.623099980480453
4.179 0.626883609374097
4.199 0.630358483862316
4.219 0.633512512785676
4.239 0.636334731465407
4.259 0.638815330918926
4.279 0.640945683128593
4.299 0.642718362304108
4.319 0.644127162092408
4.339 0.645167108702382
4.359 0.645834469925256
4.379 0.64612676004501
4.399 0.646042740646615
4.419 0.645582417343235
4.439 0.644747032456748
4.459 0.643539053698921
4.479 0.641962158913404
4.499 0.640021216951166
4.519 0.637722264764265
4.539 0.635072480814649
4.559 0.632080154906199
4.579 0.628754654559265
4.599 0.625106388057564
4.619 0.621146764307423
4.639 0.616888149658955
4.659 0.612343821847841
4.679 0.607527921224853
4.699 0.602455399448182
4.719 0.597141965820914
4.739 0.591604031462621
4.759 0.585858651510063
4.779 0.579923465547283
4.799 0.573816636470043
4.819 0.567556787993465
4.839 0.561162941014989
4.859 0.554654449047292
4.879 0.548050932937597
4.899 0.541372215090915
4.919 0.534638253415135
4.939 0.527869075205507
4.959 0.521084711185074
4.979 0.514305129915778
4.999 0.507550172792605
5.019 0.500839489829951
5.039 0.494192476445623
5.059 0.487628211443458
5.079 0.481165396390467
5.099 0.474822296578713
5.119 0.468616683755894
5.139 0.462565780801733
5.159 0.456686208519921
5.179 0.45099393470745
5.199 0.445504225654828
5.219 0.440231600221806
5.239 0.435189786624023
5.259 0.430391682056311
5.279 0.42584931526843
5.299 0.421573812198668
5.319 0.417575364760129
5.339 0.413863202863707
5.359 0.410445569750641
5.379 0.407329700696328
5.399 0.404521805135689
5.419 0.402027052248883
5.439 0.399849560034654
5.459 0.397992387887003
5.479 0.396457532679344
5.499 0.395245928348797
5.519 0.394357448961874
5.539 0.393790915231513
5.559 0.393544104444311
5.579 0.393613763745883
5.599 0.393995626721591
5.619 0.394684433199437
5.639 0.395673952191836
5.659 0.396957007883152
5.679 0.398525508560465
5.699 0.400370478375997
5.719 0.402482091820986
5.739 0.404849710782626
5.759 0.407461924047954
5.779 0.410306589111377
5.799 0.413370876135749
5.819 0.416641313910791
5.839 0.420103837646961
5.859 0.423743838437798
5.879 0.427546214219293
5.899 0.431495422050899
5.919 0.435575531539456
5.939 0.43977027922463
5.959 0.444063123742321
5.979 0.448437301581013
5.999 0.452875883245158
6.019 0.457361829639414
6.039 0.461878048487902
6.059 0.466407450603593
6.079 0.47093300582449
6.099 0.475437798435405
6.119 0.479905081896844
6.139 0.484318332705834
6.159 0.488661303217311
6.179 0.492918073259147
6.199 0.497073100378724
6.219 0.501111268564422
6.239 0.505017935291256
6.259 0.508778976746237
6.279 0.512380831095842
6.299 0.515810539665153
6.319 0.519055785905806
6.339 0.522104932037859
6.359 0.52494705325893
6.379 0.527571969422541
6.399 0.529970274096462
6.419 0.532133360920917
6.439 0.53405344719582
6.459 0.535723594635699
6.479 0.537137727240563
6.499 0.53829064624073
6.519 0.539178042083437
6.539 0.539796503438936
6.559 0.54014352321365
6.579 0.54021750156785
6.599 0.540017745945117
6.619 0.539544468130615
6.639 0.53879877836482
6.659 0.537782676548836
6.679 0.536499040586748
6.699 0.53495161191959
6.719 0.533144978314362
6.739 0.531084553980175
6.759 0.528776557091935
6.779 0.52622798481001
6.799 0.523446585892016
6.819 0.520440831000175
6.839 0.517219880814693
6.859 0.513793552070108
6.879 0.510172281637732
6.899 0.506367088782975
6.919 0.502389535731605
6.939 0.498251686683735
6.959 0.493966065418659
6.979 0.48954561163742
6.999 0.485003636193299
7.019 0.480353775363197
7.039 0.47560994431516
7.059 0.470786289929006
7.079 0.465897143128279
7.099 0.460956970882417
7.119 0.4559803280382
7.139 0.450981809139207
7.159 0.445976000391132
7.179 0.440977431929415
7.199 0.436000530543792
7.219 0.431059573011958
7.239 0.426168640191685
7.259 0.421341572017404
7.279 0.416591923543445
7.299 0.411932922171917
7.319 0.4073774261985
7.339 0.402937884804402
7.359 0.398626299617193
7.379 0.394454187957459
7.399 0.390432547881971
7.419 0.386571825127596
7.439 0.38288188205331
7.459 0.379371968670622
7.479 0.376050695845319
7.499 0.372926010745873
7.519 0.370005174606088
7.539 0.367294742861546
7.559 0.364800547711352
7.579 0.362527683148395
7.599 0.360480492493054
7.619 0.35866255845683
7.639 0.357076695754005
7.659 0.355724946270917
7.679 0.354608576794084
7.699 0.353728079289936
7.719 0.35308317372068
7.739 0.35267281337256
7.759 0.352495192664676
7.779 0.352547757398626
7.799 0.352827217401418
7.819 0.353329561506577
7.839 0.35405007481099
7.859 0.354983358137971
7.879 0.356123349630173
7.899 0.357463348389452
7.919 0.358996040074549
7.939 0.360713524361557
7.959 0.362607344166577
7.979 0.364668516524793
7.999 0.366887565015333
8.019 0.369254553616894
8.039 0.371759121875067
8.059 0.374390521258668
8.079 0.377137652579214
8.099 0.379989104344894
8.119 0.382933191918084
8.139 0.385957997343559
8.159 0.389051409713109
8.179 0.392201165931306
8.199 0.395394891746594
8.219 0.398620142911803
8.239 0.401864446338543
8.259 0.405115341110702
8.279 0.408360419223547
8.299 0.411587365916552
8.319 0.41478399947017
8.339 0.417938310339281
8.359 0.421038499498926
8.379 0.424073015881245
8.399 0.42703059278619
8.419 0.42990028315263
8.439 0.432671493580838
8.459 0.435334017002066
8.479 0.437878063895944
8.499 0.440294291961747
8.519 0.442573834155202
8.539 0.444708325008342
8.559 0.446689925156015
8.579 0.448511343998978
8.599 0.450165860439995
8.619 0.451647341636032
8.639 0.452950259716486
8.659 0.454069706424309
8.679 0.455001405643946
8.699 0.455741723787146
8.719 0.45628767801486
8.739 0.456636942280679
8.759 0.456787851188474
8.779 0.456739401664087
8.799 0.456491252448103
8.819 0.456043721423822
8.839 0.455397780801557
8.859 0.454555050187283
8.879 0.453517787570436
8.899 0.45228887827229
8.919 0.450871821902738
8.939 0.449270717379621
8.959 0.447490246070719
8.979 0.44553565312437
8.999 0.443412727060213
9.019 0.441127777696851
9.039 0.438687612498247
9.059 0.436099511425344
9.079 0.43337120038385
9.099 0.430510823363169
9.119 0.427526913365217
9.139 0.424428362225264
9.159 0.421224389429981
9.179 0.41792451004056
9.199 0.414538501831089
9.219 0.411076371754299
9.239 0.407548321848371
9.259 0.403964714699661
9.279 0.400336038577016
9.299 0.396672872353745
9.319 0.392985850333362
9.339 0.389285627094863
9.359 0.38558284247256
9.379 0.381888086784429
9.399 0.378211866421416
9.419 0.374564569908376
9.439 0.37095643454509
9.459 0.367397513733326
9.479 0.363897645093025
9.499 0.36046641946755
9.519 0.357113150914429
9.539 0.353846847774241
9.559 0.350676184906271
9.579 0.347609477175179
9.599 0.344654654268388
9.619 0.341819236919062
9.639 0.339110314604527
9.659 0.336534524784742
9.679 0.334098033740022
9.699 0.331806519061635
9.719 0.329665153843184
9.739 0.327678592614817
9.759 0.325850959056393
9.779 0.324185835519662
9.799 0.322686254383455
9.819 0.321354691259708
9.839 0.320193060062005
9.859 0.319202709942138
9.879 0.318384424094047
9.899 0.317738420418378
9.919 0.317264354034856
9.939 0.316961321623665
9.959 0.316827867571187
9.979 0.316861991889624
9.999 0.317061159874456
10.019 0.317422313458142
10.039 0.317941884213194
10.059 0.318615807952608
10.079 0.319439540870685
10.099 0.320408077162587
10.119 0.321515968056439
10.139 0.322757342187599
10.159 0.324125927240649
10.179 0.32561507278101
10.199 0.327217774194573
10.219 0.328926697650606
10.239 0.330734206000333
10.259 0.33263238552099
10.279 0.334613073412941
10.299 0.336667885955476
10.319 0.338788247225306
10.339 0.340965418280465
10.359 0.343190526711389
10.379 0.345454596460247
10.399 0.347748577809351
10.419 0.350063377439428
10.439 0.352389888458921
10.459 0.3547190203061
10.479 0.357041728426794
10.499 0.359349043631793
10.519 0.361632101039612
10.539 0.363882168512169
10.559 0.366090674493146
10.579 0.368249235161267
10.599 0.370349680813447
10.619 0.372384081395827
10.639 0.374344771103915
10.659 0.376224371976589
10.679 0.378015816412427
10.699 0.379712368540773
10.719 0.381307644384084
10.739 0.382795630752425
10.759 0.384170702815474
10.779 0.385427640302031
10.799 0.386561642281826
10.819 0.387568340489298
10.839 0.38844381115405
10.859 0.389184585307757
10.879 0.389787657542475
10.899 0.390250493200517
10.919 0.390571033981312
10.939 0.390747701955926
10.959 0.390779401985196
10.979 0.390665522542683
10.999 0.39040593494887
11.019 0.390000991028181
11.039 0.389451519205529
11.059 0.388758819064073
11.079 0.387924654390834
11.099 0.386951244741564
11.119 0.385841255560978
11.139 0.384597786898963
11.159 0.383224360767742
11.179 0.381724907189183
11.199 0.380103748985428
11.219 0.378365585369861
11.239 0.376515474398992
11.259 0.374558814349277
11.279 0.372501324085995
11.299 0.370349022494253
11.319 0.368108207044856
11.339 0.365785431570184
11.359 0.363387483327399
11.379 0.360921359428168
11.399 0.358394242715745
11.419 0.355813477171569
11.439 0.353186542934632
11.459 0.350521031017647
11.479 0.347824617804574
11.499 0.345105039414274
11.519 0.342370066015049
11.539 0.339627476174446
11.559 0.336885031328182
11.579 0.334150450451105
11.599 0.331431385012007
11.619 0.328735394292718
11.639 0.326069921150216
11.659 0.323442268298632
11.679 0.320859575185857
11.699 0.318328795537095
11.719 0.3158566756351
11.739 0.313449733404046
11.759 0.311114238360923
11.779 0.308856192495193
11.799 0.306681312134012
11.819 0.304595010846793
11.839 0.302602383439166
11.859 0.300708191082535
11.879 0.298916847621443
11.899 0.297232407096875
11.919 0.295658552519409
11.939 0.294198585921845
11.959 0.292855419716588
11.979 0.291631569378621
11.999 0.290529147470486
12.019 0.28954985902114
12.039 0.288694998266113
12.059 0.287965446751851
12.079 0.287361672802657
12.099 0.286883732344193
12.119 0.286531271073088
12.139 0.286303527957855
12.159 0.286199340052038
12.179 0.286217148596326
12.199 0.286355006382278
12.219 0.286610586346331
12.239 0.286981191358903
12.259 0.287463765169713
12.279 0.288054904466831
12.299 0.288750872003624
12.319 0.289547610744474
12.339 0.290440758977125
12.359 0.291425666336625
12.379 0.292497410683176
12.399 0.293650815773715
12.419 0.294880469664824
12.439 0.296180743782497
12.459 0.297545812592491
12.479 0.298969673803408
12.499 0.300446169033276
12.519 0.301969004869299
12.539 0.303531774249534
12.559 0.305127978094637
12.579 0.306751047117373
12.599 0.30839436373746
12.619 0.310051284029345
12.639 0.311715159630844
12.659 0.313379359541103
12.679 0.315037291737121
12.699 0.316682424539052
12.719 0.318308307655768
12.739 0.319908592843536
12.759 0.321477054112395
12.779 0.3230076074166
12.799 0.324494329767605
12.819 0.325931477710271
12.839 0.327313505105426
12.859 0.32863508016449
12.879 0.329891101684648
12.899 0.331076714435955
12.919 0.332187323654832
12.939 0.333218608601566
12.959 0.334166535142786
12.979 0.335027367323241
12.999 0.335797677894782
13.019 0.336474357773999
13.039 0.337054624403672
13.059 0.337536028996905
13.079 0.337916462646605
13.099 0.338194161286776
13.119 0.338367709495945
13.139 0.338436043136875
13.159 0.338398450830564
13.179 0.338254574266387
13.199 0.338004407353984
13.219 0.337648294226318
13.239 0.337186926107004
13.259 0.336621337058647
13.279 0.335952898632535
13.299 0.335183313443467
13.319 0.334314607696921
13.339 0.333349122699019
13.359 0.33228950538292
13.379 0.331138697888276
13.399 0.32989992623332
13.419 0.328576688121851
13.439 0.32717273993002
13.459 0.325692082920214
13.479 0.324138948731619
13.499 0.32251778419912
13.519 0.320833235554106
13.539 0.319090132062452
13.559 0.317293469156499
13.579 0.315448391119175
13.599 0.31356017337952
13.619 0.311634204479855
13.639 0.309675967775499
13.659 0.307691022928546
13.679 0.305684987257463
13.699 0.303663517004448
13.719 0.301632288582347
13.739 0.29959697986271
13.759 0.297563251566003
13.779 0.29553672881438
13.799 0.293522982906483
13.819 0.291527513372728
13.839 0.289555730368215
13.859 0.287612937459035
13.879 0.285704314856096
13.899 0.283834903148824
13.919 0.282009587589169
13.939 0.280233082974254
13.959 0.278509919173735
13.979 0.276844427345636
13.999 0.275240726881832
14.019 0.27370271312179
14.039 0.272234045870428
14.059 0.270838138753085
14.079 0.269518149437698
14.099 0.268276970751261
14.119 0.267117222714537
14.139 0.266041245515886
14.159 0.265051093441833
14.179 0.264148529778808
14.199 0.263335022697196
14.219 0.262611742125563
14.239 0.261979557619648
14.259 0.261439037227402
14.279 0.260990447348113
14.299 0.260633753580382
14.319 0.260368622550531
14.339 0.260194424709851
14.359 0.260110238085982
14.379 0.260114852970697
14.399 0.260206777523363
14.419 0.260384244266517
14.439 0.260645217447166
14.459 0.260987401234747
14.479 0.261408248724131
14.499 0.261904971709567
14.519 0.262474551193139
14.539 0.263113748589146
14.559 0.263819117583686
14.579 0.264587016606899
14.599 0.265413621873473
14.619 0.266294940945482
14.639 0.267226826770129
14.659 0.268204992143704
14.679 0.269225024551948
14.699 0.270282401336054
14.719 0.271372505132777
14.739 0.272490639536505
14.759 0.273632044930726
14.779 0.274791914436066
14.799 0.275965409921995
14.819 0.277147678029384
14.839 0.278333866151382
14.859 0.279519138320497
14.879 0.280698690950378
14.899 0.281867768381569
14.919 0.283021678181445
14.939 0.284155806149602
14.959 0.285265630981242
14.979 0.286346738542491
14.999 0.287394835713083
15.019 0.288405763753569
15.039 0.289375511155961
15.059 0.290300225938688
15.079 0.291176227348756
15.099 0.292000016936181
15.119 0.292768288967998
15.139 0.293477940151512
15.159 0.294126078638902
15.179 0.294710032287769
15.199 0.295227356154845
15.219 0.295675839202687
15.239 0.296053510201887
15.259 0.296358642814075
15.279 0.29658975984373
15.299 0.296745636649635
15.319 0.296825303709603
15.339 0.296828048334912
15.359 0.296753415533687
15.379 0.296601208025273
15.399 0.296371485410404
15.419 0.296064562504708
15.439 0.295681006845782
15.459 0.295221635386741
15.479 0.294687510391711
15.499 0.294079934551266
15.519 0.293400445338287
15.539 0.292650808627042
15.559 0.291833011600629
15.579 0.290949254974056
15.599 0.290001944562358
15.619 0.288993682225111
15.639 0.287927256220556
15.659 0.286805631004319
15.679 0.285631936509307
15.699 0.284409456944853
15.719 0.283141619154566
15.739 0.281831980573513
15.759 0.280484216826494
15.779 0.279102109010072
15.799 0.277689530701824
15.819 0.276250434740921
15.839 0.274788839824649
15.859 0.273308816965827
15.879 0.271814475856263
15.899 0.270309951181469
15.919 0.268799388931726
15.939 0.267286932754363
15.959 0.265776710391723
15.979 0.264272820248732
15.999 0.262779318133348
16.019 0.26130020421232
16.039 0.25983941022376
16.059 0.258400786986935
16.079 0.256988092248507
16.099 0.255604978903098
16.119 0.254254983624618
16.139 0.252941515943267
16.159 0.251667847801415
16.179 0.250437103619856
16.199 0.249252250904045
16.219 0.248116091418001
16.239 0.247031252951546
16.259 0.246000181704453
16.279 0.245025135308918
16.299 0.244108176509578
16.319 0.243251167517994
16.339 0.242455765056259
16.359 0.241723416102014
16.379 0.2410553543448
16.399 0.240452597361299
16.419 0.239915944514594
16.439 0.239445975580197
16.459 0.239043050099195
16.479 0.238707307456474
16.499 0.238438667679612
16.519 0.238236832951728
16.539 0.238101289829223
16.559 0.238031312153142
16.579 0.23802596464065
16.599 0.238084107140961
16.619 0.238204399537998
16.639 0.238385307280024
16.659 0.238625107514537
16.679 0.238921895804894
16.699 0.239273593403324
16.719 0.239677955053333
16.739 0.240132577292921
16.759 0.240634907228547
16.779 0.241182251748411
16.799 0.241771787142376
16.819 0.242400569094679
16.839 0.243065543014586
16.859 0.2437635546692
16.879 0.244491361081901
16.899 0.245245641659161
16.919 0.246023009508021
16.939 0.24682002290604
16.959 0.247633196885296
16.979 0.248459014891837
16.999 0.249293940481948
17.019 0.250134429016738
17.039 0.250976939316724
17.059 0.251817945238491
17.079 0.252653947135932
17.099 0.253481483169202
17.119 0.254297140425207
17.139 0.255097565814281
17.159 0.255879476708644
17.179 0.256639671289254
17.199 0.257375038568855
17.219 0.258082568060214
17.239 0.258759359059926
17.259 0.259402629519568
17.279 0.260009724477496
17.299 0.260578124026197
17.319 0.26110545079173
17.339 0.261589476903567
17.359 0.262028130434898
17.379 0.262419501295349
17.399 0.262761846559925
17.419 0.26305359521996
17.439 0.263293352343804
17.459 0.263479902636997
17.479 0.263612213393702
17.499 0.263689436833206
17.519 0.263710911817357
17.539 0.263676164946834
17.559 0.26358491103623
17.579 0.263437052969928
17.599 0.263232680942781
17.619 0.262972071091615
17.639 0.262655683525488
17.659 0.262284159764636
17.679 0.261858319599829
17.699 0.261379157385772
17.719 0.26084783778391
17.739 0.260265690971728
17.759 0.259634207337293
17.779 0.258955031679353
17.799 0.258229956934822
17.819 0.257460917456891
17.839 0.256649981868356
17.859 0.255799345515996
17.879 0.254911322552999
17.899 0.253988337677497
17.919 0.253032917556229
17.939 0.252047681963236
17.959 0.251035334664225
17.979 0.249998654077931
17.999 0.248940483746324
18.019 0.247863722645981
18.039 0.246771315373263
18.059 0.245666242236157
18.079 0.244551509285784
18.099 0.243430138320563
18.119 0.242305156895922
18.139 0.241179588372269
18.159 0.240056442033568
18.179 0.23893870330852
18.199 0.237829324125763
18.219 0.236731213433939
18.239 0.235647227916714
18.259 0.234580162932078
18.279 0.233532743704292
18.299 0.232507616795913
18.319 0.231507341886212
18.339 0.230534383881172
18.359 0.229591105379022
18.379 0.22867975951393
18.399 0.227802483199161
18.419 0.226961290789535
18.439 0.226158068181546
18.459 0.225394567367971
18.479 0.224672401462207
18.499 0.223993040205947
18.519 0.223357805972147
18.539 0.222767870273544
18.559 0.222224250785283
18.579 0.221727808888447
18.599 0.221279247739579
18.619 0.220879110869501
18.639 0.220527781312996
18.659 0.220225481269175
18.679 0.219972272290605
18.699 0.21976805599755
18.719 0.219612575312
18.739 0.21950541620446
18.759 0.219446009944851
18.779 0.219433635847277
18.799 0.219467424496833
18.819 0.219546361445137
18.839 0.219669291359805
18.859 0.219834922611667
18.879 0.220041832282223
18.899 0.220288471572508
18.919 0.220573171593378
18.939 0.220894149516052
18.959 0.221249515060722
18.979 0.22163727730003
18.999 0.22205535175334
19.019 0.222501567746898
19.039 0.222973676014258
19.059 0.2234693565107
19.079 0.223986226414823
19.099 0.224521848290037
19.119 0.225073738378306
19.139 0.225639374998216
19.159 0.226216207019265
19.179 0.226801662384192
19.199 0.227393156651141
19.219 0.227988101527575
19.239 0.228583913368029
19.259 0.22917802160809
19.279 0.229767877107317
19.299 0.230350960374316
19.319 0.230924789647696
19.339 0.231486928807255
19.359 0.232034995090462
19.379 0.232566666590065
19.399 0.233079689509523
19.419 0.233571885153879
19.439 0.234041156634686
19.459 0.234485495268659
19.479 0.234902986650852
19.499 0.235291816384312
19.519 0.235650275449422
19.539 0.235976765197393
19.559 0.236269801953708
19.579 0.236528021218657
19.599 0.236750181453516
19.619 0.236935167442333
19.639 0.237081993220734
19.659 0.237189804564633
19.679 0.23725788103321
19.699 0.237285637562007
19.719 0.237272625603499
19.739 0.237218533813999
19.759 0.237123188287217
19.779 0.23698655233633
19.799 0.236808725827823
19.819 0.236589944071878
19.839 0.236330576275455
19.859 0.236031123565642
19.879 0.235692216592206
19.899 0.2353146127196
19.919 0.234899192819963
19.939 0.234446957679915
19.959 0.233959024035108
19.979 0.233436620247652
19.999 0.232881081642626


==> data/spin-boson-c-all-est.dat <==
t MASH MASH-Szt MASH-8Sz MASH-3Sz-3Szt MISH MISH-rev MISH-QCLE
0.0 1.006379184464559 1.006379184464559 1.0062203699603323 1.0065200557736333 1.0069252644353857 1.0069252644353857 1.0074473270472923
0.2 0.9809498702875084 0.9818233283486262 0.9809836717879903 0.9804640369694234 0.9811226173390142 0.9782626256649906 0.9814365842999555
0.4 0.9505933485521986 0.9521842656362212 0.9503383760497097 0.9506134331576853 0.9511342690573608 0.9445831815562018 0.9511873627137559
0.6 0.926025409411267 0.9290048018050637 0.9258763149129269 0.9255523710116931 0.9264118540855738 0.9188915644842823 0.9268580853488171
0.8 0.9074844910919275 0.9093901179258079 0.9071300662236824 0.9064444859633479 0.9071799759381798 0.8972033057537676 0.907935313827512
1.0 0.8924084262014836 0.8934186743601021 0.8923534161845622 0.8902301831980152 0.8915629453311338 0.880147886518037 0.892626033612517
1.2 0.879134522459656 0.8811124820749876 0.8791648545168286 0.8768079386045811 0.8790242024472442 0.8651362895243715 0.8797273830319874
1.4000000000000001 0.8648018200300186 0.8668998344304175 0.8645292696308211 0.8627682099358235 0.865364603879701 0.8495839369088617 0.8661715294259498
1.6 0.8520348106453133 0.8535483693281616 0.851982906988502 0.8506354975897263 0.8530444645876831 0.836679668121604 0.853510986720278
1.8 0.8386662771857503 0.838502108383928 0.8382684355280641 0.8374002466145812 0.8395759120669464 0.8231556962358074 0.8400261333066419
2.0 0.8264385029932696 0.8265093123777083 0.8264005720120701 0.8251619303453339 0.8271992438937316 0.8092402685348551 0.8277403238287234
2.2 0.8131210936651385 0.8131714669549249 0.8133565493839743 0.8125636146194932 0.8142476548854113 0.7959903204842956 0.8145884752086289
2.4 0.8025501200797206 0.8013380144540019 0.8025736667677317 0.801981231126735 0.8029301296327238 0.7845401080663942 0.803045973239697
2.6 0.7914545063324848 0.7897725661741402 0.791460542453166 0.7909727990245015 0.7920144182842396 0.7734241412024107 0.7919676847771518
2.8000000000000003 0.7810257840897386 0.7781325262886857 0.7808118648553597 0.7789365047901758 0.7805840997041105 0.7605480603909757 0.7807452864125991
3.0 0.7684373282984951 0.7660265056089701 0.7685870921517814 0.7672517086686524 0.7684752753265325 0.7485950149396395 0.7687207926172559
3.2 0.7577653572345145 0.7544991490224933 0.7577832911826197 0.7557243869677347 0.7577479560833598 0.7377277545436558 0.7583818871880253
3.4 0.7448297044970907 0.7415788832388719 0.7447559806776339 0.7437453830288565 0.7455101591170964 0.7249479746593639 0.7456410238847279
3.6 0.7333927632164947 0.7308938914283158 0.7333167155816431 0.732464261483415 0.7343598422608258 0.7138637398334922 0.7345855844370468
3.8000000000000003 0.7233830220157077 0.7202926606444381 0.7233302296107725 0.7226051050689027 0.7244945508858404 0.7040012430491215 0.7247119831620566
4.0 0.7142396277060186 0.7094728364282473 0.7143148000355857 0.713370513285623 0.7152212294192218 0.6940388393345794 0.7155812484285821
4.2 0.7043330677469393 0.699502743256498 0.7042288056749955 0.7028328425483534 0.7059283176083404 0.6833078952952821 0.7064052865887693
4.4 0.6945358097569592 0.6891381149120469 0.6945195215098748 0.6929687973946418 0.6956295288933015 0.6734253486151429 0.6962745025252302
4.6000000000000005 0.6849478973023168 0.6799992732802393 0.6851505824521006 0.6835669933576052 0.6865409525230018 0.6635948102103337 0.6870545059982907
4.8 0.6763325405724424 0.6698633142137522 0.6766352774182061 0.6745927952752695 0.6771724858131519 0.6555110137619811 0.6774587168113783
5.0 0.6643199229847018 0.6597074786829981 0.664322961156743 0.663309371229386 0.6665665279494125 0.6437334174562731 0.6667645662244032
5.2 0.6537340488002897 0.6491602226458895 0.6537131281664776 0.6522460806974045 0.6556319547972617 0.6320593581053101 0.6560166848193165
5.4 0.6432727521527319 0.6396321045501715 0.6431348269768261 0.6413017791762532 0.6453382594841698 0.6227468413529923 0.6458560011706316
5.6000000000000005 0.6333873605622835 0.6295736058666838 0.6334423703190999 0.6310049521636296 0.6360045875562992 0.6123424655384653 0.6364697311237701
5.8 0.6231473259734952 0.6181678614932069 0.6230100806155874 0.6214797631073109 0.6258215601372694 0.6027408990085252 0.6262693235808426
6.0 0.6142839137028557 0.6094854614293032 0.6144664379724899 0.6133571960372319 0.6179023486915409 0.5947761370331468 0.6180144614621652
6.2 0.605305200990657 0.5992562606401171 0.6054586349508576 0.6047215355647514 0.6089929645548304 0.585907225347379 0.6093364154514018
6.4 0.5987517950295655 0.5921636231101316 0.598804302157804 0.5974705796729405 0.6024925792737491 0.5790688873625669 0.6027806526951198
6.6000000000000005 0.5893615700313966 0.5826393462268443 0.5897541399237678 0.587634875839106 0.5943730376100403 0.5693404942834044 0.5943409400582848
6.8 0.5828501260041389 0.5758061753993877 0.5829485703798893 0.579719192086492 0.5869712714691045 0.5621471920905421 0.5872425206236187
7.0 0.5735725533564546 0.5659181591505379 0.5738109143372477 0.570851280350982 0.5777427080210504 0.553937450091864 0.5783776732302346
7.2 0.5642196693115773 0.5571445893255692 0.5642579461609768 0.5626450021634788 0.5694940021998409 0.5451421186581613 0.570126178374806
7.4 0.5569837109957991 0.5491821237398972 0.5570376788589261 0.5553033639667829 0.561647683834978 0.5389297677264742 0.5621598314761945
7.6000000000000005 0.5492529842912879 0.5425043196620406 0.5493551059615014 0.5477048335933954 0.5549310161283563 0.531217117304706 0.5554450455295896
7.8 0.5420808774288751 0.5350509300727581 0.5420746087573781 0.5405991420062009 0.5477834497729641 0.5233444393634018 0.5483961370578128
8.0 0.5337962307924028 0.5268075918979018 0.534047402878584 0.5327286899078613 0.5400761790974486 0.5158852048323626 0.5406192787195315
8.2 0.5256096083670113 0.5186246160346121 0.5256310798782727 0.524128813744261 0.5323487984681333 0.507861036820251 0.5330394159023443
8.4 0.5189708128162805 0.5102275254001404 0.5191674172000847 0.5168673387017064 0.5245640991629338 0.5004484682260479 0.5251327529203217
8.6 0.5133684180868666 0.5063353768815889 0.5134355060029551 0.5108456643342671 0.519218907844709 0.4953414780869903 0.5198562901417256
8.8 0.5061987403851194 0.4985041670918726 0.5062149794491765 0.5039763049689336 0.5127268451542858 0.4873864404046982 0.5128848867228513
9.0 0.4972088873124296 0.4901396848976215 0.49726930261760116 0.4962219643100585 0.504700203662986 0.48115410267288417 0.5047089799107509
9.200000000000001 0.49110954124247397 0.4830531328101713 0.49102878489263985 0.4901313321217111 0.49827250174726073 0.4747152663155212 0.4983260940601779
9.4 0.48604317599446967 0.47621515046986274 0.486117967342412 0.4846917121726188 0.4927269293686739 0.4685981537806871 0.4928554643268825
9.6 0.47917459646734945 0.47061339746632014 0.4791136765558706 0.47717167810122296 0.48626876863446766 0.4630043677500254 0.486544820402003
9.8 0.47122175799358634 0.46310714976160156 0.4711925985392526 0.4689266694940679 0.47922571380560125 0.45511639831098477 0.47944413259224955
10.0 0.46318283111809955 0.45465460578411154 0.4633896508587015 0.46194383398773575 0.47110924264076404 0.448595758945065 0.4711719814920646
10.200000000000001 0.45558882149266244 0.4461499153925783 0.45579025435842213 0.45491720274937697 0.4631265168676875 0.44051723306275903 0.463214465359099
10.4 0.4487267316508321 0.44121939120791026 0.4487811935952336 0.4484915089998773 0.4576423213994368 0.4336725862200628 0.457486618015917
10.6 0.4431595075322151 0.4351678730224132 0.44312838655840614 0.4431576142727455 0.4519335800445002 0.42862192688863504 0.4519283198738728
10.8 0.4371486758850628 0.42888481858073096 0.43702339009291447 0.4355302809600962 0.4463490155852912 0.4231196818410342 0.44643897479344663
11.0 0.432226183012371 0.4230603171051047 0.43216530037564926 0.43051078749151517 0.44048331030729887 0.41825390840201276 0.4408440646612929
11.200000000000001 0.42581106318921425 0.41756353529799833 0.42573696147898776 0.4237041426725787 0.43493929079886173 0.4114556743727835 0.4351902459124946
11.4 0.4193368610156415 0.41198952294742014 0.41916011655918406 0.41736290634677653 0.4306787109065646 0.40583740584923883 0.4307214898419166
11.6 0.41296802021413676 0.4052033156865727 0.4128473675460793 0.4119085672032164 0.4249846714835459 0.39959345518329437 0.42449400756149447
11.8 0.40738856387416356 0.4001364084508197 0.4074536760725253 0.40627552529972144 0.42048117386895634 0.39404599613640917 0.41979149200570126
12.0 0.4019503601385328 0.3927733707390103 0.40212347497175405 0.4012797703242511 0.4145282981926457 0.3883440159211883 0.41371366360236506
12.200000000000001 0.3986691925905592 0.3892174240182488 0.3988228276606612 0.3972996898723468 0.410180556412463 0.38455556637724303 0.40954424158112
12.4 0.39219265210544163 0.3842855315336947 0.3923967511011996 0.3913375226798007 0.40426464292009195 0.37961574513449287 0.4040102717038148
12.6 0.3871038903443659 0.37844107264436 0.387043877301218 0.3863860205584322 0.3991931118406018 0.37511841775377314 0.3989269110506269
12.8 0.38139645474641487 0.37430067363520186 0.3814909350634882 0.38042807687908325 0.39399577505735456 0.3701290601027814 0.3936523104758131
13.0 0.3766567645307603 0.3681616613221517 0.37655355560978876 0.3756714567287894 0.3883071328169437 0.36376058867552846 0.3876766781486039
13.200000000000001 0.37175470909806546 0.3648875728018733 0.37159926111584785 0.3706310766888287 0.38395172113805953 0.3606559068376853 0.3834864353008152
13.4 0.3660069911240486 0.3592724274510307 0.36593469868249207 0.3659395763920119 0.37838374572503436 0.355382987844534 0.3779334444082787
13.6 0.3623866658155036 0.3555873609363275 0.36218583565130613 0.3611025569694421 0.37452951494681225 0.35106045874715763 0.37410043901264334
13.8 0.3571028419963714 0.3508374678530628 0.3571336859744781 0.3561663430606855 0.36983105746558165 0.3456086050990695 0.36961648820943865
14.0 0.35296499434514106 0.3455200213925166 0.35310113517883207 0.3524630946925065 0.36532815951091036 0.34233974271736006 0.36507639716969426
14.200000000000001 0.34971286644645033 0.34255019203917014 0.3497814598108971 0.3493257159487165 0.3624624455763758 0.33873337123777925 0.362067728107783
14.4 0.34547151675350846 0.338200443762153 0.34569109887091287 0.3446721801124372 0.35787202604288687 0.33478263287972926 0.357552833147084
14.6 0.3408908015198811 0.3336172369852803 0.34096129455499424 0.34048808770015315 0.35312755263189244 0.33048118906829754 0.3528922638338765
14.8 0.33814062244223003 0.3305434244875034 0.33819859362929705 0.3370258065021523 0.35019943020675504 0.32703108553000737 0.3500274921106377
15.0 0.3331640297118539 0.3260118692970502 0.33323455612852854 0.3322409354054258 0.3452016076654971 0.32241083537764104 0.3448972723647952
15.200000000000001 0.3273150010750633 0.32088357511744037 0.3271606643568637 0.32744729903989245 0.3405630782123704 0.3187297503071729 0.3400507824151286
15.4 0.32389895865749957 0.31616625205457033 0.32384041361573573 0.32357190475364944 0.3369322684873757 0.3136959330591174 0.3364107634571654
15.6 0.3196048824971396 0.3134376221057255 0.3196434950276179 0.31913074511249023 0.33310694132282676 0.3091073568575912 0.33277346256596874
15.8 0.31650795906797347 0.31058488485515306 0.31643786676947927 0.31640030550327597 0.32977548662774386 0.30728713908053146 0.3295866115241446
16.0 0.31574627869787675 0.30834829163173266 0.31575733297466263 0.3147984348188691 0.3279430890037455 0.30721798962285524 0.3277580751878844
16.2 0.3121444717867476 0.30379788669318697 0.3123132203494207 0.3110902761982771 0.3244102639413775 0.3024097410809752 0.32407938619547366
16.4 0.30726862637028707 0.2998275264941804 0.30723705903363224 0.3067354091955017 0.32091915744487587 0.2983604786243713 0.3206220701484465
16.6 0.30425334122800035 0.2962369369378404 0.3041147653354469 0.3031624709901035 0.3173387065464114 0.29508141450841363 0.3170570969782195
16.8 0.2986114196160195 0.2914457331371944 0.29860354566253183 0.29834616740604397 0.3121359332063042 0.2899757508701127 0.31178965730763913
17.0 0.2942563876489356 0.28705174068971473 0.29405402494452465 0.29436221773071514 0.3078412652682041 0.2861796744551679 0.3074264881106246
17.2 0.2911963244413841 0.28382011811094515 0.2911040228420935 0.29146051266428724 0.30456332218394677 0.28254464769698995 0.30419803152408786
17.400000000000002 0.28740945926157296 0.27999637698277874 0.28733607153906315 0.2875911351881279 0.30094742401166286 0.27910395835295343 0.30063274967145776
17.6 0.2843791623465342 0.27610477781298387 0.28441863412879737 0.284005336439652 0.29715099727536465 0.27590685304457035 0.29704270870809396
17.8 0.28108707449496834 0.27268883266900107 0.2811820161159136 0.2806252787280015 0.2939145671731862 0.2725607526501537 0.2937082748383949
18.0 0.27821969040488836 0.27030860804979323 0.2780443139407825 0.2782530968424618 0.29146476496320894 0.2703857092922282 0.29112036068373076
18.2 0.2748773953754892 0.2656530908955461 0.27482587545125553 0.27470723092581145 0.2881646918754594 0.26729296271769465 0.2878604442112685
18.400000000000002 0.2721228101884617 0.2634503234516004 0.27199322019947075 0.2718280200500449 0.28515518218840236 0.2644065360502296 0.2847498910381556
18.6 0.27037941882468247 0.2619070234919564 0.2703452476816756 0.2693469797465551 0.28404692628164846 0.26351644308211614 0.2839054765279679
18.8 0.26740059541289385 0.2590903376572024 0.26732522126496766 0.26630171086700166 0.2810143943334192 0.25928792501689585 0.2807271779327488
19.0 0.26429980103482537 0.25625476957775606 0.2641993276592945 0.26349109772461016 0.27806318611968334 0.25647676000074726 0.2778578439163326
19.2 0.2611041726677689 0.2534407974095748 0.26110412600326516 0.2605575306362404 0.274917586320133 0.2547027197353403 0.2746736067422354
19.400000000000002 0.2578415263416447 0.24942782813499612 0.257823976057377 0.25745880170168356 0.2718970629628585 0.2512791462487783 0.27150767274450566
19.6 0.25505658496823597 0.2466710734098796 0.2549854876351474 0.2545714573241675 0.26876448943844483 0.24861920527394837 0.2682989720168648
19.8 0.2518960840738386 0.24441035264080307 0.25193076906539325 0.2515397176659606 0.26671068755996175 0.24453474847676165 0.2662104553337548
20.0 0.24914601360052233 0.24252196360292388 0.24912891386668004 0.24924186758530706 0.2647773768929354 0.2428309600557669 0.26418396707447944
20.2 0.24690844500287162 0.24002653077396588 0.2471179872908144 0.24638586402269447 0.26209614833193834 0.23988735923145507 0.2616018177664279
20.400000000000002 0.2442542063291259 0.23715189329456257 0.24442219508642798 0.24358548656040233 0.25916487622656803 0.2379224156418306 0.2585281369732241
20.6 0.24148493628940246 0.23494603511558754 0.2416199317957839 0.24119446952583165 0.2568207324860713 0.23473899243503377 0.25624374309627507
20.8 0.24017571009713637 0.2334668150477838 0.24012477110544211 0.23970446939469625 0.2556497258917676 0.23445247825370857 0.25532327797301846
21.0 0.2360413632540577 0.23072990486586817 0.2359190175216463 0.2359745418184169 0.2518936935902239 0.22997312080736615 0.25155539160736223
21.2 0.2341747776434541 0.22776871132136584 0.23411054954743163 0.2338359561587446 0.249906602315329 0.22834654833332343 0.24948156731442647
21.400000000000002 0.2314599544809181 0.22568001356069267 0.23150106266152262 0.2309939480216532 0.24718698013849613 0.22549273258176236 0.24680541777523538
21.6 0.2292920728958745 0.22331031749633096 0.229423008058483 0.22867516845318772 0.24489940150663378 0.22389107867813143 0.24463402393511582
21.8 0.22800619585069273 0.221578381489512 0.2280364890588177 0.22666852624200884 0.24297127498386994 0.2220629439377857 0.24288582482839488
22.0 0.22570322458380612 0.21946090425775644 0.22582922409192946 0.22481508976918196 0.24071298670132613 0.22012700626968165 0.2403861357633607
22.2 0.2223375370911196 0.2159697164977051 0.22228676762566202 0.2214220363371435 0.23724664088219638 0.21677710695425134 0.23729752891814515
22.400000000000002 0.22095527408046609 0.21413566680930027 0.22089012728289717 0.22007758838793637 0.23511140878615241 0.21505429910073895 0.235141876146215
22.6 0.2187229124745584 0.21143836884203704 0.21877222920355888 0.21820606317031227 0.23246071997612777 0.213883311291632 0.2325670308316361
22.8 0.21582893247094329 0.20969255895275457 0.21557137096257956 0.2153975571998038 0.23031864878313946 0.21133287218582375 0.2302733738056177
23.0 0.21579152774687513 0.20975994068241233 0.2158150489278674 0.2142202837843034 0.23029594020452981 0.20992404302100395 0.23021419503448037
23.2 0.2124779918988876 0.20688036761627288 0.21257590137193982 0.21145045000109328 0.2273020942410363 0.20762371549094102 0.2272110311777303
23.400000000000002 0.20914209018810842 0.20369172503897448 0.20908338973298726 0.20835267622939818 0.22428985374405572 0.20419384489242592 0.22431696991718628
23.6 0.20672971659268238 0.20135561142689293 0.20678258503244606 0.20604984032439125 0.22195002902387664 0.2029953919388422 0.2220110283434062
23.8 0.205052994474984 0.20006794432428482 0.20500995212116935 0.20456008573186954 0.21986596997638247 0.2011531498060156 0.22010569291780682
24.0 0.20147360388913815 0.19680053634197947 0.20148106022356008 0.2011495585892206 0.2159749128606835 0.19761175616846632 0.2160700392889147
24.2 0.19990244112111866 0.19417159851234433 0.19987983948883373 0.19977188976384425 0.21383372374677637 0.19612577469913586 0.21395676435873986
24.400000000000002 0.2000718778553604 0.19349696029001767 0.2000103315848359 0.19921066828575096 0.2129883270509226 0.1956450336918706 0.21321591602663184
24.6 0.1972045597161422 0.19113391861794496 0.19729006411646643 0.19672056625068957 0.21049076010945997 0.19294488677109095 0.2105776821008434
24.8 0.19440814454615063 0.1891114634733586 0.19440523439419483 0.19395136800022084 0.2087503082838332 0.19016596441219108 0.2087749246391016
25.0 0.19263685931539912 0.18792248017268628 0.19257238053163192 0.19250413184201598 0.20711987487049444 0.1883684229758203 0.2069630985655549
25.2 0.18954513141669216 0.18483085334286742 0.18935574735640376 0.18993294136230363 0.20444784756371065 0.18640618559202957 0.2044005404487034
25.400000000000002 0.18839786377674836 0.18519196705053817 0.18828447371910967 0.18787393698734736 0.2034681449119382 0.18500651952737937 0.20349015558572092
25.6 0.1865254182072112 0.1819816357061221 0.1864374109772503 0.1862665910914662 0.20118504528189843 0.18330026826254242 0.20117276973097337
25.8 0.18579474129363124 0.1819686790332879 0.18568231678483335 0.18559515350707437 0.20060531455577094 0.18275925454831393 0.2005603164221298
26.0 0.18497881817765158 0.1822141367360078 0.18482883755337226 0.18459961951718343 0.20014572382637313 0.18180171810325543 0.20010729171506175
26.2 0.18387601407241994 0.18023181014593773 0.18384399478545946 0.1829042873260107 0.19873426163940347 0.18077304109672318 0.19865999775144638
26.400000000000002 0.18048482744535052 0.17818211832694777 0.1804369772576011 0.1801959661590248 0.19603471724847985 0.17773229973405036 0.1958396385616565
26.6 0.17886166593814248 0.17702934186360855 0.17888098101307415 0.1786680690588335 0.19459866972300832 0.17686401207915078 0.19442406549789723
26.8 0.17827434704975395 0.17544253010434463 0.17843369342623766 0.17807493813692987 0.19376490005576563 0.1758864764466659 0.19352788216755018
27.0 0.1760077163664987 0.17388802543917875 0.17609085406091812 0.17561009422942617 0.19169956730633236 0.17363682293069413 0.19144150640950033
27.2 0.17437118403478338 0.1712967375798086 0.17437988511400096 0.17358676857350575 0.18959000809138224 0.17187169784402115 0.1893670877538426
27.400000000000002 0.1719135134248767 0.16946208244507682 0.17185501591997274 0.1717003129266586 0.18768724460489297 0.1700133202811589 0.18757532130798937
27.6 0.16947904976958944 0.16715577192593364 0.169443286433508 0.17005644776316575 0.185570457885484 0.16800583173197942 0.1852900145794887
27.8 0.16795190356489356 0.16558901394601852 0.16777027279170886 0.1679486648037529 0.18388993727849626 0.16574121513329745 0.18376461102420938
28.0 0.16773865320336748 0.16494623927548135 0.16763248105254266 0.16794032096325995 0.18338318105442458 0.1658474811864249 0.18321616905302754
28.2 0.1672112115656766 0.16462115806471353 0.16714661780049261 0.16729892765147045 0.18244315252834517 0.1651256731690722 0.1824547361643616
28.400000000000002 0.16737891890052678 0.16491627181078639 0.1672986353842533 0.16670014708959305 0.18257601494613981 0.16565651586946756 0.18251399393897097
28.6 0.16581439249601046 0.16314854643019333 0.16576758954632403 0.16554976217053188 0.18102186575849272 0.16391594636736256 0.18089669967468192
28.8 0.16451275705153207 0.162287128131588 0.16454936702802822 0.16404921068595965 0.1800802018806613 0.16357994273015058 0.17988946363396846
29.0 0.16369398587553735 0.16106319334563465 0.16374285888596676 0.16299692663470153 0.1793687275542554 0.16174655823960568 0.17906326917914625
29.2 0.16258429303323424 0.16015244245994859 0.16239139293915536 0.1617093207869253 0.17807158428366845 0.16097545499082713 0.17799540236059397
29.400000000000002 0.1609040234131151 0.15878039534538685 0.16095019066526736 0.1599839788368643 0.17659103889261749 0.15911752408802857 0.17646665985528828
29.6 0.15954126721670472 0.15725949745171708 0.159604338320209 0.15857411946251437 0.17518307607413658 0.15792020109838628 0.1749644543216
29.8 0.15870674681419553 0.1566477914925339 0.1588001659359529 0.15834520815447248 0.17461478722717483 0.1571794752307402 0.17420637047023285
30.0 0.1577643680693445 0.15497835211846164 0.15761726390872424 0.15755675997165683 0.17347917056297793 0.1563920637803995 0.1730525728320233
30.2 0.15801438420898087 0.155329009171132 0.15804700390138937 0.15728974343250277 0.1733376371639417 0.1563006594368826 0.17309361522114589
30.400000000000002 0.1557664244944743 0.15337154034655676 0.15581931970702909 0.15568649578241955 0.17108556737082378 0.15427126571665822 0.17078343672049245
30.6 0.1544832223336868 0.15186738924950904 0.15452759457434256 0.1547166697190764 0.1698368721043382 0.15397311640054995 0.16956933081316322
30.8 0.154547127902337 0.1520250167136508 0.15451839456206248 0.15400712058763322 0.16935769112662338 0.15275469102380412 0.16916182838312158
31.0 0.15381276465138213 0.15103603122204678 0.1538590375695009 0.15281581601937252 0.1687404213090657 0.15182246079742803 0.16834057013793471
31.2 0.15265486165975814 0.14955550273208534 0.15273587522893886 0.15242181670841942 0.1674388697522424 0.15082930020598526 0.16700985863189774
31.400000000000002 0.15034360890502918 0.14727020390579532 0.15038241089257878 0.15028850736991295 0.1651098450879099 0.1492554217233965 0.16480439023392887
31.6 0.14931871922117212 0.1458925284939436 0.1492801740403573 0.14938522170006005 0.1639686297971094 0.14838779794090895 0.16371673777443463
31.8 0.14860771229222267 0.1459609699967891 0.1486486497290233 0.14840488204201788 0.16330058288655924 0.14716055522240268 0.16303974204610697
32.0 0.14747822364406563 0.14480832264869253 0.1477006353691671 0.1476175261812656 0.1620704290378236 0.14650568560273233 0.161798452624997
32.2 0.14622798087234973 0.1444761403168571 0.14627313249972515 0.1465625831804861 0.16158147635519093 0.14563593512240633 0.16135272379748122
32.4 0.1437781156560913 0.1420949243124631 0.14378425480500842 0.14484219144251623 0.15924943565140245 0.1436146721929484 0.15901779933130497
32.6 0.14491656053975255 0.14208271316873752 0.14487996043633694 0.14485805247239658 0.1597273191491379 0.1438306034258348 0.15962950321028932
32.8 0.14395401817502249 0.14134061488325117 0.14382292805706526 0.14368690778809148 0.1589364415175688 0.14268252187067834 0.15875908323511206
33.0 0.14311215959744053 0.14031419140836868 0.14313859315875885 0.14312880278778897 0.15782653034785163 0.14292736453665386 0.15740820025498448
33.2 0.14198686959030524 0.13924688861938417 0.1420236106946474 0.14165910548274308 0.15651784509141708 0.14068713780729533 0.15622378686201066
33.4 0.14073531350598895 0.1371978331108112 0.1407489785838211 0.14081475574051747 0.15483133557656162 0.14063487169509983 0.15474253980238883
33.6 0.13866046795850295 0.1348669758266622 0.13862845275646918 0.13866072206773902 0.15332142076231986 0.13789252207258254 0.15328957171603425
33.8 0.13851076109893964 0.13592275910847434 0.13846192950068315 0.13767737643572742 0.15336457120555963 0.13732247089779348 0.15322748306572584
34.0 0.13839097505675677 0.13501553405286404 0.13842053393814513 0.137667775907467 0.15309135704151655 0.13761134215430051 0.15290765581572613
34.2 0.13768664109958292 0.134784824461324 0.13775972438312628 0.1373326139291589 0.15254471168483325 0.13669539796853716 0.152221977871682
34.4 0.13507182852587749 0.13290565649554667 0.13516599742487895 0.13519250452295237 0.15052901855313347 0.1345110217512093 0.15022121016957177
34.6 0.1342832098898273 0.13231882028040187 0.13424253651112306 0.13429114766700592 0.14982744860409877 0.134268405822828 0.14970274044787948
34.800000000000004 0.1324717843500102 0.1304836144595058 0.13231760289836725 0.13287600654248938 0.14757135829977291 0.13254123114578467 0.14741751969135392
35.0 0.13239692841638664 0.13008156138290933 0.13223844170628846 0.13212537107130157 0.14700433350777634 0.13169047552927418 0.14715334306706904
35.2 0.13120525122600157 0.12927341681766577 0.1311629285433518 0.13081649063992426 0.14631209517534943 0.13118824335258683 0.14636410445229778
35.4 0.12895604403160701 0.12809716698066265 0.12893584384391754 0.128592563645825 0.1443020287924218 0.12920671528331254 0.1444812858724739
35.6 0.12826149125251157 0.12671030926488747 0.12833247339379916 0.12765856617344587 0.14370838091253607 0.129243957685556 0.14370868384064658
35.800000000000004 0.1282594570621784 0.12698669484682842 0.12823980529269732 0.1282817735549724 0.14397476319835667 0.129078987069935 0.1440372694808137
36.0 0.12861350303563543 0.12673928004091825 0.12853592552201523 0.12834496219478544 0.14328629386186906 0.12864471219153578 0.14344745491170643
36.2 0.1276530528673639 0.12535987367908458 0.12755829742769476 0.12789127689837326 0.14222942583808257 0.1284243323252202 0.1422400740587493
36.4 0.12735838543598407 0.1254674422962634 0.12723334850184187 0.12709607498340486 0.1417688300560818 0.12796095162485635 0.14184896491320217
36.6 0.12715737340938413 0.1263610663791551 0.12705168066424344 0.12701887785151575 0.14214201646541105 0.1277480299404162 0.14221808281747927
36.800000000000004 0.12696179644214858 0.12686178272293683 0.12682897729515896 0.12723383852296502 0.14210880466029022 0.12767628437438686 0.14215279464297997
37.0 0.12709303425504612 0.12603135317085723 0.1273291098258882 0.1264600134714196 0.14188418698923647 0.12695555778489168 0.14181552538048214
37.2 0.12616584408174542 0.12603081604522076 0.12632437569041477 0.12586677851956155 0.14198918460225216 0.12595733790611024 0.14160131830394077
37.4 0.12494579548409031 0.125080564001055 0.12488237172322245 0.1250994867537377 0.14086126916389047 0.1257812719414096 0.14063777931637042
37.6 0.1255183459995403 0.12601238010601373 0.1255282042532327 0.1251747335962277 0.141036081709536 0.12613043447399505 0.14099749352108862
37.800000000000004 0.12577088430994776 0.12551692264495698 0.12579901123446496 0.1253666125165228 0.14096642902392112 0.12586000348796464 0.14095706471541136
38.0 0.12469626721637363 0.12413723554387837 0.12471874768292918 0.12415337453241972 0.14016249596563884 0.12496811083367623 0.1400949358864483
38.2 0.12346082653173532 0.12313571409766114 0.12353394993688359 0.12331305469668057 0.13916813068608433 0.12398585137372638 0.13904081361338652
38.4 0.12330347440013532 0.12310247442323574 0.1231918965725562 0.1232854977458969 0.13906317022054024 0.12376454152572865 0.13899411766341888
38.6 0.12147798808834402 0.12218310266612914 0.12148779156974109 0.12152893367160143 0.13738077252894013 0.12165584271780949 0.13721955317171136
38.800000000000004 0.12139227217890974 0.12243192574424876 0.12141310442879893 0.12137791504996706 0.1374143766493363 0.12189447943813818 0.13726473098310482
39.0 0.12050411022707373 0.12118766716296231 0.1205669382543435 0.12079091830973884 0.13618905281643476 0.12058246692570435 0.13607733098589456
39.2 0.1200769847114675 0.12026598480651778 0.12019173992191433 0.12000806724149213 0.1349406848610625 0.12041125456683312 0.134955407991367
39.4 0.11930132803775746 0.11996684515176965 0.11937053910883406 0.1190908958156411 0.13401105414344305 0.12016297737760154 0.13392195473855986
39.6 0.11804497446144542 0.11828316917909595 0.11804160544075046 0.11787666392068376 0.13278059125014846 0.11851312582973525 0.13255588081622205
39.800000000000004 0.11713484932243025 0.11728621439599862 0.11715205914145664 0.11722676941199472 0.13156468569492838 0.11807547603070953 0.1313577679666359
40.0 0.11677960630231611 0.11687427668897571 0.11656787284451367 0.1171488771134458 0.13112222975451907 0.11772317268479164 0.13092047306138624
40.2 0.1159749919420387 0.11659989105050324 0.11599931943748445 0.11638758910870833 0.13119647692342873 0.11721694664118675 0.1309383545307639
40.4 0.11737983010837404 0.11716385387835407 0.11732191090379414 0.11783446330104454 0.13206292140548495 0.11821762739577645 0.13195171373416634
40.6 0.11774356983824902 0.11697544940487466 0.11763468668839684 0.11746862443641318 0.1317252706873023 0.11845978140117548 0.13167533052333896
40.800000000000004 0.11674942704763548 0.11545714820419403 0.11678039571831626 0.1162961247064553 0.13027081189544373 0.11747939411423787 0.13019080326268995
41.0 0.11640153617342111 0.11506207711170785 0.11641894653363451 0.11583022472834464 0.12970552519364661 0.11615624180827748 0.12964454010065116
41.2 0.11455485046439917 0.11326505076252141 0.11447621683307634 0.11480082265403904 0.12785247194682628 0.11511782894016852 0.12775531778436686
41.4 0.11488510325029894 0.11461013568798507 0.11475213744018159 0.11529507920741536 0.12817150660785914 0.11540128124315205 0.1281276565049292
41.6 0.11530179569805656 0.11461744443900994 0.11523084734713912 0.11559355459541132 0.128247854969534 0.11578616907458028 0.12836622026318475
41.800000000000004 0.11502885631047995 0.11411394242865289 0.11503766781746444 0.11472453980674846 0.12739552573688961 0.11552752516572073 0.12775446384216166
42.0 0.1141282990462225 0.11344399006267203 0.11421778433029561 0.11371570410793275 0.1268560541349045 0.11454149722988403 0.1270264955634128
42.2 0.11436246276342203 0.11353548567855075 0.11447333066436371 0.1135150473310267 0.12681886022692856 0.11397783410419138 0.12709429302416247
42.4 0.1139123055592821 0.11266690301903441 0.11396135022226178 0.11364053587157402 0.12621464002540905 0.1146454691085108 0.12631284209725144
42.6 0.11288332759372613 0.11143991140030726 0.11288826854309778 0.11258896112349491 0.12537750146892465 0.11379872183070121 0.12537660617452084
42.800000000000004 0.11244539638081938 0.11103912525745793 0.11245044380697694 0.11244276485717583 0.12510869689182152 0.11277581717232187 0.125130015285585
43.0 0.1117985355797359 0.11033972465355046 0.11182481888181327 0.11149693118790777 0.12458048083638092 0.11197375106869001 0.12457554569556202
43.2 0.11154363663913279 0.109885248257294 0.11147264836168626 0.11118102289235973 0.12374663911748325 0.11259850159888639 0.12379435424745801
43.4 0.1113883906441067 0.11017316358445212 0.1114002780636089 0.11087927496320249 0.12355402799329254 0.11219726810597139 0.12350517823960204
43.6 0.11076385209729335 0.10959536451232225 0.11082719275545895 0.10999822165241721 0.12328278430695759 0.11126830793696506 0.123304028895351
43.800000000000004 0.1091102248410317 0.10802452021768913 0.10908606772616798 0.10892368295026299 0.12172004254704959 0.10959408061557945 0.12154087737659763
44.0 0.10812155362480051 0.10657898754879692 0.10802443132678552 0.10792755529198718 0.12003364068102453 0.10870489309109274 0.12010440284316479
44.2 0.10726601027738669 0.10597741318840201 0.10725881727317028 0.10727734763062961 0.11917526528924484 0.10828591332678252 0.11925805536898892
44.4 0.10731317294635205 0.10646594581513974 0.1073335913786534 0.10748208187035774 0.11910282486512383 0.10793619156724661 0.11914268704656727
44.6 0.10580006082384225 0.10421277806518264 0.10589108605145367 0.10643516181486984 0.11732089901910128 0.10724237739177835 0.11723986659332393
44.800000000000004 0.10544419111937907 0.10317404714232925 0.10530420150045795 0.10608491051772552 0.11643682653882678 0.10655079504090835 0.11646633868245442
45.0 0.10626883377842186 0.1038903300671009 0.10625184648482489 0.1060656890365767 0.11734450886698969 0.10702210543980657 0.11739883674668225
45.2 0.10686622467613605 0.10381242892945713 0.10668892095169782 0.10634690381099114 0.11772698118093389 0.10691287090077226 0.11777796842893763
45.4 0.1063667141928415 0.10429964853923945 0.10626790768966424 0.10609481790707237 0.11763910531245167 0.10699612475563709 0.11755735924854437
45.6 0.10645652881999595 0.10423750746810666 0.10659851405871679 0.10627300511825341 0.1176316393380869 0.10700099394891843 0.11743370770088622
45.800000000000004 0.10490712634796547 0.10395675826772542 0.1050382960482448 0.10462458332267671 0.11682809675752202 0.10544612657650725 0.11663245528035598
46.0 0.10493116206107367 0.10405386820420835 0.10490740607971531 0.10465255148148167 0.11652527153839035 0.10565801632253341 0.11663277552501634
46.2 0.10433690702860689 0.10368102682548469 0.1042713722120687 0.10454618817852282 0.11659485840604192 0.10477747958082803 0.11656943560672901
46.4 0.10615532217615864 0.10451591425127772 0.10593651611205146 0.10562027928166079 0.11708786329670555 0.10621086116591667 0.11708548840403339
46.6 0.10492927550458372 0.10355366940085706 0.10489477200862785 0.10493781584624413 0.11581572466982253 0.10539236562065216 0.11577662677028289
46.800000000000004 0.10454531120864746 0.10309986996006891 0.10456183259355835 0.10373673185965386 0.11545200779797116 0.10414292556774556 0.11546211135742293
47.0 0.1034103806977734 0.10163844087841362 0.1034108890138405 0.102864218241533 0.11476641442009822 0.10315729236309149 0.11475953380836888
47.2 0.10279588608366892 0.1015817721028361 0.10276711829080228 0.10259872403516845 0.11431058314228308 0.10269577585616937 0.1141984341869036
47.4 0.10396608992533939 0.10209628976959792 0.1039483485052965 0.10354162282537535 0.11487671532137632 0.10400273301424169 0.11488077579404618
47.6 0.10363070742708261 0.10186073341608706 0.10363333055691587 0.10336733712867484 0.11409641441051009 0.10314497248756123 0.1141344783872803
47.800000000000004 0.10218478817864161 0.10067130320263155 0.10207924554894011 0.10153525923893693 0.11278940527859305 0.10303553676932642 0.11287346361408708
48.0 0.10231255701687783 0.10067277565224282 0.10213360768942058 0.10188537478674815 0.11262347099933757 0.10258430190103997 0.11273433796093218
48.2 0.10237072175023981 0.10008691791984381 0.10230292635720777 0.10165194693277249 0.11211277912017772 0.10238262284550548 0.11212854681470974
48.4 0.10255357087682872 0.10019274606911534 0.10249412522287446 0.1022922737714827 0.11216887397621124 0.1026153381636842 0.11222644484572555
48.6 0.10262026621472031 0.09954465135096699 0.10271402622585617 0.10206987017916555 0.11172276000460449 0.10305284972369377 0.11191379215139007
48.800000000000004 0.10064553502758809 0.09874479592484948 0.10077662377777334 0.10066782369498199 0.11080101824892905 0.10116593133067027 0.11081327589309824
49.0 0.10166845481386316 0.09910816538824048 0.10151591074776636 0.10114192343180924 0.11146680555876207 0.10147522277537403 0.11174875034604922
49.2 0.10100125343764466 0.09922364036891212 0.10079858831603006 0.10060862926955413 0.1111593455914063 0.10074063986968568 0.11127091166491515
49.4 0.09973211169344492 0.09808659481561273 0.09963200152068587 0.10015019195380075 0.10987974680961976 0.1008522303634444 0.10987480435982902
49.6 0.10013692163328808 0.09809265826477039 0.10015266873046888 0.0999348594919258 0.10949879749720033 0.10082745181845691 0.10962294701150982
49.800000000000004 0.09995754457029718 0.09790490101071946 0.09994563562682714 0.09989366661696196 0.10990317664814517 0.10071364847267594 0.10994690795021184
50.0 0.09872210723125673 0.09683173011268559 0.09876520631376007 0.09873319329621709 0.10833601661370153 0.0992555749941597 0.10837691745410058
50.2 0.09937449627039228 0.09713729779495174 0.09941134354065863 0.09947956642412116 0.10859858975281203 0.10056853952874222 0.10870478556541545
50.4 0.09887528906108942 0.09710622145918384 0.09873879533743499 0.09850250765011216 0.10852658472901082 0.09965636898207561 0.10852592089248375
50.6 0.09776501079330326 0.09663573709842466 0.09769999584574222 0.09792289878028956 0.10807074324564084 0.09964305360707322 0.10806244044673383
50.800000000000004 0.09858815073024556 0.09799077745059351 0.09848995354305894 0.09850846749212216 0.10875497804016891 0.0987971942017203 0.10859068886423698
51.0 0.09913836229262539 0.09807849406583775 0.09902108689640658 0.09908623202083994 0.10854989321344362 0.10041639446886434 0.10854621957017821
51.2 0.09811631356071994 0.09727841844331585 0.09801621462062031 0.09818596614721836 0.10793903744412474 0.09842621583269506 0.1079175415352184
51.4 0.09946011923547539 0.09762863444938569 0.09952535773702523 0.09880726592610448 0.10820988512661935 0.09949476955060957 0.10805927716516572
51.6 0.09805346572604191 0.09682416453173727 0.09799175930415953 0.09790579266467198 0.1074760799581015 0.09838107941026131 0.10738097380908132
51.800000000000004 0.09763548887781254 0.09586174981459492 0.09764667811144308 0.09737402097176645 0.10710321670966962 0.09787450571150545 0.10702471816914365
52.0 0.09792333358790382 0.09662017728209712 0.0979188391915187 0.09779953184798208 0.10731013290026668 0.09779658552093334 0.107221984300217
52.2 0.0984418145369307 0.09645749109116628 0.09845284891816472 0.0987138775307078 0.10697866786201218 0.09894516202979582 0.10692607490520714
52.4 0.09875172306621295 0.09691708066306742 0.09882353159006671 0.09883550935370503 0.107622532622143 0.09960411575716503 0.10752966018993665
52.6 0.09805679456351961 0.09589259550332005 0.09805085696240635 0.09785285165244534 0.10684516003291072 0.09814609524629804 0.10684095318583228
52.800000000000004 0.09871024948697765 0.09550215656031782 0.09870984835505557 0.09861561262017947 0.10681749079674001 0.09931399421741638 0.10701355619072109
53.0 0.09794275926366895 0.09619041717879777 0.09795638033278144 0.09775098861594494 0.10718279760769371 0.09878997362805407 0.10740400246963966
53.2 0.09898264381975286 0.0970354980401075 0.09883712227129647 0.0985233711287689 0.10762946017383856 0.0989186511258207 0.10775398290746824
53.4 0.09836000489899353 0.09642678024120974 0.09859283355588225 0.09808367132928933 0.10743980233137625 0.09894736562812022 0.10761465725788268
53.6 0.09775756167963631 0.09599764892004489 0.09775776948815214 0.09737524375258211 0.10683581081583951 0.09767589517500383 0.10696643481666658
53.800000000000004 0.0979495694632176 0.09654626376075724 0.09778696333115323 0.09765009570186664 0.10668253591550558 0.09935642875109521 0.10692105505535886
54.0 0.09750328873976756 0.09565532681078862 0.09746155699268927 0.0974547717951487 0.106261056625865 0.0992783370546148 0.10626090799102438
54.2 0.09765752071374237 0.09567110940642372 0.09768704673149536 0.09730184272685334 0.1061860637707214 0.09894777381445471 0.10619434918166348
54.4 0.09659198141211546 0.09488061389313811 0.09667263354269717 0.09620962173590596 0.10557483987336508 0.09734778781199808 0.10558680816623903
54.6 0.0974504295379626 0.09543841351140513 0.0974425871606486 0.09696597331681868 0.10612188716000465 0.09786365349881433 0.10608158523691104
54.800000000000004 0.09682789510742211 0.09543956248693967 0.09675080851972878 0.09598423436974654 0.10583060372219877 0.09753539711328497 0.1059055980695976
55.0 0.09603310702789566 0.09514459510252393 0.09593200793629562 0.09559995018345002 0.10582092415024069 0.09705359793965396 0.10590739528715187
55.2 0.09633518924008869 0.09584102782576248 0.09633734266577451 0.09624256088060934 0.10613009686626172 0.09740367175644303 0.10622323558796305
55.4 0.0948960313688189 0.09444433143154152 0.09502809284318445 0.09467482095695423 0.10442636565248956 0.09707213485522234 0.10461773987117394
55.6 0.09501326297866103 0.09497997737890572 0.09494124790931954 0.09485259217658436 0.10533889375168344 0.09655291778437274 0.10541915450796858
55.800000000000004 0.09433661255280859 0.09452318339867156 0.09418148799539017 0.09428689999911487 0.10474180589373354 0.09573058883271711 0.10486417965568018
56.0 0.0950193293618345 0.09520359906958313 0.09503029289913721 0.09484836839445702 0.10533976036302344 0.09702844498898301 0.10549206035376084
56.2 0.09628496095942642 0.0964077684252746 0.096341682646244 0.09587965387921533 0.10675882488680917 0.09699674209263257 0.10684634277067605
56.4 0.09679280610189599 0.09761473655480367 0.09669224446655672 0.09648305803259563 0.10745491959393867 0.09844485434742684 0.10749095597352672
56.6 0.09700871575463581 0.09767153752690838 0.09692944599888334 0.09655133600000693 0.1075726903626731 0.0983568962182152 0.10762637858652574
56.800000000000004 0.0970416006229704 0.09814368977779246 0.09705658737094415 0.09682638653926073 0.10769460195762096 0.0986419478865875 0.10762777298914257
57.0 0.09640807168896522 0.0974862137954286 0.09646231324605134 0.0965577971568834 0.10711637925423186 0.09761298018685464 0.10675798895443561
57.2 0.09570243208740116 0.09744199182669333 0.0957911873184548 0.09583611007237387 0.10654429226560483 0.09662976386625043 0.10615213502625694
57.4 0.09630724115776175 0.09826077012649977 0.0962221200457351 0.09657435617655721 0.10663083178950333 0.097270350032473 0.10642951636921143
57.6 0.09567177522027205 0.09749599385381799 0.09564681372118856 0.09616995441366208 0.10586491828430701 0.09706630445186677 0.10557972750673363
57.800000000000004 0.09621707227203614 0.09694459000758943 0.09631713080975661 0.09600920070745654 0.10548559458332157 0.09672882303058465 0.10520620280275889
58.0 0.09524207661210171 0.0963017683890597 0.09517286717597298 0.09511046672292718 0.1047976808736832 0.096559701386612 0.10452110950340354
58.2 0.0950503642928942 0.09647946509508756 0.09502836240601722 0.09490104103463301 0.10449782260069661 0.09551060517159424 0.10434431806243531
58.4 0.09448969478959447 0.09495628943162443 0.09443087363985385 0.09473047365487092 0.10432942550630131 0.09541693967215036 0.10394955154148633
58.6 0.09392131955918834 0.09463294313676746 0.09381263531901277 0.09414465053177208 0.10357089861431751 0.09483053295859555 0.1031050618974175
58.800000000000004 0.09330754629456241 0.09356472059471706 0.09331054846776052 0.09391766647282693 0.10292752099313765 0.09435441800216296 0.1024912143955537
59.0 0.09326134763856075 0.09394875502147673 0.09326200929443722 0.09361042354296853 0.10276195923184162 0.09465537213223012 0.10247743941055391
59.2 0.09329472376979843 0.0942967059228687 0.09322311212320727 0.09382079150318758 0.10271381463215944 0.09499310958492244 0.1025235966338969
59.4 0.0939513594376045 0.09436357756636955 0.09418333868430841 0.09394825483453609 0.10315892069813436 0.09539023051321564 0.10292052444407493
59.6 0.09321479190999128 0.09443977979676056 0.09316611276940931 0.09324507984342928 0.10280701699403534 0.09458954226750527 0.10257532468677594
59.800000000000004 0.0939407227947065 0.09474231478780121 0.09401788146809768 0.09394958464463377 0.1030963835357655 0.09524818312998778 0.10291477751489861
60.0 0.09321954706699283 0.09419925067304984 0.09334184061981078 0.09311881839463432 0.10256522515066127 0.09483668388576118 0.10241651453509563
60.2 0.09442331831541786 0.09474355063419654 0.09433776151498192 0.0938885558696181 0.10339697320534905 0.09571482262430357 0.10341380595407741
60.4 0.09342155214196299 0.09361230821042728 0.09329281298412165 0.09299998799207888 0.10210711185919513 0.09420385324909791 0.10206579393690365
60.6 0.0937106521901121 0.09423989813435969 0.09355520327310532 0.09361952965723848 0.1022471269211329 0.09434905682546744 0.10203143692067598
60.800000000000004 0.09376372742643067 0.09472818432281987 0.09347405580617746 0.09365491250949311 0.10216425230472848 0.0953626191819703 0.10232782273114241
61.0 0.09402361469112526 0.09570014275701717 0.09411262338461406 0.09383806137753939 0.10330711249201784 0.09541480841978651 0.10321107860304224
61.2 0.09325599590027343 0.09458393592122952 0.09326581239145447 0.09320531655748633 0.10171251025651032 0.09441031324690716 0.10170651777088248
61.4 0.09275407684313464 0.09399674210502083 0.09271281269005291 0.09256553807034182 0.1014945523006207 0.0936312790532408 0.10155925189274947
61.6 0.09273448817168882 0.09307867152302701 0.09259471997221683 0.09222327581352156 0.10089092982968637 0.09334890426206871 0.10094555461570627
61.800000000000004 0.09290623467765115 0.09306673700538545 0.09277046015861434 0.09275136160618304 0.10065105696972727 0.09302101698056485 0.10084398366422763
62.0 0.09330180912845913 0.0933499735170611 0.09327590589208083 0.09338314941650043 0.10135494051453198 0.09410013046194593 0.1014201760317469
62.2 0.09348223489012814 0.09295465107493046 0.09339913691124829 0.09320536528048043 0.10133564692292987 0.09417738776351416 0.10121497067978279
62.4 0.09327753185517121 0.09228977890419507 0.09318340486803582 0.09337004150664577 0.10070365328286977 0.09437331351962717 0.10051274310539844
62.6 0.09429403956288888 0.09308666690509376 0.09432401530448678 0.09400019737231251 0.10184702994566103 0.09540543879916033 0.10173232087579487
62.800000000000004 0.09323631845955303 0.09234681131731984 0.09324899220044676 0.09313527407636243 0.10074568390858536 0.09363149568876962 0.10072637373495488
63.0 0.09265367388968246 0.09251902123494453 0.09270596720581631 0.09278412491189014 0.100711528300992 0.09385122229660897 0.10081022462879573
63.2 0.09256497305795305 0.09185690787811064 0.0926941695199474 0.09274667823313762 0.10022658234483808 0.09326498341355528 0.10014980744911232
63.4 0.09242269508183483 0.09208116341378231 0.09239411400079532 0.09283919587586943 0.10030013187793049 0.09309588744391172 0.10025098777382
63.6 0.09200583291918511 0.09192660171900463 0.09176030661043927 0.092019196334788 0.09987633012022201 0.09279845326331104 0.09986246299112146
63.800000000000004 0.09289374935155066 0.0922647406932651 0.0928410797011461 0.09261214418166061 0.10033722233003216 0.09331790311021258 0.10035278009598633
64.0 0.09357339853170386 0.0930625004054067 0.0934686561700656 0.09330232777966613 0.10102411008877223 0.09387134636627807 0.10104096637009155
64.2 0.09285407753419105 0.0931636707205319 0.0928667773471011 0.0931107103843436 0.10048904697698495 0.09376722843174633 0.10062697706011355
64.4 0.09242135503706125 0.09292776464911273 0.09239971202115432 0.09235708009500303 0.10033009984487688 0.09264812898200353 0.10043614262563291
64.6 0.09222907443267268 0.09223839425979259 0.09213521618358399 0.0916638474723297 0.0997076177039644 0.09175694873373313 0.09983534139081024
64.8 0.09150286611276474 0.09250303697887031 0.09151413262955116 0.09166494447926728 0.10003935029555164 0.09197201145438223 0.10006698299385038
65.0 0.09107137327637853 0.0917254398498144 0.09109225682911427 0.09180952522143444 0.09950168940452404 0.09160336012002282 0.0991709780173982
65.2 0.09223322735921712 0.09274637380908318 0.09230660233543257 0.09272018849500623 0.10015101704791501 0.09262558449593311 0.10008130153386995
65.4 0.0914054896974396 0.09159684755462734 0.09144758513907306 0.09164942381040474 0.09910969931885458 0.09221325218410574 0.09897254646643297
65.6 0.09086773465848905 0.09158539729607991 0.09091621038725707 0.09133161935927127 0.09848573953048098 0.09096796157536077 0.09824569093975628
65.8 0.09054296656264486 0.09156183756886611 0.09064155982058161 0.0907352451717754 0.0981606765861395 0.09101556152421715 0.09804964295884858
66.0 0.08957339834212996 0.09072610064094869 0.089651844757665 0.09003962249052497 0.097003834726251 0.0904807960984955 0.09689225963290722
66.2 0.09071463634144149 0.09114710054224963 0.09071708379096882 0.0908190376343397 0.09759075880236974 0.09148113964165995 0.0975565564990742
66.4 0.08999470455555428 0.09075658239172416 0.08995901316255667 0.09045936305282248 0.0965840408760066 0.09029122275750875 0.09668635002123718
66.6 0.09143528229313483 0.09187958743686703 0.09131050795351578 0.0916836287300898 0.09810544937821268 0.0921800651713128 0.09801116159785113
66.8 0.09155104495573671 0.09163612267166225 0.09143988391239466 0.09157242464033491 0.09714936171685444 0.09176596915285057 0.09717301342033831
67.0 0.09121951516239879 0.09141916277724105 0.09126391648004151 0.09126400317773561 0.09688303034094989 0.09107989776447677 0.09685413843490367
67.2 0.09075471177973492 0.09098158352216225 0.09075809266341237 0.09100250392566633 0.09637558388702944 0.09152077732360421 0.096497850883319
67.4 0.09053906133969158 0.09129488497402151 0.09061722477660358 0.09076471244353478 0.09656147522202557 0.09070632087124614 0.09640162591918369
67.6 0.09099124851067597 0.09138056937940502 0.09115880808910888 0.09139653067055772 0.09680080411227224 0.09223998609513999 0.09669883297054466
67.8 0.0911387690208723 0.091880947096254 0.09126143582208845 0.09148435488298733 0.09712950274968228 0.09190685289027696 0.0971197730713486
68.0 0.09171569124590236 0.09193488852591017 0.09170230416240156 0.0913216235360825 0.09701965927226 0.09191441154730756 0.09710369812099434
68.2 0.09141991394943962 0.09218404060005389 0.09136534142890955 0.09139333397765144 0.09735257231218034 0.09188360017321534 0.09749842387048234
68.4 0.09060875492137697 0.09107245810007415 0.09049842208627634 0.09119633581212697 0.09660918420933436 0.0914698443091303 0.09665882656000624
68.60000000000001 0.09179001749641598 0.09205492223579187 0.0918132455743472 0.09213991290248288 0.09745946011315414 0.0926069067985333 0.09743201347886565
68.8 0.09131167669354393 0.09243322275144715 0.09122020861625486 0.09187384099283592 0.09806680895536388 0.09245413824535596 0.0979895197895778
69.0 0.09158071524211066 0.09258219337206382 0.09155145456363871 0.09166812517350446 0.09819750352822616 0.09210599127618606 0.09809649229584526
69.2 0.09134138585196677 0.09232468029697588 0.09128182652055793 0.0911734336198478 0.09794423497559811 0.09157992763190168 0.09786671681776028
69.4 0.090822590975525 0.09195645041829222 0.09084601587611837 0.09086632434796715 0.0976297002544083 0.09153943160578311 0.09771348777473747
69.60000000000001 0.09091783519689986 0.09240848304706809 0.09100506994444185 0.09081637508866282 0.09805575865226844 0.09152457921545068 0.09791936523635403
69.8 0.09155202367019097 0.09250685007521194 0.09160526607855252 0.09125334780303128 0.0980059086044585 0.09208631195719978 0.09780385073859015
70.0 0.09177776205772023 0.09259636184881344 0.09170210434639632 0.09156820382068133 0.09805819845638575 0.09251238633182982 0.09790490329205587
70.2 0.09018288360320204 0.0911588587500699 0.09002974286431609 0.08993775599045312 0.09685707301107589 0.09052804668051126 0.09662342402026101
70.4 0.09111282687672814 0.09168562666104187 0.09100690910746449 0.09073033246376132 0.09746976324803355 0.09192560252110499 0.09707455034052843
70.60000000000001 0.08926642282978373 0.09028259657708934 0.08922899488768557 0.0897772699453032 0.09587136360806538 0.08992070163913299 0.09560678132780101
70.8 0.08926518413993238 0.09034081265585385 0.08922813196867331 0.08923134733207669 0.09565392055282397 0.09001030314286358 0.09554071428677283
71.0 0.08963152097234243 0.09118471830191095 0.08945696974145717 0.08940539233858594 0.09592711983158207 0.09026176651128434 0.0960513580860168
71.2 0.09015602011463764 0.09130586141485537 0.09010977677751957 0.08979081977761871 0.09639935425746976 0.09056399385925043 0.09647035945042609
71.4 0.08923093846166648 0.09000678873091095 0.08925956703268223 0.0891123035586001 0.09541429600248962 0.09000471660268745 0.0954028777371269
71.60000000000001 0.08869876322414506 0.08960413014075927 0.08867472103010411 0.08886658051855384 0.09481625633440931 0.08985349926966667 0.09469497576955614
71.8 0.0901131119019289 0.09054888929555746 0.0901377641700826 0.09032547935718313 0.09575128900355764 0.09023514444897582 0.09568301418058378
72.0 0.09035410096893275 0.09125559598907021 0.09035129383196205 0.09052635404628111 0.09629047535163555 0.09136286190753816 0.09620746243485617
72.2 0.09150025619991463 0.09173182822222573 0.09155400150762913 0.09163193090215181 0.09690664334418544 0.09166878414728971 0.09674053172106378
72.4 0.09142817867515746 0.09100133994771001 0.09141165450527443 0.0917487376146674 0.09642487931970208 0.09235594938865187 0.09633161284348338
72.60000000000001 0.09145177208872839 0.09112290670714214 0.09142158221865257 0.09124076922689957 0.0966666939372392 0.09182342839256988 0.09664024994009737
72.8 0.09229577470506144 0.09127112762110018 0.09226725786901599 0.09223408212343366 0.09703704608277394 0.09338688071335248 0.09705685859601414
73.0 0.09287948774963618 0.09184549445583345 0.09279318645531194 0.09237816579846052 0.0975955007191151 0.09283640617412725 0.09765435164676003
73.2 0.09141194307269165 0.09144893757198375 0.09145129443576035 0.0912423897106329 0.09662340462629423 0.09146395789255675 0.09670292925725892
73.4 0.09296986764306957 0.09228237886313372 0.09298666951836673 0.09253377351618575 0.09757878081889029 0.09314252677781155 0.09764133123458525
73.60000000000001 0.09306855914405303 0.0926533477632897 0.09319993942361085 0.0924332529237447 0.09752421956351716 0.09326042757468096 0.09769767554502264
73.8 0.09222750345209946 0.0918322170662214 0.09225658742835495 0.09168759972504516 0.09713528837484561 0.09233662719459618 0.09720898136898429
74.0 0.09324314973106054 0.09281700786194703 0.0931779983705582 0.09261657045255428 0.09787230589545556 0.09295664469544011 0.09795334222566839
74.2 0.09155979593995493 0.09176860379842915 0.09153769501665662 0.09146753116678624 0.0966238140424421 0.0915289347152232 0.09640104206306853
74.4 0.09176645522344105 0.09119723185207018 0.09175480267496959 0.09143561302344587 0.09616863884984457 0.09147566182442379 0.09606636808324699
74.60000000000001 0.09224506227653449 0.09130710241439853 0.09216013241898864 0.09198909122906028 0.09663211445956793 0.09240282407686964 0.09654525909045229
74.8 0.09122565709281001 0.09085651662866796 0.09132214818397383 0.09075866708133826 0.0958482193934226 0.0918786744270853 0.09598793590953042
75.0 0.09121178896210647 0.09036639814283894 0.09123774291929358 0.09108611790512083 0.09573582479189718 0.0923394835373048 0.09586741556468568
75.2 0.09128768740071268 0.09034106570855739 0.09128464889390142 0.09089179921840713 0.09606084132880002 0.09117436578094276 0.09608629747268153
75.4 0.09094245987119012 0.08919038753593682 0.09099734203841191 0.09071908267775265 0.0951073547950727 0.09079268609600621 0.0950763052697583
75.60000000000001 0.09184277790910708 0.09059171389873533 0.0917224966766438 0.09128028853522814 0.09606673679423426 0.09163223758795119 0.09621753175536432
75.8 0.09010289005512215 0.08983350979722646 0.08999645907196493 0.09010036855637998 0.09460258184996766 0.09054835337572885 0.09468628821400193
76.0 0.08977693964418122 0.08930271671027588 0.08974648373740704 0.08985508934883882 0.09395202337091177 0.09018118937873311 0.09409449170677803
76.2 0.0893692322904726 0.08957946842439202 0.08946275864748238 0.08871322929855077 0.09376230775624037 0.08990020002285826 0.09376197675377126
76.4 0.08910620358122731 0.09008643495330595 0.08896135453304253 0.08889037721339639 0.09362143009888395 0.08941045751068127 0.09387250587461722
76.60000000000001 0.08877327313857554 0.08936406336898436 0.08873710054677504 0.08836055117105547 0.09316244758612138 0.08949293163658621 0.09353294054400141
76.8 0.08840060092708477 0.0896709960893959 0.08840916804635854 0.08861553270483821 0.09319284216327606 0.08921512708558822 0.09351790549133465
77.0 0.08829382882001259 0.08928061493830723 0.08830298817357182 0.08886863332924706 0.0931952119201933 0.08951743994035032 0.09332000751361194
77.2 0.08881861735296544 0.08967144895286615 0.0887353595456525 0.08923861796945705 0.0936348073493237 0.08966977294704956 0.09382829932083049
77.4 0.08973395710727954 0.09004353452364512 0.08974153196223807 0.08969276649515066 0.09444033021565854 0.09042046110365767 0.09464432714630262
77.60000000000001 0.08936915327819127 0.08919514100915707 0.08945060380536372 0.08929163492197352 0.0939665165748585 0.08995542739987435 0.09423190999599473
77.8 0.08990232337074561 0.08949900682313648 0.08981952617992127 0.08964720461117555 0.09409561052520043 0.09020339975971575 0.09430579723596166
78.0 0.09003890262619355 0.08992032555528383 0.0902376105436033 0.090022800552465 0.0942421391409788 0.09023561355367699 0.09431981549681238
78.2 0.0900957665904259 0.08920857236331671 0.09024134741775096 0.09024154259323351 0.0940787957402031 0.09055529229974726 0.09418106367422649
78.4 0.0893046051671428 0.08869228824099817 0.08943640441454678 0.08984714990698098 0.0935297928636464 0.09062182182301842 0.09359425265262614
78.60000000000001 0.09040592006448535 0.08939807583748959 0.09040458231383715 0.09068884576913522 0.0943506302521465 0.09090012688955983 0.09432764884520092
78.8 0.09016925835676336 0.08945472094524107 0.090078919080913 0.09007155197236806 0.09407556567381015 0.09021983298238495 0.0942296995478249
79.0 0.09017831312111767 0.0891517707419988 0.09006717876290322 0.08972133771610537 0.09399323374313522 0.09031090479513637 0.09418253310515362
79.2 0.08989394628044917 0.089625740133708 0.08973377482252107 0.08952921069360219 0.09398399769647231 0.09043084773350446 0.09398966956545718
79.4 0.0889208103650081 0.08915983220211819 0.0889415367455179 0.08897529631561325 0.09332180320876692 0.08937684578730198 0.09327181995618995
79.60000000000001 0.09006291995873685 0.08944432083256083 0.09016318532403941 0.08979423951660884 0.0941076048947212 0.09042346877028208 0.09400551653810625
79.8 0.08984056747521427 0.08933332162967736 0.08963259959238913 0.08988639001602888 0.09361853011531461 0.08998847286606086 0.0938566834890286
80.0 0.08928105634282506 0.08915150504681761 0.08917867512549632 0.08977242803147864 0.09346712342901158 0.09032368982900597 0.0935234937179947
80.2 0.0889319507898363 0.08868991840543987 0.08880164041353218 0.08898170021919521 0.09372117813124009 0.08959350892293555 0.09377059130114909
80.4 0.08919292844120197 0.0888969494225469 0.08914826434878008 0.08852517364359756 0.09396957622502969 0.08973389241530745 0.0939375439678061
80.60000000000001 0.08881399450991846 0.08923504173347964 0.08883373641965592 0.08843225870750941 0.09371053784746937 0.08979649419306841 0.0937992124334982
80.8 0.08974841686005645 0.08963237904133044 0.089674419578862 0.09006335229768013 0.0945801722511886 0.09034336770528548 0.09452438360926906
81.0 0.08993460454112072 0.08931896183062514 0.08983005347005717 0.09021687260605878 0.09450291518026033 0.09051457337941266 0.09433333405872116
81.2 0.090835372281492 0.08991874773850847 0.09092677074117975 0.0910479947556653 0.09495929966199064 0.09146121537577105 0.09491925503108577
81.4 0.0921729959763048 0.09144306008036283 0.09224150949079998 0.09220883535899674 0.09614119539441988 0.09286017113959183 0.09606328920069934
81.60000000000001 0.09201485098847048 0.09072203454882304 0.0920379169015708 0.09226472873342352 0.09587527231354215 0.0921297560613185 0.09568203623859593
81.8 0.09082246550413874 0.0896145949352383 0.09091998859775732 0.09110526869520057 0.09478723614855819 0.09163902800849547 0.09471737881006628
82.0 0.08920655501134524 0.08848704120269223 0.08932264830251647 0.08886075205183042 0.09331688903064915 0.08931313153254096 0.09321482246316713
82.2 0.08828932731234108 0.08747672717353414 0.08835219544027274 0.08816203896821849 0.0923384430416884 0.08848598931152672 0.09209901356737339
82.4 0.08788703543080585 0.0863880592085554 0.0878905585566084 0.08805492277285121 0.09162676451797973 0.0876223587757573 0.09125024730728823
82.60000000000001 0.0881575210739298 0.08691637629791214 0.08799825020917193 0.08856399016671884 0.09199395752365591 0.0882531121962913 0.09162112072878378
82.8 0.08646971406997175 0.08545138185332915 0.08653704024194848 0.08732852715709229 0.09020641386567411 0.08661693719467704 0.08980245554522254
83.0 0.08739912377232548 0.08633449488148734 0.08744742723621882 0.0880377618801252 0.09055855612698625 0.08736624582383654 0.09021167697879828
83.2 0.08789381215810733 0.0863901400432267 0.08780966893981719 0.08824249054955179 0.09049313031174638 0.08795307325940861 0.09042632844706176
83.4 0.08826329249331095 0.0863382004417493 0.08823867613247882 0.08866280323113976 0.09096157879048791 0.08832864465406252 0.0908294945568826
83.60000000000001 0.08703453712611314 0.08617787907342057 0.08695559881475076 0.08720820603046525 0.09053112378950177 0.08727086804469135 0.09045028114904552
83.8 0.08779056400301903 0.08620462001493982 0.08785522710275823 0.0875054139427789 0.09077903909844795 0.08804125821898061 0.09082326928648994
84.0 0.08703836641298593 0.0858316166943091 0.08713772883422383 0.08697005785348315 0.09002456815284225 0.0875032587929282 0.08992941162827121
84.2 0.08608855188793778 0.08494345923516676 0.08607181121566908 0.086484274880904 0.08891472599818746 0.08638322545073883 0.08887027969192622
84.4 0.08785575810361754 0.0866027426099993 0.08793133850143797 0.08848205569720981 0.09051587883063222 0.08845267412873319 0.09046091037229902
84.60000000000001 0.08911359328183975 0.08786116856587894 0.08897318033514626 0.08952715439230717 0.09160413817497413 0.08884386243276134 0.09157581216818361
84.8 0.08925279770167159 0.08753194086396127 0.08908873563409857 0.08955935688032861 0.0914740550462767 0.089602633752948 0.09157146692386602
85.0 0.08887269009039758 0.08748189635662502 0.0888759409226661 0.08979994570563928 0.09145663170395829 0.08948834742560247 0.09145094182174046
85.2 0.08913631706489125 0.08804428631540087 0.08911446056375828 0.08898748680125386 0.09213149036683214 0.08842582545556149 0.09212247363141922
85.4 0.08929736286832364 0.0879721550217376 0.08931453959223726 0.08905259549183153 0.09240475382577827 0.08947248600570537 0.09236226282114479
85.60000000000001 0.08962284919220415 0.0883867726412029 0.0897666677902943 0.08946853581781196 0.09278150567647571 0.08913031286062818 0.09270662935677694
85.8 0.08918354712845146 0.08786246390023278 0.08923876356862641 0.0894084046477808 0.09226505382581779 0.08921249012822276 0.09217772772964102
86.0 0.08891891134778904 0.08802055066720244 0.08891250470080111 0.08926028534359533 0.09210574310282245 0.08914423924843609 0.09210232721768079
86.2 0.08857456690420286 0.08763289921129863 0.0886716814635126 0.0889748257998781 0.09180252029650454 0.08902560301832173 0.0918575859580642
86.4 0.08938282409894716 0.08826165373086975 0.08939126463903241 0.08920325175182944 0.0924366866582965 0.08919811060676439 0.09252354739638331
86.60000000000001 0.08990450029920624 0.08861049346435713 0.09005833664578168 0.09032149408072555 0.09310620174423007 0.08982048602742786 0.09292864293373464
86.8 0.09037828357014509 0.08952921974800722 0.09041451162519258 0.09063915307238236 0.09366033453547182 0.09008421414228963 0.09356763004657628
87.0 0.09150312627421538 0.09056451672180946 0.09160721535644097 0.09128094320009257 0.09473038077936684 0.0910337581186197 0.09455386891681893
87.2 0.09202313687628799 0.08987240581076249 0.09209173207808445 0.09145791959341353 0.0943703616846211 0.09115178268221283 0.09418258733061989
87.4 0.0927389343651794 0.09039359519101882 0.09286445947771176 0.0926860587653038 0.0945575855901018 0.09213037325103902 0.09446154493243546
87.60000000000001 0.0913145410102691 0.08977337344457745 0.09135973267187637 0.09107857991864479 0.09364606556780575 0.09115433222772466 0.09362578620682739
87.8 0.09106699966597424 0.08957395384354047 0.09103605560592888 0.09053026650307941 0.093246510503996 0.08957801757191043 0.0933006608340014
88.0 0.08964633162433208 0.08790487253990811 0.08968755964338222 0.08959130507649503 0.09191252542326898 0.08897279168081518 0.0919207234635659
88.2 0.08780141800220585 0.08649729992287646 0.08775070778413772 0.0879052542811443 0.0901048483785042 0.08789654807555412 0.09022355533685454
88.4 0.08764227798189146 0.08742954941355388 0.08765442111210982 0.08766165573934105 0.09050936926179512 0.08853142113509238 0.09065832419546836
88.60000000000001 0.08782931193597612 0.0867428559625134 0.08782383226452826 0.08762915622008319 0.09020756284974532 0.08769061677313429 0.09037521840658767
88.8 0.08829591243346772 0.08702279214488266 0.08814033238553431 0.08781677503193473 0.09036706766947894 0.08822398749363966 0.09065558036866346
89.0 0.08900775412278525 0.08747135084435943 0.0889800602338322 0.08883269071965028 0.09110410535418474 0.08875584889244426 0.09117079361831572
89.2 0.08927675651715641 0.08749632177892878 0.08924516858017383 0.08911997497920447 0.09125257442975238 0.08898606792103156 0.09135167819895654
89.4 0.08824142866511799 0.08714401735211061 0.08831763935426962 0.08778485678098545 0.09013683914832482 0.08856925235846208 0.09035028662817873
89.60000000000001 0.08838806435393587 0.08674318781614995 0.08840784645188351 0.08742437042030925 0.08953038375154944 0.08845902941064036 0.08993278131398373
89.8 0.08844056390042453 0.08733437859140285 0.08847829472987251 0.08828379862305791 0.09018232213804485 0.08863368862339803 0.09048776670979675
90.0 0.08756350029113419 0.08635732889036916 0.08769609975350384 0.08761393864805654 0.0893803026674711 0.08825766858369176 0.08970643832117794
90.2 0.08812245387364954 0.08797629221706468 0.0881674468733519 0.08791302480892152 0.09031081051888153 0.08800042835914137 0.09087474157968344
90.4 0.08830081350667034 0.08765824969841786 0.08826067424018115 0.088576667913555 0.09022909230266524 0.08853632012473119 0.09064727963248746
90.60000000000001 0.08919474732895055 0.08883509382375158 0.08919269354993543 0.08953166676729693 0.09113105874610904 0.09000366715537823 0.09158650364192475
90.8 0.08929991936677269 0.08875938901031498 0.08936566905539542 0.08962393219817949 0.0909370696064643 0.09016166530966291 0.09132909230043985
91.0 0.08978624376891454 0.08858692652939733 0.0897407636599462 0.08980964029189642 0.09091399263236766 0.08995584660694955 0.09130292197785396
91.2 0.09011267595620426 0.08955491090811077 0.09027372665515333 0.09024074444542962 0.09188050954577226 0.09021755241405006 0.09202897067122041
91.4 0.08925287252614024 0.08918186275975315 0.08923294667900773 0.08977319565753145 0.09138719088959867 0.08922522780946043 0.0913991601870455
91.60000000000001 0.09063768500180776 0.09005837942842528 0.09060598566170314 0.09022262238110522 0.09212741919001995 0.09061852199793081 0.0920723321365424
91.8 0.09087549104332679 0.08977906096317564 0.09086446837887913 0.09097902257807407 0.09252588553615783 0.09001594292044024 0.09245260085286926
92.0 0.09064209308976809 0.08960967888096542 0.09066161457120202 0.09098838185561742 0.09192066484943144 0.09073431406358463 0.09197686853726347
92.2 0.09041704539473909 0.08979471447204986 0.0904841817177085 0.09107940930690385 0.09181464596091397 0.09030526549867984 0.09185308157643786
92.4 0.09006904123300964 0.08954245785495599 0.09028700936853515 0.09098881889106204 0.09159486213560204 0.09042063092831801 0.0917411043501645
92.60000000000001 0.09158871720482537 0.0904483723503127 0.09167366378029697 0.09157527992788077 0.09324745416971705 0.09109636556013832 0.09332724242025231
92.8 0.09169521491788311 0.09111569384861591 0.09171515374116083 0.09105137419922975 0.09387460367618886 0.09112089588943652 0.09406565000866486
93.0 0.09131341183139416 0.09066818029336882 0.09124749440974589 0.09107808516951987 0.09354021627099472 0.09120252143574406 0.09364223436419354
93.2 0.09033990700529068 0.09025471251441616 0.09028989916011784 0.09045470634650368 0.09308887240075175 0.08958057424143995 0.09322387181898946
93.4 0.09029704560484116 0.0903078682889466 0.09026229289735775 0.08991705557963359 0.09289650341347759 0.08969091343267349 0.09299652219402146
93.60000000000001 0.09076318808324771 0.0899172564610411 0.0907059299555569 0.09037543339296425 0.09282047470326624 0.09014166803196359 0.0928699509823687
93.8 0.09104146126643764 0.09037095326088011 0.09101782100285935 0.09037883493116612 0.09271255404822618 0.09042665451750524 0.0930012599152548
94.0 0.08929023449255515 0.0885883226405197 0.08930086847186978 0.08878459706306502 0.09087331103075334 0.08911327816680556 0.09114193092073795
94.2 0.08934674084172048 0.08930387060188275 0.08928313162752033 0.08925222321569251 0.09149991956106177 0.08988120303219709 0.09182582564666218
94.4 0.0901109285340778 0.09001306474549095 0.09017402716943564 0.08979470129365139 0.09207213830252803 0.09017438423708687 0.09234551248573275
94.60000000000001 0.09007463678510717 0.08965147853370461 0.09012065812973133 0.08988539203464767 0.0914697018923532 0.08956627868208825 0.09179765798488727
94.8 0.09095293365549051 0.08994131973132012 0.09099492015544122 0.09050457580174047 0.09188578773374949 0.0902433939402582 0.09215669739615785
95.0 0.09141091288475495 0.09037430822900304 0.09147022978244837 0.0911532911520851 0.09236930418282255 0.09071059853204054 0.09252081878651491
95.2 0.09097310217610055 0.08963793465701227 0.09105741599967945 0.09073992063978009 0.09215775100446456 0.08983602632854581 0.09226503409534946
95.4 0.09015324310441657 0.08884598989622905 0.09003643807084495 0.08951251747246054 0.09129790761345721 0.08930314874852126 0.091593419828146
95.60000000000001 0.08913905593890092 0.08890511182236144 0.08899063494582758 0.08886630726371675 0.09045923648329125 0.08889654416933124 0.09076877485765318
95.8 0.08923845005163852 0.0889715865208529 0.08912510926004409 0.08902577693376512 0.09034830153868738 0.08875079251576984 0.0905778076601273
96.0 0.08932257794855214 0.08861996009774609 0.08935459604769766 0.08939829163939116 0.09018094294546293 0.08889926182367074 0.09045575840872021
96.2 0.0885847369737569 0.0879687740635953 0.08866494393926443 0.08903862392607688 0.08968718652554392 0.08885886399208467 0.08987400017290142
96.4 0.08960646349760755 0.0880927113940113 0.08958264315764515 0.08960317197044111 0.09085773798153056 0.08934146496427779 0.09102421872192755
96.60000000000001 0.08887193498919425 0.08809035868900238 0.08887005860441848 0.08873656509967008 0.09021956720456258 0.08896046166503827 0.09043060740085836
96.8 0.08876941872451566 0.08807013608946378 0.08868918872993317 0.08836177443376703 0.09008212969557478 0.08846206319202506 0.090274796542874
97.0 0.08813783653925529 0.08723734842630126 0.08806569120429147 0.08821789441331139 0.08937008297309441 0.08852371179221664 0.0896590167072583
97.2 0.08790128318100408 0.08715970724100598 0.08784632337092967 0.08768671401333032 0.08904743623220776 0.08782034136358056 0.08916344169922359
97.4 0.08784519995636061 0.086745229752574 0.08769172663274163 0.08752975893463052 0.08863457931721873 0.08815581242387091 0.08883119385451989
97.60000000000001 0.08672559104586555 0.08539825702445558 0.08662919536709031 0.0861880934862928 0.08789596223049394 0.0868977879203228 0.08813878866351563
97.8 0.08738055271664155 0.08554416036058062 0.08739260368239692 0.0873737357307241 0.08854360385212316 0.08801753677764546 0.0887499369432248
98.0 0.08682818695670083 0.08605441627620972 0.08683148740391984 0.08712698912284542 0.08809564831639634 0.08739765583014206 0.0883307058988752
98.2 0.0868008220598022 0.08618547986665986 0.08680410633719349 0.08727883577553264 0.08811181701946577 0.0872765865576417 0.08837198659504714
98.4 0.08805975310541785 0.08682816451315463 0.08827441565100333 0.08754130070551654 0.08891292789579015 0.08756655062832068 0.08905587250636902
98.60000000000001 0.08827653332732131 0.08664907521241996 0.08826822290877873 0.08812832364840474 0.0888286712685163 0.08869247682082014 0.0891125566102297
98.8 0.08886432894432478 0.08734751388746226 0.08883834280963582 0.08877230237179572 0.08972221410751569 0.08957127930304447 0.08996624375866503
99.0 0.08855140004038436 0.08744101240891884 0.08847017882625295 0.08888140718039664 0.09006789291620859 0.0891451843245164 0.09035098429344485
99.2 0.09012773266168692 0.08935928211919993 0.09019530305062914 0.09049213678746369 0.09187855529004492 0.09052507423239435 0.09223465164201615
99.4 0.09107483819254425 0.08996936635789662 0.09100371204056905 0.09065929719042173 0.09244836260717869 0.0910636357768221 0.09297284626552517
99.60000000000001 0.09242920040101116 0.0914285828679746 0.09235741149538737 0.0913176210898202 0.09323045895330076 0.09190598404755801 0.09369843065260743
99.8 0.09174572207920684 0.09124662047545712 0.09159076084591686 0.09080094687570751 0.09315924462116656 0.09107269089031986 0.09357764894068595
100.0 0.0904708533677342 0.08941724460572059 0.0904689364155784 0.09018425400819212 0.09190978643695949 0.09088481709893435 0.09225922440588562
100.2 0.09037108917351376 0.08953874732066466 0.09046073016695226 0.09038609003900965 0.09207077120566752 0.09049766575781376 0.0924618353124655
100.4 0.09165301852042661 0.09065507391607285 0.09172768988276023 0.09188026021389335 0.09274623184594523 0.09169042153760838 0.09320552766287792
100.60000000000001 0.09231055152984881 0.09126859503044045 0.09242591480694479 0.09236303630489391 0.09300055324333253 0.09246895341279468 0.09345169192980878
100.8 0.09274688631954736 0.09125544133194226 0.09279204631905534 0.09238847895246115 0.0932393932607889 0.09239295902837955 0.09386460846340251
101.0 0.09158068723607989 0.09051830418763677 0.09151533720268318 0.09133477803179461 0.09207534091952782 0.09065148677108698 0.09274646057961158
101.2 0.09109832466379704 0.08954340531913124 0.09116126137711408 0.09072623551070141 0.0914144947398608 0.09124047849202542 0.09189604964835037
101.4 0.09048103504793702 0.08959339062212396 0.09050298316120411 0.09033423510457281 0.09084698032555871 0.09018699785216604 0.09126630014793155
101.60000000000001 0.09046708265527367 0.09006750229313777 0.09029929689735955 0.0899185965756505 0.09127581150731927 0.09010349451270484 0.091650741754576
101.8 0.09048040999988478 0.08992120137849663 0.09030170089036461 0.09002675702022235 0.09141479426728023 0.09061074452056364 0.0917897678977085
102.0 0.09062128163641495 0.08959137783331131 0.09057618628367022 0.09033342873855459 0.09126981384883748 0.09038677219786215 0.09152704120412021
102.2 0.09047496208263614 0.08936437552193309 0.0905855226388736 0.09021066255098648 0.09141554079465941 0.09019022753879778 0.09162853336498428
102.4 0.08970299569769269 0.08832552355418997 0.08976222161425867 0.089939135177562 0.09074615031427014 0.08943214463741686 0.09069836489753054
102.60000000000001 0.08843166036325566 0.0871109265239731 0.08826945921455431 0.08889379508251272 0.08970798898110807 0.08818382730891432 0.08963184576756963
102.8 0.08895729001835297 0.08750080890844755 0.08907085966857042 0.0886450751862425 0.09020450454192097 0.08858834368747266 0.08996192287761597
103.0 0.0872194708840121 0.08569076227877569 0.08741758891510618 0.08812452456764161 0.08841326685836852 0.0876587959502672 0.0884300543980161
103.2 0.08802440830159292 0.08714209552842761 0.08799946757497408 0.08863263788867744 0.08924413743401448 0.0882924892118044 0.08922007369883812
103.4 0.08766264519134903 0.08733560356296528 0.08766416534801537 0.08808138002744466 0.08970159193467278 0.08756327171895026 0.08970318976823195
103.60000000000001 0.0882534599080921 0.08795465979039832 0.0882452339058454 0.08824080160215549 0.09021236687020573 0.08915951528075851 0.0902708893384196
103.8 0.08910860230768358 0.0892123162609671 0.08911059397697611 0.08877546506169713 0.09153331663717452 0.08954099935601939 0.09154245122666979
104.0 0.08908252266589296 0.0888731792878634 0.08911674214677819 0.08881508538316829 0.09155631184903394 0.08932118799952289 0.09154790804618408
104.2 0.08865122492770139 0.08813083111672869 0.08859521329202376 0.0882911480307935 0.0910572133735411 0.08858049217103348 0.0909223839907817
104.4 0.08938647544059969 0.08977778973114135 0.08935671513541053 0.08927021432134673 0.09262511339664757 0.08953048872798518 0.09258497886240406
104.60000000000001 0.08968934594597072 0.0898809060650149 0.08982723485149278 0.08930595266044192 0.09290339924091096 0.08987734791394006 0.09278174626520297
104.8 0.08881923142540542 0.08941177383396681 0.08892946930234867 0.08867243458757092 0.09203673437484455 0.08920024846664727 0.09189727129044747
105.0 0.08862653275243867 0.08893412988340275 0.08868529154436501 0.0885857686483685 0.0913193305982811 0.08868560184126807 0.09122815095058381
105.2 0.08888506660502983 0.08976377675616042 0.08876230871801545 0.08857793891433373 0.09158241663818976 0.08902739294391317 0.09176183964865965
105.4 0.08756990436214623 0.08854933378552916 0.08737124084516795 0.08740353644873851 0.09052353341910033 0.08826768410216577 0.09058449627921426
105.60000000000001 0.08708997201241309 0.08822857565886943 0.08708099562349048 0.08701197518815945 0.09036936248331524 0.08776354136138298 0.09038099222851638
105.8 0.0869132850813721 0.08853071042629596 0.0870476248134737 0.08693879522138552 0.09021593028007732 0.0877001611163558 0.090011498609992
106.0 0.08613802548745249 0.0876982631938153 0.08627461080623111 0.08580474372040733 0.08976699611448431 0.08679518510592342 0.0895894083641225
106.2 0.08712984555851969 0.08801579018129885 0.08708801137463458 0.08638024733324731 0.09069627649653612 0.08712812643968816 0.09040598674418913
106.4 0.08692438708956343 0.08832709690445854 0.08677225094639099 0.08676688154265158 0.09091962180763753 0.08770853662640146 0.0906443235075401
106.60000000000001 0.08800515319643215 0.08818105783242446 0.08795700954208914 0.08724557635452536 0.09120807687546806 0.08814181266286863 0.09099101234980313
106.8 0.08803204732815925 0.08841058800528212 0.08799081814530907 0.08806470941513714 0.09085688010064595 0.08829925187948771 0.09079657761404514
107.0 0.08800419793063757 0.0881040455953663 0.08791583936663393 0.08846763212506717 0.09095617446328523 0.08878039298852303 0.09079009922420134
107.2 0.08835848592906638 0.08893593361318682 0.08827093057020331 0.08797517328751965 0.09143352251695532 0.08887988952191452 0.09140232619506809
107.4 0.08952795130287135 0.09016610964332564 0.0895040844525287 0.08929465378993391 0.09234966927744152 0.08937753342255764 0.09252664659459826
107.60000000000001 0.08869056344583887 0.08949646528775258 0.08881273686334373 0.08830586849424947 0.09158954901662056 0.08958736920009143 0.09201774602624861
107.8 0.0898277333989909 0.09035557109048759 0.08975930985081487 0.08903459918938958 0.09276795016437558 0.08966246896195747 0.09310919496325551
108.0 0.08858389250380776 0.08946868205025116 0.08861299030692853 0.08875616823996561 0.09187181851379754 0.0887749965269232 0.09202838783170776
108.2 0.08841393960964343 0.08910317502291543 0.08845041058869053 0.08878416325411947 0.0917090300760055 0.0890123062821588 0.09184789754366773
108.4 0.08848008632433117 0.0894248159713832 0.08866194878389543 0.08847428887009218 0.09215677945150105 0.08902382641700761 0.09235445348143055
108.60000000000001 0.08885083917370899 0.0892504771553592 0.08888936894569997 0.08857005350333881 0.09159162632236316 0.08890760003549786 0.09174671794460147
108.8 0.08858736667940915 0.0889698610352933 0.08857907751843701 0.08820853005171328 0.09166160354845805 0.08829518589350283 0.09165097439151608
109.0 0.08890165471675446 0.0893281254657899 0.08889340771561322 0.08847378498826955 0.09172256149645538 0.08881420836244192 0.09180034795543374
109.2 0.09007737456287705 0.08999437450775785 0.09003699595630152 0.0891590556543621 0.09221255990705575 0.09013158513859333 0.0924162329508647
109.4 0.08886780364755875 0.08907439054790076 0.08880263481181223 0.0882837133085774 0.09103905361770451 0.08909978911875693 0.0911398713272964
109.60000000000001 0.08785301474556285 0.08834370862926542 0.08789875249683 0.08741250145876614 0.09072369753775282 0.08803099852153871 0.09075418312733592
109.8 0.08665874738060546 0.08760745604575705 0.08665830280163078 0.08667864966274856 0.08986604989072369 0.08679173156168261 0.08987248792087629
110.0 0.08725398946594809 0.08814998883519017 0.08729799219158775 0.08688615843354634 0.09049630137769994 0.08751949509588317 0.09045354747413911
110.2 0.08682866647348751 0.08701524893115564 0.08667709754279057 0.08678768948002093 0.0893771098036655 0.0864733854625426 0.08944535141256241
110.4 0.08666575281261026 0.08693207398456236 0.0865586963996404 0.08687927952889762 0.08902273986793237 0.08670735928713141 0.08904680363168817
110.60000000000001 0.08542644238419407 0.08675792355972137 0.08542614413937531 0.08582559982959292 0.08880081891503146 0.08600384007214891 0.08876590451456617
110.8 0.08635085475518406 0.08681001055010003 0.08639824880589356 0.08631076839031906 0.08926904081504868 0.08708359320544533 0.08922514814778236
111.0 0.0866861250488551 0.08670040987454951 0.08683289078371303 0.0868909644940762 0.08939535024077827 0.0867832740533877 0.08955795726001362
111.2 0.08609298216951539 0.08610135797681151 0.08629603826261892 0.08661161299751786 0.08842554238573816 0.08663123190106582 0.0885345652272716
111.4 0.08691099290743656 0.08747646369597022 0.08703915841384602 0.08682768832958111 0.08936728764533604 0.08691977327517733 0.08947398385795663
111.60000000000001 0.08680349322017701 0.08687712437806373 0.08680481047845781 0.0869813847679961 0.08917781446351634 0.08701648403084565 0.08959394232705882
111.8 0.08651175288560468 0.0868052579131276 0.08650690102046019 0.08633830498675688 0.08903523558516578 0.08651481700577576 0.08933240485750638
112.0 0.08713298927178116 0.08774050239444782 0.0870140900544637 0.08728819569225535 0.08995882400548495 0.08696275758703395 0.09031922398313319
112.2 0.08764398588938142 0.08840894172118276 0.08755447088846124 0.08751040672102549 0.09054986697951899 0.08736926450657777 0.09079275117107802
112.4 0.08866475817284497 0.08889469269097179 0.08862492797250923 0.08816764881582936 0.09133062496975869 0.0882787404588656 0.09136123323262046
112.60000000000001 0.087361640291795 0.08793453250726495 0.08722382077614534 0.08737181459318058 0.0904345305506697 0.08755497508292472 0.09056112402085742
112.8 0.08772152540036786 0.08844742724666657 0.08759904691254565 0.08801580554190826 0.09082036911505927 0.08762166434932725 0.0908982764337948
113.0 0.08749622090914437 0.08809904217363353 0.08733348428677518 0.08746992308089012 0.09010399789306407 0.08777494646577078 0.09035379752484217
113.2 0.08857459781024857 0.0899566804015962 0.08867154356635111 0.08852183467288101 0.09113842148359814 0.0885868522327371 0.09139518985122767
113.4 0.08833498311262526 0.08949317263450396 0.08843011631606416 0.08781729894166292 0.0910737127820611 0.08804459549060006 0.09132674360458844
113.60000000000001 0.08773882680578728 0.0879668300703401 0.08787032901177186 0.0874812862693263 0.09015523778819011 0.08764446869873488 0.09026596256046893
113.8 0.08594710269671203 0.08737012424214918 0.08600537847291395 0.08642267861879026 0.0894937876648194 0.08648790583111389 0.08943937113355835
114.0 0.08730043520266804 0.08816006308603254 0.08744152815440469 0.08736087588762564 0.08998564127263847 0.08722886523051152 0.09021092338735795
114.2 0.08867299475165556 0.08932869651257852 0.08855731091990844 0.08845096426563785 0.09104830321298028 0.0887856942554527 0.09111637316517628
114.4 0.0875909187592805 0.08808897514299406 0.08750529762302686 0.08786864399167352 0.08960235370361117 0.08774771336698318 0.08982401096285857
114.60000000000001 0.08887399742464876 0.08912283643507861 0.08888222964073206 0.08909153465457316 0.09063924515594944 0.08871763501410364 0.09082130171027747
114.8 0.08776050180698504 0.08774825113177902 0.08772406005152644 0.08796298829336432 0.0890143237268213 0.08813198687916597 0.08935556808731601
115.0 0.08709772762061235 0.08762483640882059 0.08700008233274703 0.0878513385593728 0.08871827747135665 0.08766883423743939 0.08896801424363214
115.2 0.08777596476794694 0.08819505753196384 0.08777775511085953 0.0880442602695029 0.08914538880070938 0.08816061392116353 0.08924048808826979
115.4 0.08874281688761916 0.08926932879857978 0.08871205115670869 0.08892496225472753 0.09013908298654087 0.0892830069911444 0.09022741012901397
115.60000000000001 0.08779199957891441 0.08847806928113311 0.0879762738914334 0.08824000432455366 0.08940636365485852 0.0878870516699639 0.08925210301257587
115.8 0.0888663785879724 0.0893228913913456 0.08890303847980095 0.08877917398005772 0.08982753351804595 0.08884695524577456 0.08970151557062585
116.0 0.08906462174368888 0.0894244173552335 0.08894722432984348 0.08904219766928528 0.09025846373696732 0.08939261438412147 0.09012102446229728
116.2 0.08962270623910078 0.08983272126920572 0.08967722249115224 0.08935027643632946 0.09078352027087223 0.08878533047176647 0.09055687266180214
116.4 0.08969684881360838 0.09005722483360352 0.08951988938592856 0.08965911793573333 0.09073051394940411 0.090232144733488 0.09078259599235282
116.60000000000001 0.08972029550069788 0.09005004296478743 0.08967006482815316 0.08931474267319843 0.09055043387136469 0.08980428313411298 0.09050878659610138
116.8 0.08942194057946143 0.08980415677072481 0.08935888276793398 0.08889324957191783 0.09044752259106392 0.088540223650364 0.09037018195041326
117.0 0.089475607619703 0.08916848116849664 0.08934844106918557 0.08896750839266357 0.09037336240825812 0.08895215830608894 0.09033898175570662
117.2 0.08919500210082822 0.08897340257449829 0.08919912005951178 0.08903319125650812 0.09062561288995896 0.08866770223702482 0.09038803922108637
117.4 0.08804184041267067 0.08791583359002036 0.08821354662968608 0.08828167286227558 0.08935090645790135 0.08803522225289641 0.08928701419265392
117.60000000000001 0.08834219014905739 0.08748488356933799 0.08839864190476941 0.08837978878442831 0.08909727071229176 0.08786702834861403 0.08898061977744587
117.8 0.08644601462599284 0.08649541737764574 0.08638263969545647 0.08607916357844468 0.08781562320083577 0.08648078739254647 0.08762041709274121
118.0 0.08568255749057017 0.08629664931873739 0.0856021685300613 0.08559415597129422 0.08774320504223568 0.08590881998206212 0.0874951192667375
118.2 0.08542426161659662 0.0864976869729996 0.08528812053713 0.08533678048301314 0.08740178018258976 0.08530479418266314 0.08728196695436562
118.4 0.08566224300270331 0.08661774275427259 0.085738152706548 0.08609957312049313 0.08766924568715351 0.08548841623432687 0.08726360480367078
118.60000000000001 0.08575436744125392 0.0867643291087134 0.0858431982219798 0.0856786191319979 0.08760704414220959 0.08534920140083731 0.08729205196472735
118.8 0.08651455088717 0.08730398160989725 0.08656652895571552 0.08669085890478846 0.0882281286849777 0.08656947957506764 0.08810833677457211
119.0 0.08546247163871579 0.08676992750294354 0.08556993196612879 0.08571416699934999 0.08754902594958047 0.08596519435257464 0.08733175402513277
119.2 0.08747061011295316 0.08815420741212907 0.08741568123799338 0.0871693278575523 0.08886445058671959 0.08693589879837768 0.08865321665447415
119.4 0.08744469751396139 0.08855018316887184 0.0874899764246678 0.0871594292910594 0.08928116923692898 0.08709722883422544 0.08909388777637467
119.60000000000001 0.08726401196660706 0.08856526176841352 0.0872765757052855 0.08673501966658305 0.0889284275097097 0.08712090938894525 0.08887847549008958
119.8 0.08580164961563132 0.0866676133087827 0.08581531093871828 0.08586182602659023 0.0873768323943212 0.08628128615461722 0.0872713203309254
120.0 0.08568733561625089 0.08688716566178205 0.08565808050592776 0.08631027158923661 0.08738223225232847 0.08615064508044123 0.08727647141491095
120.2 0.08541955893802514 0.08594426943865381 0.08533800542495448 0.0855888031349255 0.08718174858889523 0.08543087564891781 0.08700236203129445
120.4 0.0860578649513794 0.08638158707550792 0.08603139813265089 0.08650883592606191 0.08800027177503551 0.08583915987479167 0.08784639581140125
120.60000000000001 0.08598914513919541 0.08711067338269167 0.08592868605143264 0.0859712875891993 0.08801975952234409 0.08564151805126724 0.08794009686926527
120.8 0.08585389066463406 0.08709900949071588 0.08589417674307923 0.08557747132074778 0.08860093685088034 0.08578616131451329 0.08835901467150983
121.0 0.08676044016944766 0.08759957198039607 0.08691560314233403 0.08683186893198858 0.08904377954568266 0.08670013432689112 0.08878708527472971
121.2 0.08661490324937063 0.08737667652940662 0.08668233945460505 0.08644152269493877 0.08917675548402808 0.08660626884324515 0.08884849886515013
121.4 0.08592591346647227 0.08725400118427418 0.08604258781087883 0.08666737507244372 0.0887660441807643 0.08639294192211466 0.08863375662921556
121.60000000000001 0.08727277191008526 0.08787734236094603 0.0873144842142598 0.08753168649870632 0.08921174636985091 0.08771167651366596 0.08923659634603308
121.8 0.08742321847442515 0.08851543296513317 0.08744273794800646 0.08743502020323084 0.08924213611794739 0.08812844208709786 0.08920755813720768
122.0 0.08756422421420645 0.08797203652158589 0.08759885040883689 0.08798573913396732 0.08904495748462495 0.08808080534155803 0.08893043939548996
122.2 0.08777644863805358 0.08777967438874283 0.08770223685007178 0.08789699312003763 0.08884539280976579 0.08802711634732262 0.08872140555183099
122.4 0.08722302313977051 0.08745775336802233 0.08725970739237866 0.08722112860003407 0.08791702438069685 0.08721072507386382 0.08770877300854517
122.60000000000001 0.08780887598699387 0.08820434213986493 0.0877517245589026 0.08780401261566279 0.08901979899040935 0.08828039990127051 0.08869388955638845
122.8 0.08889121320559115 0.0893411681361763 0.08880185239719456 0.08853724347720529 0.08965385044418091 0.08793229371005026 0.08926779458034655
123.0 0.08756494813676524 0.08763584866536873 0.08755882432479262 0.08780296816845058 0.088475948171363 0.08797260447205318 0.0882151033668355
123.2 0.08748532388638389 0.0876121018051055 0.08752065636226398 0.0875461947593658 0.08844597202109476 0.08686975318175799 0.0881942282987394
123.4 0.08659642371607518 0.08738626674934044 0.08654155849244007 0.08720441592647686 0.08795860676480118 0.08650549418296688 0.08771858172183855
123.60000000000001 0.0863984289846076 0.08647883947225286 0.08633470137311074 0.08694251352583621 0.08754197434862324 0.08656994317396044 0.08738651752151824
123.8 0.08629550406199234 0.08700383401061354 0.08625116326404811 0.0868211162678855 0.08758818374413001 0.08652377033382089 0.08747895349918475
124.0 0.08666209196025837 0.08693416926059229 0.08651979623771823 0.08693153131616804 0.0876502329434293 0.08691204245918015 0.08755431526362682
124.2 0.08745445596046741 0.0879191040096542 0.08743697466137854 0.08736306525663959 0.08819608217204664 0.0874109637003591 0.08809564347720633
124.4 0.08653602103729195 0.08647040593603893 0.08651266182296202 0.08672204799640444 0.08765538103016318 0.08669122123872615 0.08749818578138283
124.60000000000001 0.08698846756927281 0.08675413470177139 0.08704176810790727 0.08692249793422853 0.08787055149460796 0.08672696373857924 0.08787446609848293
124.8 0.08791737624570883 0.08718619496246306 0.0879197960837083 0.08785865875359135 0.08840488161646386 0.08732123669079322 0.08824040026385194
125.0 0.08650597126778116 0.08689587640318935 0.08653759911465339 0.0867798227121585 0.0874402167643896 0.08696113457225224 0.08726696198908486
125.2 0.08581997352580753 0.08593289915427606 0.08601335137951019 0.08611384448480415 0.08684904510525214 0.0857635358711474 0.08667181056662922
125.4 0.08519388168547849 0.08531921459151953 0.08524658678300483 0.08532428726295095 0.0859514993607755 0.08558009202823917 0.08581466640935992
125.60000000000001 0.08494877867934984 0.08539964719228432 0.08505231298413732 0.08482435278309455 0.08571127727621532 0.0846656009025235 0.08565686999734325
125.8 0.08475451312367287 0.08520437035250639 0.08482914621373819 0.0845390678146309 0.0859284622879599 0.084438951037535 0.08590926335738633
126.0 0.08579795220830222 0.08583251862755688 0.08566245723171678 0.08575414116097678 0.08647715613874575 0.08590539375158215 0.08648536875779916
126.2 0.08482870198456371 0.0853782108442023 0.08472869578825001 0.08468521557722938 0.08576476498360053 0.08433829618708176 0.0856407912346663
126.4 0.08424400850902339 0.08511354245989218 0.08439423701686428 0.08458361474280363 0.08548712908422725 0.08441455999057308 0.08540433457884745
126.60000000000001 0.08415258619175706 0.08538428322120183 0.08415350794955032 0.08377331646804036 0.08553450842417455 0.08386720070870979 0.08560992076425133
126.8 0.08419452542202674 0.08442351648384756 0.08426895618593708 0.08360855932189366 0.08524463269424391 0.08417075710904406 0.08508222534261153
127.0 0.08441200427518371 0.08475340821135917 0.08441436302800198 0.0845797650993881 0.08544540946130223 0.08434628372200059 0.08543088961463435
127.2 0.084037785159339 0.08483120867035601 0.083939980141473 0.08385847196560578 0.08547221821231292 0.0836384270971312 0.08545074618553765
127.4 0.08451271492340108 0.08498640830111001 0.08439506570603574 0.08474664756647908 0.08549884282163883 0.08436696802234459 0.085673215147412
127.60000000000001 0.08511035891514719 0.08492556319980077 0.08501964462354802 0.08501730049645519 0.08579542877904137 0.08516578015776996 0.08587792249437173
127.8 0.084431392662135 0.08446839584781056 0.0843363538180547 0.08461023248912536 0.08518189617203875 0.08426197590480641 0.08535609910848209
128.0 0.08496203353149917 0.08460567097433984 0.08497297095034698 0.08520816279890733 0.08559313987182304 0.08487241751437416 0.08551379006997904
128.2 0.08574959737521115 0.08590611130345954 0.08582069914765214 0.08615520505448133 0.08651517932773714 0.08583875988780214 0.08655742331442118
128.4 0.08658676754218396 0.08674247085030817 0.08649504931101804 0.08650517024795194 0.08713842360194166 0.08694532237180598 0.08743072930692693
128.6 0.08689012438031025 0.08664844467637728 0.08686187878473284 0.08659939601518898 0.08739536474869991 0.08645213560198144 0.08766844710638609
128.8 0.08583952847887648 0.08693897588691998 0.08593145994075795 0.0853109025724544 0.0871559989292656 0.08566843104835836 0.0872635144929565
129.0 0.08541069278932312 0.08605002199479937 0.08548450899367173 0.08476244170044916 0.08661510500026874 0.0848222668554323 0.08669622781777671
129.2 0.08401917357220288 0.08515168614312298 0.08390225870028288 0.08428326428689478 0.08573590948480375 0.08421497324934897 0.08576243271520517
129.4 0.08372545295760372 0.0839149095444871 0.08368940207072323 0.08415746356921715 0.0850147809121528 0.08382094597511684 0.08507114742513483
129.6 0.08479762528208673 0.08541424393179929 0.08483965951688512 0.08468568470130397 0.08617524961501542 0.08463904416903087 0.08633743183357455
129.8 0.08468096432664425 0.0857235464952047 0.08464680497750005 0.08434544632278061 0.08644824026124373 0.08432355101907357 0.08661011902814889
130.0 0.08567863811892651 0.08643967978621896 0.08584493892168697 0.08561213075559305 0.08753370609061133 0.08579778283227776 0.08751320288302343
130.2 0.08565590384509288 0.08714551801608214 0.08557994728209566 0.08568706041415552 0.08689491912362689 0.08588425196883707 0.08718763517857558
130.4 0.08670413236638555 0.0873651286213692 0.0866027235465117 0.08619956707466815 0.08752381227095352 0.08617869471603126 0.08778054787640112
130.6 0.08771108330621377 0.08890041292424394 0.08758955377302147 0.08745130944255342 0.08852439390654915 0.08755943849167278 0.08895912615754198
130.8 0.08953689092901129 0.09020091852592853 0.08938802860227807 0.08888604556023579 0.08966765407284367 0.08872710412483101 0.0901160460262045
131.0 0.08867062746754487 0.09022044802724545 0.08860258710758898 0.08779983078976243 0.08939861665789268 0.0880265346059343 0.08980458185659035
131.2 0.08817930345213207 0.08915387171147374 0.08808210855814468 0.08825922591013063 0.08885468264940041 0.087667645736312 0.08909495299512349
131.4 0.08816301030150873 0.08952881366952153 0.08812879817944022 0.0882054820397679 0.0889328448202385 0.08775081267173301 0.08912266796411838
131.6 0.08831884319144603 0.08951209255355318 0.08837509672204193 0.08854848838516816 0.08905190256090814 0.08850999968994276 0.08934693988097692
131.8 0.08822982325556793 0.0893647961420189 0.08844110263388572 0.08811496210802974 0.08902514630313578 0.08771248899031818 0.08920807887136845
132.0 0.08787074088791483 0.08848737782634322 0.08791320256808957 0.08757133652745243 0.08817066858084942 0.0869154356632065 0.08828569358514236
132.2 0.08761452927461817 0.08803436233065355 0.08763005648780982 0.08760167463905706 0.08775029151372819 0.08725744440613335 0.08787512401696797
132.4 0.08778624092286497 0.08780685037664918 0.08767904611532117 0.0878779685941109 0.08776401934522558 0.08683542056697631 0.08793769281285105
132.6 0.08912161273497612 0.08834288121574521 0.08906235256211825 0.08897064007318585 0.08900015444520692 0.08865449019852803 0.0890511725370301
132.8 0.0884919248136845 0.08784145232927379 0.08857924955702179 0.08841603414808737 0.0886554276547803 0.08822209647729969 0.08868277166235373
133.0 0.08869806161649041 0.08772648015018535 0.08876066536686862 0.08868354702232534 0.08897794493021303 0.08745346993931748 0.08901050191121117
133.2 0.08846506397308405 0.0874953984410555 0.08850273851263403 0.08879568709047847 0.08919614641792205 0.08743496197336041 0.08913990884984645
133.4 0.08831867399864912 0.08807514884499026 0.08825544403112406 0.0881222294388063 0.0887371606718159 0.08719408241144334 0.08870657041710722
133.6 0.08862049043038848 0.08828162006087718 0.08858229637295444 0.08844907799340081 0.08882765112979808 0.08838669252312392 0.08899470272218413
133.8 0.08770437778138196 0.0878154152080183 0.08774660668406327 0.0876832066506471 0.08806434912178628 0.08736080408915724 0.08814620965222676
134.0 0.08902016177415371 0.08865410946570959 0.08896262584158979 0.08850953102142442 0.08886864246995849 0.08806982612739146 0.08890724681742447
134.2 0.08787165048308943 0.08746762311358873 0.08780164216726145 0.08754771943773289 0.08809429744174628 0.08794461931581064 0.08808126290062414
134.4 0.08796515243752791 0.08756565753736491 0.08785804264579644 0.08770723593045435 0.08787987363935319 0.08825745511807022 0.08791709800808754
134.6 0.08778614718507852 0.08762320095238102 0.0878543237085577 0.08804871595119686 0.08782527677523097 0.08760697728285366 0.08790918063109023
134.8 0.08741536330110136 0.08684380104281056 0.08748813682915789 0.08728278578559799 0.08707329003688441 0.08648118830803037 0.08708545681963586
135.0 0.08724053315291949 0.08783101788575731 0.08723532386116015 0.0868409084892656 0.08766077672446944 0.08633346079014932 0.08754549971376985
135.2 0.08679111978834808 0.08733494235076339 0.08691400181601612 0.08626955988305593 0.08752691250420579 0.0855764342338038 0.08727455627229305
135.4 0.0877569116901205 0.08708213319259156 0.08788052049614428 0.08716360272326715 0.08786193212514162 0.087131257262887 0.08764364954436388
135.6 0.08794311943394308 0.08728767977344533 0.08796753504926207 0.0874526765372992 0.08824811936643234 0.08731621653662905 0.08799695233599517
135.8 0.08821740372908295 0.08792948382130766 0.0883596828865749 0.0874489617174579 0.08838067549924221 0.08733630817213232 0.08819444870403971
136.0 0.08732449465017308 0.08712710266190046 0.08726531546537154 0.08706644381226684 0.08765787478081788 0.0857351816002199 0.08754881493002363
136.2 0.0866830105353352 0.08632320493011526 0.08673124037667175 0.0870973982616637 0.08713136549974927 0.08604918345952403 0.08678851189141536
136.4 0.08684909693973121 0.08574549539695979 0.08692853945415992 0.0871489191588287 0.0860956361101343 0.08640342033656065 0.08594604208219124
136.6 0.08672450664675489 0.08653877010345097 0.08668974432784977 0.08699246382034201 0.08642333555507858 0.08621882048793551 0.08619210028734141
136.8 0.08646783973878917 0.0861045695139203 0.08646410125074729 0.08654016670300811 0.08615374951426424 0.08567504854061607 0.08583311236604936
137.0 0.08646553664376015 0.08588017821644867 0.08648354785568638 0.0861968644233036 0.08623010474130031 0.08555082314805793 0.08591584363499288
137.20000000000002 0.08548220450175902 0.08547005764386328 0.08561338991211608 0.08568917221950675 0.08561778957932657 0.08532741392353631 0.0852249142762161
137.4 0.08565674165624318 0.08625113712943351 0.08586633229960691 0.08561258951484416 0.08585653840710897 0.08533930565678112 0.08557933384576807
137.6 0.0862760801009414 0.08642117145928327 0.08627121656938458 0.08601289113137915 0.08585456322033054 0.08523375570224624 0.08582279326027145
137.8 0.08806443696616643 0.08824469487280925 0.08797100037961096 0.08734469196798002 0.08752513077596219 0.08689471374935782 0.0874677078463084
138.0 0.08630402339742807 0.08691330997289706 0.08625973455350996 0.08629420849173987 0.0863158937595814 0.08602711449764484 0.08632554172197023
138.20000000000002 0.08725487076003904 0.08735381822353275 0.0872148798315084 0.08734594929256194 0.08704304968642015 0.08800298793117067 0.08701073829695234
138.4 0.0874801050859093 0.08758632016946992 0.08750901113849814 0.08769332402370263 0.08720980753577126 0.08762048402526365 0.0871010861649396
138.6 0.08908239629222105 0.08933475975074172 0.08911034177585545 0.08894054663215992 0.08876623889847983 0.088915848647099 0.08864087513263148
138.8 0.08966846856472586 0.08904792968156966 0.08976976394458407 0.08939356407411486 0.08944092435828473 0.08886354922149807 0.08908134588077266
139.0 0.09020202356067933 0.09027086885025613 0.09036825476003214 0.08997829958666946 0.09023683085103716 0.08995822700238214 0.09004597211412513
139.20000000000002 0.08879117663374242 0.08872717800035335 0.08880062663338717 0.08846670571230893 0.08865343150451094 0.08922274278242086 0.08849322427020924
139.4 0.08859409322950786 0.08837610974078908 0.0884966726955567 0.08867842431038576 0.0881872234388784 0.08906781814943694 0.08791405409353777
139.6 0.08930331160512293 0.08820159953527065 0.0892062480834826 0.08955416011941522 0.08818373913124299 0.0896212001942574 0.08801135567498852
139.8 0.0902794033642439 0.08925561568982572 0.09027393285036403 0.09047298219078713 0.08876233306547428 0.09129820594669373 0.08877511890309824
140.0 0.08889025068822272 0.08834978683944245 0.08892336484740926 0.08886374489866422 0.08757974667468162 0.08897926215720499 0.08750651455363634
140.20000000000002 0.08921567955968568 0.0880978294594066 0.08937341849154196 0.08913765764694306 0.08803123142763108 0.0886298319698136 0.08776753351665628
140.4 0.0899516074908848 0.08794703253485496 0.09000372475972651 0.08975001673477866 0.08802005916006057 0.08993314226662377 0.0878600224036008
140.6 0.0901069909387675 0.08863994662968158 0.09018484633080331 0.08972849670737135 0.08829966244496829 0.0893571658406464 0.08821164459139649
140.8 0.08880867268804525 0.08769116218013219 0.08868584130189515 0.08899385289941687 0.08712587756498653 0.08890942417746005 0.0870455663404514
141.0 0.08781097851643478 0.08688430178988649 0.08768692606716554 0.08796135068147105 0.0864584224528303 0.08769819162834754 0.08629498574042019
141.20000000000002 0.08743382437331682 0.08739508300779036 0.08749463408888378 0.08753485817690282 0.08647103607765796 0.0878396943191393 0.0864018899564531
141.4 0.0870489953823467 0.08781260069376164 0.08693998580636297 0.08679747928588998 0.08642009538630113 0.08664643210965284 0.08637470350295273
141.6 0.08877086075502975 0.08887328646194809 0.08881037035652757 0.08818714875900836 0.08765855011985678 0.0879155784117226 0.08755712492232315
141.8 0.08767860148321317 0.08791832136984092 0.08774483901461423 0.08711942072979618 0.08699663613330157 0.08789133872853726 0.08694995614766708
142.0 0.08804343642411393 0.08826819781216466 0.08812909740249524 0.08791131814060249 0.08749964328867897 0.08834520509060735 0.08760450067241218
142.20000000000002 0.08595715520871111 0.08624044076360166 0.08585376126930579 0.08617273423534492 0.08530291861618242 0.08652957366475482 0.08542184713701102
142.4 0.08445124026932127 0.08447647467056824 0.0843003829207527 0.08511523246214922 0.0835742990852157 0.0847907120270019 0.08376067292452934
142.6 0.085069840415573 0.08554593383653328 0.0849658987146793 0.08475469713000934 0.08435717329554082 0.0846076983234664 0.08448027039212967
142.8 0.08491130327070909 0.08455097335544236 0.0849070826086788 0.08491909703808373 0.08378733543391144 0.08532577743660706 0.08379281729163048
143.0 0.08576216508492994 0.08560081324807761 0.08589925423359399 0.08576553636659977 0.08504921577075836 0.08594815962594982 0.08493317331075408
143.20000000000002 0.08664634724778532 0.08660011462251747 0.08674605729893081 0.0868841965501746 0.085967729537731 0.08742557044372831 0.08592715634373299
143.4 0.08618557205432058 0.08596862304661246 0.08636077369090771 0.08603964178677509 0.0857783606815767 0.08679229748319411 0.08564603730039637
143.6 0.08699892787031129 0.08713603220144578 0.08694018793710954 0.08622650749585203 0.08684630551321662 0.08620786649889334 0.0866887592872928
143.8 0.08682561944171223 0.08679307643159972 0.08691952088661115 0.08656125932266809 0.0865900638696057 0.08688958257467845 0.08622916785722838
144.0 0.08596237364503258 0.08620470283159072 0.08593614021067385 0.08628538130084912 0.08606655270328424 0.08615906367260105 0.08590424989897437
144.20000000000002 0.08570257586074709 0.08616047006472455 0.08565337776683501 0.08582337782583722 0.08624785432115083 0.08615356276238308 0.08581338649956956
144.4 0.08600173178213925 0.08715487935920689 0.08593875339402729 0.0861588920537175 0.08684050749683972 0.08699267158101463 0.08643512394586861
144.6 0.08790148682703566 0.08805897377549615 0.08784861312678113 0.08765562787446464 0.08774648271721777 0.08803673899089713 0.08740767499388942
144.8 0.08761690745301545 0.08706546593147238 0.08757588067480652 0.08695716874601218 0.08744578558339045 0.0875814474844956 0.08709609799985892
145.0 0.08745681572005772 0.08715632972489835 0.08749221902494189 0.08729231022561763 0.087554239147127 0.0873088772135648 0.08705013316356065
145.20000000000002 0.0873320145526179 0.08766092097389734 0.0874304788934207 0.0873827278733817 0.08728817208228842 0.08786453379083695 0.087005839205333
145.4 0.0870051680810452 0.08773655377614781 0.08691860721437081 0.08733991695883574 0.0874869152903022 0.08734193763163163 0.08707360023115078
145.6 0.08671034392792816 0.08690280689223323 0.08675031992722103 0.08691787648416185 0.08676804492536973 0.0868178424309796 0.08645463567766697
145.8 0.08687021961025938 0.08750702759342825 0.08686348738189649 0.08678947159903563 0.08718634518836989 0.08737236114275099 0.0868757706877476
146.0 0.08585361313685268 0.08587755280973858 0.08589866304676255 0.08617979981668862 0.08646731368327323 0.08682117817235331 0.08611439317213407
146.20000000000002 0.08810469883496834 0.08797046759350728 0.0880023711989982 0.0876144921474518 0.08799969246062317 0.08780131014983232 0.0877256282783276
146.4 0.0867061837807751 0.08624493406945924 0.08658401023826998 0.08667048842321619 0.08648735920516158 0.08728248276800817 0.08628708612294464
146.6 0.08609883975015079 0.0855795061519056 0.08599285070394691 0.08654152994082794 0.08595614321691007 0.08619424728039753 0.08552894298444289
146.8 0.0863383193304653 0.08550303364789963 0.08624380798023246 0.08658313643965536 0.08606910176187689 0.08603384967869737 0.08562764053546251
147.0 0.08574694843619424 0.0850602450055945 0.08576150341991494 0.08610208869276399 0.08539052417232616 0.08585719759232667 0.08488243037815509
147.20000000000002 0.08549647924433883 0.08466971879534832 0.08554021089991115 0.08546710916249141 0.08513732069558286 0.0854309946947474 0.08459801391167092
147.4 0.08567116313937294 0.08490059719599585 0.08582887068589708 0.08557553615474013 0.0848607059787029 0.08613040193431466 0.08457765577934973
147.6 0.08618511239947386 0.08537344929027434 0.0861700244248475 0.08610986318981172 0.08509836856879091 0.08581095863082673 0.0848055648019265
147.8 0.08558521337633557 0.08607606949489482 0.08550344985681924 0.08578487001953074 0.08521627350918841 0.08553311051779067 0.08499260826526703
148.0 0.08565858117908877 0.0854348117340843 0.08562406230029442 0.08582323688283487 0.0850622837702326 0.08567384799780813 0.08495377466915907
148.20000000000002 0.08610539152469028 0.08494638028637709 0.08597662035754967 0.08625658952717387 0.08453143901637467 0.08624441783109152 0.08432706514283468
148.4 0.08596157209114243 0.08548605805184746 0.0859414468077623 0.08606265714695523 0.08433252422142921 0.0863878578543057 0.08410599036652491
148.6 0.0861552529949849 0.08497750943751292 0.08612681418067625 0.08584123507884767 0.08433616210067339 0.08634236762025525 0.08408494441445416
148.8 0.08687202577398766 0.08588280505460348 0.08696724408039973 0.08691211962634549 0.08532987499482111 0.08659495940778306 0.0850096677599537
149.0 0.08744387360475847 0.08593694125764309 0.08749075247508954 0.08812100368664898 0.0854069673411932 0.08739456583771889 0.08501389370617894
149.20000000000002 0.08837525854952305 0.08681737010534912 0.08843366773533862 0.08867066439827694 0.08652940605203967 0.08805892325734659 0.0860863760862409
149.4 0.08838598125347413 0.08736377951973945 0.08843332339612017 0.08906018739851264 0.08700493433095172 0.08801598656412726 0.08648060134810105
149.6 0.08876269060930372 0.08755208770931233 0.0887635356899929 0.0891068560597398 0.08705186132780451 0.08844375852712709 0.0865588707869962
149.8 0.08866982100040596 0.08788640471651964 0.08872935306792588 0.0886146958835342 0.08696481724925204 0.08814788213239674 0.08639201126301631
150.0 0.08792294541773213 0.08709137524253308 0.08795375516309656 0.08747136595338287 0.08627322841010393 0.08789477010706942 0.08571247387692014
150.20000000000002 0.08723991409567922 0.08626839656586523 0.0873297710713818 0.08719405639335141 0.08584830269906234 0.08743177239847817 0.08532904928501941
150.4 0.08752560458237328 0.0867374237201456 0.08748129308836847 0.08733680701623053 0.08646979496725224 0.0867364117052361 0.08595022210545603
150.6 0.08785207566531093 0.08759090748420671 0.08782874695795514 0.08789276565750873 0.08699355558744147 0.087879821895944 0.08668843538908207
150.8 0.0875351411206851 0.08689578532693489 0.08740890023405665 0.087847127239148 0.08672023191056139 0.08739382992286342 0.08613650131596604
151.0 0.08746244752737807 0.08713279163964112 0.08734633654583882 0.08787587460073047 0.08652974377007663 0.08800891356774837 0.08609923400367699
151.20000000000002 0.08894829895171301 0.08744894328507805 0.08883381157563301 0.08888025460225114 0.08729790761684637 0.08829438942928608 0.0867891820689613
151.4 0.08876302884337553 0.08796244087843608 0.08879031136601145 0.08836206469211941 0.08789311277592472 0.08865388848175408 0.08742460756337675
151.6 0.08823344184980869 0.08805319175787453 0.08805430985306464 0.08793605379144634 0.08763276758774065 0.08825106002703727 0.0870967291933688
151.8 0.08882330539576046 0.08900596560289804 0.08887069030636197 0.08850328615351906 0.08797520028731616 0.08791086970500296 0.08736833380178975
152.0 0.08816544860114527 0.08819842659781248 0.08824359857302651 0.08766894868852755 0.08748100739376925 0.0878466691577192 0.08684978299068731
152.20000000000002 0.08685931685753753 0.08738082412804256 0.08693188912576551 0.08673426509128909 0.08676601020182613 0.0868259801189421 0.08600447058809102
152.4 0.08603719293939782 0.08689997511788795 0.08603980699455153 0.08595620478548165 0.08640250221041561 0.08605311208860739 0.08567918869737118
152.6 0.08598889268664893 0.08609349825043361 0.08603768213882158 0.08604267024351006 0.08606468702925234 0.08593122286799418 0.08533244417429957
152.8 0.0862551688689624 0.08708656061185761 0.08627724934356668 0.08602231308140705 0.08630492310251124 0.08557803085576307 0.08567067762397074
153.0 0.08615718427845305 0.08687520730659097 0.08621749075216213 0.08634275762075723 0.08669254122214777 0.08569347946610788 0.08601212978729837
153.20000000000002 0.08639759274735162 0.08665823149933312 0.08638846793757184 0.08614664267635098 0.08664414772961251 0.08566723215912384 0.08617608739816743
153.4 0.08689192478491366 0.08760503080931693 0.08685476868907391 0.08701636415197833 0.08683527748947872 0.08649919140231481 0.08628921242521431
153.6 0.0864942453913457 0.08694632155182555 0.08646864178497425 0.0868354137491588 0.08631814665406631 0.08597010537651492 0.08561417494208871
153.8 0.08541096810954366 0.08640087895464932 0.0852500301052371 0.08645830690966036 0.08560399827306998 0.08543073185445356 0.0850192834841304
154.0 0.08650221882394919 0.0869470856232784 0.08632171091117607 0.08693226963119743 0.08627620637550501 0.08605907197882966 0.08561101747766349
154.20000000000002 0.08523608729458575 0.08553694591666847 0.0851211958015103 0.08600217020471987 0.08509089816784716 0.08565370577639848 0.08460985398498132
154.4 0.08598489917450683 0.08650171422307379 0.08604779729653904 0.0865284798250149 0.08621682043000485 0.08612219123935504 0.08550182942479968
154.6 0.08731624651467951 0.08700850927554847 0.0874029906410754 0.08725153187648907 0.08708498382000947 0.08674941484483947 0.08626028427187947
154.8 0.08661574044932802 0.0861390592937824 0.08662613430362334 0.08668322809197786 0.08646231741451758 0.08724233701256834 0.08578371312541691
155.0 0.08712683108669633 0.08669772634086838 0.08721252303773393 0.08755710914702117 0.08699159987800323 0.0874578403158565 0.08629027284664888
155.20000000000002 0.08710409890651281 0.08654109499347876 0.0872304440708456 0.08769404675659029 0.08692409991894899 0.08763812414832262 0.0861511856905798
155.4 0.08770880701156977 0.0873745097578148 0.08762338160669234 0.08749224379995975 0.08726489784337552 0.08765632881599392 0.08659905014078105
155.6 0.08859170542966814 0.08812305690891697 0.08850611882673905 0.08809219032647968 0.08830975628479132 0.08849409601734035 0.08762144438508065
155.8 0.0874933027844558 0.0874089006595803 0.08742587136347764 0.08762590017108744 0.08752530491553889 0.08797548831944559 0.08696869919903653
156.0 0.08781290748911459 0.08811326102514594 0.08766926888095518 0.08768167258372551 0.08777974831862738 0.08812905400690228 0.08730912664363277
156.20000000000002 0.08770251963740781 0.08794183430434244 0.08757815740734352 0.08797927678047998 0.08779848916206578 0.08822858897284322 0.08717745309822825
156.4 0.08750507593993762 0.0880042061022912 0.08747158519178533 0.08755013637736957 0.08803813740833392 0.08773517987968275 0.08731617984317773
156.6 0.08737885741249977 0.08813544349932162 0.08743349375835242 0.08726442951495189 0.08824049510640562 0.08797132013794177 0.08742344385909193
156.8 0.08755559144908044 0.08836509059895084 0.0874781765672308 0.08800476819557028 0.08796749317824742 0.0880678287832751 0.0871379730401877
157.0 0.08722228437782534 0.0877753862925396 0.08713663234860396 0.08707318753150758 0.08768505586946353 0.0882412839235964 0.08693808881184198
157.20000000000002 0.0882532636290403 0.08808327155665484 0.08833309974341237 0.08826426847768375 0.0882187184077759 0.08843926413015395 0.08741347409395904
157.4 0.0878821804598595 0.08778875705543532 0.08787582667838448 0.08809006614688754 0.08778967133870252 0.08847526391235039 0.08709398507387596
157.6 0.08963750445488361 0.08908154873498716 0.08966813509993853 0.08922129351661466 0.08941903227610587 0.08927464001506633 0.08878274983398493
157.8 0.08888292876655819 0.0893213104398399 0.0889232052721774 0.08910402831849554 0.08906806346249743 0.08889714918232335 0.08854961031341547
158.0 0.09056130728806283 0.09056246833744551 0.09054215898166497 0.09031962149052725 0.09001017144533521 0.0898105817177138 0.08949346372021844
158.20000000000002 0.08988005022672621 0.08985203497478053 0.08991996770908244 0.08941854803274364 0.08926680295278111 0.08930112043858414 0.0888535700169454
158.4 0.09031554850555322 0.08955870665887328 0.09023265437807935 0.09013183869269299 0.0895131734776386 0.08960307734609428 0.0889153409396195
158.6 0.09056048377854124 0.0895637733940211 0.09064583186139731 0.09060836977956375 0.08975212744268417 0.08998740430695862 0.08905314959405795
158.8 0.08933752666856148 0.08931830461994587 0.08932817273734957 0.08969858448289877 0.08917795958653277 0.08954887673138223 0.08852504248870889
159.0 0.0894713625753179 0.08933576389898956 0.08935790509551231 0.0889841599468297 0.08896450109854485 0.08903501129505442 0.08845630346739083
159.20000000000002 0.08921092902137959 0.08873287811004321 0.08921032788535915 0.0888293805970781 0.08899731397797535 0.08910231409447053 0.08839902748384187
159.4 0.08893288958194598 0.08820660739655876 0.08906700188092302 0.08872022231298929 0.08846323377320739 0.08893358323529583 0.08793198662121053
159.6 0.08946977144769776 0.08870441416788319 0.08964188146660451 0.08886376579768494 0.08897867696425554 0.089216396847274 0.08846756989080644
159.8 0.08985797522347638 0.08884672338679261 0.08974674375995438 0.088937917599414 0.08923340913211376 0.08990324977535939 0.0887821303040051
160.0 0.08924400322638552 0.08845908441505614 0.08907454228227307 0.08899028367839572 0.08828277700001405 0.0892555124924771 0.08793736282654362
160.20000000000002 0.08924925852942314 0.08834502735548071 0.08914701302424691 0.08864472404635718 0.08827799389277866 0.08893514926000663 0.08807619778762206
160.4 0.08909291098525972 0.08752009404617145 0.08915108145773225 0.0888289428135643 0.0877647998863621 0.08916810731507158 0.08748270104326313
160.6 0.08951352918196481 0.08881396077895674 0.08963983228116695 0.08920834667532718 0.0884446026573604 0.08886116284864459 0.08815725749662676
160.8 0.08890972804208923 0.08876598835459441 0.08887896560938723 0.08868540053252781 0.08804061626968687 0.08858635146587239 0.08782767318158749
161.0 0.08825698911846049 0.08818922609088539 0.08814289502403413 0.08831405679970454 0.08742367781949377 0.08795418812238932 0.08726490127341191
161.20000000000002 0.08760455520674393 0.08800163823481268 0.0876279031218056 0.08743066311373998 0.0868733219412048 0.08730153439930827 0.08670355191676031
161.4 0.08731247425962077 0.08752053072849418 0.08723498382062192 0.08712862189553934 0.08616810824335139 0.08715248442034272 0.08601357699386422
161.6 0.08663700014459892 0.08623830722075893 0.08655966368517003 0.08644131657439054 0.08545461694701101 0.08656722572581252 0.08518950703626699
161.8 0.08675753766920666 0.08689259677955533 0.08663969712034371 0.08591940616346434 0.08553971680830204 0.08643593284342745 0.08539303461850489
162.0 0.08659009389210039 0.08681947926795557 0.08653846831452414 0.08570354462270513 0.08610218309682284 0.0862891033073675 0.0858829413085114
162.20000000000002 0.08580992618374057 0.08661496043079644 0.08590072111653274 0.08593983642174798 0.08585271472054035 0.08610185228596627 0.08559733808023728
162.4 0.08681018403162805 0.08668371292402559 0.08679669117775712 0.08682477644672386 0.08621528301447579 0.08680996225951022 0.08582882152868729
162.6 0.08696097191076019 0.08666764800531752 0.0870027708039887 0.08690013168393798 0.08610186705720564 0.08705873071454753 0.08567842429170722
162.8 0.08701580698990907 0.08724136633204667 0.0868626576044358 0.08695040295900912 0.08649187843599537 0.08739023625403163 0.08592729266443405
163.0 0.08547431691551591 0.08613234912947401 0.08548189253386237 0.08593818589046234 0.08511968926748649 0.0860713522319305 0.08453725100358223
163.20000000000002 0.0867818341397473 0.08775439825290501 0.08677183383973822 0.08742256213510304 0.0864013616829871 0.08747083154266531 0.08588129023961329
163.4 0.08782921280953379 0.08839353351247047 0.08785148006788827 0.08776282454431611 0.0873801609420692 0.08751689388990869 0.08695865415952607
163.6 0.08930918024923205 0.0891247747655111 0.08927034882662681 0.08842153985273528 0.08796134268788044 0.08897397130617056 0.08768909283124218
163.8 0.08973199607252301 0.08930975422878477 0.08966209192315186 0.08864501203492493 0.08813042969077925 0.08879819057336488 0.08786345360147238
164.0 0.08801674549495092 0.08820465672464173 0.08800829764028577 0.08742841405862221 0.08697050678012565 0.08712115485164998 0.0866419745504848
164.20000000000002 0.08677659041346841 0.08716262244166707 0.0869077903574563 0.08682625056564891 0.0859569843384558 0.08670917121371871 0.08568633966220805
164.4 0.08593859083133687 0.08751467438063172 0.08600707668786081 0.08650035984207105 0.08615899669823766 0.08666105186035704 0.08567692392498873
164.6 0.08617679812592717 0.08734025150805118 0.08624430824370875 0.08584044168565268 0.08633384416109668 0.08657644338581663 0.08595279898338122
164.8 0.08678491637325414 0.08796643204826 0.08688047422458932 0.08666681222941364 0.08695095897237387 0.08683540623233918 0.08653878440871397
165.0 0.08746388073062318 0.08846625407941289 0.08750584288496994 0.08711690334427233 0.08805089144938251 0.08789535969428044 0.08751724223765173
165.20000000000002 0.08757616862525147 0.088387736664567 0.08745577388660597 0.08730653596412848 0.08801334947754606 0.08765145818691167 0.08752854144927509
165.4 0.08727540181376077 0.08825535788252743 0.08714462828926227 0.08677783883183861 0.0877013374842525 0.08686369902301151 0.08731105046252763
165.6 0.08784429830012729 0.08855560740121367 0.08769875018906192 0.08741737833908594 0.08792995482321629 0.08776208337967233 0.0875346241535981
165.8 0.08758743442953067 0.08900415823049362 0.0874810333624117 0.0871847857216166 0.08800823413635589 0.08751522979755183 0.08759750878296536
166.0 0.08725044096433199 0.08852572294420141 0.08719270809242896 0.08753640416775395 0.08779557584725467 0.08697996814724743 0.08722494521847012
166.20000000000002 0.08691231320829378 0.08778385277952191 0.08697295025044924 0.08780035512346082 0.08698448143445572 0.08733777375680332 0.08645294786562348
166.4 0.08705694248010662 0.08836264208934304 0.0869311440426462 0.08753269207667368 0.08700927079726231 0.08691729619739072 0.08665928641694257
166.6 0.08787894566157632 0.0888941286284322 0.08790010711372169 0.08769691063659694 0.08746318085235325 0.08765737043052721 0.08702909224485499
166.8 0.08810387190119257 0.08936665809375895 0.08798910083576596 0.08832571485354394 0.08793023665192314 0.08774231221424049 0.08734972123453821
167.0 0.08676842723750394 0.08766344792297341 0.08664261817390925 0.08699690464053472 0.08662917325946376 0.08657076186831375 0.08601655394420438
167.20000000000002 0.08722715309195682 0.08806319950192025 0.08713490466599512 0.08763727144189827 0.0869494682520773 0.08753967149985271 0.08632853089938321
167.4 0.08702805395822863 0.08696833334989976 0.08700251684536695 0.08760379858096466 0.0860892359362748 0.08711682955282185 0.08548378524201262
167.6 0.08576870399596427 0.0861571192710975 0.0857767414456162 0.0861310335414301 0.08512424326300225 0.08568147483790967 0.08452614208155267
167.8 0.08504238281138284 0.08615139415116113 0.08511757034132561 0.08532199608636934 0.08469768677392837 0.08548119720665197 0.08401911684295749
168.0 0.08608640669422778 0.08729792141820462 0.08622341469882623 0.08613211399004923 0.08579854263560985 0.08656728223768918 0.08504811445291172
168.20000000000002 0.08422189784377766 0.0854954561189685 0.0844304376195006 0.08467368316091146 0.08426240898324214 0.08461718617089702 0.0836828478260869
168.4 0.08421719634279631 0.0860352552032577 0.08433464351003334 0.08462479533181244 0.08460506687034075 0.0844012860317542 0.08420158109015724
168.6 0.08504345855184611 0.08615236273035147 0.08497907330314888 0.08530243409941174 0.08512221064082005 0.0853396236661626 0.08472715634701079
168.8 0.08569287246074259 0.0871656690570685 0.08561570183332765 0.08554180789541503 0.08558878359703415 0.08565972495955637 0.08532973466792619
169.0 0.08429439772794928 0.08566869514279052 0.08433968181717416 0.08497159962920971 0.08461912021084729 0.08565344370519115 0.08419851089678108
169.20000000000002 0.08523603140959499 0.08705152290334842 0.08504898940924445 0.08591096886737178 0.0858216657860041 0.08638118357076456 0.08548753372372025
169.4 0.086382988473512 0.08824313342967956 0.08634793693035021 0.08656163338677623 0.08714274348931131 0.08638648461727483 0.0868476972429599
169.6 0.08723024075314433 0.0880516873818215 0.08716701525424563 0.08741895429346569 0.08736244676404328 0.0867595296603115 0.0869928778821087
169.8 0.08789912100183102 0.08864529179708196 0.0878863249723048 0.0878108570235535 0.08799492754654929 0.08779431143528359 0.08776953404213134
170.0 0.08723358304480079 0.08762802947555182 0.08720413734595198 0.08719212250659324 0.08748901029097308 0.08740034377408923 0.08716501292597771
170.20000000000002 0.08792390846300058 0.08797311092343094 0.08781864339099199 0.08798364421396197 0.08799813660082159 0.08837113938741493 0.08774789173571297
170.4 0.08821767267327116 0.08810637628001153 0.08832533819455236 0.08812466027645459 0.0880087054553281 0.08898433044607038 0.08782176306092632
170.6 0.08804802043917823 0.08787333285543321 0.08818198043760506 0.08811749480198898 0.08784852031518357 0.08854765387926482 0.08751316417407234
170.8 0.08805510529258112 0.08773473847001492 0.08802500788178379 0.0882559359212088 0.08800808359512581 0.08796645976630571 0.08753981171741773
171.0 0.0885847422347221 0.08859083868098623 0.08851994308885569 0.08847653513632556 0.08886649578493697 0.08853127904080083 0.08835322976098985
171.20000000000002 0.08756737258066098 0.08839126699091168 0.08760091191034045 0.08755123839667284 0.08842494172515603 0.0880502176788543 0.08776927749901381
171.4 0.08755294171546041 0.08782967174737016 0.08746705494077629 0.08744758806475961 0.08822806495218934 0.08761485254844349 0.08760971832718276
171.6 0.08812186847508746 0.08858632115800745 0.08810215924482338 0.08803940089101493 0.0885764571820172 0.08829267008828083 0.08805392104023065
171.8 0.08671115266083446 0.08691089797830505 0.08673082265345355 0.08653831505029569 0.08732954326078174 0.08629591349236983 0.0866778632713762
172.0 0.08624666298469033 0.08698753113492666 0.08629916430033048 0.0860890447137965 0.08715442982535708 0.08598635324053124 0.08644338101564987
172.20000000000002 0.08545620001777747 0.08599441118753014 0.08553966277244499 0.08568352114445822 0.08585095733479649 0.08617559227379118 0.08513858595979773
172.4 0.08385412524400104 0.08527204801540951 0.08361840510296885 0.08426605844831617 0.08467153221573807 0.08479210336730016 0.0841899225602776
172.6 0.08435271486738381 0.08492929929026238 0.08427071762108426 0.08502513183366898 0.084969092176956 0.08534194812409833 0.08437287780266145
172.8 0.08511294691286632 0.08589268207972682 0.08522434018230082 0.08450182774749887 0.08544528328252018 0.08472634503360288 0.08500894706632682
173.0 0.08493280060631096 0.08565171137358286 0.0850661566041865 0.08495567265532487 0.08482069192236968 0.08493444429515495 0.08442876529139257
173.20000000000002 0.08537638100358172 0.08629243868424781 0.08550000811049896 0.08566769110456614 0.08572624685235462 0.0859407093806655 0.08517792140674911
173.4 0.08591649041518715 0.08731637780525706 0.08586075262341654 0.08597670357948951 0.0862665257701265 0.08675625881111924 0.08581403610249241
173.6 0.08491743813578564 0.08639969205009625 0.08491089416119228 0.08544353158523554 0.08575678509835453 0.08572931144448984 0.0851439440346272
173.8 0.085935636796968 0.08714453259241739 0.08583765952256343 0.08590892205948049 0.08651037625492397 0.08663084125235573 0.0861523035605185
174.0 0.0873377990316581 0.08794944786547233 0.08727263775628495 0.08753494582631113 0.08736277587482845 0.08789306026754003 0.08692518272745366
174.20000000000002 0.08708490956241934 0.08781615657012166 0.08717432136069185 0.0873852790388836 0.08693691967972951 0.08698068994113024 0.08645672774493825
174.4 0.08672790082283384 0.08803527038481845 0.08673662615914961 0.08702302476482918 0.08664346381100205 0.08707168226314044 0.08622783236876815
174.6 0.08856852402591438 0.08868761730444696 0.0885951942355406 0.08814064572538076 0.08745886805766781 0.08818650781180751 0.08703698597937733
174.8 0.08917644803416894 0.08887730932119822 0.08920346035453734 0.08856018747218067 0.08788179080636317 0.08837554706848733 0.08729185666984897
175.0 0.08912054502862356 0.08994140541992435 0.08920946528228603 0.08960153388071494 0.08843998045731023 0.08952705956311055 0.08794774773287412
175.20000000000002 0.08901608751086124 0.0894119928614585 0.08907758043030578 0.08962347969223645 0.0885514376133238 0.08949181142589308 0.08794943647363786
175.4 0.08967613224892339 0.09002523000302438 0.08972029664610456 0.09007957519078312 0.08893200316779325 0.08999928967357906 0.08834316180497641
175.6 0.0900498809121249 0.09005541075017166 0.09028115199291925 0.09039394999816897 0.08946406092825185 0.0903057592300408 0.08877774516211065
175.8 0.09097870998591721 0.09053072169484766 0.09106792082455199 0.09107642281220381 0.0900122438439508 0.09012162103814526 0.08926180949434412
176.0 0.08937574467913789 0.08965052809304228 0.08940075238572867 0.08953936072978887 0.08927013086836656 0.08920446147005509 0.08848424746124145
176.20000000000002 0.08995512347947812 0.09059569724657886 0.09006118894066655 0.08963497408619873 0.08946381849459985 0.08987563550830123 0.0888535997680258
176.4 0.08920607242169726 0.08994104239749046 0.08927867182935281 0.08969740588607375 0.08906055514198663 0.08931272695718376 0.08843347031843904
176.6 0.08885373347062393 0.09010217496299218 0.08890970080949673 0.08943064848339717 0.08891705108076803 0.08944231110289227 0.08834761147771374
176.8 0.08992368715979207 0.09038282250360671 0.09003211107352965 0.08961359467140205 0.08926332470342181 0.08892821430324434 0.08869847884594655
177.0 0.08868650126706398 0.08932597476450986 0.08885693037312666 0.08855447591733243 0.08850199554059884 0.08882962164852265 0.08789110450088586
177.20000000000002 0.08960098468206412 0.08991854648325531 0.08957579191011365 0.08991239750463073 0.08914790567034964 0.0901907374009527 0.08856841142215005
177.4 0.08876970672717457 0.08939835609014606 0.08873622932243265 0.08953481676971804 0.08846739065454998 0.08939038510145507 0.08798104380514524
177.6 0.08952368935393616 0.09073927598144327 0.08948136942109361 0.0895883779466294 0.0892614215475987 0.08910017550701357 0.08875338288753752
177.8 0.0884696489324054 0.08932821891333327 0.08830978885150381 0.08905954288019553 0.08865027998862368 0.08943686788477759 0.08803377877687835
178.0 0.08869929678642564 0.08964916570380588 0.08861372193497803 0.08870587891012081 0.0886269459958707 0.08892312208191185 0.08807802215568644
178.20000000000002 0.08814084564814635 0.08839024509229149 0.08805303218702652 0.08792827658958358 0.08773443733060002 0.08784382323476199 0.08727638516140447
178.4 0.08724414727128153 0.08808760710282157 0.08716945017699036 0.08718938301827397 0.08716589969857683 0.08686782520856695 0.08688566353402316
178.6 0.08700481581068831 0.08901043652614399 0.08682749159757236 0.08694557686482289 0.0871366745955329 0.08721197726008306 0.08691096298058718
178.8 0.08656715242981246 0.08819863302776267 0.08655067429267999 0.08665774214444262 0.08696664477756981 0.08652863445949556 0.0866670548337711
179.0 0.08563573180511728 0.08815804891202063 0.0856922070868985 0.0862068499678334 0.0865656327451474 0.0861435594663542 0.08626197159735471
179.20000000000002 0.0862024966635591 0.08843183926880975 0.08620855351007249 0.08629653329281475 0.08706196141234543 0.08660597423333233 0.08685485148092721
179.4 0.08583664239178435 0.08764506887193992 0.08571946768583065 0.08598183227655128 0.08652656878410428 0.086534765703148 0.0865318275988239
179.6 0.08554226375267998 0.08737654064947477 0.08540454253870775 0.08514568451811841 0.08575974224243675 0.08521108049115163 0.08577632214904014
179.8 0.08489916116883814 0.08747984909505728 0.0848943627677114 0.08475944402584637 0.08538366324390771 0.08534332289291294 0.08532551890640575
180.0 0.08486475496920277 0.08733562696741029 0.08492803602975256 0.08493589349144741 0.08551705002824721 0.08541732313074055 0.08540687724350354
180.20000000000002 0.08576665344341872 0.08798431689122561 0.08580997850552628 0.08550243371093928 0.08589283972623603 0.08628247611359749 0.08585478202110494
180.4 0.08598372397357794 0.08809871945393247 0.08599787926010787 0.08551638285191526 0.08641581261959576 0.08629692900342338 0.086151648777797
180.6 0.0855148504766218 0.0875711838576442 0.08567837404677685 0.08589511716733454 0.0861365852770983 0.08636227636557389 0.08567431900075996
180.8 0.0855308619145479 0.08799108985522489 0.08559233332689797 0.08537766479796813 0.08670978509204061 0.08559365259021035 0.08643776994696983
181.0 0.08535559240542678 0.08755089186109685 0.08532601245263283 0.08533520952460397 0.08654602095542513 0.08531936997552876 0.08617709647888913
181.20000000000002 0.08475280110728546 0.08650177814678515 0.0846852760048463 0.08504929935940521 0.08596943689862754 0.0854814574572851 0.0856915151977212
181.4 0.0855614416140863 0.086941991873613 0.08548103076187123 0.08553980663900244 0.08620426692995511 0.0858438681390054 0.08597452472545629
181.6 0.08638659111626593 0.08804449150153686 0.08640121409781243 0.08594311019672969 0.08682672487542001 0.08683051048935263 0.08659466096695098
181.8 0.0862450261655171 0.08796301384006497 0.08630185203385195 0.08605290588427678 0.08687942665383726 0.0870902852894119 0.08661715390813843
182.0 0.08631774692503161 0.08782913052823468 0.08649292314604654 0.08591910465530603 0.08679726148482962 0.0865200844547243 0.08650167809251931
182.20000000000002 0.0860810927994203 0.08723901994751221 0.08619849979505198 0.08593613572037034 0.08643245309781009 0.08680288917264697 0.08617207066526761
182.4 0.08642657873592707 0.0877125787177861 0.08641917743989978 0.08588220703489613 0.08687949998428675 0.08676289628031714 0.08676728242672231
182.6 0.08729609231816307 0.08823748959255778 0.08723472968551672 0.08700627482664257 0.08774816243955409 0.08703245515622607 0.08759304029914558
182.8 0.08683667802746416 0.08813501836446778 0.0867678762075213 0.08701130004175796 0.08729765178085724 0.08667648169615276 0.08704724297953324
183.0 0.0877022564241554 0.08863068545077621 0.08774800431841978 0.08752062478740291 0.08764789838980154 0.08760796741931354 0.08741042870268212
183.20000000000002 0.08805539341131075 0.08863726118752373 0.08793812150692437 0.08804057692651562 0.08810852973241892 0.08786729817380215 0.0878125213601204
183.4 0.0878205282687195 0.08853956268010754 0.08778505177247821 0.08785451922887691 0.08796558157130814 0.08817403690205312 0.0877914415201474
183.6 0.088613050727283 0.09032641592470758 0.08865112657489291 0.08811202054871742 0.0887350004658896 0.08909340297818723 0.08868724184856831
183.8 0.08800246462203354 0.08969193129846045 0.08795165309862887 0.08788001166597934 0.08781374708950297 0.0879969006938825 0.08773472020601863
184.0 0.08894935559040269 0.09036400921481069 0.08884033924645296 0.08837314519471433 0.08857167498700032 0.08864882920573346 0.08845333454493255
184.20000000000002 0.08858998450876045 0.08889011178957057 0.08854582105812348 0.08820999841894708 0.08785774873249495 0.08906047828658739 0.0877004139333868
184.4 0.08896094540942542 0.08907198596236178 0.08898218470936368 0.08885786326832557 0.08790856929258786 0.08872022900680068 0.08783396709370694
184.6 0.0892560282770641 0.0889727138265289 0.08916254287811466 0.08901757807471063 0.08778777127063708 0.08911186042082703 0.08786430975491548
184.8 0.0884521912116441 0.08834537197277656 0.08840820848128747 0.08827693079792401 0.08702310320786938 0.08905184123152679 0.08706693561393879
185.0 0.08863554690621778 0.08932536124944662 0.08867998453827199 0.088243011916863 0.08753212005673729 0.08831248003687399 0.0874564769293207
185.20000000000002 0.08902774771709958 0.08954681431642535 0.08892469201352397 0.08859629139745369 0.08839462127179244 0.08897550383298808 0.08827238834308243
185.4 0.08829761439716266 0.0887122887356463 0.08826411104562745 0.08832137532977584 0.08729393538403926 0.08906693038511761 0.08729905268471
185.6 0.08893359652652082 0.08909710166767912 0.08892430619057276 0.08874592141953226 0.08820689013577511 0.08867073210355259 0.08801379716946682
185.8 0.0890009089173387 0.08988207443537553 0.08893519017110776 0.08894758468350633 0.08874056412965116 0.08908798842297909 0.08835955313486991
186.0 0.08931444616542418 0.09034612620917878 0.08935097664168014 0.08843787123795306 0.0888922066274802 0.0895598971880157 0.08862181465153601
186.20000000000002 0.08872121660499924 0.08964385844416928 0.08866423397940923 0.087977201722739 0.08763940688297236 0.08837972657216216 0.08728022608648799
186.4 0.08834785318656765 0.08903224001499638 0.08837336481839168 0.08809858061057296 0.08762280875697465 0.0892408232159922 0.08732872018816586
186.6 0.08989356154586815 0.0901115255400738 0.08993960474648464 0.08972031308780466 0.08839029472944732 0.09045763341810877 0.08813122743677311
186.8 0.08933392599732565 0.08970373881006401 0.08926002837928183 0.08911934144660953 0.08784588332578826 0.08947131534567933 0.08781815413020203
187.0 0.08927860314906239 0.0902476362910952 0.0893786607483431 0.08869025753454587 0.08836698637462191 0.08989154015008506 0.0881431622946838
187.20000000000002 0.09034453753101582 0.09013722404774883 0.0903914976834119 0.0899470730615837 0.08874446467565662 0.09093576088771306 0.08836649955883595
187.4 0.08990743669106512 0.09084418805159253 0.08987428190546226 0.09008575573973422 0.0888185316607298 0.09109678908229984 0.08852747267010724
187.6 0.08942271459907745 0.09043977676215839 0.08940389602390622 0.08941220497845812 0.08821229619010741 0.09058046147502659 0.08817087733688761
187.8 0.0895714169623147 0.08964236451438096 0.08949299405039432 0.08952158651277095 0.08802221249922253 0.08958154462884338 0.08801079639642227
188.0 0.08932576617334619 0.08964795866341192 0.08928066125241514 0.08877598479988359 0.08806528110840012 0.09004082258065627 0.08801790222427383
188.20000000000002 0.08910219606025964 0.0898738100354571 0.08905917512460566 0.08835520256210042 0.08800296797392959 0.08950241097063474 0.0878171697086145
188.4 0.0891157553041116 0.09011458498050312 0.0892031561041776 0.08875273553001758 0.08781829225839635 0.08990345553671726 0.08775390988521381
188.6 0.08859237324927599 0.08932094807601522 0.08864560581915408 0.08816912011449772 0.08733439099004672 0.08913700980706774 0.08699823488033148
188.8 0.08852757531781247 0.08917215924120518 0.08856092619271431 0.08863444846548399 0.08760158115758405 0.08925065263600888 0.08713801176753463
189.0 0.08864247627741188 0.08941417750023717 0.08857175130619195 0.08867432925165548 0.0880535400354957 0.08884796294392447 0.08764586312953031
189.20000000000002 0.08797925041706277 0.08856118100987634 0.08806298775635041 0.08786601029055739 0.08758641212363175 0.08855469530060138 0.08713682856742087
189.4 0.0892656570401948 0.08932244583492197 0.08929746620899123 0.08932569959466341 0.08863589569802365 0.0899652733832691 0.08816827273121601
189.6 0.08999514668864766 0.08965948187902241 0.09005463571913645 0.089285444520308 0.08904954700782981 0.08974280453206292 0.08861525208896984
189.8 0.08991997199889719 0.0899409503424314 0.08995274214846015 0.08941982207507945 0.08864290868167189 0.09026309573923784 0.08844458233194735
190.0 0.08967099861511839 0.0896000521189197 0.08970779918513856 0.08972322904420907 0.08858734506112415 0.08966036693938581 0.0882282534890679
190.20000000000002 0.08862765271946381 0.08869124008308471 0.08842282789801331 0.08845713859377083 0.08752060409012634 0.08843098669002496 0.08724081136753135
190.4 0.0888315101192433 0.08821052250619979 0.08889960697888932 0.08864946371875083 0.0874495844445178 0.08912745567391876 0.08738841616268987
190.6 0.08800746676991172 0.08798930742220658 0.08798375761676688 0.08826208239986635 0.08687080523037669 0.08822889569140337 0.08659598222580749
190.8 0.08814826605528994 0.08767944349195363 0.08829259236670244 0.08855529619816703 0.08691839064583926 0.0892244760414202 0.08652333886943653
191.0 0.0883541643370801 0.08812294295003983 0.08842428548762776 0.08821395159796512 0.08704649171118192 0.08849926605475254 0.08670600262115141
191.20000000000002 0.08875701069676455 0.08812176277716603 0.08885779843718683 0.08826147484876859 0.08729637810759493 0.08818415827859251 0.08688371323804539
191.4 0.08802382557251695 0.08787958060398293 0.08796711775733858 0.0882858197496906 0.08651049657169227 0.0877739517959387 0.08620800307679437
191.6 0.08714751091002798 0.08689646833876051 0.08720409554847669 0.08742973606371374 0.08612858787429288 0.08786833257503877 0.08570190497217185
191.8 0.08760232934456348 0.08767898058790771 0.08775729136083854 0.08779500167743784 0.08680064240907713 0.08807790684389719 0.08624189679571326
192.0 0.08751559223967662 0.08778741888035446 0.08750968315669169 0.0876523395798701 0.08664346079602187 0.08751384400025027 0.08591636335426193
192.20000000000002 0.08712015180730182 0.08744008036566275 0.08717779185327017 0.0871444377640882 0.08650195788436477 0.08732455754486314 0.08568070154808805
192.4 0.08671363136475868 0.08746101176942059 0.08666628858500436 0.08713163745747676 0.0859249175779087 0.08689189396870764 0.08509344432715886
192.6 0.08694175682474362 0.08761975089156655 0.08695712416518753 0.08744801049099699 0.08625703738041256 0.08770936437930135 0.08533261782711482
192.8 0.0867241584293301 0.08675479269145937 0.08670364842117648 0.0870923807078071 0.08585561907639855 0.08705681467933983 0.08511135840188855
193.0 0.08794934679728456 0.08825422366835577 0.08787926202878471 0.08735638402551925 0.0872233699089185 0.08800114519671723 0.0863827814968526
193.20000000000002 0.08687827802636325 0.08781404541626903 0.08681556055351612 0.08724581772822816 0.08617377430815187 0.08781984045227804 0.0855051436436829
193.4 0.08847622533027388 0.08889586543489288 0.08840098368902215 0.08821243601458852 0.08696463179216134 0.08850906309624677 0.0863655077664137
193.6 0.08727901636788821 0.08749317968841319 0.08721897801576631 0.08746266470154103 0.08568845650169044 0.0872274450984594 0.08518176634159695
193.8 0.08694912254734502 0.08743716106481927 0.08702332440500903 0.08737777532361325 0.08559582463734054 0.08707923342815728 0.08517130463646005
194.0 0.08720309262250978 0.08767451382979848 0.08730484879587166 0.08745104161071868 0.08596484836923673 0.08761401544894133 0.08528222938309005
194.20000000000002 0.08701994361690557 0.08747211218664931 0.08701369161242299 0.0878571671605161 0.08582272801670877 0.0878056512168955 0.08510681401901397
194.4 0.08703817271806372 0.08824207768182829 0.08692760209672083 0.08715901824536283 0.08613524735905399 0.08811017698721163 0.08548734211307804
194.6 0.08604221720237679 0.08738053721621353 0.08589333148109454 0.08662892027561005 0.08563605327847118 0.08726627417491323 0.08510350125322956
194.8 0.08789961154309632 0.08865551118847664 0.08792692428890818 0.08761423539992409 0.08684937173383565 0.08841207998045662 0.0863050044265224
195.0 0.0883623107026153 0.08902118818187217 0.08841122336011012 0.08839424517158576 0.08747054572798219 0.08898924915041576 0.08683829105523674
195.20000000000002 0.08858619335170968 0.08914534608276056 0.08864890799513482 0.08866429989358507 0.08746856825199822 0.08931122280979781 0.08684307107473097
195.4 0.08897277486455932 0.08954210161220802 0.08900732336296695 0.08840757762472447 0.08763478712261256 0.08941490381969011 0.0870130564355312
195.6 0.08692498131104923 0.08783611688744866 0.08689316628007432 0.0868317214356175 0.08577400131811921 0.08719057406451275 0.08509958333917338
195.8 0.08609116077395962 0.08719540395978022 0.0861143315549422 0.0859401059946511 0.08525080642962489 0.086079804824774 0.08451380680629204
196.0 0.08657868064714676 0.0870322259775282 0.08645520040517123 0.08636588008272388 0.08520521314562872 0.08705496195021863 0.08455594469709352
196.20000000000002 0.08660383517611034 0.08720351680875782 0.08649393976728015 0.08649043752256304 0.08519841491593656 0.08712269581430954 0.08442116799943322
196.4 0.08693945166098548 0.087493800422947 0.08706395976383817 0.08719583183925045 0.0854923883521828 0.08799270754133874 0.0846506174434998
196.6 0.08759255734298141 0.08863003153740895 0.08753354986918507 0.08738916610830155 0.08590757354699421 0.08830231650329451 0.08531401763118213
196.8 0.08825832818476052 0.08928867637103904 0.08822092458437603 0.08823924573052039 0.0869888501770963 0.0889048691672633 0.08614427514113278
197.0 0.0884452985041643 0.08884984863421128 0.08843347188566332 0.08813518108787645 0.08730144089358516 0.08889349269857703 0.08645987322926826
197.20000000000002 0.08819629934970652 0.0887867259108608 0.08827984086050598 0.0879397173734151 0.08697968104459176 0.0885765213390983 0.08620258295129923
197.4 0.08888827813338984 0.08886887375505942 0.08885757700699988 0.08836402083783311 0.08724960163314986 0.08851518902655778 0.08639865951070717
197.6 0.08887145040559924 0.08843895103220874 0.08873154258453023 0.0887623952454467 0.08697860008895873 0.0882379128217678 0.08608858546892728
197.8 0.08794948614932728 0.0884740185414947 0.08787644398452406 0.08817094595207868 0.08668702535152745 0.08856204828344974 0.08583526627596252
198.0 0.08720637820829652 0.08757023150364056 0.08723173630020911 0.08773831450315085 0.08627058892612371 0.08793629714390312 0.0853872425655425
198.20000000000002 0.08728162019641326 0.08814402157790428 0.08738422738748307 0.0870387618552626 0.08621525796157721 0.08755366129931953 0.0853341135922554
198.4 0.08769993860393516 0.08751143487367649 0.08779496084211952 0.08750858416257448 0.08625673782524274 0.08768686976821899 0.0854602483690863
198.6 0.0871827466391154 0.08780827194136621 0.08714099554862131 0.08707347651901208 0.08594023769576987 0.0874912496320971 0.08533364004391543
198.8 0.08685865386577353 0.0876660484688671 0.08692117549382851 0.08693722262375436 0.08588400241515157 0.08795727995519856 0.08495643746775565
199.0 0.08758043388794892 0.08797446420114922 0.08759235376247844 0.087280305011455 0.08623186870914085 0.08782475753151199 0.08536825350628266
199.20000000000002 0.08732056494888323 0.08727506786571973 0.08737002768962257 0.08678486932876427 0.08599094046111588 0.0878984912020665 0.0850090517594777
199.4 0.08609158145243287 0.08614960406901276 0.08620911142483 0.08628806141907426 0.085392074332743 0.08692183774513046 0.08424548885204179
199.6 0.08585477765103261 0.0865265582526116 0.08578376705160277 0.08614651639657799 0.08502462364275519 0.08619835520441799 0.08407039420152643
199.8 0.08568468572282126 0.0858330071598761 0.08557788555674976 0.08581863489789696 0.08507481387612978 0.08605013472947294 0.08394996744507159
200.00000000000003 0.08525198408896054 0.08560616406653468 0.08513808933700683 0.08534500063353441 0.08490621893393169 0.08537938865615592 0.08384993804835857


==> data/spin-boson-c-exact.dat <==
t HEOM
0.002 0.999996000247858
0.202 0.974727822940398
0.402 0.945750933421861
0.602 0.920468483472403
0.802 0.899200602840014
1.002 0.883111550156338
1.202 0.873821198352872
1.402 0.861415722609686
1.602 0.849088043754821
1.802 0.83695543797041
2.002 0.824740295881179
2.202 0.812783881548847
2.402 0.801951483635869
2.602 0.790568115395146
2.802 0.77896646020684
3.002 0.767395773193242
3.202 0.755909386621105
3.402 0.74456314836161
3.602 0.733619735478551
3.802 0.722872311145204
4.002 0.712289349640381
4.202 0.701862059710392
4.402 0.69156895810286
4.602 0.681404726250348
4.802 0.671417647164817
5.002 0.661587598303511
5.202 0.651909669611615
5.402 0.642386493045517
5.602 0.633014829154627
5.802 0.623790473145573
6.002 0.614720211799524
6.202 0.605801949811855
6.402 0.597032930116955
6.602 0.58841143096371
6.802 0.579934670372758
7.002 0.571599654491824
7.202 0.563405358168372
7.402 0.555349934072155
7.602 0.547431278185409
7.802 0.53964756121816
8.002 0.531996668151657
8.202 0.524476303779591
8.402 0.517084453304195
8.602 0.509819057948647
8.802 0.502677988317299
9.002 0.495659181054489
9.202 0.488760546229486
9.402 0.481979973574399
9.602 0.475315408078432
9.802 0.468764822335403
10.002 0.462326198947892
10.202 0.45599755994712
10.402 0.449776948977841
10.602 0.443662428836188
10.802 0.43765209365957
11.002 0.431744069427995
11.202 0.425936509180101
11.402 0.42022759911853
11.602 0.41461555643237
11.802 0.409098628332274
12.002 0.403675093387408
12.202 0.398343262066001
12.402 0.393101475489421
12.602 0.387948106251965
12.802 0.382881557877386
13.002 0.377900264247933
13.202 0.373002689351042
13.402 0.368187327080089
13.602 0.363452700592466
13.802 0.35879736202478
14.002 0.354219892015857
14.202 0.349718899180327
14.402 0.345293019602011
14.602 0.340940916364247
14.802 0.336661278993902
15.002 0.332452822962081
15.202 0.328314289164472
15.402 0.324244443393531
15.602 0.32024207581356
15.802 0.316306000451019
16.002 0.312435054675359
16.202 0.308628098694388
16.402 0.304884015055212
16.602 0.301201708151141
16.802 0.297580103735875
17.002 0.294018148448632
17.202 0.290514809345977
17.402 0.287069073444035
17.602 0.283679947270297
17.802 0.280346456424943
18.002 0.277067645151713
18.202 0.273842575919034
18.402 0.270670329010665
18.602 0.267550002126238
18.802 0.26448070999159
19.002 0.261461583978721
19.202 0.258491771735218
19.402 0.255570436823127
19.602 0.252696758367005
19.802 0.249869930711023
20.002 0.247089163084955
20.202 0.244353679278847
20.402 0.241662717326163
20.602 0.239015529195221
20.802 0.236411380488715
21.002 0.233849550151098
21.202 0.231329330183648
21.402 0.228850025366988
21.602 0.226410952990868
21.802 0.224011442591001
22.002 0.221650835692754
22.202 0.219328485561501
22.402 0.217043756959427
22.602 0.214796025908621
22.802 0.212584679460241
23.002 0.210409115469596
23.202 0.208268742376945
23.402 0.206162978993853
23.602 0.204091254294939
23.802 0.20205300721483
24.002 0.200047686450195
24.202 0.19807475026667
24.402 0.196133666310551
24.602 0.194223911425095
24.802 0.192344971471291
25.002 0.190496341152969
25.202 0.188677523846112
25.402 0.186888031432234
25.602 0.185127384135728
25.802 0.183395110365029
26.002 0.181690746557503
26.202 0.180013837027941
26.402 0.178363933820553
26.602 0.17674059656435
26.802 0.175143392331833
27.002 0.173571895500861
27.202 0.172025687619644
27.402 0.170504357274734
27.602 0.169007499961949
27.802 0.167534717960144
28.002 0.166085620207734
28.202 0.164659822181907
28.402 0.163256945780446
28.602 0.161876619206082
28.802 0.160518476853312
29.002 0.15918215919762
29.202 0.157867312687015
29.402 0.156573589635856
29.602 0.155300648120866
29.802 0.154048151879302
30.002 0.152815770209218
30.202 0.151603177871755
30.402 0.150410054995418
30.602 0.149236086982287
30.802 0.1480809644161
31.002 0.146944382972179
31.202 0.145826043329131
31.402 0.144725651082301
31.602 0.143642916658919
31.802 0.142577555234899
32.002 0.14152928665326
32.202 0.140497835344115
32.402 0.139482930246207
32.602 0.13848430472994
32.802 0.137501696521871
33.002 0.136534847630646
33.202 0.135583504274317
33.402 0.134647416809034
33.602 0.133726339659067
33.802 0.13282003124813
34.002 0.131928253931979
34.202 0.131050773932248
34.402 0.130187361271514
34.602 0.129337789709538
34.802 0.128501836680678
35.002 0.127679283232432
35.202 0.126869913965097
35.402 0.126073516972524
35.602 0.125289883783921
35.802 0.124518809306719
36.002 0.123760091770439
36.202 0.123013532671575
36.402 0.122278936719439
36.602 0.121556111782982
36.802 0.120844868838534
37.002 0.120145021918478
37.202 0.119456388060815
37.402 0.118778787259615
37.602 0.118112042416332
37.802 0.117455979291963
38.002 0.116810426460041
38.202 0.116175215260437
38.402 0.115550179753965
38.602 0.114935156677764
38.802 0.114329985401451
39.002 0.113734507884018
39.202 0.11314856863148
39.402 0.112572014655234
39.602 0.11200469543113
39.802 0.111446462859245
40.002 0.110897171224331
40.202 0.110356677156938
40.402 0.109824839595191
40.602 0.109301519747221
40.802 0.108786581054213
41.002 0.108279889154095
41.202 0.107781311845821
41.402 0.107290719054263
41.602 0.106807982795685
41.802 0.106332977143797
42.002 0.105865578196379
42.202 0.105405664042453
42.402 0.10495311473001
42.602 0.104507812234273
42.802 0.104069640426478
43.002 0.103638485043186
43.202 0.103214233656094
43.402 0.102796775642351
43.602 0.102386002155362
43.802 0.101981806096075
44.002 0.10158408208474
44.202 0.101192726433139
44.402 0.100807637117267
44.602 0.100428713750464
44.802 0.100055857556993
45.002 0.0996889713460451
45.202 0.0993279594861762
45.402 0.0989727278801604
45.602 0.0986231839402558
45.802 0.0982792365638754
46.002 0.0979407961096562
46.202 0.0976077743739181
46.402 0.097280084567509
46.602 0.0969576412930262
46.802 0.0966403605224106
47.002 0.0963281595749055
47.202 0.096020957095374
47.402 0.0957186730329703
47.602 0.0954212286201579
47.802 0.0951285463520679
48.002 0.0948405499661944
48.202 0.0945571644224182
48.402 0.0942783158833561
48.602 0.0940039316950279
48.802 0.0937339403678384
49.002 0.0934682715578656
49.202 0.0932068560484548
49.402 0.0929496257321089
49.602 0.0926965135926722
49.802 0.0924474536878036
50.002 0.0922023811317318
50.202 0.0919612320782911
50.402 0.0917239437042298
50.602 0.0914904541927895
50.802 0.0912607027175491
51.002 0.0910346294265306
51.202 0.0908121754265603
51.402 0.0905932827678827
51.602 0.0903778944290238
51.802 0.0901659543018975
52.002 0.0899574071771518
52.202 0.0897521987297525
52.402 0.0895502755047988
52.602 0.0893515849035665
52.802 0.0891560751697778
53.002 0.0889636953760907
53.202 0.0887743954108066
53.402 0.0885881259647926
53.602 0.0884048385186126
53.802 0.088224485329867
54.002 0.088047019420736
54.202 0.087872394565722
54.402 0.0877005652795906
54.602 0.0875314868055051
54.802 0.0873651151033511
55.002 0.0872014068382498
55.202 0.0870403193692554
55.402 0.086881810738234
55.602 0.0867258396589216
55.802 0.0865723655061575
56.002 0.0864213483052914
56.202 0.0862727487217596
56.402 0.0861265280508292
56.602 0.0859826482075071
56.802 0.0858410717166107
57.002 0.0857017617029983
57.202 0.0855646818819556
57.402 0.0854297965497381
57.602 0.0852970705742634
57.802 0.0851664693859542
58.002 0.0850379589687273
58.202 0.0849115058511282
58.402 0.0847870770976072
58.602 0.0846646402999351
58.802 0.0845441635687579
59.002 0.0844256155252856
59.202 0.0843089652931155
59.402 0.0841941824901853
59.602 0.0840812372208564
59.802 0.0839701000681236
60.002 0.0838607420859496
60.202 0.0837531347917229
60.402 0.083647250158836
60.602 0.0835430606093829
60.802 0.0834405390069739
61.002 0.0833396586496654
61.202 0.0832403932630025
61.402 0.0831427169931736
61.602 0.083046604400275
61.802 0.0829520304516828
62.002 0.0828589705155314
62.202 0.0827674003542962
62.402 0.0826772961184798
62.602 0.0825886343403984
62.802 0.0825013919280686
63.002 0.0824155461591918
63.202 0.0823310746752347
63.402 0.0822479554756049
63.602 0.0821661669119205
63.802 0.0820856876823699
64.002 0.0820064968261631
64.202 0.0819285737180725
64.402 0.0818518980630594
64.602 0.0817764498909876
64.802 0.0817022095514219
65.002 0.0816291577085091
65.202 0.0815572753359417
65.402 0.0814865437120021
65.602 0.081416944414686
65.802 0.0813484593169041
66.002 0.0812810705817603
66.202 0.0812147606579055
66.402 0.0811495122749671
66.602 0.0810853084390494
66.802 0.0810221324283082
67.002 0.0809599677885949
67.202 0.0808987983291709
67.402 0.080838608118491
67.602 0.0807793814800529
67.802 0.0807211029883153
68.002 0.0806637574646792
68.202 0.0806073299735354
68.402 0.0805518058183737
68.602 0.0804971705379557
68.802 0.0804434099025477
69.002 0.0803905099102154
69.202 0.080338456783176
69.402 0.0802872369642104
69.602 0.0802368371131325
69.802 0.080187244103314
70.002 0.080138445018266
70.202 0.0800904271482752
70.402 0.0800431779870928
70.602 0.0799966852286781
70.802 0.079950936763993
71.002 0.0799059206778486
71.202 0.0798616252458012
71.402 0.0798180389310997
71.602 0.0797751503816799
71.802 0.0797329484272089
72.002 0.0796914220761749
72.202 0.0796505605130249
72.402 0.0796103530953482
72.602 0.0795707893511044
72.802 0.0795318589758953
73.002 0.0794935518302823
73.202 0.0794558579371451
73.402 0.0794187674790831
73.602 0.0793822707958589
73.802 0.0793463583818818
74.002 0.079311020883733
74.202 0.0792762490977284
74.402 0.0792420339675225
74.602 0.0792083665817494
74.802 0.079175238171702
75.002 0.0791426401090478
75.202 0.0791105639035826
75.402 0.0790790012010183
75.602 0.0790479437808075
75.802 0.079017383554003
76.002 0.0789873125611499
76.202 0.0789577229702143
76.402 0.0789286070745418
76.602 0.0788999572908514
76.802 0.0788717661572599
77.002 0.0788440263313393
77.202 0.0788167305882035
77.402 0.0787898718186272
77.602 0.0787634430271943
77.802 0.0787374373304762
78.002 0.0787118479552384
78.202 0.0786866682366773
78.402 0.0786618916166835
78.602 0.0786375116421346
78.802 0.0786135219632141
79.002 0.0785899163317573
79.202 0.0785666885996249
79.402 0.0785438327171008
79.602 0.0785213427313173
79.802 0.078499212784704
80.002 0.0784774371134627
80.202 0.0784560100460662
80.402 0.078434926001781
80.602 0.0784141794892139
80.802 0.0783937651048815
81.002 0.078373677531804
81.202 0.0783539115381188
81.402 0.0783344619757192
81.602 0.0783153237789126
81.802 0.0782964919631023
82.002 0.0782779616234882
82.202 0.0782597279337898
82.402 0.0782417861449896
82.602 0.0782241315840956
82.802 0.0782067596529242
83.002 0.0781896658269037
83.202 0.0781728456538943
83.402 0.0781562947530298
83.602 0.0781400088135759
83.802 0.078123983593808
84.002 0.0781082149199063
84.202 0.0780926986848685
84.402 0.0780774308474403
84.602 0.0780624074310629
84.802 0.0780476245228374
85.002 0.0780330782725053
85.202 0.0780187648914462
85.402 0.078004680651691
85.602 0.0779908218849504
85.802 0.0779771849816602
86.002 0.0779637663900411
86.202 0.077950562615173
86.402 0.0779375702180856
86.602 0.0779247858148621
86.802 0.0779122060757583
87.002 0.0778998277243351
87.202 0.0778876475366051
87.402 0.0778756623401931
87.602 0.0778638690135099
87.802 0.0778522644849394
88.002 0.077840845732038
88.202 0.0778296097807479
88.402 0.0778185537046225
88.602 0.0778076746240641
88.802 0.0777969697055738
89.002 0.0777864361610139
89.202 0.0777760712468812
89.402 0.077765872263593
89.602 0.0777558365547835
89.802 0.0777459615066124
90.002 0.0777362445470836
90.202 0.077726683145376
90.402 0.0777172748111836
90.602 0.0777080170940678
90.802 0.0776989075828179
91.002 0.0776899439048244
91.202 0.0776811237254604
91.402 0.0776724447474736
91.602 0.0776639047103879
91.802 0.0776555013899151
92.002 0.0776472325973749
92.202 0.0776390961791257
92.402 0.0776310900160028
92.602 0.0776232120227668
92.802 0.077615460147561
93.002 0.0776078323713762
93.202 0.0776003267075255
93.402 0.0775929412011263
93.602 0.0775856739285916
93.802 0.0775785229971284
94.002 0.0775714865442457
94.202 0.0775645627372687
94.402 0.0775577497728618
94.602 0.0775510458765581
94.802 0.0775444493022984
95.002 0.0775379583319755
95.202 0.0775315712749878
95.402 0.0775252864677977
95.602 0.0775191022734995
95.802 0.0775130170813917
96.002 0.077507029306559
96.202 0.0775011373894584
96.402 0.0774953397955139
96.602 0.0774896350147155
96.802 0.0774840215612277
97.002 0.0774784979730008
97.202 0.0774730628113913
97.402 0.0774677146607865
97.602 0.0774624521282361
97.802 0.0774572738430895
98.002 0.0774521784566388
98.202 0.0774471646417669
98.402 0.0774422310926027
98.602 0.0774373765241807
98.802 0.0774325996721061
99.002 0.0774278992922257
99.202 0.0774232741603037
99.402 0.0774187230717029
99.602 0.0774142448410711
99.802 0.0774098383020324
100.002 0.077405502306883
100.202 0.0774012357262928
100.402 0.0773970374490108
100.602 0.077392906381576
100.802 0.0773888414480327
101.002 0.0773848415896496
101.202 0.0773809057646448
101.402 0.0773770329479142
101.602 0.0773732221307643
101.802 0.0773694723206496
102.002 0.0773657825409145
102.202 0.0773621518305382
102.402 0.077358579243885
102.602 0.0773550638504577
102.802 0.0773516047346554
103.002 0.077348200995535
103.202 0.0773448517465763
103.402 0.0773415561154513
103.602 0.0773383132437972
103.802 0.0773351222869923
104.002 0.0773319824139369
104.202 0.077328892806836
104.402 0.0773258526609866
104.602 0.0773228611845678
104.802 0.0773199175984355
105.002 0.0773170211359182
105.202 0.0773141710426183
105.402 0.0773113665762156
105.602 0.077308607006273
105.802 0.0773058916140471
106.002 0.0773032196923013
106.202 0.0773005905451201
106.402 0.0772980034877297
106.602 0.0772954578463182
106.802 0.077292952957861
107.002 0.0772904881699478
107.202 0.0772880628406126
107.402 0.0772856763381666
107.602 0.0772833280410336
107.802 0.0772810173375879
108.002 0.077278743625996
108.202 0.0772765063140582
108.402 0.0772743048190559
108.602 0.0772721385675989
108.802 0.0772700069954763
109.002 0.0772679095475101
109.202 0.0772658456774095
109.402 0.0772638148476293
109.602 0.0772618165292301
109.802 0.0772598502017399
110.002 0.0772579153530192
110.202 0.077256011479127
110.402 0.0772541380841901
110.602 0.0772522946802735
110.802 0.0772504807872537
111.002 0.0772486959326933
111.202 0.0772469396517181
111.402 0.0772452114868959
111.602 0.077243510988118
111.802 0.0772418377124808
112.002 0.0772401912241718
112.202 0.0772385710943546
112.402 0.0772369769010587
112.602 0.0772354082290685
112.802 0.0772338646698156
113.002 0.0772323458212723
113.202 0.0772308512878471
113.402 0.0772293806802811
113.602 0.0772279336155479
113.802 0.0772265097167519
114.002 0.0772251086130315
114.202 0.0772237299394626
114.402 0.0772223733369625
114.602 0.0772210384521975
114.802 0.0772197249374903
115.002 0.0772184324507297
115.202 0.0772171606552806
115.402 0.077215909219898
115.602 0.0772146778186391
115.802 0.0772134661307795
116.002 0.077212273840729
116.202 0.0772111006379499
116.402 0.0772099462168753
116.602 0.0772088102768306
116.802 0.0772076925219548
117.002 0.077206592661123
117.202 0.0772055104078711
117.402 0.0772044454803204
117.602 0.0772033976011058
117.802 0.0772023664973017
118.002 0.077201351900352
118.202 0.0772003535459998
118.402 0.0771993711742186
118.602 0.077198404529145
118.802 0.0771974533590114
119.002 0.0771965174160808
119.202 0.0771955964565822
119.402 0.0771946902406472
119.602 0.0771937985322472
119.802 0.0771929210991325
120.002 0.077192057712771
120.202 0.0771912081482896
120.402 0.0771903721844149
120.602 0.0771895496034162
120.802 0.0771887401910479
121.002 0.0771879437364944
121.202 0.0771871600323153
121.402 0.0771863888743911
121.602 0.0771856300618696
121.802 0.0771848833971144
122.002 0.0771841486856529
122.202 0.0771834257361259
122.402 0.0771827143602375
122.602 0.0771820143727062
122.802 0.0771813255912168
123.002 0.0771806478363731
123.202 0.0771799809316499
123.402 0.077179324703349
123.602 0.0771786789805521
123.802 0.0771780435950776
124.002 0.0771774183814362
124.202 0.0771768031767877
124.402 0.0771761978208992
124.602 0.0771756021561029
124.802 0.0771750160272544
125.002 0.0771744392816938
125.202 0.0771738717692049
125.402 0.077173313341976
125.602 0.0771727638545621
125.802 0.0771722231638463
126.002 0.0771716911290032
126.202 0.0771711676114616
126.402 0.0771706524748688
126.602 0.0771701455850549
126.802 0.0771696468099978
127.002 0.0771691560197891
127.202 0.0771686730865999
127.402 0.0771681978846478
127.602 0.0771677302901643
127.802 0.077167270181362
128.002 0.0771668174384032
128.202 0.0771663719433686
128.402 0.0771659335802271
128.602 0.0771655022348046
128.802 0.0771650777947552
129.002 0.077164660149531
129.202 0.0771642491903546
129.402 0.0771638448101895
129.602 0.0771634469037128
129.802 0.0771630553672879
130.002 0.0771626700989372
130.202 0.0771622909983154
130.402 0.0771619179666837
130.602 0.0771615509068845
130.802 0.077161189723315
131.002 0.0771608343219032
131.202 0.0771604846100829
131.402 0.0771601404967703
131.602 0.077159801892339
131.802 0.077159468708598
132.002 0.0771591408587676
132.202 0.0771588182574581
132.402 0.0771585008206462
132.602 0.0771581884656538
132.802 0.0771578811111265
133.002 0.0771575786770122
133.202 0.0771572810845405
133.402 0.0771569882562018
133.602 0.0771567001157277
133.802 0.0771564165880705
134.002 0.077156137599384
134.202 0.0771558630770043
134.402 0.0771555929494306
134.602 0.0771553271463069
134.802 0.0771550655984033
135.002 0.0771548082375982
135.202 0.0771545549968609
135.402 0.0771543058102335
135.602 0.0771540606128141
135.802 0.0771538193407399
136.002 0.0771535819311704
136.202 0.0771533483222709
136.402 0.0771531184531968
136.602 0.0771528922640776
136.802 0.0771526696960013
137.002 0.0771524506909988
137.202 0.0771522351920293
137.402 0.0771520231429647
137.602 0.077151814488576
137.802 0.0771516091745183
138.002 0.0771514071473161
138.202 0.0771512083543507
138.402 0.0771510127438453
138.602 0.0771508202648523
138.802 0.0771506308672395
139.002 0.0771504445016772
139.202 0.0771502611196259
139.402 0.0771500806733227
139.602 0.0771499031157694
139.802 0.0771497284007201
140.002 0.0771495564826694
140.202 0.0771493873168407
140.402 0.0771492208591737
140.602 0.0771490570663136
140.802 0.0771488958956
141.002 0.0771487373050547
141.202 0.0771485812533723
141.402 0.0771484276999084
141.602 0.0771482766046691
141.802 0.0771481279283008
142.002 0.0771479816320802
142.202 0.0771478376779038
142.402 0.0771476960282778
142.602 0.077147556646309
142.802 0.0771474194956944
143.002 0.0771472845407128
143.202 0.0771471517462141
143.402 0.0771470210776116
143.602 0.0771468925008719
143.802 0.0771467659825066
144.002 0.0771466414895633
144.202 0.0771465189896172
144.402 0.0771463984507625
144.602 0.0771462798416044
144.802 0.0771461631312506
145.002 0.077146048289303
145.202 0.0771459352858507
145.402 0.0771458240914612
145.602 0.0771457146771736
145.802 0.0771456070144902
146.002 0.0771455010753697
146.202 0.0771453968322198
146.402 0.0771452942578898
146.602 0.0771451933256638
146.802 0.0771450940092534
147.002 0.0771449962827912
147.202 0.0771449001208238
147.402 0.0771448054983052
147.602 0.0771447123905907
147.802 0.0771446207734299
148.002 0.0771445306229606
148.202 0.0771444419157028
148.402 0.0771443546285521
148.602 0.0771442687387741
148.802 0.0771441842239983
149.002 0.0771441010622127
149.202 0.0771440192317571
149.402 0.0771439387113186
149.602 0.0771438594799252
149.802 0.0771437815169404
150.002 0.0771437048020587
150.202 0.0771436293152991
150.402 0.077143555037001
150.602 0.0771434819478178
150.802 0.0771434100287133
151.002 0.0771433392609559
151.202 0.0771432696261135
151.402 0.0771432011060497
151.602 0.0771431336829178
151.802 0.0771430673391573
152.002 0.0771430020574885
152.202 0.0771429378209085
152.402 0.0771428746126865
152.602 0.0771428124163597
152.802 0.0771427512157288
153.002 0.0771426909948537
153.202 0.0771426317380497
153.402 0.0771425734298828
153.602 0.0771425160551665
153.802 0.0771424595989573
154.002 0.0771424040465508
154.202 0.0771423493834783
154.402 0.0771422955955024
154.602 0.0771422426686137
154.802 0.0771421905890271
155.002 0.0771421393431783
155.202 0.07714208891772
155.402 0.0771420392995188
155.602 0.0771419904756512
155.802 0.0771419424334009
156.002 0.077141895160255
156.202 0.077141848643901
156.402 0.0771418028722235
156.602 0.077141757833301
156.802 0.0771417135154028
157.002 0.0771416699069861
157.202 0.0771416269966929
157.402 0.0771415847733472
157.602 0.0771415432259514
157.802 0.0771415023436843
158.002 0.0771414621158981
158.202 0.0771414225321154
158.402 0.0771413835820261
158.602 0.0771413452554856
158.802 0.0771413075425113
159.002 0.0771412704332809
159.202 0.077141233918129
159.402 0.0771411979875451
159.602 0.0771411626321712
159.802 0.0771411278427984
160.002 0.0771410936103659
160.202 0.0771410599259576
160.402 0.0771410267808001
160.602 0.0771409941662606
160.802 0.0771409620738447
161.002 0.0771409304951936
161.202 0.0771408994220826
161.402 0.0771408688464183
161.602 0.0771408387602374
161.802 0.0771408091557037
162.002 0.0771407800251065
162.202 0.0771407513608584
162.402 0.077140723155494
162.602 0.0771406954016671
162.802 0.0771406680921489
163.002 0.0771406412198265
163.202 0.0771406147777007
163.402 0.0771405887588848
163.602 0.0771405631566019
163.802 0.077140537964184
164.002 0.0771405131750694
164.202 0.0771404887828015
164.402 0.0771404647810275
164.602 0.0771404411634958
164.802 0.0771404179240555
165.002 0.0771403950566534
165.202 0.0771403725553337
165.402 0.0771403504142356
165.602 0.0771403286275925
165.802 0.0771403071897298
166.002 0.0771402860950641
166.202 0.0771402653381012
166.402 0.0771402449134349
166.602 0.0771402248157454
166.802 0.077140205039798
167.002 0.0771401855804422
167.202 0.0771401664326096
167.402 0.0771401475913129
167.602 0.077140129051645
167.802 0.0771401108087772
168.002 0.0771400928579579
168.202 0.0771400751945119
168.402 0.0771400578138386
168.602 0.0771400407114111
168.802 0.0771400238827747
169.002 0.0771400073235467
169.202 0.0771399910294138
169.402 0.0771399749961325
169.602 0.0771399592195267
169.802 0.0771399436954871
170.002 0.0771399284199708
170.202 0.0771399133889988
170.402 0.0771398985986564
170.602 0.0771398840450914
170.802 0.0771398697245134
171.002 0.077139855633192
171.202 0.0771398417674576
171.402 0.0771398281236985
171.602 0.0771398146983613
171.802 0.0771398014879492
172.002 0.0771397884890215
172.202 0.0771397756981925
172.402 0.0771397631121308
172.602 0.0771397507275583
172.802 0.0771397385412495
173.002 0.0771397265500303
173.202 0.0771397147507775
173.402 0.077139703140418
173.602 0.0771396917159277
173.802 0.0771396804743311
174.002 0.0771396694127004
174.202 0.0771396585281545
174.402 0.0771396478178583
174.602 0.0771396372790225
174.802 0.077139626908902
175.002 0.0771396167047958
175.202 0.0771396066640463
175.402 0.0771395967840382
175.602 0.0771395870621986
175.802 0.077139577495995
176.002 0.0771395680829362
176.202 0.07713955882057
176.402 0.0771395497064845
176.602 0.0771395407383054
176.802 0.0771395319136971
177.002 0.0771395232303612
177.202 0.0771395146860363
177.402 0.0771395062784966
177.602 0.0771394980055525
177.802 0.0771394898650493
178.002 0.0771394818548668
178.202 0.0771394739729186
178.402 0.0771394662171518
178.602 0.0771394585855465
178.802 0.0771394510761148
179.002 0.077139443686901
179.202 0.0771394364159805
179.402 0.0771394292614597
179.602 0.0771394222214751
179.802 0.077139415294193
180.002 0.0771394084778091
180.202 0.0771394017705482
180.402 0.0771393951706633
180.602 0.0771393886764352
180.802 0.077139382286173
181.002 0.0771393759982118
181.202 0.077139369810914
181.402 0.0771393637226681
181.602 0.0771393577318884
181.802 0.0771393518370147
182.002 0.0771393460365116
182.202 0.0771393403288682
182.402 0.077139334712598
182.602 0.0771393291862382
182.802 0.0771393237483494
183.002 0.0771393183975154
183.202 0.0771393131323425
183.402 0.0771393079514592
183.602 0.0771393028535162
183.802 0.0771392978371858
184.002 0.0771392929011613
184.202 0.0771392880441571
184.402 0.0771392832649086
184.602 0.0771392785621706
184.802 0.0771392739347185
185.002 0.0771392693813466
185.202 0.0771392649008695
185.402 0.0771392604921199
185.602 0.0771392561539496
185.802 0.0771392518852286
186.002 0.0771392476848453
186.202 0.0771392435517057
186.402 0.0771392394847329
186.602 0.0771392354828681
186.802 0.0771392315450688
187.002 0.0771392276703095
187.202 0.077139223857581
187.402 0.07713922010589
187.602 0.0771392164142595
187.802 0.0771392127817279
188.002 0.0771392092073492
188.202 0.0771392056901924
188.402 0.0771392022293412
188.602 0.0771391988238949
188.802 0.077139195472966
189.002 0.077139192175682
189.202 0.0771391889311839
189.402 0.0771391857386267
189.602 0.0771391825971787
189.802 0.077139179506022
190.002 0.0771391764643514
190.202 0.0771391734713745
190.402 0.077139170526312
190.602 0.0771391676283966
190.802 0.0771391647768739
191.002 0.077139161971001
191.202 0.0771391592100471
191.402 0.0771391564932929
191.602 0.0771391538200312
191.802 0.0771391511895655
192.002 0.0771391486012107
192.202 0.0771391460542927
192.402 0.077139143548148
192.602 0.0771391410821239
192.802 0.0771391386555782
193.002 0.0771391362678788
193.202 0.077139133918404
193.402 0.0771391316065416
193.602 0.0771391293316897
193.802 0.0771391270932557
194.002 0.0771391248906565
194.202 0.0771391227233186
194.402 0.0771391205906774
194.602 0.0771391184921775
194.802 0.0771391164272724
195.002 0.0771391143954239
195.202 0.0771391123961032
195.402 0.0771391104287895
195.602 0.0771391084929703
195.802 0.0771391065881416
196.002 0.077139104713807
196.202 0.0771391028694788
196.402 0.0771391010546761
196.602 0.0771390992689265
196.802 0.0771390975117649
197.002 0.0771390957827335
197.202 0.0771390940813822
197.402 0.0771390924072674
197.602 0.0771390907599536
197.802 0.0771390891390115
198.002 0.0771390875440189
198.202 0.0771390859745603
198.402 0.077139084430227
198.602 0.0771390829106168
198.802 0.0771390814153339
199.002 0.0771390799439889
199.202 0.0771390784961984
199.402 0.0771390770715855
199.602 0.0771390756697792
199.802 0.0771390742904143
200.002 0.0771390729331315


==> data/spin-boson-d-all-est.dat <==
t MASH MASH-Szt MASH-8Sz MASH-3Sz-3Szt MISH MISH-rev MISH-QCLE
0.0 1.0050842654112537 1.0050842654112537 1.0050837674077395 1.0055544845457303 1.0050179432366413 1.0050179432366413 1.004684908387384
0.8 0.9930852638804725 0.992901330760973 0.993084233394231 0.9930593101679817 0.9926793766560783 0.9864091319380154 0.9923812168186212
1.6 0.9891670625750436 0.9890069459873508 0.9892165802124292 0.9891532949971266 0.9886903964733843 0.9793064245860952 0.9884637868686796
2.4 0.9838196116414502 0.9841009103846672 0.9837864383270344 0.9843815061237612 0.9833724751341335 0.9717867203260416 0.9832860932612091
3.2 0.978966113338836 0.9788274032026273 0.97904705943404 0.9791245404045604 0.9785706218211233 0.9642672489372175 0.978454609293382
4.0 0.9732827648748523 0.9723208250817026 0.9732607495776988 0.9731695950758728 0.9727608280848941 0.9554664104769598 0.9726231433269592
4.8 0.9670504889007971 0.965839212636594 0.9670260891640219 0.966691281095218 0.9663949497599792 0.9466550893276835 0.9664394186845542
5.6000000000000005 0.9606351331443042 0.9596077893005613 0.9606567306599304 0.96042714920318 0.9601356247573334 0.9384658021637147 0.9601627054476413
6.4 0.9533022770958953 0.9524689592018211 0.9532810206226904 0.9530413845039126 0.9530174530302813 0.9291013247144845 0.9530231266955049
7.2 0.9450006795694582 0.9444144477500277 0.9450498098702899 0.944849410016264 0.9454597899789164 0.9183593646885373 0.9453288834553093
8.0 0.9376782726224419 0.9360329516728357 0.9376809071241562 0.9377907699917503 0.9381740217609918 0.909915018020281 0.9380445389032818
8.8 0.928343451778273 0.9263925274438523 0.928338459055956 0.9284089867863868 0.929467162879871 0.8994292967162887 0.929543228172284
9.6 0.9204188309196969 0.9193196061130305 0.9204364246133632 0.9202443248048434 0.9229966833289118 0.8888373757001924 0.9230241549886409
10.4 0.911491181988131 0.9097597884362575 0.9114756480208084 0.911599469583224 0.914549769509256 0.8791586126328331 0.9146104679922856
11.200000000000001 0.9037895502427236 0.9012758269856675 0.9037657445982726 0.9037592170034565 0.9067773449836597 0.8707992796792295 0.9068977703188901
12.0 0.8956183526816776 0.8936069646502647 0.8956310152044556 0.8954690751495149 0.8996038329036945 0.8607085756859947 0.8997378528234194
12.8 0.8849898776913872 0.8826781183480759 0.8850019419339726 0.8849822254176531 0.8899445875903007 0.8488332619127421 0.8899369953974194
13.6 0.8777210998070025 0.8749920135328679 0.8777239209137242 0.8772222982851491 0.882729862494053 0.8396322800832284 0.8828068598958893
14.4 0.8688655473919958 0.8658549714367723 0.868878453291476 0.8687773930993297 0.8745995539310653 0.8300969662637184 0.8745931455543874
15.200000000000001 0.859432768180673 0.8568648294719958 0.859435369363033 0.8590385187247864 0.8666936994435032 0.819850037824996 0.8667003996969797
16.0 0.8491041040645377 0.8458299611403348 0.8490892260296757 0.8491633566546972 0.8570948667724558 0.8089480154821741 0.8570414561115816
16.8 0.8406746760617497 0.83708249184675 0.8406971924272599 0.840702041833804 0.8496983543535871 0.7996722741738811 0.849601316191976
17.6 0.8332056473819921 0.8298329795314829 0.8331888812776865 0.8333518566226519 0.8430541210174727 0.7911188917080799 0.8429732617194698
18.400000000000002 0.8243605855041009 0.8211459952292168 0.824368640335856 0.824583419014516 0.8353892282418135 0.7823700436270963 0.8353255718192505
19.2 0.8155262047227886 0.8128331954467812 0.8155631139187874 0.8157652418827317 0.8279497916125618 0.7731217518513837 0.8279161020975868
20.0 0.8060969569298797 0.8039987126843876 0.8061118469516734 0.8057415892183871 0.8202722531446824 0.7627531140199029 0.8202605062832675
20.8 0.7979431051393115 0.7950638164362979 0.7979450238043635 0.7980578480452974 0.812361510950628 0.7543860524453637 0.8122902224782031
21.6 0.7892285235804801 0.7870866763015096 0.789255230044624 0.7892276110557123 0.80492564280035 0.7451482654310343 0.804907550386948
22.400000000000002 0.7811738133452614 0.778591545384322 0.7811812588166361 0.7813409071785438 0.7977472235741662 0.7362657911575652 0.7976808877806842
23.2 0.7718255418535415 0.7690469516616536 0.7717955501366479 0.7719028884651379 0.7892894671079703 0.7267711364163195 0.789285165473567
24.0 0.7656976641508311 0.7626579415632797 0.7656961182719024 0.7655168426912246 0.7837792169397204 0.7202708104129372 0.7838170889863172
24.8 0.7567708705566425 0.753886475768626 0.7567847647797931 0.7566002182878937 0.7761317634252242 0.7107001345652995 0.776060859783802
25.6 0.7490677226995286 0.7458318645587166 0.7491032777385177 0.749260841237864 0.7693526686206273 0.7029799414208949 0.7693187029348425
26.400000000000002 0.7405799079408072 0.7373903430492983 0.7405351884397589 0.7406310630126527 0.7618079266878546 0.6948160231091786 0.7618139495834108
27.2 0.7324234212350216 0.7296523952290465 0.7324536825082321 0.7325016891236644 0.7547852936434079 0.6866785898493093 0.7547527940703576
28.0 0.7241165023485708 0.721453998295352 0.7241481082219048 0.7240614910358564 0.7474243059741411 0.6781153879402197 0.7473973983730784
28.8 0.716398437901509 0.7133123522337551 0.7164006973677132 0.7161884849480786 0.7407008031173457 0.6702567035259639 0.740660017854291
29.6 0.7091467588294484 0.705937703555345 0.7091792613545185 0.7089920164118414 0.7345169649721661 0.6631972092292843 0.7344384078135409
30.400000000000002 0.7016077204089018 0.698141301856986 0.7016152720954062 0.7012714983001236 0.7280047978117479 0.6550884815611534 0.7279679972417475
31.2 0.6927414676665239 0.6902319959881282 0.6927397582242272 0.693166405972096 0.720604220307277 0.6471115437255709 0.7205742477630974
32.0 0.6855891139990031 0.6833854310410693 0.6855660824228752 0.685524334651897 0.7143317485694173 0.6393206039189472 0.714239825053899
32.8 0.6790284640830191 0.6773473666011729 0.6790339785024139 0.6791446709949981 0.7089971792183981 0.6329778377424699 0.7089537990866172
33.6 0.671409350250371 0.6700359715477653 0.67142069916556 0.6712932211248441 0.7029376560267883 0.6252726032788248 0.7029817036765865
34.4 0.6646926120542731 0.6630584944668314 0.6647019725417777 0.6642526244049944 0.6972739642967375 0.6185702979554399 0.6973355738416245
35.2 0.6575834561081008 0.6560099686219437 0.6576001054805626 0.6574403430939391 0.6910197897497603 0.6114663372291534 0.6910521980439969
36.0 0.6497399475394895 0.6481576740026314 0.6497630981343198 0.649618969393617 0.684104794354976 0.6039113612339522 0.6841153593797455
36.800000000000004 0.6429052777605242 0.641250593232616 0.6429005478397212 0.642849131584274 0.6782544331283642 0.5970013124637326 0.6783309691490881
37.6 0.6360814486666105 0.6334802554122054 0.6360849228163807 0.6358035197026173 0.6715223741143739 0.5904823848283661 0.671603486304919
38.4 0.6300742909464708 0.6268211742704688 0.6300718862237114 0.6299059183723488 0.6663952575845864 0.5845488016730727 0.6664508485544255
39.2 0.6229616383573549 0.6211582077437745 0.6229424818079451 0.6230139501508002 0.6610301597708792 0.5774845196124956 0.6610942854433097
40.0 0.6177185772631165 0.6144400998094524 0.6177384252599362 0.6176635015849637 0.6559585866666596 0.5720553928710431 0.656015337445708
40.800000000000004 0.6098551015108573 0.607072818834567 0.6098451678723991 0.6097500848779135 0.6494230645478754 0.565268283751627 0.6494250372594872
41.6 0.6042064876408224 0.6009244330202256 0.6042187368017876 0.6041826555813715 0.6446152349466527 0.5593988334004601 0.6446095668880057
42.4 0.5982232116819781 0.5947118036979057 0.5982331465144237 0.5976391664898542 0.6395381092955887 0.5529564651954453 0.6395544761398716
43.2 0.5908283979577441 0.587504313814987 0.5908302211728126 0.5907608476843759 0.633237856586387 0.547305046167556 0.6332755526858697
44.0 0.5847381593540653 0.5815641835038531 0.5847443563129939 0.5844684298799346 0.6279321372527641 0.5407893047922502 0.6279500809289542
44.800000000000004 0.5778426111708084 0.5743271429015283 0.5778249418869554 0.5782769794992009 0.6214941114962279 0.5347970405691757 0.6215723974246017
45.6 0.5714743995790625 0.5681106479878089 0.5715340752811184 0.5714279769565326 0.6160929339898287 0.5280552393067615 0.6161466482559974
46.4 0.5659833817460715 0.5621689319079208 0.5659774391886059 0.5658275007700251 0.611619288637538 0.5232847761086283 0.6116608050196325
47.2 0.5603549903076704 0.556537767990349 0.5603555995294288 0.5603240977881254 0.6067068266470054 0.5183485999204709 0.6067932269934676
48.0 0.5542736748097555 0.5499967397243776 0.5542587071661934 0.554105390383322 0.6015676704386785 0.5122256477241381 0.6016530077169617
48.800000000000004 0.5475947525355399 0.5437031482005547 0.5476103332608845 0.5474413577723009 0.5960155450208146 0.5057149197004047 0.5960770984870182
49.6 0.541481945594933 0.5376461674491637 0.5414986973526273 0.5412779690701005 0.5908897526280683 0.49984689479225386 0.5909369925151996
50.4 0.5349258422133051 0.5303516948309462 0.5349731578164173 0.5346967770879925 0.5848660588072739 0.49329185083227606 0.5849481368440961
51.2 0.5284117295965534 0.5241746216466058 0.5284017999212162 0.5286997812152093 0.5797227884491181 0.4878513375109734 0.5798027822426562
52.0 0.5233804322667186 0.5198947984636085 0.5233581419817365 0.5233062659470116 0.5761308201424727 0.48267755662887624 0.5762291403247864
52.800000000000004 0.5165697179664351 0.5132313353481575 0.516566079720568 0.5166959280451572 0.5701735795698659 0.4764825371180926 0.5702144367346823
53.6 0.5119069876226731 0.5086788203893811 0.511917607802808 0.5118538745219223 0.5663232721758734 0.47218377675965795 0.566352805424591
54.4 0.5060302610701383 0.5030960123721248 0.5060272567835118 0.5057523750689044 0.5614956436027578 0.4662184065506774 0.561580570987176
55.2 0.500141216230323 0.4974897738980659 0.5001188991259395 0.5001280786485527 0.5564323009022831 0.46157663475357436 0.556524284316366
56.0 0.49560969454021464 0.49315304953683675 0.4956163738964501 0.49546424466364425 0.5527784563818438 0.45643056805170523 0.5528540119424326
56.800000000000004 0.49016583964060106 0.48718244447559916 0.4901613633193733 0.4900982161563461 0.5481556531918855 0.4516261371668805 0.548215175386412
57.6 0.4836174139145204 0.48090355145443847 0.48362002854119657 0.4838582943641846 0.5427494760621753 0.4460948883571845 0.5428227259787877
58.4 0.47887014732842226 0.47553986876567733 0.4788584615683476 0.47873007164455306 0.5383438710961418 0.4413062914158866 0.53842413462023
59.2 0.47410552907306647 0.4712440394372213 0.47409277454618803 0.4739477905503255 0.5346801615668836 0.4362229427379618 0.5347721801536041
60.0 0.4693531415925329 0.4666466314312813 0.46935232070507776 0.46917786629246894 0.5305074182296181 0.432025186367351 0.530605327033865
60.800000000000004 0.464001170717183 0.46107537046619584 0.46398255432508423 0.46395288570900195 0.5260360104393692 0.42748882022511175 0.5261322788767566
61.6 0.45912345597760573 0.4560909237857044 0.45913943054310224 0.45910618827978394 0.5216715829998045 0.42213062964643044 0.5217309664884995
62.4 0.4538024373713327 0.45134205659875587 0.45384412929727475 0.45400634673068924 0.5171248291049836 0.41778826483602327 0.5171592313065693
63.2 0.44956387274198695 0.4472266521844875 0.44955251227108656 0.4493682562790665 0.5139891574328064 0.41324637900584743 0.5139945351556517
64.0 0.4455012940258861 0.44312370668292655 0.445520207269423 0.44527182650267444 0.510482859967667 0.4094649290841961 0.5105021134178784
64.8 0.44023155321702584 0.4377462217805905 0.4402452063417555 0.43987417406134355 0.5057446893905821 0.40509693933413893 0.5057830751859836
65.6 0.43598214989585127 0.4335571490344745 0.43594046531759023 0.4359998726124408 0.5024202205427641 0.40094840765911655 0.5024104063052753
66.4 0.4310320909014579 0.42896824990819726 0.4310405623780219 0.4315712657896522 0.49838374276264424 0.39669941252778235 0.49837403527922336
67.2 0.4266988747896457 0.42403624408129104 0.4267033805253562 0.4266153216706334 0.49427722464083645 0.39236256356056565 0.494266932177391
68.0 0.42233363267195545 0.4191069463571275 0.4223338876616255 0.4221632818790146 0.49019525945396714 0.3881813784733215 0.4901658744953343
68.8 0.41693157442612155 0.41439047967022435 0.416939087301246 0.4170782576054356 0.4859411787408721 0.38300911741294186 0.48592526774715183
69.60000000000001 0.4130493680211534 0.4102789718411883 0.4130561567705888 0.41302390455300375 0.48252661109107303 0.37925388186041364 0.4825049172565312
70.4 0.4093142639050247 0.4063546787624839 0.40930246166370327 0.40935296235493746 0.479392128926161 0.3759051134713643 0.4794284580995717
71.2 0.40485692198874096 0.4019596399654543 0.4048652774818598 0.4047107437434441 0.47555954297984204 0.37159188424951584 0.4756174524459896
72.0 0.4009881915598774 0.39775458487083704 0.40098988593121426 0.4010741907118044 0.47207025322425716 0.3679152874881253 0.47209916589823925
72.8 0.39570875438130865 0.39257644296395683 0.39571959210509394 0.3956926044730166 0.4676427188935349 0.3629168804239206 0.46764531233660167
73.60000000000001 0.39151558131294056 0.38772441859934387 0.3915289570125491 0.3919130091628189 0.4638361548648189 0.35916649840785914 0.46382971595416844
74.4 0.38693238450159706 0.38391455108675177 0.3869203866915925 0.3870744968691672 0.4602651504233918 0.3544507425657218 0.46021926133482766
75.2 0.3821881781551527 0.3803035353504305 0.38221179348591167 0.3821236081821262 0.45685054122209146 0.3505733349203413 0.456835024116171
76.0 0.37860151371928663 0.3767642693465145 0.3785824458525764 0.37851073876795 0.453912519566976 0.3472147318427404 0.4539230536289154
76.8 0.37494462154943103 0.3733761050411491 0.3749685664925782 0.37431436617586333 0.4511475031227822 0.34370562376783337 0.4511998126757576
77.60000000000001 0.3699583340356618 0.3684620156586619 0.36995629637588895 0.369790633152681 0.44673985553479933 0.33916315954558046 0.446778999664077
78.4 0.36704001363016386 0.3646764420714214 0.36706189409420914 0.3672333617005581 0.44350082715071343 0.33662684599359566 0.4435643316809121
79.2 0.36387820902832363 0.3609794612549162 0.3638760252005443 0.36362002287831013 0.440548502763457 0.33380056303266153 0.44059947349390455
80.0 0.3585224009522665 0.3561486090229122 0.35851563722584107 0.3586649574467462 0.43656593349551376 0.3290800998603947 0.4366105812108298
80.8 0.3555878557579959 0.353169327048006 0.3555948330351697 0.3553657291608562 0.43365367842525504 0.3264207697525405 0.43366525166104036
81.60000000000001 0.35127374052209054 0.34930937218823 0.35128330936136287 0.3514211789496917 0.43055163324219564 0.3222064158265696 0.4305406016462996
82.4 0.3479603674878654 0.34638986728733556 0.3479510570078268 0.347848282992718 0.42788644447855706 0.31923429014358307 0.4278899106433164
83.2 0.3438357081423504 0.3423317400585254 0.34383286224349724 0.34402117396789017 0.42419600085258485 0.31563347396320157 0.42423569153215906
84.0 0.3401439405715456 0.3381940731264767 0.34015323185114177 0.34050498996574485 0.42067791105942115 0.3119776692595018 0.42069041189707107
84.8 0.33733646490383945 0.3346372826965309 0.33733735800365533 0.3373099634266322 0.4180116492004422 0.30960594716244 0.41802166905660454
85.60000000000001 0.33278539252396394 0.3311397597232078 0.33280747480977524 0.332881883672322 0.41466557160927503 0.30514571647436317 0.414659874545274
86.4 0.32944204123499243 0.3277315167528754 0.32945618034708213 0.32965610113018756 0.4114618206742578 0.3022983283213155 0.4114855287262326
87.2 0.32557017876528777 0.32365977550164193 0.3255388449464533 0.32558251454088283 0.4079432071728598 0.2983635277504408 0.4079547101109058
88.0 0.32184124475386555 0.3207305195383037 0.32186804236047345 0.32209018237969345 0.40516632578615014 0.29541957908380984 0.40513424112727214
88.8 0.31926329042362084 0.31742474848056496 0.3192359589015278 0.3194986271770354 0.40275409058116823 0.2930153042796353 0.4027126170128075
89.60000000000001 0.3161444903503377 0.314435724497959 0.31612067629126633 0.31631626646728855 0.4003204857415624 0.2898375519013989 0.4003115431772951
90.4 0.3126303061815118 0.3113803686608796 0.31258060069580934 0.31276779622936435 0.397823748991957 0.28658849057987645 0.3978000183389721
91.2 0.309712326480233 0.3089479750365658 0.3096918423185581 0.3099610008140346 0.3956428637730535 0.28432732683437756 0.39564157452322773
92.0 0.3064922198671347 0.30545398658793377 0.3064898393480819 0.3064922727770642 0.39247027132553763 0.28074707619434686 0.39243076920531206
92.8 0.30366901993887735 0.3028236850486685 0.3036591847462363 0.30372184430343635 0.39025421877744626 0.27839582767587634 0.3902286217103497
93.60000000000001 0.2997215964483583 0.2990222254845353 0.2997416224559845 0.2997396883837342 0.38689428256117087 0.27484144692069284 0.386849844551504
94.4 0.2967898473849439 0.29566443718257157 0.2967777049111202 0.29689662504569236 0.3842277287479326 0.27238846924927523 0.38419593238836497
95.2 0.2924442965448859 0.2912769558581314 0.2924475991730477 0.2925063556248438 0.3805980947788407 0.26787313871333124 0.38057090472791516
96.0 0.29004684250751755 0.28867594640201766 0.2900682450009424 0.2901079918160467 0.3781202790351732 0.2652224429802184 0.37809633750340316
96.8 0.2873261912949225 0.2862778851932115 0.2873198092200926 0.287665974046885 0.3758917807166727 0.26337516965575863 0.3758669869182342
97.60000000000001 0.284850672330301 0.28338759131721936 0.28487396561665806 0.2850430245444624 0.37357181209701734 0.2612662781086212 0.3735141864142314
98.4 0.2825430120817169 0.2813154007435502 0.28255114038742163 0.2824357341201325 0.3716182185951186 0.2587785646526181 0.37155705626938845
99.2 0.27973821478099725 0.27796101941195944 0.27972941367733145 0.2798193271020899 0.36893455715369 0.2560092763361218 0.3689100434322442
100.0 0.2766697441934273 0.2752780936686198 0.2766459267021815 0.27692460896150917 0.36635783068303424 0.2537402285780304 0.36633271981320625
100.8 0.2732261993869954 0.2720214517195765 0.2732695485693275 0.2730386075373546 0.3634229396881467 0.2503445669778453 0.3633775333481221
101.60000000000001 0.2712007587672159 0.27025828907352745 0.2712064487574522 0.2713608127645585 0.36182946243847336 0.2489619422733194 0.361760812587504
102.4 0.2688033238791772 0.2671880621321735 0.26883149179322646 0.26858438838201765 0.3592046906409558 0.24650130484439 0.3591692847496469
103.2 0.26675255255033853 0.26484806122364185 0.2667786238866711 0.2670167890959306 0.3571759653917012 0.2446312989015025 0.3571399138078957
104.0 0.26375340435806055 0.2612265606801517 0.2637355339979046 0.2635738387170929 0.35410839433182145 0.24147273270323308 0.35408041801776674
104.8 0.26130142610382123 0.2589416891403586 0.26128547730907115 0.26101306666704405 0.3521745933969382 0.23927630800405367 0.3521450773513744
105.60000000000001 0.2577182251230827 0.2561663688768711 0.2577358816903478 0.2578083878839925 0.349163453079009 0.23613690349525746 0.34910181722896094
106.4 0.2562588897145283 0.25429125142870784 0.25628286071674067 0.2563241974542708 0.3479353190377808 0.23530632954707578 0.34786635124084264
107.2 0.25415342843014427 0.2516538581816559 0.2541541005641116 0.25417830878122843 0.34559633998419603 0.23307734904859445 0.3455092474298975
108.0 0.25127294513135173 0.24848365619373694 0.2512783404894123 0.2512590205866951 0.3428600904907895 0.23067380164329768 0.3427639642287541
108.8 0.2487482020738884 0.24582651845435696 0.24875297607323116 0.24877029669527687 0.3406313760258468 0.2282281656984878 0.34055666688310343
109.60000000000001 0.24596436974490327 0.24287907126555866 0.24597645262928144 0.24607960556365088 0.33813378397501115 0.22583976632267921 0.33808831358750924
110.4 0.24283864584647652 0.23976479354228095 0.24285315255717682 0.2430167287289516 0.33544091452947317 0.22285043393198758 0.3353837522124501
111.2 0.24157372934231452 0.2382130044927163 0.24156695800298153 0.24148695998770886 0.33421154400472614 0.22146845065477583 0.33417818092245893
112.0 0.23936831259325883 0.23576606133229608 0.2393737730628879 0.23924160767483357 0.3320136303171554 0.2198415507056381 0.33197664990873116
112.8 0.23673281102416352 0.23343636215352062 0.23676333487229495 0.2367264154934237 0.32987999825795233 0.21734868931091317 0.32982839271658676
113.60000000000001 0.2338443596521761 0.2303782528007583 0.2338194210936117 0.2340497600551206 0.327166057817259 0.21487401180849477 0.3270936820415327
114.4 0.2317448632266385 0.22760046576936205 0.23177775724672253 0.23179076124311931 0.32483089848162994 0.21301101920334067 0.3247134118326627
115.2 0.22886725226759247 0.22499333528039483 0.2288534322164319 0.22882408788817177 0.32249721116207425 0.21018795862112027 0.32242026103284316
116.0 0.22732455147541686 0.22264165578228415 0.22733895571342463 0.227269452920539 0.3205546122036893 0.20891965060787018 0.32048570344804544
116.8 0.2245883153673069 0.21945509324948653 0.22459906924774578 0.22451828030174872 0.3178967071575244 0.20584848100076963 0.3178368746169976
117.60000000000001 0.22264910844196856 0.21805493358571015 0.2226371854570219 0.2223790363416095 0.31640925679241294 0.20453552382602752 0.3163904181424418
118.4 0.21975527125390978 0.2158499203906077 0.21974553651955192 0.21963963066246214 0.31416987608885016 0.20182139025912058 0.31411000507346093
119.2 0.21784290431799624 0.21389457359574476 0.21787943179570454 0.21796101663582876 0.31246126472351415 0.20020116752151923 0.31244495109726644
120.0 0.21536927518044346 0.21156827772412862 0.21537588217512998 0.2152062653604672 0.31037885880001287 0.19777996457082672 0.3103265421732748
120.8 0.21426858034522758 0.20994786200601692 0.21428181736143628 0.21406022199939864 0.3090028587653946 0.19652944703193448 0.30896165615272986
121.60000000000001 0.21167608953907757 0.20780048566659456 0.21166339633180056 0.2116743501571222 0.30691828159261375 0.19433255400252133 0.30689910266185555
122.4 0.20879424685530107 0.20565730545888355 0.20880160115750546 0.20919758979346414 0.30471592401501774 0.19231008915984274 0.30466363909365163
123.2 0.20756195941531655 0.20485884312299824 0.2075968751063447 0.2075570734342877 0.30381967013267497 0.1906284226450228 0.30376847236104576
124.0 0.2063036046266245 0.2038573266806605 0.20630800592035872 0.20652237073352148 0.3027241460450875 0.19012147619548425 0.3026920853896012
124.8 0.20273098145914492 0.20101179557559065 0.2027516185044745 0.20267108797720798 0.30015941703483573 0.18619664743347633 0.3001186813479413
125.60000000000001 0.20042497543119236 0.19864964518431116 0.20039380766975415 0.2005137102922554 0.2980362868540637 0.18439119682372393 0.2980353493071898
126.4 0.19818158720931534 0.19623861918056784 0.19819186334717054 0.19820252717707715 0.2959757514567495 0.18242426830305053 0.2959872726887062
127.2 0.19732991316408147 0.19521870702224672 0.19732183067921008 0.1968620535689069 0.2951492864340648 0.18133645911535556 0.29516430734874327
128.0 0.19453593689673665 0.1922982615206938 0.19453739314182686 0.194459799124218 0.2926644339247331 0.1792015671795725 0.29268954841145345
128.8 0.19195820182886159 0.18934668227113835 0.19198854122499867 0.19216362787333258 0.2897029679645574 0.1772404248572992 0.289739706220692
129.6 0.19117839968763836 0.18823932303942986 0.19117282998584045 0.19112220165069133 0.2889087690317865 0.1761130324335465 0.28894224553370307
130.4 0.18928856162054425 0.18668221971559198 0.1892935508116898 0.18916520987842056 0.28721166026925454 0.1743971573370848 0.28721261535143316
131.2 0.1871989078351628 0.1848083295239133 0.18717457780055718 0.18707532412481748 0.2855449571221131 0.17233043872162876 0.28559620763232507
132.0 0.18580190589719267 0.18268991677749102 0.1858211990751725 0.18598478149370387 0.28386444857721044 0.17113329647471898 0.283870937158751
132.8 0.1837674781368054 0.18076718435611905 0.18374410154080803 0.18375711472759076 0.28208237545174936 0.16895435565034736 0.28206885098789103
133.6 0.1819207454850626 0.179327599258192 0.18192140140079716 0.18210416677379215 0.2808190140881925 0.16752663480171767 0.28083466251246686
134.4 0.17989660192132312 0.17750248803053909 0.17992229196198437 0.17960405885234815 0.27906746932420584 0.1657025420734959 0.2790728953485492
135.2 0.17791323975710316 0.17576650307459193 0.17790089703199813 0.17776961688866752 0.277565167691036 0.16408717712167203 0.27755213874266943
136.0 0.17698276103415014 0.1741602617591546 0.17696624904407612 0.17716642377230366 0.2763173098395852 0.1631620572372006 0.27629388421000967
136.8 0.17490733272902415 0.17232120230146572 0.1749059500445734 0.17493987503637273 0.2743557884545667 0.1613418916221272 0.27432702930952885
137.6 0.1737247356079803 0.17072493173198816 0.1737489495638403 0.17373392055946996 0.27281682689085446 0.15998629013747823 0.27279820744501765
138.4 0.1728806831213239 0.16893728908451086 0.17288160796397486 0.17298996819701917 0.2714576141339782 0.15900984907937618 0.27144379853856726
139.20000000000002 0.17075550601881012 0.16789648108382102 0.17075730467361883 0.17046367154109326 0.2702003660138158 0.15731993337451733 0.27020277110368185
140.0 0.16845231766122176 0.16588138115843218 0.16843011873403532 0.16848951348879299 0.26813890686887903 0.15536821309887733 0.2681353528711153
140.8 0.16615294207100484 0.16379677434528084 0.16613007934467316 0.16619942004398042 0.26639869150030276 0.1535616542067538 0.2664140107379021
141.6 0.16450584871582258 0.16206047584509878 0.16448154702440618 0.16456036235017205 0.26476437612699405 0.15176254605222267 0.26476752822018623
142.4 0.16242084589066202 0.1606291117251625 0.16242537065919543 0.16266599820316402 0.2632200600347946 0.1500613562298664 0.2632094428334298
143.20000000000002 0.16214504995029494 0.16032518527663445 0.16216581175546327 0.16227475392644478 0.2629672137640088 0.15004349091341204 0.26293536313469384
144.0 0.1603656575330298 0.15853494680026814 0.16035138826839587 0.160308443899591 0.2612739569925299 0.14796354310934004 0.26122912463619774
144.8 0.15901549357208974 0.15722761390655762 0.15899944540635086 0.15906048118655067 0.2600440470269408 0.14651438204216702 0.25999276833789187
145.6 0.15740934812454063 0.15526991488265496 0.15740433862736064 0.15741492784596312 0.2586153680490683 0.14539653906334712 0.2586149648369974
146.4 0.15511263290005817 0.1536485961470763 0.1551402720268654 0.15521046986504478 0.25710023040456403 0.1435039110321224 0.25706495876289215
147.20000000000002 0.15382253135839521 0.15237398026194937 0.1538042145672628 0.1538379294483622 0.25585301503805546 0.14231822829420462 0.2558453934828004
148.0 0.15238998314753938 0.15062202110719256 0.15239769816509188 0.15237627277302804 0.25429244062569817 0.14078240087063054 0.2542855900469134
148.8 0.15040692895173566 0.14866387795996927 0.15037724689336165 0.1507280522793237 0.25231083676610344 0.13924428600589317 0.2523344132285099
149.6 0.1501171926067916 0.14833464169390237 0.1501109738157195 0.15025447275176468 0.2520924014614003 0.13882086698278245 0.2520946495565514
150.4 0.14809723866801927 0.14582140374609256 0.1480886553569672 0.14805815348189347 0.2496996843247376 0.13681316199096755 0.24972453688363488
151.20000000000002 0.14596207805893396 0.14423287442729427 0.14594393683717022 0.14631814621528086 0.24797898885796493 0.13517415901826285 0.2480057272677067
152.0 0.14544125643359887 0.14318282371357013 0.14543708699301047 0.1456024679958371 0.24742120497705777 0.1346155136514689 0.2474624146031674
152.8 0.14310983773412758 0.14133989257931034 0.1431136596536903 0.14320593120720967 0.24541547373129 0.13265775510209 0.24548971904245193
153.6 0.1422032677311748 0.1400791584077162 0.14221015256053898 0.14237282743448473 0.24438828080538003 0.13199354823963913 0.24442573139304
154.4 0.14113720745567182 0.13906734597702838 0.14111916081404072 0.14122397020603164 0.24342219250656924 0.13068895369032502 0.24346960918957875
155.20000000000002 0.1398308121152343 0.1375703851500263 0.139839352096923 0.13984613692657338 0.24202553300841925 0.1294542657883444 0.2420562270333496
156.0 0.13881616300028973 0.1363591035088297 0.13882408221954115 0.138756403279661 0.24100464791433043 0.12827661384296762 0.24107028235966932
156.8 0.13703549966959763 0.13493482327899334 0.13699655690568754 0.13703268818176229 0.23957973335647842 0.1267592610506013 0.23960083187801853
157.6 0.1349970861977801 0.13272149014830037 0.13499358456848426 0.13518050353307903 0.23757832531278478 0.12492773258251551 0.23759655529593465
158.4 0.13467891686974026 0.13219131862679273 0.1346388107828172 0.13452679788145397 0.23713613653231783 0.1245816535045505 0.23714217814339117
159.20000000000002 0.13276575271960792 0.13069799759618733 0.13277738773547648 0.13296908722530684 0.23551057463825942 0.12312497053985975 0.23550800920470016
160.0 0.13221231299278796 0.12972577289069812 0.13222089712148874 0.13216079878552353 0.23475884022374777 0.12220383705911651 0.23475869716207906
160.8 0.131083913182221 0.12844544356208992 0.13108973820192232 0.1311010015328438 0.23355989305148384 0.12147488049160814 0.23360575287977906
161.6 0.13000228663500815 0.12785343648192382 0.1300109732048854 0.1302535140201053 0.2328540407346738 0.12047631726104396 0.23283392995468064
162.4 0.12872371301343724 0.1267338410257508 0.128703388770312 0.1289230652074545 0.23149016832966116 0.11932622785417524 0.23149553807022508
163.20000000000002 0.12782482554474478 0.12598999284442844 0.12779703219737645 0.12796037142509611 0.23098934280663777 0.11857746292199149 0.2310031490189133
164.0 0.12667880367161202 0.12432966835125582 0.12668040312107282 0.12648663378472655 0.22939203125461238 0.11752962064234432 0.2294118146577914
164.8 0.12519231773857506 0.12312723855059825 0.1251582965130682 0.1253590420182185 0.2281263015253904 0.11652403563131887 0.22816412368064104
165.6 0.12424213494395947 0.12240032025955228 0.12423207633355282 0.12428868082828567 0.2271612201473962 0.11511157104802586 0.22721873831877054
166.4 0.1230468857932337 0.12143929253736177 0.12303305465643771 0.12286059746715688 0.22630873593544015 0.1141367633987182 0.22634893975711745
167.20000000000002 0.122082148034969 0.12069707004446749 0.12205865401209912 0.12190284544908872 0.2253349962105457 0.11333125170082471 0.22540868347740017
168.0 0.1199660382760041 0.11867034030755341 0.1199571037217693 0.12005179451945003 0.22347364211541096 0.11160643216535597 0.2234935337968809
168.8 0.11968402682705066 0.11867769254823313 0.11965850820139307 0.1195365561845088 0.22346209995812225 0.11105007519186495 0.22348306004905155
169.6 0.11863671955719367 0.117501849278418 0.11862401703334667 0.11854540826428497 0.2221137940141525 0.11018317343243901 0.22213402707363752
170.4 0.11798134894190378 0.11630067116503039 0.11798986885844516 0.11790842898371337 0.22097517378728784 0.10945635572660167 0.22102857184259564
171.20000000000002 0.11663290800431322 0.11529265961333637 0.11664036512355672 0.11675188332867883 0.21988465363339119 0.1083589328126096 0.21992306500109185
172.0 0.11603704198346745 0.1149853217861448 0.11602828303461737 0.11629897554322216 0.2195851061074469 0.10827154241027163 0.21965081815024207
172.8 0.1146513310591389 0.11407494609602281 0.11464583036466931 0.11476823161044264 0.21838598250993116 0.10640454961121665 0.21845953655605138
173.6 0.11409296061470722 0.11336551234197662 0.11411804447567721 0.11424045570924317 0.21785295575891822 0.10617885563081139 0.2178955147065999
174.4 0.11263356671899223 0.1123654715922863 0.11264201963163739 0.11264307503073434 0.21702313270196927 0.10515266025543472 0.21702966614921473
175.20000000000002 0.1110952774241353 0.11117755326439858 0.11106925625769465 0.11122548418185929 0.2154524212510203 0.10331757093276396 0.21550672415830774
176.0 0.10956885483526553 0.11002299519556885 0.10957655813290655 0.10977426429255503 0.2142596547393426 0.10230928158579343 0.21423738036837572
176.8 0.10925381834987002 0.10942158831580062 0.10927080123828305 0.10933384996561378 0.21377366720572935 0.10198061979840035 0.21377067906030026
177.6 0.10811670599900652 0.10829807083133809 0.1081206656891822 0.1079375605613784 0.21277118262961334 0.1007424056965892 0.2127616394331391
178.4 0.10733264155606556 0.10725326835893892 0.107330000838901 0.10720598446742435 0.21174173004828156 0.10000899532385348 0.21174171960048624
179.20000000000002 0.10630268139020185 0.10711839140160236 0.1063218929573464 0.10610876709881714 0.21127415467296057 0.09898724923130639 0.2112736154030572
180.0 0.10554455531283927 0.10612514834402165 0.10553206153423127 0.1054895308561539 0.2103433762038154 0.09851367517908932 0.2103494873089824
180.8 0.10517673407067242 0.10543513169173176 0.10516781042422688 0.10492864906765277 0.20980860369368348 0.0981740946781731 0.20981251206768162
181.6 0.10409654940348914 0.10449541642620964 0.10408647461898816 0.10432376481994185 0.2088265220987357 0.09721863643622886 0.20880984207244213
182.4 0.10343889378403036 0.10368045262601563 0.1034381957080576 0.10381988799918376 0.20802651222142418 0.09702151158454181 0.20800915292581007
183.20000000000002 0.10182202460590846 0.10246393458095025 0.10182120823827474 0.1019874299612389 0.20657814491762494 0.09532870197050929 0.20657645727906543
184.0 0.1022874119351012 0.10252671021589732 0.10229826105395713 0.10227652340253533 0.2065354083020082 0.09552371180924744 0.2065124926402043
184.8 0.10117743786104516 0.10146551420787112 0.10117888287128338 0.10138952204385258 0.20531466246185856 0.09499125538603749 0.20531948708980766
185.6 0.0996390786573487 0.09963293137242757 0.099628517971656 0.0999814418978605 0.20358113834254904 0.09345764491897356 0.20357575579545795
186.4 0.09939922191776407 0.09947583715842823 0.09938807510672489 0.09952965906688933 0.20315791946263917 0.09316182383228142 0.20317160615305627
187.20000000000002 0.09872063796721613 0.09886804124643647 0.09871385640162675 0.09902352479914782 0.2024638599588117 0.0925519994723829 0.2024540454638056
188.0 0.09825175229731617 0.09862294409076991 0.09827306994150535 0.09830997426722671 0.2023725007296271 0.09207275943487327 0.2023705534499117
188.8 0.09695594092548016 0.09757507968600253 0.0969594796961613 0.0973374313192554 0.20122375603470136 0.09115707526171686 0.20118678028439352
189.6 0.0966493336926579 0.09715139491813751 0.09661748207981684 0.09679302062577944 0.20066426544032942 0.09051635233977712 0.2006518255144044
190.4 0.09571107348818873 0.09636257109193061 0.09568530091258423 0.09588033623142675 0.1997908921366482 0.08958205789364125 0.19976790662703514
191.20000000000002 0.09443621472669292 0.09498480027419541 0.09444777089649602 0.09474326923087438 0.19850452199890237 0.08847279862278677 0.19842976303733828
192.0 0.09321885825473716 0.09385264307409448 0.09322179163442673 0.0935278735538694 0.19725390360781836 0.08731222568255272 0.19721327485297724
192.8 0.09263413836129882 0.09317027047632465 0.09266595237285304 0.09278325465434036 0.1966779752400317 0.08688689977115366 0.19666771005443615
193.6 0.0922596940524822 0.0925847080192475 0.09225847917320228 0.09222986571105476 0.19609074537220172 0.08671490431552617 0.1960658826538488
194.4 0.09118860605522372 0.09197174903464322 0.09119722823123656 0.09115510975627336 0.19532435726048827 0.08572897395211096 0.19530942145873617
195.20000000000002 0.09022157051151201 0.09132510351996498 0.09021405159971713 0.09047652908616562 0.19438799194024994 0.0847377030214349 0.19437129174657164
196.0 0.08906513722913842 0.09040174384536517 0.08904433709915131 0.08913557403578387 0.19347824294495175 0.08370620059815573 0.19343649569009794
196.8 0.08878105070281095 0.09028748062410046 0.08878136708098186 0.08889885462396954 0.193115854182668 0.08342380047199949 0.19313016332602795
197.6 0.08780010829419793 0.08916711168705017 0.08778705163717769 0.08776049215768561 0.19186818814509057 0.08257000305879758 0.1918631259881
198.4 0.08683310287641079 0.08829853370317688 0.08684556424274527 0.08685858414165722 0.19109146557168738 0.0817083302255408 0.19111434341465025
199.20000000000002 0.08641737274406253 0.08779465092032668 0.08641704355534749 0.08650398576407488 0.19041273365737385 0.08162213980743609 0.19042297078101308
200.0 0.0858172804941535 0.08708364341370659 0.08580876426678768 0.0855582764056701 0.1896573757912816 0.08032408594582599 0.18966070499773988
200.8 0.08438157494362795 0.08589975695426298 0.08436983740202894 0.08467482249001095 0.18844825640698953 0.07963317419827154 0.18845989216411957
201.6 0.08432908041349599 0.08560898102781472 0.08430083095907118 0.08461749891948175 0.18824379490724294 0.07915756787719064 0.18820564900505812
202.4 0.08306112431316343 0.0838528671176457 0.08309524574182099 0.083166363603932 0.18664998381067935 0.07840848074270922 0.18659937713409838
203.20000000000002 0.08275204372441088 0.08348402763234271 0.08278710842916377 0.08285940113885526 0.18638388283193474 0.07832942810956993 0.18634394061830126
204.0 0.0817933872753215 0.08271744599380212 0.0817918454567648 0.08196437181056739 0.18555042328426205 0.07684735169711976 0.18549777404371803
204.8 0.08058382096041217 0.08171725372766982 0.08058406160799976 0.08085049452601138 0.18447759148324744 0.07584848686097974 0.18441818083723688
205.6 0.0802661314983578 0.08086004888063182 0.08026509650038749 0.08024135040888195 0.18363133276312715 0.07537531637728956 0.1835642175066003
206.4 0.07931566976169452 0.08012953479541465 0.07930488281402252 0.07940016095264137 0.18272162771056114 0.07461351050716857 0.18265815054866727
207.20000000000002 0.07904987052223594 0.08000606616002753 0.07904950552801218 0.07934306693842451 0.18247825340745844 0.07472155690750132 0.18242963929011183
208.0 0.0781385644607245 0.07895482385106535 0.0781211391330452 0.07870096418100798 0.18137755676831235 0.07382067145914892 0.18132715692895723
208.8 0.07805484843869695 0.07873857732358241 0.0780330279425782 0.07800365929734723 0.181243729193162 0.07345693030529772 0.18118062616315767
209.6 0.07736694817588903 0.0779272862191644 0.07736160139737192 0.07774324788342185 0.18036109513644324 0.07310937848025827 0.18028117276848915
210.4 0.07687219942130025 0.07729738620455738 0.07686682526640543 0.07697345915120125 0.17973106445490478 0.07240777752321391 0.17966966647507937
211.20000000000002 0.07633838917810351 0.07617483539673024 0.07631975660553016 0.07642135750475874 0.17867551269150264 0.0721979781436415 0.1786490567702632
212.0 0.07540857260329122 0.07539426009808034 0.07542221846610349 0.07555955733037348 0.17784396495910088 0.0711148018866188 0.17781536481905647
212.8 0.07525888927187037 0.07549764716317478 0.07525874638759648 0.0751804988501261 0.17784714922387204 0.07107287997054929 0.1778062871818548
213.6 0.074655019369931 0.07493298014781087 0.07465909201788141 0.07473285039871493 0.1772161059606529 0.07045023529831983 0.177152618364305
214.4 0.07401653888835293 0.07427908750193936 0.07402227340621703 0.07405808601172016 0.17657131372400361 0.06983865989208389 0.17652439007987578
215.20000000000002 0.073482241753882 0.07340409050094786 0.0734798623707699 0.0736332915503239 0.17569203987401286 0.06960719415362125 0.17565424829008405
216.0 0.07314548198652095 0.07338271137210955 0.0731425821882348 0.07330862497327104 0.17555951504308487 0.06893681229130777 0.17549634539039702
216.8 0.07291912101207357 0.0726560009010506 0.0729233857217865 0.07290023862415815 0.17495560798488133 0.0690180358988878 0.17489397718940675
217.6 0.07181946981676764 0.07204926954772511 0.07181199859443764 0.07196081347094226 0.17418735453481915 0.06810870805978515 0.17414723850720917
218.4 0.07142251139249012 0.07145735449265171 0.07142622378118768 0.07144900707682485 0.17360827042303406 0.06759409772536651 0.1735607682803752
219.20000000000002 0.07080684933929911 0.07077865893826082 0.07077915173298124 0.07079416384714055 0.172913519109222 0.06697325308694549 0.17288124097421495
220.0 0.06987826370900421 0.06971337793437256 0.069875360028038 0.06999336916165502 0.17188845238439646 0.06637785276295388 0.1718835272136575
220.8 0.06983129235523622 0.06980003212767644 0.06984133333011323 0.06996976607728903 0.17181140806502215 0.0661240796415614 0.17176695397642422
221.6 0.06888418536723746 0.06893360501458179 0.06885476532669675 0.06870229461126898 0.1709696325869268 0.06524963847817636 0.17093467883018162
222.4 0.06834882610506593 0.06867734608363806 0.06837657551920073 0.06814352095235175 0.170678433841332 0.06476379338977273 0.17065619492779732
223.20000000000002 0.06765323367096611 0.06757687566759657 0.06766055185261699 0.06773370665836832 0.16966888586138687 0.06425482266659976 0.16964356940139744
224.0 0.06698082799477063 0.06684979352998584 0.0669667131611848 0.06700759455828487 0.16906305270307917 0.06353083921336616 0.16903132914609192
224.8 0.06631489463781048 0.06605691189192012 0.06633213643891717 0.06656812409388829 0.1682910918879289 0.0632778310461371 0.16823652079927254
225.6 0.06583435921772225 0.06577459495757895 0.065823637960289 0.06599063565983845 0.1678946371266984 0.06269278958466647 0.16787562235816336
226.4 0.06617485134346769 0.06588402460588783 0.06617953056317995 0.0659430770139582 0.16792873344581688 0.06302734923656646 0.16792647995496904
227.20000000000002 0.06484950564642847 0.06452519262896451 0.06483096982338653 0.06495561641500687 0.1666948921529684 0.06206568837603292 0.16670659667948726
228.0 0.06434899329828078 0.06396290065060432 0.06435778107411858 0.06441133094408223 0.1660306671978306 0.06126552669043362 0.1660457537071286
228.8 0.0635961303130367 0.06346545666596164 0.06359036602216916 0.06354890667987391 0.16536333967414343 0.060611319245577784 0.1654073028130244
229.6 0.06335867817895685 0.06280188326267466 0.06336905666480253 0.06354097332330262 0.1649737242102447 0.06060517964727066 0.16499212569440166
230.4 0.06287106622810552 0.0626978833351417 0.06288141157493989 0.06286243055045272 0.16468739814382485 0.0603143662532467 0.16470453538064303
231.20000000000002 0.06259053545170704 0.06215876393172032 0.06255387779307423 0.062341681960387495 0.16413552937707981 0.05985399551824346 0.16416784314719485
232.0 0.061090990147439156 0.061033109324839824 0.06109482637556901 0.0611071195597505 0.16276304995223584 0.05853969592480765 0.162778718002617
232.8 0.06041984416106478 0.06045402976677292 0.06041721783227274 0.06047353490437148 0.16215415764612873 0.05813939594414274 0.16214783057031998
233.6 0.061273282463617504 0.06101850119893769 0.06127406918097937 0.06149042308353225 0.16263667240332447 0.0588610820361579 0.16262747950643427
234.4 0.06073224980568084 0.060323550291538706 0.06071269226163418 0.06103358172717162 0.16186223311821146 0.0583545017578388 0.16187920770377406
235.20000000000002 0.06036255826307505 0.06015146395421387 0.06036366236244974 0.06042078033322621 0.16162429866827868 0.057788290520408604 0.16159378723645879
236.0 0.060507696264330856 0.0601880199210191 0.060520394786244845 0.060491655508595275 0.16166088797763298 0.05796232407205832 0.16164554054662048
236.8 0.05941700860042094 0.05888993873898581 0.059392322954346835 0.05962252054709947 0.16036259646379067 0.056958308528669364 0.1603582291590328
237.6 0.05896083169595656 0.05893033530400953 0.05893854877821155 0.05913754349292362 0.16016525756933 0.05677611983731317 0.1601875751144497
238.4 0.058419719152890986 0.05847009681928862 0.05842203040741217 0.0587997991940825 0.1596711189759896 0.05617458910666795 0.15968970406685337
239.20000000000002 0.058072518189200735 0.05817572960644404 0.058080838288646554 0.05826854748914946 0.15915176243580215 0.055799018560258894 0.15917685255022454
240.0 0.05812302559018582 0.058065083085288675 0.058098383075416364 0.05809353478091527 0.15900083600376239 0.05570911827027367 0.15906735086533091
240.8 0.058091134016951325 0.0576185767709329 0.05809087069851402 0.05797981145068239 0.1585682512089175 0.05540281962206392 0.15860611932819021
241.6 0.056955448770705186 0.05656980596206458 0.05694619430752438 0.05703025207561243 0.15724184379577213 0.05500383042157717 0.15729313388522764
242.4 0.05646947837358074 0.056201270131516 0.05648311749203445 0.056620937084176835 0.1567519852898554 0.05436532891031379 0.15681016003644177
243.20000000000002 0.05648175490856084 0.056211234975518595 0.056492372611626984 0.05633508591387693 0.1567783041027618 0.05434750030527753 0.15682663017774498
244.0 0.05576326004709971 0.05563871899568666 0.05575261517437581 0.055683656062575713 0.15610847134065545 0.053553896077710536 0.15619500967924807
244.8 0.056169470946233084 0.056145964625574654 0.056150137851146115 0.05588724696773293 0.15657555608985824 0.0537062850667266 0.15664885202055986
245.6 0.05567756147442263 0.05545245877711432 0.055670582614456496 0.05564689477801555 0.15602039477769333 0.05341204162741733 0.1560584611707149
246.4 0.05481255845470077 0.054628479216137386 0.054800553818142285 0.054771811065601285 0.15502502940774326 0.052746132450542896 0.15512151654348966
247.20000000000002 0.0545530293694861 0.054196656320683476 0.0545403262208166 0.05437477656686576 0.15449401839728472 0.05249845621236285 0.1545793141959725
248.0 0.05394191637714017 0.05365876998421759 0.05395284597136284 0.0537213579095658 0.15395977374190575 0.05241150833103961 0.15401632613652966
248.8 0.0541371467479712 0.05366173917979995 0.0541572017108545 0.05408584888688922 0.153886751877562 0.05222118955392139 0.153925182192875
249.6 0.05346232320259298 0.05313268711280848 0.053463724821844756 0.05339868970176336 0.15319939341334574 0.05164358366056852 0.1532527488258034
250.4 0.05290489623731597 0.052654451801608076 0.05290073555494734 0.052984361231936235 0.15271108861989818 0.051168018005813366 0.1527454134707633
251.20000000000002 0.052551776278850354 0.0521190579722179 0.05254375721146979 0.05257327038712282 0.15212302472450762 0.05081537973342509 0.152183139876573
252.0 0.05228216914446872 0.05188541491313152 0.052292274237285004 0.05241327127974202 0.15192407924416929 0.050624833347039974 0.15194787672058818
252.8 0.05197127404355681 0.051564091157057866 0.05198023479658399 0.05208098763490271 0.15139359091722798 0.050008086857066106 0.15148112518442755
253.6 0.05152060709231506 0.05092568380781997 0.05154350019279526 0.051417915332201414 0.15085363189707302 0.049719294058294915 0.15090228574432138
254.4 0.05172790570641153 0.05126080156999412 0.05173972968558263 0.05179710984720789 0.15103637371228187 0.04979857336526138 0.15107300715333
255.20000000000002 0.05096643513315092 0.050453373668648875 0.050974858967180875 0.05089251616138135 0.1501087574094471 0.04921266965305214 0.15015540409528755
256.0 0.05090993718505044 0.05044172624619378 0.05091849949281418 0.05093338572040218 0.150013745690473 0.049235700261506386 0.15006246935439496
256.8 0.04953012399453318 0.04945906303268241 0.049542657586303225 0.04953862462264237 0.14909442164194583 0.04784687359928916 0.14909356889084688
257.6 0.04931843923903435 0.049039557930223306 0.0493045859582018 0.049383378799965696 0.14860915701429414 0.04801845281254708 0.14862493666031487
258.4 0.04935895199226913 0.04854745443696465 0.04938841713358821 0.04919529550283618 0.14822940586296354 0.04762452841889511 0.14823208402427226
259.2 0.04905641049025168 0.04841370989917761 0.04906394141580366 0.04921594631374779 0.1480748574065424 0.04765495280550104 0.14810268781651423
260.0 0.04877593333257761 0.048373730984417856 0.04878455424794581 0.0487990895941588 0.14799245133233646 0.04705730503545443 0.14796921332109342
260.8 0.04763337206070044 0.04724221717097983 0.04766112763582117 0.047677583870697204 0.14677396876027637 0.04617652669666661 0.14676671267193925
261.6 0.047689519788184774 0.047056038362275135 0.04771005888538536 0.047771889048860386 0.14652971224595335 0.04633727417656891 0.14655033795708644
262.4 0.047486232745948494 0.04715643387657962 0.047484762783840645 0.04745799011437412 0.14645134020476824 0.04593269231385135 0.14646971711826193
263.2 0.047096435194430554 0.046377369961477774 0.04707556166059411 0.047041474743073526 0.1457492388458522 0.04560737523718489 0.14578772397446024
264.0 0.04691870511036285 0.04632785809335424 0.046931320812971224 0.04706414619616028 0.1455253818167309 0.04562886090392075 0.14552563632305074
264.8 0.046232398304854344 0.04560352506591197 0.04623760279982132 0.046114498212328395 0.14484737123203284 0.04470071002506318 0.14487982392062657
265.6 0.04509881642256806 0.04454284296255752 0.04510889406708527 0.04555252727838263 0.14369312256733702 0.04381972789150082 0.1437209751248498
266.4 0.04525793124843296 0.0445694404230444 0.04524705563159222 0.04533529325982554 0.14370627585554308 0.04402909734391176 0.1437485329691002
267.2 0.04528062571109672 0.04429745302751297 0.04527180676876678 0.04513485416178983 0.14331968789427918 0.0441133155586437 0.14334123529791776
268.0 0.045292652219087244 0.04432914099057125 0.04530564074202396 0.04532171157463334 0.14311612660977535 0.04382615105072751 0.14317014052531143
268.8 0.04457059569991082 0.0439684607222587 0.0445938590011263 0.0445832434998198 0.1426723532856134 0.04306432478933821 0.1427036341687721
269.6 0.04350153441276974 0.04323933648029331 0.04351098971962834 0.04370654643784922 0.14177076188133023 0.042236193422325465 0.14178623062672943
270.4 0.042932167092104304 0.042766620647126066 0.04293655531894155 0.0430212788250319 0.14113172144420572 0.04182783420139983 0.14114019110151427
271.2 0.043046585007782225 0.042936821833535456 0.04303498615662648 0.04315942299857257 0.14118575314302803 0.04183793391096109 0.14122371373625683
272.0 0.042856626165720474 0.04250243953623288 0.04285218561300927 0.04275412346084196 0.14078252454012669 0.042001469499503626 0.1408133498596737
272.8 0.04300171998150646 0.042443378955323026 0.0429662556057572 0.042867478150605376 0.14073599551001723 0.042000429266159746 0.14076346833581665
273.6 0.043092023419672824 0.042442407276962524 0.04306594900184543 0.04294706937523895 0.14071856732687896 0.04157011318408779 0.14077234350966925
274.40000000000003 0.04258390098940903 0.04219036247680472 0.04259605742630429 0.0425444429118694 0.1403206378972895 0.04133256181109687 0.1403341831876488
275.2 0.042445980737488995 0.042032848013189336 0.04244774423125254 0.042261179271984875 0.13986019795794874 0.04138074748022812 0.13989147505159896
276.0 0.041542046359483276 0.04127320273726581 0.041532061713868834 0.04171798007100357 0.13915961458818132 0.04070788150643813 0.13919159596027264
276.8 0.04219818860850315 0.04191883955401364 0.04220351234791786 0.0419813180787809 0.13960127072406073 0.04074611709071076 0.1396289004064452
277.6 0.04127574008168375 0.04103228125937601 0.041285266007061186 0.041400041748698 0.13873207675788202 0.04033719417488803 0.13873724368494206
278.40000000000003 0.04102474838058812 0.041060822411893974 0.04103927786715997 0.041010579558229066 0.13868050940602547 0.04011261553664194 0.13871507864688928
279.2 0.04065925097902309 0.04055913297583412 0.04067634912370961 0.04076090370363505 0.13819525639250185 0.03960533738682273 0.13824160605380587
280.0 0.04002223787145465 0.04036348671437282 0.04001884893226841 0.04009280609687219 0.13794049120694973 0.03946019556990118 0.13800758306627653
280.8 0.04039289477562261 0.040554402204918495 0.040382513646831604 0.040396755528128186 0.13795763428560423 0.03945988222404511 0.1380398843942135
281.6 0.039884867745251996 0.03989372330714534 0.039892726135392506 0.039757000941764424 0.1373795593472848 0.039020315013789234 0.13745609306766
282.40000000000003 0.039441580911548445 0.03969662604356403 0.03942803402497224 0.039496024829619183 0.13698858943297162 0.0385839128437918 0.1370528465013226
283.2 0.039010210540067904 0.039193646998757804 0.039022918811089845 0.03907407173052624 0.1363026195516254 0.03848481064983358 0.136369212241632
284.0 0.03951095475926457 0.03951193008644111 0.03951826660979471 0.039533561431356584 0.13646591369539476 0.03869581440436812 0.13656629633326073
284.8 0.03872259477970278 0.038933085029397144 0.03874008493353768 0.03859477330761091 0.13586150776483577 0.037866536179517386 0.13597808764472016
285.6 0.03896699584445448 0.03913910070637702 0.03896755688539202 0.03889139827788122 0.13595313577546617 0.038179275516527555 0.1360886117364006
286.40000000000003 0.03894167890881869 0.03889515381007596 0.038935378053665315 0.038876997682370164 0.13596938065277075 0.038179765920877635 0.13608470392309824
287.2 0.03833766561206873 0.03822149362006299 0.03834445063014594 0.038226259684627624 0.13533062198168438 0.03769853631889386 0.13537602150639785
288.0 0.03777997095521578 0.03780968201884228 0.03776594698197348 0.03767820811439039 0.13480334786961373 0.03725352152588369 0.1348700767833808
288.8 0.03797767800766082 0.03804920693393909 0.03797121813012011 0.03781890764016797 0.13492644264473785 0.037283914220192116 0.1349866981420413
289.6 0.03715880860962881 0.03713717560536507 0.037170677104051114 0.03728087327628393 0.13387123106985124 0.03669760545474913 0.13394689135409757
290.40000000000003 0.036872550347868974 0.03696579087245439 0.03686566286345835 0.03685077361652583 0.13355725889252423 0.03637827254300205 0.13363007348457653
291.2 0.03716530969100317 0.03725149893225463 0.03718045779974996 0.03703731890351929 0.13373455966360795 0.03659451139194754 0.13382146963288022
292.0 0.037084203911661874 0.03703612974904867 0.037093706337442495 0.037006777153135204 0.13344989572986388 0.03639018424954191 0.1335368958210135
292.8 0.036479039974123495 0.03639335815713917 0.03647681153143913 0.036211348198112246 0.1326955390199786 0.0360711020506318 0.13279559768152244
293.6 0.036644760732676036 0.03620133941629011 0.03662988216090748 0.03655122743379434 0.132573772768961 0.03613708826795182 0.13268533962440163
294.40000000000003 0.036482731224629535 0.03603861206062794 0.036494158108730024 0.03643315615957175 0.13236066517553524 0.035940146099111864 0.13245032274419752
295.2 0.036037235052066616 0.03530322479216599 0.036048922060222297 0.03602544288532992 0.1316756900067541 0.03549079346940084 0.1317645079728447
296.0 0.0358011073999797 0.03511027851882797 0.03578845995090081 0.03576622224146298 0.13163880008715328 0.035205873532881043 0.13175020743136645
296.8 0.03602018960384449 0.03552000664361018 0.03603558193335284 0.03598522377516429 0.13171123439336466 0.03548837717024095 0.13182799147791163
297.6 0.035617179081915 0.035400588827713825 0.03559593468427678 0.035684608760900766 0.1314301473692617 0.03547947294836855 0.1315453043955787
298.40000000000003 0.034697991634238694 0.03497512900421225 0.03469153686638535 0.03475651231303794 0.13076985662972435 0.034604774060464555 0.1309055857998524
299.2 0.03480129572784816 0.0347924190882318 0.03479474349241356 0.03497212615454682 0.13051280159506254 0.03462668278942008 0.13064947819290315
300.0 0.03549840934999528 0.03535324262026444 0.035498403360789924 0.03545593772409282 0.13088381742845503 0.035209056238141266 0.13102156831704478
300.8 0.03436652181954325 0.034224659080544464 0.03438110175182199 0.0341786245478245 0.1296798724815489 0.034033447891761194 0.12979364381861408
301.6 0.034549256850095904 0.034260515520461304 0.03453649401771348 0.03453518353535313 0.12959764781194966 0.03418394432256727 0.12972214553839156
302.40000000000003 0.034427245635728465 0.03400135884791093 0.03444099498635948 0.03452703193593543 0.1293558412760286 0.03413140470880412 0.12948365031408218
303.2 0.03493160064422165 0.034212677543968194 0.03493422892892835 0.034854595799966546 0.1293935725343702 0.034540617259556476 0.12950132061224642
304.0 0.03391702541390561 0.03337506717524242 0.033930709749013556 0.03390203257429552 0.1283711055097277 0.03355854212065464 0.12849234608661217
304.8 0.03366489278236342 0.033428362384324964 0.03365890483520632 0.03371334984741968 0.12817847907270885 0.03337468178210702 0.12831645355436455
305.6 0.03354505779747202 0.033130779091184684 0.03354692272540645 0.033586175104968405 0.1278990275368687 0.03318707812562438 0.12797571946690964
306.40000000000003 0.03331862974533985 0.032862915545958216 0.033297618847717966 0.03331136078713509 0.12735354363133142 0.03319717377460905 0.12746553967763477
307.2 0.03371219768827945 0.03329949918783473 0.03372579854259256 0.03369429057726653 0.12757038843397175 0.033077245017672695 0.12766528557689666
308.0 0.03323619091934573 0.03299454695271836 0.03323599684486993 0.033249434252604966 0.12728030602296977 0.03286137002240369 0.12736790685288701
308.8 0.03248265659956109 0.03230342938673149 0.03251993399598736 0.0324463574933417 0.12655123117194306 0.032555014848015366 0.12665600749217223
309.6 0.03285231382688013 0.03281208426111479 0.03284041109319276 0.03294187720100474 0.12679753678595673 0.03225256441667259 0.12690052200819651
310.40000000000003 0.03269432435667695 0.032449769068265605 0.032694820288524884 0.03298395427993276 0.12634355927831528 0.03233918978083335 0.12643787607949444
311.2 0.032306549512450884 0.03198917719703469 0.0323273235687037 0.032349608001356014 0.12570949277004562 0.03218956091023829 0.12576574384488776
312.0 0.032109611793823205 0.031632388896342616 0.0321161307150958 0.032213733288143497 0.1252537069547683 0.03197222773264968 0.12531727846158147
312.8 0.03178538830477299 0.031325860654583294 0.03180865006818723 0.03207007478638411 0.12498183920609639 0.03146281579126081 0.1250218590177329
313.6 0.0317053616311554 0.031326419194570715 0.03171982310589023 0.031536048889248686 0.1248243409097987 0.03132841008638502 0.12487022883671166
314.40000000000003 0.031612242052158256 0.031249560312584537 0.03160396779761202 0.03155439570252094 0.1244304068662089 0.031422250816410105 0.12451545469877895
315.2 0.031425544164320265 0.03134738768817658 0.03141669763259412 0.03143709925681799 0.12440982702972472 0.031039116701124355 0.12450176512405997
316.0 0.03130247724189633 0.031044704203929057 0.03130788781688332 0.03149227311455604 0.12403863106954532 0.03136309125770482 0.12412992507040131
316.8 0.03144076673240972 0.0313433368743536 0.0314310519609449 0.03130263003034737 0.12442280852850492 0.031183626559118955 0.12447496220129772
317.6 0.03051201091102324 0.030650942471888383 0.03050778978871205 0.030393858250967475 0.12358078850891326 0.03010092101453448 0.12365607115671698
318.40000000000003 0.030725292951666223 0.030833591658853927 0.030696734900772366 0.030662660958586663 0.12366365897699232 0.030497230445332847 0.1237048746608109
319.2 0.030360158290488902 0.030290832467382935 0.03036075794142855 0.030377128370663687 0.12302212463346943 0.03013579695382206 0.1230712124325605
320.0 0.03014668543450629 0.030070746998043376 0.030166020004114613 0.030233150083357644 0.12291208896401902 0.0300933957505657 0.12296671557715279
320.8 0.02949069727165596 0.029717704531701427 0.029503478035122415 0.029694088430076416 0.12225004555605236 0.029314029359974007 0.12230051945652866
321.6 0.02966337647572543 0.0298972950250769 0.02964294905077823 0.029673654061628314 0.12239217219490031 0.029651139837813464 0.12246404916495385
322.40000000000003 0.02949629781378433 0.02954443075344406 0.029510876378560275 0.029637754100721028 0.12197814964874223 0.029487172347880567 0.12204457174177563
323.2 0.029184216241419415 0.029225609743552292 0.029202332909801666 0.029366725724216086 0.12146421023001332 0.029121564369116667 0.12151128201714939
324.0 0.029070744139781383 0.029099680945208532 0.02908519840408548 0.029185977804795808 0.12122698143723094 0.02911527958783199 0.12131347856156288
324.8 0.029119973134362192 0.029162682866404104 0.02913529293400655 0.0290776710380841 0.12137381420375001 0.02868390185628462 0.1214347000990439
325.6 0.029106547888613214 0.02895971880311579 0.029107931460196666 0.029108637731039715 0.12109195305950188 0.028798017670460235 0.1211602866089491
326.40000000000003 0.028799087694124047 0.028673426044705037 0.028786719715645212 0.028887988378348103 0.12077402438045229 0.028824614689866704 0.1208152996781992
327.2 0.028413693200681153 0.02845997341274723 0.028429219943477725 0.02842216658733212 0.12039625963777567 0.028530485257224385 0.1204171316421436
328.0 0.029579632495230778 0.029449291175887137 0.02957721432013918 0.0295984996871395 0.12133239560577497 0.029340613982181227 0.1213451947423705
328.8 0.0292575023064337 0.02913597968761698 0.029263105220776874 0.02922047465494932 0.12075472741884927 0.029128753228157608 0.12079133574169566
329.6 0.028746611864515725 0.028689587705883816 0.028728662279429752 0.02882997017863988 0.1203111647532672 0.028902025053722677 0.12037139452800226
330.40000000000003 0.02858115892935338 0.028070463357344394 0.02859084004941575 0.028534556360043428 0.11978185301628734 0.028495438193494767 0.1198318265438243
331.2 0.02860532664632816 0.02789578158500383 0.028619211931036382 0.028678585244373164 0.11956293905569416 0.02856576417426775 0.11958711352073201
332.0 0.02821513846747746 0.027714282511933072 0.02822448452041793 0.028257537251393752 0.11924670933357276 0.027973116625249473 0.11929030260288966
332.8 0.02861708115642335 0.02798982275950709 0.028605740423994164 0.02862055076826261 0.11949338752320708 0.02827827287345639 0.11959217874488198
333.6 0.028447395954969253 0.027788009441024882 0.02843792427777611 0.028439515914952834 0.11913089848150689 0.028232498768835483 0.11923943764036146
334.40000000000003 0.027695514876356336 0.027296979018494986 0.027679116717620172 0.027781283366538775 0.11850862089456536 0.027248459577695432 0.11857908027006031
335.2 0.028666032239160796 0.02821138348762625 0.02868500163685468 0.028616361622483884 0.11935440645362348 0.028430854748927935 0.11942032848221948
336.0 0.02807937594150655 0.027383516355879198 0.02809436707723104 0.028209486363723384 0.11860115386553252 0.027713989292172104 0.11862281704673881
336.8 0.02795819537410095 0.027344727059331275 0.02796516164537007 0.027735919741511288 0.11832491601107538 0.02761039815828651 0.11836758988218168
337.6 0.028183390548511596 0.027345768717057878 0.02818883869712616 0.028198388444080093 0.11820898230010538 0.027730396244639608 0.11827392925296212
338.40000000000003 0.028038754123311707 0.027280400481857394 0.028046598488382653 0.02801204049403432 0.1181298370925857 0.02777049536934202 0.11818531983837387
339.2 0.02791718130802344 0.027043905619173227 0.027907090684969767 0.02792343057068077 0.11791229218609 0.027441542237121197 0.11797099611542734
340.0 0.02759078853055138 0.026835475960361593 0.02761074764778883 0.0276627113362791 0.11771582436544771 0.027506908650832912 0.11777697094897563
340.8 0.027507614755084644 0.02667864542939164 0.02751469474326813 0.02755218580336537 0.11744086463081616 0.02740151059619113 0.11751964038151985
341.6 0.02700019615178863 0.026439575722220866 0.027020499137127493 0.027059347884804536 0.11693956618738083 0.026989478396221726 0.1170300590248954
342.40000000000003 0.027555884003340508 0.026725751650396284 0.027538064764746517 0.02751543681135442 0.11710274013390158 0.027384743030707825 0.1171930724148142
343.2 0.02760573245406548 0.026753890407286814 0.027619049082630714 0.027454404070861055 0.11720997474059844 0.02742518703759112 0.11729237646832914
344.0 0.027010986475505212 0.026121448430604773 0.02702480759813294 0.027043996222870934 0.11632617683154413 0.026976764903077006 0.116449913271467
344.8 0.027405145467458595 0.0265852799032973 0.027394594106990463 0.02731684878733521 0.11666400563041622 0.027191072879215496 0.11678960959929628
345.6 0.027430202301785892 0.02662878830866803 0.027446622028700657 0.02774537303593616 0.11676073865665342 0.02760711946572621 0.11683460435119358
346.40000000000003 0.027042697614213393 0.026257858238502074 0.027052192428814313 0.026957013333095057 0.11632866681295666 0.027112423662413263 0.11644483506258273
347.2 0.026472735160533254 0.02580334803252096 0.026478417982051135 0.026463870356228037 0.11567189672002377 0.0268688568006215 0.11575374424102777
348.0 0.026549740913245724 0.025998309693335706 0.026550497088384212 0.02644261966806018 0.1157378952226663 0.02682491508076442 0.1158436004017398
348.8 0.02652277812214806 0.026113861978909168 0.026520441458495435 0.026509720626106095 0.11571583234494 0.026804466191806774 0.11583490848773403
349.6 0.025589542970272508 0.025139811985744706 0.025570509082117512 0.02559146194295337 0.11481769480291096 0.025856451199030513 0.11497176597214435
350.40000000000003 0.025943444905502582 0.025384318757685265 0.025928848012033316 0.025901156456594725 0.11506797985193576 0.026337296802812105 0.11518950373737818
351.2 0.026092211593379537 0.025363236110578686 0.026063102696386883 0.026073334526490403 0.11502465958682934 0.02622598243754325 0.11516966688663036
352.0 0.026114391481329605 0.02541000330152506 0.026117785050225113 0.026080374825216066 0.11508447486623473 0.026153101829206805 0.11523790761103951
352.8 0.026072701400528666 0.02532428073392693 0.02606660541322478 0.025964019426902803 0.11498222811737926 0.02629213613414699 0.11510072562723425
353.6 0.02569660581665024 0.025012676281143596 0.02569359013047954 0.025627600066981157 0.1144666152012466 0.026086544348734763 0.11462109048369934
354.40000000000003 0.025873088176818416 0.024967747696434093 0.0258672204810845 0.02582495191371718 0.11438765159317557 0.026114231055709893 0.11454299116021005
355.2 0.024990436631640627 0.024201985538381224 0.024996809038527173 0.025316609267405404 0.11352553726957196 0.025718149701466287 0.11366855875261209
356.0 0.02643604040645536 0.025697178570068924 0.026448950259720824 0.02607581014055963 0.11483546838163074 0.026689294771364742 0.11499472266552971
356.8 0.024705624444309352 0.024452977860299922 0.024717310433373087 0.024766508467327114 0.11316990873909906 0.025179307586959992 0.11336983860708445
357.6 0.025002851969835385 0.024504848823452514 0.02500337118219867 0.024779335182289638 0.11333513302370989 0.024835113291822402 0.11351033509533939
358.40000000000003 0.025055356676523068 0.024308110612954816 0.025071261940754968 0.025191297436952243 0.11307686106253811 0.025238464689288524 0.11323786870581062
359.2 0.02549014411260704 0.02462950887478076 0.02547962584897411 0.025422853295166102 0.11330624858841286 0.02556139733593353 0.11342842503017929
360.0 0.025440973973323865 0.02443054956375988 0.025447820822921442 0.02541250350914018 0.11282860442652577 0.02527454791880304 0.11299896751466848
360.8 0.025189978038089936 0.024236233600088728 0.025166705111501535 0.025072707059767493 0.11269766151983947 0.0252139878723905 0.11287028982309631
361.6 0.025232227568514343 0.024229856763804233 0.02523412922165827 0.024959139905473708 0.112682101112782 0.02508760481308631 0.11283772229851727
362.40000000000003 0.024724024188815103 0.023969386439717244 0.02472854373042192 0.02460354398057543 0.11217580781860331 0.02440221750566435 0.11233221231042088
363.2 0.024799606932603104 0.024018649852666402 0.02478387849370778 0.024855370396730584 0.11200773376354364 0.024863370983045495 0.1121912212397637
364.0 0.024384688606947622 0.02393152760343423 0.024383177622203805 0.024400805867358575 0.11178285912856357 0.024523914081663035 0.11197788393908996
364.8 0.023643905502774745 0.023562547799993193 0.02363535332423019 0.0237830623762419 0.11122166522076062 0.02409150593566764 0.11143011902967304
365.6 0.02459532943322391 0.024111935153918518 0.02460391058209823 0.024396905826475756 0.11185421079459987 0.024535322522799493 0.11205863232182231
366.40000000000003 0.024016640845990925 0.023830356349461002 0.024011442723869052 0.02395434619638461 0.1113415755179763 0.023964044223162114 0.11153243088321978
367.2 0.023894035707946376 0.02375299287108338 0.02391710382033929 0.02382970483569589 0.11113597910704565 0.02381131117633884 0.11133269726760411
368.0 0.023926381387047356 0.023619313528293922 0.02391347340882776 0.02386412070956492 0.11086223949934458 0.023991959538656522 0.11109380188276351
368.8 0.02405422561201299 0.023954014047500253 0.024032473292611625 0.023868456967852506 0.1111423091286294 0.023767553836966042 0.1113545377085822
369.6 0.023401309894306048 0.02326071228633017 0.02341663631404097 0.02327005050805524 0.11030760676472146 0.02347243736727826 0.11049938781543457
370.40000000000003 0.023814353574504656 0.02342222515085558 0.023816709032486096 0.0237714579689406 0.11033075157770382 0.024041604552474016 0.11055144408128666
371.2 0.02351757258151847 0.023393694445472298 0.023518711950217118 0.023493902451309525 0.11016653412306106 0.02357896479026779 0.11037546076149005
372.0 0.022765863629625557 0.022858991484721612 0.022766828125553817 0.02290249093786019 0.10938558620110721 0.02293538036270953 0.10960714119208226
372.8 0.02397241692187269 0.023553590138915195 0.02398250483187125 0.02377029973414086 0.11012228535752683 0.023815476141725047 0.11034782714140871
373.6 0.02339077322657896 0.022886548993547248 0.023382962435354177 0.02340637784990165 0.10942312301664765 0.023285659370710043 0.10965000923255067
374.40000000000003 0.022935280713445014 0.022903148262487072 0.022943848075875146 0.02302643201926549 0.10914223793559683 0.023000102174868333 0.10930645224897476
375.2 0.02309141189648178 0.02297773895946074 0.023077066916100373 0.023201900347121548 0.10915666196199351 0.023461176353342803 0.10931001310226407
376.0 0.023996929852237923 0.023780859104768504 0.023966776114872104 0.023621863437156665 0.10991042170967733 0.02385632355643068 0.11006547592687024
376.8 0.022894742870210972 0.022804720735038912 0.022894495670012196 0.022832517567438423 0.10892505197575872 0.022990044635692364 0.10907782010464877
377.6 0.022550519207650953 0.022400683242239077 0.022534296965313713 0.022849985881022605 0.10851355800236277 0.02273518343383594 0.1086643801887515
378.40000000000003 0.02277357342147938 0.022374230290730813 0.022809958731922007 0.023070143908683508 0.10836965894700228 0.02298678547636028 0.1085071550327205
379.2 0.02273997555324673 0.022488252943532676 0.02271537724221124 0.022816026282956262 0.10854994650473086 0.022655176520224925 0.10869601359584986
380.0 0.0224574233061927 0.022231538313021798 0.02244138106667169 0.02259860907903592 0.10842651636437767 0.022459018979388866 0.10855753306807177
380.8 0.022821581932512765 0.022310606485121565 0.02280932131185631 0.022782324426958565 0.10843247433318717 0.02279951963723552 0.10859958831389219
381.6 0.022202021676779943 0.021672700026796513 0.0221909104005376 0.022183083071777174 0.1077096081069706 0.022272057714725943 0.10786699194790868
382.40000000000003 0.022372696165337637 0.02163267399930351 0.022367654050163804 0.022228274880353612 0.10766434618733846 0.022438658569830888 0.107813586136601
383.2 0.02218378865249789 0.021471867792104388 0.022183278401379312 0.022070986570386857 0.10735100333833292 0.021842851737973835 0.10751779906949008
384.0 0.021904128736396352 0.020987228115388754 0.021902492854014893 0.021839596523688422 0.1068632128107837 0.022148797983355627 0.10703376314349708
384.8 0.021837465469772308 0.02126212229146719 0.02183988687635223 0.02192123860574009 0.10697117508435808 0.021854828984700307 0.10714471714770124
385.6 0.02233881757168931 0.021286244419861485 0.022331265000173746 0.022442607547191944 0.10697898160652575 0.022521271936687733 0.10716885614184306
386.40000000000003 0.022411104613503447 0.021506015647636403 0.02241161714064632 0.022372834481350454 0.10706209148988387 0.022601648323175474 0.107227280597583
387.2 0.02223568544605251 0.021368062927012703 0.02223259546560151 0.022089136205595567 0.10673983053763374 0.02238732959730633 0.106930189627725
388.0 0.021791770921158807 0.020877021139586942 0.02176859090223515 0.021734805253569307 0.10611769166457179 0.02190508606085948 0.10632015257127679
388.8 0.02211807952649986 0.02126792565007437 0.02213543813511544 0.022024603216734356 0.10640434132771355 0.022243166035902696 0.10659447963055539
389.6 0.02155547335412989 0.020913330637515003 0.021545731260017843 0.021531664383213814 0.10587934820882502 0.0217499314951804 0.1060587999068643
390.40000000000003 0.021553628663033425 0.020629446011828607 0.021549829598788855 0.021429527960658085 0.10577239998706746 0.021878925664396316 0.10595665852274717
391.2 0.021281672314325848 0.020501967587825326 0.021285995937217583 0.021331782974963433 0.10551784689138133 0.021374350622981896 0.10570937602614941
392.0 0.02148120749543635 0.02073478107770199 0.021491474433041263 0.02115580922167025 0.1057980684416637 0.021582585166432137 0.1059653529883989
392.8 0.021714723176365393 0.02107144509843044 0.021725199119771346 0.021637329956254673 0.10600020110491025 0.021827795517881728 0.10620006585093196
393.6 0.02139458054741808 0.02083497249632363 0.021402353690443045 0.021351453631992506 0.10555105613299068 0.021545670550053783 0.10574272133185834
394.40000000000003 0.021659394181412727 0.021004639904458916 0.021687758683508647 0.02149483855808755 0.10555177470100405 0.021855901174795113 0.1057414131746143
395.2 0.02129141905095781 0.020742497762177757 0.02130246519108089 0.021214553521574645 0.10514882990540218 0.021251720150122017 0.10532868262371278
396.0 0.022055386341437666 0.021300013327288578 0.022057438228802198 0.02198111345078452 0.10553182787165587 0.022086355788270624 0.10573139196081686
396.8 0.021199208209426494 0.02061781476596812 0.021201571228409464 0.021192152851443904 0.10481877925390472 0.021425794193177788 0.10503071630005034
397.6 0.02087582728501227 0.020300093957457428 0.020876224816663222 0.02086082954094356 0.10462853623869404 0.02100092140542964 0.10482920173963614
398.40000000000003 0.021026646970758785 0.020721007968320142 0.02103288388090734 0.020777919776161585 0.1048114474305392 0.020861339638432456 0.10502411139134067
399.2 0.021086684325233283 0.0205115723571215 0.02109626307632013 0.02102130051119438 0.10444256231138296 0.021381954156472954 0.1046692621698603
400.0 0.02135639820426915 0.020613630679177666 0.021351821836919874 0.02118354044912217 0.10452652593816551 0.021334749957825923 0.10471857516477083
400.8 0.020808481694012268 0.02011763823321435 0.020810370401393975 0.020709354955405553 0.10397764356815524 0.021096557942064317 0.10419693800351909
401.6 0.021247397040928442 0.02032950484915575 0.02121843147159427 0.02110271920343583 0.10420371959273347 0.021419371082563265 0.10442535269176512
402.40000000000003 0.020757597546180874 0.019994894130094004 0.020783108951420697 0.020825643480237573 0.10386059990166972 0.021235271081254233 0.1040477804576429
403.2 0.021109828705034313 0.020309438061500255 0.021091691286296847 0.020927015115261047 0.10420639843590492 0.021193820821380882 0.1044388517287356
404.0 0.02165812019996539 0.020611585971121456 0.0216383854286957 0.02142208589671442 0.10439633861851247 0.021708072424320733 0.10463026904945337
404.8 0.02078488535433674 0.020022119651504133 0.020759721545008 0.020836731935081083 0.10360228214507952 0.02108411290980071 0.10383082148993517
405.6 0.020626217817146845 0.020271399187250416 0.020618576412354393 0.020476318790899267 0.1036571757430349 0.020873980200487436 0.10388087365811384
406.40000000000003 0.02039914540071009 0.019947764459962044 0.02039966230986309 0.02059897327103306 0.10334915993664122 0.02099008845846798 0.10357574105134107
407.2 0.020443446446503182 0.02002346437904965 0.02044043729812252 0.020190339797292147 0.10322248208094925 0.020721632397395762 0.10341670573919894
408.0 0.02103305782824241 0.02019650690177099 0.021052070842915223 0.02098863788376644 0.10350075744831466 0.021104856386621434 0.10367783459723073
408.8 0.02081269133001406 0.020203387217298717 0.020794486566911196 0.02047349058288115 0.1033850497734042 0.020904612809672964 0.10357629730589744
409.6 0.020541588344668526 0.019778429631601868 0.020536492123752678 0.020423801580632926 0.10296020388192356 0.02087557843427605 0.10313325261008184
410.40000000000003 0.020514195784345712 0.01978931354796546 0.020519860078463004 0.020467888451678812 0.10282713189383251 0.02085644286733059 0.10299999063770764
411.2 0.02021273576984123 0.01971057464106427 0.020209459420228167 0.020195710219677258 0.10256918151457874 0.02053422600599526 0.102747679640682
412.0 0.020588723719134516 0.01998779900871142 0.020600726238562617 0.020493618851987017 0.10277304584746794 0.02075532130941701 0.10295507603848314
412.8 0.02061972667890211 0.020070913014274862 0.02059206326377813 0.02049611516232214 0.10262135651888596 0.02060926431230078 0.10281946073545745
413.6 0.019921639639060098 0.019471910941558847 0.01995139789693333 0.02001790551393661 0.10209760710343944 0.020176692064577218 0.10227998987652175
414.40000000000003 0.01991374003824628 0.019274303477140296 0.019910227024048443 0.019941279474110188 0.10170852226072125 0.020449034334785204 0.10189745575699963
415.2 0.019335381016061654 0.018780064230184742 0.019348312003592823 0.019406615998802623 0.10122796667133951 0.019572930783917388 0.10140423719573179
416.0 0.019793375896563235 0.019149930063029726 0.019797702276247033 0.019629535928750868 0.10156449551415214 0.019950527453615696 0.10175363492784273
416.8 0.01976016246547696 0.01907626952867045 0.019746705680699153 0.019631626598699745 0.10127498257150641 0.020106452043428747 0.10147411933542734
417.6 0.019972235098929425 0.019490937902403683 0.019970752504215736 0.019828436383327257 0.10168571689986378 0.02002191071193133 0.10185491610781763
418.40000000000003 0.019788169327676585 0.019023944761824497 0.019762707719053512 0.019739877487745673 0.10120811170773174 0.020196215022787654 0.10137704477979233
419.2 0.019668061372269268 0.01885788380382066 0.019660428951351533 0.01970702675967002 0.10085480139523303 0.019941853847255085 0.1010289791088623
420.0 0.01931641542032723 0.018710311819976184 0.019293408964195662 0.019257624910778405 0.10055429541564954 0.019661759941948593 0.10073432733955735
420.8 0.01967514804217382 0.018888380536979974 0.019687749297797208 0.019685096962898132 0.10053085905779581 0.020119407491461863 0.10070679239907432
421.6 0.020145844408199852 0.01928155398118654 0.02011995084553354 0.019863769136864714 0.10098814324819859 0.020215949165736748 0.10116202906670675
422.40000000000003 0.01968579230490772 0.01892165283995677 0.019685136802365347 0.01963715098098715 0.10038187239529756 0.019745585411964257 0.10055305830784425
423.2 0.019100066691833083 0.018569959049094188 0.019087757529888543 0.019345556451377817 0.09989613609771657 0.019555405774125414 0.10008507585291282
424.0 0.019352419314114817 0.01875693498102579 0.019364346030273864 0.01925115523643815 0.10011850508080836 0.01958330304277888 0.10028644981942131
424.8 0.019388508184849263 0.018626100122380515 0.019403675355508732 0.01931283919463944 0.10001996036908947 0.019610121319542824 0.10015981104065572
425.6 0.019041458077950924 0.018600754914869417 0.019040549499715738 0.01902515772373642 0.09990551655577462 0.019238237609880724 0.10005576089204987
426.40000000000003 0.019176872201696733 0.018670110067117968 0.019187779210699373 0.01910528284054374 0.09996234226772917 0.019369979801621914 0.10015855012061242
427.2 0.018873604247178738 0.01828973125558469 0.01887399689647821 0.019085797044812954 0.09931642348168847 0.01925763895668517 0.09952303270858771
428.0 0.019079014231758288 0.018636241537273224 0.019063694499182725 0.019150837708191155 0.09955262840242865 0.019321862458047182 0.09974646690398961
428.8 0.018668239061558074 0.018287760127328072 0.018680091253412592 0.01846197855016733 0.09912614574844986 0.019091676361523535 0.09933530414644008
429.6 0.018976989228870395 0.018385371109514364 0.018958316161761198 0.018938169912917868 0.09937607903564702 0.019564983251603964 0.09955793890313337
430.40000000000003 0.019198693849498738 0.018452462535905892 0.019200118275799295 0.019216687928860277 0.09936942492767425 0.019553823200469556 0.09951496939036457
431.2 0.018591794330455873 0.018014858782244285 0.018577460123011896 0.018655555018428572 0.09876314535348822 0.019060571279712304 0.0989354415494887
432.0 0.018566516448724087 0.018058903113017798 0.018556954022338416 0.018486167948699384 0.09865847216387542 0.018864681718966304 0.09883115408377703
432.8 0.019250674542607187 0.018707042491433987 0.019243685028675496 0.019305815122008928 0.09920988037622692 0.019512395074627917 0.09938106647937961
433.6 0.019200423631061926 0.018521740279868398 0.01920142033351263 0.01896219517678796 0.0990884349781097 0.01949088290392424 0.09922453888470406
434.40000000000003 0.018949083871706157 0.01827595086157097 0.018946998531906453 0.01881892857139916 0.0987834837268122 0.01902332671488301 0.09892547640808386
435.2 0.01849172087385017 0.01785007186600052 0.018471828474765434 0.018560415971365565 0.09824536053160908 0.01899426949882341 0.09838410300423887
436.0 0.01904633889421368 0.01822333440602725 0.019069963965441625 0.018919133220930865 0.09867216206389241 0.01925350370785623 0.09881039355738766
436.8 0.019100506437996226 0.018310961589144168 0.019134419616241027 0.01908192882125332 0.09871028625419805 0.019027723322339117 0.0988235572441518
437.6 0.018311560417662076 0.017820714042174942 0.018311478915045608 0.018414894690806788 0.09798224969868573 0.018547741333875756 0.09807598189002315
438.40000000000003 0.018943837455585713 0.018468818701184605 0.01894042289062375 0.018878570072303064 0.09846803136680683 0.019210404209494603 0.09859207352898555
439.2 0.018355035343048796 0.018045880058360483 0.018376933040011773 0.01829039988801541 0.09785530703299723 0.01870066272782743 0.09797577520003523
440.0 0.018095699531976095 0.017812343804840668 0.018093266057327403 0.018242466618089603 0.09757231517044887 0.018503597510581515 0.09769860115183225
440.8 0.01867127983876538 0.018182904723716264 0.01865363719466428 0.018503870369015043 0.09794325402668298 0.018752071882935845 0.09807533743871254
441.6 0.018436809736399513 0.0181934862351031 0.018425586851102578 0.018438981991768414 0.09794448075342937 0.018885342302794598 0.09803672727965086
442.40000000000003 0.018228383609604586 0.017764660467716093 0.018218995960062247 0.018206337943831096 0.09744583710980297 0.01873608881994775 0.09756768964417409
443.2 0.018132885470411263 0.017673613761929496 0.018115794106358007 0.018072642763416517 0.09738920273049703 0.018335722895456843 0.09751935214813863
444.0 0.018253251185623397 0.017978918303652294 0.018260940677233488 0.018204127361439025 0.09765404444067058 0.01855122803938558 0.09776343369936998
444.8 0.017941807089027973 0.017747083861115454 0.01794122513636903 0.01790448651217319 0.09743194260859844 0.018257045311183693 0.09754795772746161
445.6 0.01772822776830488 0.017561393755911727 0.0177241015748912 0.017740368114299996 0.09694986697854541 0.018345875949866235 0.09706301957231091
446.40000000000003 0.01769449923438227 0.017681720972328657 0.017713215660198817 0.017888622534972108 0.09694347074293504 0.0183416898596297 0.09703272085637603
447.2 0.017780993507571376 0.017554644180803675 0.01777186474128635 0.01778210417160688 0.09686365105170427 0.018299643106327985 0.09696438309274696
448.0 0.018101661589410786 0.017815762056943504 0.018132651494924455 0.018066601164574522 0.09701110475727152 0.018251813272136107 0.09708737228363197
448.8 0.017555350428611616 0.017194656692834792 0.01754643292499509 0.01774379797448892 0.09640948771719196 0.018050041572788847 0.09651184699525697
449.6 0.017856931946065507 0.017513774775657274 0.01785109934149624 0.017888750749595478 0.09654930313616981 0.01845849200534406 0.09666653934165534
450.40000000000003 0.017844448599538678 0.017630780230601772 0.0178313829317511 0.017878546607116234 0.09646217906137158 0.018056862824079485 0.09658678389579273
451.2 0.017858292604747986 0.01758951503308181 0.017850128901129903 0.017954548381877093 0.09661698975161634 0.018033534558968563 0.09672335226709147
452.0 0.018078713566290573 0.017998163592357567 0.018068944432127712 0.018058237040355994 0.09684134295558165 0.01842535831558111 0.0969447538403419
452.8 0.018112772276717037 0.01810307442080292 0.018099382259265908 0.018193846065787948 0.09697191188118559 0.018425051394219655 0.0970739146384771
453.6 0.018069323900611757 0.017910034656387644 0.018099699246162712 0.017988354350973675 0.09655795134767041 0.018218815046194003 0.09666360534027618
454.40000000000003 0.017448854265834767 0.01735983119331294 0.01746558223809167 0.017577385936946223 0.09594005487380368 0.017902344251775944 0.09604031061159027
455.2 0.017778434316432026 0.017520324941036097 0.017765895339834886 0.017832103633182616 0.09607080598718795 0.01796795788591753 0.0961954353228947
456.0 0.017290817717476932 0.017134332641485304 0.017309603155259323 0.01747363999558864 0.09554443750471954 0.017721601947935678 0.09564621439420133
456.8 0.017894848570494132 0.017701579270161222 0.01789276853771815 0.01788006019517836 0.09598935971226237 0.018157718619581802 0.09607821855800136
457.6 0.017056323101104984 0.01721043470237501 0.01706390833251551 0.01707914406834931 0.09540599640768131 0.017176330221746687 0.09547154011648726
458.40000000000003 0.017814279061397344 0.017535082362546486 0.017769612407017316 0.01775795604083364 0.09585377660103962 0.018040092948784513 0.09593318601941483
459.2 0.01736186368592536 0.016894263820202482 0.01734602984071272 0.017291708052939378 0.09525515915400944 0.017709435434917688 0.09533388410359028
460.0 0.01690179469912429 0.016633130133183384 0.01691126250206739 0.017129376692550154 0.09485224515057393 0.017656407266561067 0.09492248909887792
460.8 0.017760696065769507 0.01740244846575081 0.0177503417591374 0.017624505169040145 0.09564096458728236 0.018138748577965037 0.09575001707351949
461.6 0.01781788876116558 0.017493161440553236 0.017811510756904046 0.01762042124742571 0.09570597884826874 0.01809449547956173 0.09582051025717736
462.40000000000003 0.01723015771634706 0.01690286386721458 0.01723166243630048 0.01721841453088041 0.0950532825761896 0.017717970760877055 0.0951787925403263
463.2 0.016990147408877474 0.016730729211014837 0.0169716162688515 0.017322012376046223 0.0948668992729003 0.01790336587370634 0.09501119077868173
464.0 0.017382659677007195 0.017013699987723226 0.01738025829556223 0.01745362417234627 0.09505865269992085 0.01810529485811578 0.0952088146182943
464.8 0.01710126027149927 0.016568435829692793 0.01710413453613234 0.017030706944577437 0.09440897079361567 0.017483351982792397 0.09454878988518761
465.6 0.01694177831839176 0.01675465113257099 0.016950097046177656 0.01693827054177862 0.09430789850427691 0.01764364380916757 0.09442989012297553
466.40000000000003 0.016985227448059793 0.016689895583745392 0.01698590070859394 0.01703125538160674 0.09393918299796757 0.01747833966757466 0.09409924988555599
467.2 0.016720726044244925 0.016618743161846927 0.016719307227916893 0.016644259781481433 0.0938251864286604 0.0169932847296402 0.0939392738563701
468.0 0.01685093265059596 0.01645372221538144 0.01683873808241753 0.01685232799567818 0.09373348274859568 0.01736138725966415 0.09388015957336238
468.8 0.016507192728800562 0.016327383805098707 0.01651275120849323 0.01645627927022899 0.09349680479701515 0.016940269347260496 0.09364340656220188
469.6 0.016865550426820596 0.016718477530770933 0.01687035177570391 0.016769584691834725 0.09392043963987827 0.017127626562663482 0.09406669618541195
470.40000000000003 0.01627935426532329 0.016331569303943496 0.016278630255326512 0.016297897956522516 0.09335268879117467 0.016932185584510488 0.093495636208347
471.2 0.01681428767194354 0.016647055302143367 0.01681222725968366 0.016669286355011803 0.09363145116776578 0.01701017705193827 0.09375032353335613
472.0 0.01713128278665377 0.01676438568406768 0.017126946449933126 0.017225459907942945 0.09362294517653405 0.01736924014301091 0.09372381392326892
472.8 0.016278214253143197 0.016161426417107515 0.016281174948515446 0.01646045242561386 0.0929050664052099 0.01701236895748048 0.09300547732587894
473.6 0.016726588045226372 0.016205962171841268 0.016709080596985063 0.01675403694523007 0.09282149053249461 0.017228134656781847 0.09294853911082154
474.40000000000003 0.016899198139480803 0.016262520690380842 0.016889168480562076 0.01682406244962329 0.09290495621795232 0.017201621282254165 0.09302211374340305
475.2 0.017130206405511203 0.016505899167271406 0.017119775961830147 0.01699477871356104 0.09309799812444249 0.017522732608902407 0.09320380675103823
476.0 0.01636554971159741 0.01571979900419614 0.016363488828012876 0.016459017231270252 0.09228826493861768 0.016922496141239807 0.0923974595414091
476.8 0.016143037322599908 0.015711620566108274 0.016146561608215752 0.016248126401492115 0.09201724718784117 0.01675509212134577 0.0921186469651707
477.6 0.015839705890638045 0.015477765079193597 0.015845238612240096 0.016069436014140636 0.09164521533920116 0.016403420439067586 0.09173825765389856
478.40000000000003 0.015961344246211567 0.01575417652262223 0.015933904545547873 0.015719354053628835 0.09182217804778664 0.01649798748162686 0.09195449514132774
479.2 0.015792650469817284 0.015725656486337322 0.015798929868109924 0.015891051174859602 0.09170844508485881 0.01645167579294825 0.09182613928933192
480.0 0.015854825388766557 0.015816973403505585 0.015829214527312004 0.01564089970194281 0.09177038875017964 0.01633353094738025 0.09190428136473215
480.8 0.015692323511168577 0.01559597929291225 0.01569617587929609 0.015950292947338546 0.09155511598594362 0.016331803169011762 0.09165874169584871
481.6 0.016002403154136927 0.015889972450787507 0.016004751854254103 0.01586284500496469 0.09173937719773367 0.016639115405743164 0.09187190202429525
482.40000000000003 0.015315694250921172 0.015169824344402743 0.015297678084645865 0.015160263056869992 0.09103317077756518 0.0156810566756651 0.09113615750428686
483.2 0.015575915284510047 0.015400164085104367 0.015566565331208903 0.015544398077061388 0.09131133590640152 0.01606421174915546 0.09142731710087265
484.0 0.015534729192925612 0.01519458066405449 0.01552308911967464 0.015411187943827955 0.09106321863835885 0.015861563415041184 0.09115961645169164
484.8 0.015484385121804676 0.015240646594664614 0.015454851120091788 0.01541249095385917 0.09114561335413028 0.01615796771039372 0.09128883265972192
485.6 0.01526149355652134 0.015102654562788573 0.015280690568375511 0.015168877252057946 0.09087208444193634 0.01607241298814114 0.09099693069627383
486.40000000000003 0.015341385205816621 0.015251770016634681 0.015360107528122197 0.015402479735297153 0.09090933078477813 0.01635893329946944 0.09105711344508692
487.2 0.01486823739515458 0.014969688615331473 0.014886903862732616 0.014918676759487782 0.0904292848546687 0.015744780355058895 0.09057432417122142
488.0 0.01507281547744177 0.015139615483022034 0.015084376029369247 0.015095909563214445 0.09040095297854009 0.01560212930060241 0.09052202451305623
488.8 0.015560482850652183 0.015331259038353211 0.01552078642776787 0.015482187168167376 0.09057916807019513 0.01628265510140906 0.09073361733013881
489.6 0.01515255561627088 0.01502300713146085 0.015178723666889127 0.015091860789766006 0.09021490678192379 0.01613154588797747 0.09032114708405292
490.40000000000003 0.01593229511577593 0.015698490862361282 0.01593471318437296 0.015896515236491875 0.09065665390063483 0.01657762992532876 0.09079323222225931
491.2 0.015263505136734584 0.015028372059462034 0.015283048750681979 0.015421332979182766 0.08995688212170712 0.01595205283597608 0.09007497017736858
492.0 0.015107026697602544 0.015049223540668628 0.015099462886155404 0.015083076762385064 0.08981708284462633 0.01586075794233795 0.08994798678567832
492.8 0.014724183725740697 0.014699080520625993 0.014726105685618116 0.01474599438449118 0.08937470279759499 0.015785188808955603 0.0895357596534534
493.6 0.015101443705489472 0.01492209957956054 0.015117584763166823 0.015087801279505444 0.08947248201077378 0.016154665722945563 0.08962996273072159
494.40000000000003 0.014802430778336467 0.014794412486722405 0.014795555330105816 0.014572829588900278 0.08923336415557463 0.015747033182267653 0.08941990780720012
495.2 0.015060174478021262 0.014947124923768162 0.0150540097233395 0.014948595534738363 0.08935262190599214 0.015864533608711283 0.08951842245774871
496.0 0.01456395454304453 0.01425482595719901 0.014553906213320887 0.014641767060157341 0.08875460739348325 0.015530555615294915 0.08888942491852866
496.8 0.014871432864500463 0.014453109816609952 0.014858587320965068 0.01485981872225667 0.08897941980719254 0.015876090312553368 0.08912147042102103
497.6 0.014461074566620017 0.014152800100636484 0.014462234669879575 0.014747553377157784 0.08849172700839074 0.015497758633594759 0.08867222907137938
498.40000000000003 0.015108306612461958 0.01482140852341999 0.015111791345885696 0.014997345555360047 0.08881578009023401 0.015829039228151695 0.08896531144565029
499.2 0.014694798354747345 0.014570096269834062 0.014697417161928029 0.014670838229534291 0.08834417724792397 0.015636670277600927 0.08853480436454796
500.0 0.015263635022022246 0.01468845405608263 0.015258232169618604 0.015069432851598168 0.08847451257902447 0.01586992729738711 0.08866413599892607
500.8 0.014986562028690881 0.014403964902694522 0.014965913538284607 0.01504983738898314 0.08806276051274976 0.015841256762483266 0.08824440606274506
501.6 0.01517926568133605 0.014637452133195037 0.015162605537995815 0.015129026923093014 0.08819184269400494 0.016018328476145333 0.08834946732490102
502.40000000000003 0.014778585490424363 0.014557941633908557 0.014781573918013968 0.014832406808694033 0.08786420774606245 0.01577894888656958 0.08802041933969897
503.2 0.015166408387274335 0.014937922328506265 0.015172370403824647 0.015087068825575646 0.08811933349302527 0.0161376823541925 0.08828342108623714
504.0 0.01500154846899541 0.014545241475728688 0.014995156069008957 0.014842986949946404 0.08768393124689963 0.015730676760889583 0.08785043376908937
504.8 0.015105777305112337 0.014619458159551171 0.01510977693629507 0.014951824003826898 0.08763105785834731 0.01568996031122624 0.08780001282321173
505.6 0.015168823456558105 0.014488167811816931 0.01516315663939131 0.014855671592127948 0.08750207260792447 0.01575193336747237 0.08764314217321048
506.40000000000003 0.015037318292690185 0.014339815005416857 0.015045184951830347 0.01480009599223339 0.08731809579083007 0.01544399764355476 0.08746949448600105
507.2 0.015092788699200695 0.014354944969106345 0.01507194082408513 0.014973426831892513 0.08715830965776357 0.015699181186122405 0.08732400324833402
508.0 0.014961381765606406 0.014391993682809036 0.014971579966444546 0.014860756163008927 0.087000986475976 0.01570624986278188 0.08719462312378291
508.8 0.015419275186904892 0.014732295177551272 0.01542865506970796 0.015285544650372292 0.0872747288855249 0.015997361689807456 0.08745672082531485
509.6 0.01480551769623425 0.014117905315400024 0.014802602614686895 0.014825869933011864 0.086572963351325 0.015359638624332442 0.0867611762741138
510.40000000000003 0.01483041208051657 0.01410582067574573 0.014826582891269318 0.014756249569300018 0.08654711225358214 0.015537957642588515 0.08673583933643088
511.2 0.014853330097465482 0.014113076375047004 0.014855316084331324 0.01462485512703854 0.08641038464788783 0.015389991832132148 0.08663974812139506
512.0 0.014701468074160487 0.014135706477935009 0.014702338609312875 0.01466953634295192 0.0862794746637616 0.01544970800924574 0.08646458276681618
512.8 0.014759735653780512 0.014180035683059379 0.01478429630258384 0.014629452930460087 0.08620785302715822 0.015523628997478306 0.08638435825757647
513.6 0.014720092092605925 0.014034529335667711 0.014690177215860288 0.014857759168296864 0.08608279287151074 0.015426555245315119 0.08629508276407598
514.4 0.014455836366127874 0.01393603760987053 0.014466862029478592 0.014633976593511133 0.08593357642873428 0.01509469579587377 0.08609835209484148
515.2 0.014647191184570798 0.014065888882136932 0.014646662904963925 0.01474944707814239 0.08589649275530212 0.01560232834035934 0.08608556418660587
516.0 0.01481621428065055 0.014126466873380613 0.014818008915169543 0.01484553678005045 0.08587667755374245 0.015484008383521848 0.08606338206184425
516.8 0.01496935190017419 0.014363419569020992 0.014980928184209217 0.014857001562863523 0.08597870379095746 0.015572785863101466 0.08615096604399658
517.6 0.015038183979105632 0.01434037377562927 0.015056369711962513 0.015044351826395174 0.08586739400565666 0.015737269686606208 0.08602363031653155
518.4 0.014669151255157591 0.01387829019891569 0.014639744439289613 0.0145372087921951 0.08543616121544036 0.015365718780331827 0.08561539902948725
519.2 0.014727673205304647 0.013880403210217131 0.01473009404006884 0.014905648773740851 0.08531577336161811 0.015666567743641707 0.08549370144528265
520.0 0.01511122790787524 0.014285118768984256 0.015096826366755006 0.015060617450184697 0.08564869970634637 0.01566240247828694 0.0858125112855536
520.8 0.014803430306658835 0.01399962378709466 0.014807206148363752 0.014626271077778332 0.08521974402280928 0.015438670732628751 0.08538615470848913
521.6 0.014171592734748368 0.013339223735473691 0.014182626843400496 0.014381871221137727 0.08452738637943216 0.015238550291016582 0.0846722386760081
522.4 0.014638055567747537 0.013719682923008562 0.014635272240608439 0.014641817774782467 0.08491628623789681 0.015393622226308147 0.08504888205437831
523.2 0.014500711917521024 0.013337277921383048 0.014475003805713422 0.014313342821384602 0.0844661009857861 0.015074835016372324 0.08465991805152626
524.0 0.015197564657752127 0.013977070615246086 0.015205881802843482 0.015279454456473763 0.08486721255586452 0.01585757579335207 0.08506058305990899
524.8 0.015480685426028486 0.013847402355989046 0.01545957503849005 0.015527930943112993 0.08469978909480197 0.016221095866706222 0.08487156716060647
525.6 0.01518194047186621 0.01385434519198126 0.015184534225445056 0.015303453170785568 0.08462561171029254 0.015924731098948375 0.0847676888515674
526.4 0.015641505516825503 0.014051455872697138 0.015659415384528405 0.01558692749327637 0.08489855824444907 0.015980997482170464 0.08502707731130535
527.2 0.015322183871727462 0.013893226517069264 0.015321714078824294 0.01547930898785835 0.08460472463768584 0.015734530807792104 0.08475654760319754
528.0 0.015220439484062669 0.013991923038251055 0.015219655559915102 0.015268815563004383 0.0845357491024581 0.01609669883548703 0.08470673589921526
528.8 0.014497738843741803 0.013278282557767637 0.01448873899892101 0.014667476872576878 0.08382603186424596 0.015159652022513868 0.08395104394770037
529.6 0.015113996224593876 0.01404898788377236 0.01512816038723972 0.014995137227644556 0.08450114075225683 0.015534085143856981 0.08460392392468234
530.4 0.014989161905652196 0.013999279063442656 0.01499932387167368 0.01508003933492205 0.08418557083273627 0.01539544315089763 0.08430522344166191
531.2 0.014906882185523154 0.013798651461364919 0.014915598075589866 0.014988493852765728 0.08397984452518789 0.01548499918178945 0.08410787359277341
532.0 0.015192088933078798 0.0142399272218252 0.015194574578925472 0.015045059681516953 0.08425665184042593 0.015631418791089823 0.08439109265027483
532.8 0.014617323889308816 0.013565139869559312 0.014606471292993993 0.01478636986145145 0.08353167377123641 0.01526812899691165 0.08366394857404598
533.6 0.014776043635006893 0.013742992144592755 0.014766858579499966 0.015037189487115112 0.08357744310128942 0.015532392842076144 0.08374045766467489
534.4 0.015312921744023027 0.014120892995736344 0.015309594191690376 0.015089640061368922 0.08389237583557603 0.015656952361336796 0.08405133067547889
535.2 0.01507776109591603 0.014009335421481837 0.01506170464387775 0.014860213451048177 0.08363621815250358 0.01541512785435325 0.08378021326985038
536.0 0.014749700776206553 0.013864682200429355 0.014738049000397761 0.014472970253047734 0.08341358072686944 0.015155872240770479 0.0836075710422996
536.8 0.014736345188322335 0.013666938417941943 0.01472077951345301 0.014618245122412717 0.08314742668125608 0.015419178035076211 0.0833249577152556
537.6 0.014474049182048762 0.013764377015980104 0.01448063120304049 0.01446135018034002 0.08303274044945762 0.01500751331545749 0.08320654470023736
538.4 0.015144343024417325 0.014213200199780434 0.015149752598708181 0.014978162350942832 0.08325208571878517 0.015514331639023214 0.08342026154049278
539.2 0.014749539770955574 0.013727854447526758 0.01474677890901999 0.014767782182689069 0.08290340827213899 0.015159376024420254 0.08308011040378073
540.0 0.014592517551343585 0.013534132386909275 0.014593586969710626 0.01482569240814961 0.08249023290284714 0.01519840894857769 0.08266535987347307
540.8 0.014254318899240035 0.013371277399441514 0.01425401210682163 0.01427765160108402 0.08224968663215454 0.014958626569996794 0.08244729530265675
541.6 0.013813793333265108 0.013163502981880841 0.013817758205673391 0.013973240655762992 0.08205531929481506 0.014520722539531404 0.08223359533734488
542.4 0.014269799976676953 0.013335326269348271 0.014265199299795318 0.014292104838015879 0.08210392344784836 0.014699875014029938 0.08231417856163088
543.2 0.014183483597271273 0.013526323764226356 0.014184572980390286 0.014012302105392406 0.08208232339306012 0.014595147591622755 0.08228847478615046
544.0 0.014785309547571531 0.013873909662368619 0.014761477077174064 0.014560679350482766 0.08242783521660156 0.015215390047082828 0.08263502985479926
544.8 0.014308426372980585 0.013534807605135065 0.01430485867157354 0.014190568396552923 0.08199553073911789 0.014824961498819627 0.08218507970859998
545.6 0.014394043980725607 0.013268716471267991 0.014377160228405753 0.014498056824461513 0.08176123435727987 0.015082770270776116 0.08194304796701027
546.4 0.014568680663599416 0.013678482577367475 0.014544429958304869 0.014490570781856019 0.0821644644994056 0.014999955604612862 0.08238689086027229
547.2 0.014399993253843432 0.013347493314065581 0.014394155855092973 0.01442815714602764 0.08161266274777307 0.014934872507886367 0.08179833596632598
548.0 0.014534336033658625 0.013591857788276571 0.014543582023383139 0.014475387748873117 0.08177692473336197 0.014981906738740126 0.0819673079956228
548.8000000000001 0.01419375364982641 0.013137407933112367 0.014196449874391502 0.014148015227719567 0.08120295991026814 0.014865009979391693 0.08140912742723912
549.6 0.01416830588928938 0.013398805283427559 0.01415587200544099 0.014070137640817285 0.08140090005821607 0.014571852623456753 0.08158943404151545
550.4 0.013850474009490502 0.012990438565723626 0.013864955562506238 0.01391149568795601 0.08099914146566192 0.014488483727736267 0.08119913563273645
551.2 0.014193747338650699 0.013234311474889888 0.014189275060067775 0.014355719747604181 0.08121107134219935 0.015011404654906734 0.0813978815496683
552.0 0.013880958507930702 0.012982031118734298 0.013916100785220435 0.013930913016202773 0.0807989536594546 0.014539248732561027 0.0809901797660411
552.8000000000001 0.013910373605092624 0.012997188061734164 0.01393674370700723 0.013823957935682895 0.0806711045941256 0.014577869770172041 0.0808850903834478
553.6 0.013428455269339048 0.012503809710371919 0.013417212197978366 0.013581236928394854 0.0801293614496515 0.014283984866509572 0.08036365130118761
554.4 0.013845346743609203 0.013073062993106985 0.013855155156878768 0.013991503835405844 0.0804492002723258 0.014560871016405214 0.08063596469996041
555.2 0.014083808291885061 0.013339852870622372 0.014072932916148329 0.01397308417770373 0.08073144978401982 0.014645548178943644 0.08094271769195989
556.0 0.013863282244989079 0.01271397774834501 0.01386105064652905 0.013949801021855581 0.08029727152434661 0.0146628367448747 0.08048944084505971
556.8000000000001 0.013754556212320643 0.012638030072491379 0.013756499287412856 0.0137302209215145 0.08011968516225139 0.014341392018603799 0.08032372842085062
557.6 0.013848453810906847 0.012820268738279569 0.013851223563532022 0.013713149476631888 0.08018853426212307 0.014628404617218246 0.08036223054624825
558.4 0.013713799334952743 0.012761079829251598 0.013710527039497664 0.013803656286182317 0.079988463888805 0.014501789125767515 0.080162794880424
559.2 0.013804955100164903 0.012960068357413965 0.01379092170474232 0.014010693835509947 0.07996253995356904 0.01434479172917411 0.08011148270242957
560.0 0.014187597532807468 0.013160564594778112 0.01418027683521966 0.014186580752760395 0.08007198222564114 0.014890435911781016 0.0802442048340678
560.8000000000001 0.01360377020716827 0.012642919374605027 0.01359890778137901 0.013503950003079673 0.07939059128160388 0.014250661185183977 0.07955568104538466
561.6 0.01420101873138772 0.013024911756918755 0.01421013153837887 0.014145104298840663 0.0798336350111824 0.01482930034725188 0.07999371572014344
562.4 0.014059267306158453 0.012975070522275717 0.014030757161282204 0.013898817579132559 0.0796152721757115 0.014712676482371224 0.07977126048491534
563.2 0.014268131207894058 0.013239134957937564 0.014257406310590984 0.014121797839059074 0.0794724383054435 0.014826259198599725 0.07964750988682319
564.0 0.014039107801133027 0.013134626198572575 0.01403513862583738 0.013999520552397096 0.07934369637423241 0.014755075073175842 0.07951916996858568
564.8000000000001 0.013452704706964018 0.012547589378235073 0.013452054429921912 0.013484739272914957 0.07870306130109388 0.01435263088741439 0.0788502729928956
565.6 0.013843697234366495 0.01293036959899094 0.013855911053898034 0.01373394866578658 0.0790996085736081 0.01424271852482783 0.0792749537419711
566.4 0.013658193107944127 0.012803422042772102 0.013674376881684406 0.013864578557175105 0.07889640463147787 0.014190805890528048 0.0790841973281761
567.2 0.013276599364483022 0.012498313398024806 0.013268070518961275 0.013352409350045497 0.07865266569244585 0.013997079466964664 0.07881803036322893
568.0 0.013629911663101296 0.012912756196081579 0.013629087027171475 0.013371944481216386 0.07905205710874628 0.014151604466857837 0.07923152059249039
568.8000000000001 0.013761100190611763 0.012710471604613333 0.013796194225404314 0.013703347716515319 0.0789027454676349 0.014271651757614667 0.07909898004852674
569.6 0.01329285204791553 0.01229677017602033 0.013273547913437366 0.01326412273415812 0.07834458450820769 0.014046030745559086 0.07854350985895671
570.4 0.0141698305371557 0.012880173825749556 0.014188139780044767 0.013944122444757885 0.07873913707106614 0.014508969088116379 0.07893053443554178
571.2 0.01414808297457051 0.012900423274268824 0.01412492322468628 0.014060274501755234 0.07862726953395241 0.01456282163459708 0.07885284877331437
572.0 0.014047229751209669 0.012890158677632154 0.014077247750177484 0.014215553748039369 0.07855970285544957 0.014715814478474283 0.07875870162324501
572.8000000000001 0.014710247768366595 0.013752719488730539 0.01473481642211592 0.014404295628237983 0.07914613738441391 0.014962888406026765 0.07937753676640005
573.6 0.01318476203077634 0.012130788283672514 0.013150729306536602 0.013294843803297181 0.07753014782162543 0.014031246010179072 0.07771660838169013
574.4 0.013861668957262244 0.012786904923100605 0.013882499316817228 0.013900978214741785 0.07810783253697944 0.014649153331624705 0.07827587703846324
575.2 0.013708046692480717 0.01276575812197605 0.013720708456907336 0.013580601895670135 0.07804104755461005 0.014166609359047636 0.07821274998254676
576.0 0.01363160038388962 0.01275365393293541 0.013653955172374268 0.013568152186179763 0.07780067491664452 0.014313459379802886 0.07797481914325628
576.8000000000001 0.014004090084242242 0.013089445978992779 0.014000295582731142 0.013950506474210532 0.07806525550376983 0.014427696298864996 0.07825178675527324
577.6 0.013634921914202479 0.01285284254266776 0.013658741622277126 0.013592431364611354 0.07767103970839333 0.014468742450899325 0.0778572728701387
578.4 0.013350653161226302 0.012780322672669424 0.013348086992874727 0.013345018325991106 0.07748253936910043 0.014245805401011087 0.07767376564690431
579.2 0.013560610974103505 0.012865694668287525 0.013574214632719588 0.013390778030125621 0.07760166388473813 0.014399456177306215 0.07778162314384045
580.0 0.013596007501044975 0.013063196831144222 0.013595719795594447 0.01343619834149034 0.07773227303978061 0.014510077856208298 0.07790343693238673
580.8000000000001 0.013322510489078619 0.01280941728329936 0.013317420475708303 0.013545356753491425 0.07735122178580368 0.01423127249650248 0.07752519556097277
581.6 0.013788009340639278 0.013134273259838729 0.013803093948120217 0.013872866412066953 0.07761064806858119 0.014601092553001821 0.07778156594498713
582.4 0.013636210095493612 0.013019612530724076 0.013662068039500772 0.013549661254531898 0.07747997866206179 0.014107512508340216 0.07764314310039676
583.2 0.012917308542483082 0.01245832381476665 0.012917653931932857 0.013004861431809837 0.07673088902362483 0.01405879436087422 0.07690485721482469
584.0 0.013219547729774992 0.012456047504765961 0.013203631079345529 0.013154301586825514 0.07698249890666632 0.013821552216897785 0.0771538635264577
584.8000000000001 0.013797898042548978 0.013258207382817295 0.01379631565959035 0.013926543190613391 0.07758516840973063 0.01428413863300186 0.07775809612142724
585.6 0.013807096277707934 0.013271918238753273 0.013816772857452355 0.013771726301094064 0.07753264389111447 0.014005089015113515 0.07768391176152933
586.4 0.013152601409678699 0.012827389041597522 0.013150878487428215 0.013360971127109024 0.07718587872131927 0.013885497310664085 0.07731892676991267
587.2 0.013260884630906983 0.0127726812312288 0.013270483813540002 0.013197360266580358 0.07720494581035812 0.013748347477908405 0.07733088279618883
588.0 0.012913381372532498 0.012307558656113663 0.012916257621165295 0.012888065772658205 0.0766088257206328 0.013408979057529606 0.07676904339652313
588.8000000000001 0.013766482740257453 0.013329649285423819 0.013763156495613297 0.013748771465074536 0.07743065035591001 0.014055093983656203 0.07758561294933677
589.6 0.013718464780769844 0.013178207809536869 0.013724056396792823 0.013601843067900138 0.07732466594050481 0.014074723862755772 0.07747231518992746
590.4 0.013300722840600323 0.012656192444049313 0.013285166333684702 0.013204757510762574 0.07677603273992935 0.013619206531876258 0.07691497938802959
591.2 0.013334190887119466 0.012728261644103662 0.013322273338590448 0.013452229335831366 0.07684288219931304 0.013864641133250413 0.07697577383094735
592.0 0.01357739437363061 0.013141203343762696 0.013578473811151851 0.013472441920793296 0.07725371704995901 0.014026798674551158 0.0773641618158706
592.8000000000001 0.013023686382811433 0.012711577525477047 0.013035473361090788 0.013016970009198972 0.076758983740753 0.013401295676854125 0.07684682085552695
593.6 0.013117296409896234 0.01287864221074184 0.01313192055638658 0.013127111510904978 0.07683538940846851 0.013890684141604139 0.07694106823001205
594.4 0.013447190285402791 0.01320048368617835 0.013452801656341343 0.013559061758461973 0.07692744598870611 0.014189826921856474 0.07704486892389938
595.2 0.013287621365832284 0.013174012319222762 0.013288595029669965 0.013285333411429304 0.07696668340758062 0.013985033057839017 0.07707093175049301
596.0 0.013666964329495076 0.013541801902364254 0.013642671542356015 0.013602653993375449 0.0772654360018644 0.014432145449991902 0.07740263635677913
596.8000000000001 0.013337436517514236 0.013250119274883235 0.013327980093999933 0.013078470780884584 0.07695494468064273 0.013876039148124786 0.0770837666380746
597.6 0.01366259485819464 0.013338367276614412 0.013660517439061654 0.01361909417883017 0.07714664200959692 0.014391711766128466 0.07726186879043673
598.4 0.013069555487049097 0.012979016715045394 0.013050891315504276 0.01300384940709538 0.07666521289988266 0.013360584288470374 0.07679814175254242
599.2 0.012968261078341784 0.012588264015489063 0.012974514177887819 0.013080356688646006 0.07614822216412707 0.013666575310739476 0.07625421995996853
600.0 0.012783595093406399 0.012659456842500848 0.012782551950091514 0.01274198772098925 0.07609517183753296 0.013626666734433333 0.07622581234055988
600.8000000000001 0.013263757555544067 0.013238358170975203 0.013250999723923048 0.012987787078565002 0.07650600188628634 0.013940115886587405 0.0766349173731505
601.6 0.012905925634510288 0.0127311589701193 0.01290847871473249 0.012830613529085431 0.07591926300083292 0.013471114355260369 0.07605507781099412
602.4 0.013109900622260707 0.012890317971830467 0.013119884947632368 0.013194526815964256 0.07593168516406602 0.013731383051279723 0.07605313260586942
603.2 0.013025752361674959 0.012755904563530833 0.01301145036451381 0.013062856946638647 0.07588872090226569 0.013602349970455676 0.07603056663197065
604.0 0.012433161077731921 0.01217493020677598 0.012409787046877424 0.012458789319077238 0.07529331572395882 0.013172475412419072 0.07545145313399412
604.8000000000001 0.012279652836231163 0.011967126206840727 0.012280254262153182 0.01239988511110922 0.07502621348916906 0.013285112483192744 0.07518213066689541
605.6 0.012204840634815561 0.012069258043762488 0.0122218327308598 0.012146315351394293 0.07495634879641759 0.013056372216336752 0.07511231643299811
606.4 0.011759950947816889 0.011811051638357299 0.011780857931842656 0.011698846134165303 0.0747069374180004 0.012817506375506769 0.07483627671515256
607.2 0.012469887586355963 0.012684037439513868 0.012434506317723727 0.012493229543265153 0.07544051309592247 0.01310719208430413 0.07556705486667195
608.0 0.012177890827134278 0.012340792810893328 0.012187461586271946 0.012198444716683472 0.07492374519000647 0.013170777350269008 0.07505220799418039
608.8000000000001 0.012511735085388685 0.012523341381244646 0.01250728367082933 0.012689759117371371 0.07502976316729747 0.013555635327672583 0.07517419929950137
609.6 0.012365631601519485 0.012429298114795803 0.012388069589930353 0.012172390132668088 0.07483267659464637 0.013338917103572207 0.07495696565373827
610.4 0.01236896902244545 0.012255898411471204 0.012362568917709408 0.01230492386122718 0.07446728666893679 0.013341586946076026 0.07460625659865124
611.2 0.012614337185719512 0.01277610643533848 0.012608507496640435 0.012647230441325895 0.07480885087820273 0.013448660328049842 0.07492715018928926
612.0 0.01289015580484958 0.012805161419039635 0.012887032302912951 0.012949144282339385 0.07473892132044586 0.013897461609143178 0.07482743142269618
612.8000000000001 0.01289208955602641 0.012975503324662335 0.0128821453708232 0.01287829912011777 0.07477845785422237 0.013825143319000649 0.07488690611089067
613.6 0.013049157910083018 0.013087122086200057 0.013029783134409523 0.01315699233733143 0.0748363014351882 0.014153818915624965 0.0749431470403274
614.4 0.013364243242367924 0.013510786780288182 0.013353022520445746 0.013189063948972894 0.07529507775979874 0.014065800523173501 0.07542419432109697
615.2 0.012484685045686606 0.012717482982512083 0.012516511777965577 0.012741558098254896 0.07444933960487621 0.013411570637123645 0.07453845315645839
616.0 0.01286131199704437 0.012871704806278297 0.012857302535568682 0.012851172334226897 0.07462460394470397 0.013900829255745324 0.07470828929583842
616.8000000000001 0.01262898842749288 0.012748732356131085 0.012655427235597544 0.012542388389148004 0.07440835793540086 0.013529825200553599 0.07447705691572054
617.6 0.01296504844861637 0.013112806029109317 0.012971541946331024 0.013022494229083319 0.07471869800150668 0.013429969349572371 0.07478549959946336
618.4 0.013123219646732623 0.013174623160919767 0.01313987915994187 0.013167107978914547 0.07481188653437865 0.013974692359434299 0.07484658068989233
619.2 0.012575109457245593 0.012673411575842864 0.012561324739560691 0.012594360842681984 0.07416818303681944 0.013339694337472218 0.07424264896873023
620.0 0.013016201458318074 0.013095373550043907 0.012986717584066781 0.012891975502539618 0.07443845312303378 0.013776810485607378 0.07449038654241878
620.8000000000001 0.01283827153020842 0.012739953199226266 0.0128542138324718 0.012836303653268568 0.07415501873174268 0.013577030331680277 0.07419463312072846
621.6 0.012990693088536776 0.012989186587268706 0.012988727107924015 0.012951265177302735 0.074356189820722 0.013761872968126792 0.07435987058282881
622.4 0.013127897002183586 0.012863410271303352 0.013136032573367101 0.013386533325241512 0.07434618948448656 0.01409918885688497 0.07435270438190698
623.2 0.012998596213534275 0.012773154249843452 0.013023295758306673 0.013081934859632185 0.07428026717818423 0.013960753432865635 0.0742877663171003
624.0 0.013183737450392979 0.012810135479086859 0.01317268783831691 0.013263669214243233 0.07417497177441153 0.013910992716770564 0.07421782196251106
624.8000000000001 0.012831321945897452 0.01260777083439411 0.012836616493411186 0.012932698810645913 0.0737929138885982 0.013856739922753892 0.07383349721992746
625.6 0.01264485939324408 0.012432544842270668 0.012644034337240494 0.012863907063528865 0.07348272079341313 0.01343230066691962 0.07351004799922647
626.4 0.012620372800363249 0.01248791662117242 0.012627360899713912 0.012743340945365752 0.07343705609317276 0.01357921130955264 0.07349589290144329
627.2 0.012998902908544007 0.012868879682541518 0.01299549747246759 0.012809588717776342 0.07370646284158103 0.013585070363906517 0.07376792262794292
628.0 0.01287730383998529 0.012683092201816933 0.012875641544677267 0.01276482693848078 0.07342927506828983 0.01334951563001427 0.07345544260804188
628.8000000000001 0.01265968184379161 0.012366170805016048 0.012645616208054022 0.012797630703572092 0.07296131340119687 0.013371839408408758 0.07304386765128665
629.6 0.012509312918349913 0.012394703541818514 0.012506098510760516 0.012272059216286723 0.07295849006976056 0.012813732860725999 0.07301842960265069
630.4 0.012729331672444444 0.012421040766121303 0.012719575465726737 0.01272146753146398 0.07287031134165566 0.013383589232356217 0.07293252326814541
631.2 0.013022068853348048 0.012551014791081443 0.013007061228962525 0.012762528436145473 0.07293216263607388 0.01330634638656308 0.0730306197006905
632.0 0.012848974477880902 0.01221658535034449 0.012835753650076014 0.012853384808949833 0.07256588854023732 0.013397387550231668 0.0726280099438006
632.8000000000001 0.012735078844608587 0.012114744537438044 0.012734667472167158 0.012659073632579338 0.07243599044318916 0.013611277764228135 0.07248777897867444
633.6 0.012590377276022746 0.011926035186252284 0.012609818792940302 0.01268157391025369 0.07197828442890847 0.013396460630929212 0.07202601360212693
634.4 0.01230533924172907 0.0117002126010036 0.01231674715568633 0.012512683945349018 0.07170179262177862 0.013242921276846713 0.07174141469878434
635.2 0.013076741162700535 0.012341885444157681 0.013078007642309828 0.012994558149153762 0.07234760673432973 0.01361941205602402 0.07238051270820586
636.0 0.013249813516872488 0.012752254825891983 0.013255168255114691 0.013346931103472523 0.07267386303544912 0.01411263499334004 0.07272670551246464
636.8000000000001 0.01317600444488033 0.012741712571303564 0.013155858587020728 0.013198301641326292 0.07258632617922134 0.014090762928121002 0.07268376283645746
637.6 0.0130392713991649 0.012291167926916749 0.013022851366061048 0.012964648967001561 0.07209981079138669 0.013733118866308349 0.07215252275618372
638.4 0.013110123918874258 0.012479390354369076 0.013105081859604087 0.013094804829065394 0.07213266645004478 0.0138211933083978 0.07219575391090705
639.2 0.012579734835960036 0.01227990986282759 0.012559212514204282 0.012620711820527541 0.07181372076339469 0.013624165609136001 0.07188073369641146
640.0 0.012517738529672707 0.012083203091010623 0.012517229684897924 0.012660874788031528 0.07160903516061166 0.013491623063933587 0.07166776049035409
640.8000000000001 0.012924991859154678 0.012636701455574351 0.012939351474674735 0.01279928937797544 0.07222963170595648 0.013571993836866353 0.07226363736262272
641.6 0.012505715747008173 0.012005734711446977 0.01249817636353266 0.012531541636895032 0.07157492837929434 0.01343033884027223 0.07160091343022774
642.4 0.013615845102879203 0.012968243164626659 0.013593532046044306 0.013475434443226355 0.07255986669351835 0.014070841830208616 0.07260146155467345
643.2 0.01286596916103985 0.012297380329929584 0.012858193409323433 0.013009507905361805 0.07189736874897122 0.013662927669187822 0.07192076699506615
644.0 0.01320334431573674 0.01264678189674289 0.013188607376174655 0.013127917735963475 0.07215966300423048 0.014330803688913119 0.07219891389095892
644.8000000000001 0.012953382505326164 0.012266782821217573 0.012976017585020476 0.01290231490685716 0.07167101505059184 0.013770343588874323 0.07169407984966297
645.6 0.013256826258310973 0.012433855031814475 0.01324681551814754 0.013241165558507045 0.07184376282501996 0.013711510668129973 0.07187586860500793
646.4 0.012575677771507915 0.011999704163086048 0.012576408805293449 0.012775981769697176 0.07129077550439392 0.013472805501099182 0.07130270266601643
647.2 0.01232250255428936 0.011936728232163988 0.01234977011418489 0.012659428737834951 0.07105845017221861 0.013410935927873392 0.0710702180993423
648.0 0.013184898843290445 0.012563767952718767 0.013196829689780126 0.013071367387601968 0.07187422198772671 0.013707320162137515 0.07187319388429554
648.8000000000001 0.01280484564831563 0.012171502072417973 0.012787715520302383 0.012924155332353122 0.07131921398206381 0.013760155641100806 0.07133851830771717
649.6 0.012918415757581271 0.012448750778638284 0.012902457118957558 0.013039369043127481 0.0714306131470481 0.013616342772113764 0.07146451583470849
650.4 0.012856005870249295 0.012292411922233515 0.012836543273772913 0.01296486441377195 0.07142529296144912 0.013626045180170798 0.07143303086565554
651.2 0.012482719144285498 0.011975236772006457 0.012474238771087397 0.012607369195264553 0.07101872096539281 0.01347239615047167 0.07101177468449994
652.0 0.012881394426642212 0.012520344869597223 0.012870329073455344 0.012786547807248198 0.07146180152297948 0.013495199509031762 0.07147821160002311
652.8000000000001 0.01276276332449385 0.012623133096264946 0.012772964156372756 0.013011606514765753 0.0715827803059517 0.013656867676573961 0.07160327185065954
653.6 0.012671075879300874 0.012507885256135557 0.012674654828910276 0.012872127095182753 0.07135330533637307 0.013672115348063854 0.07135338932363416
654.4 0.01176973730287723 0.011546760087243726 0.011753701314490193 0.01210724102228553 0.07039470751270983 0.012557858238729444 0.07039165274170202
655.2 0.012898311793744248 0.012637624453790157 0.012905069235808442 0.013031362928815689 0.07128682125701535 0.013827740466028948 0.07131313039487115
656.0 0.01209406819634992 0.012271974315362194 0.012075629525845137 0.012184571755960931 0.07077052812044914 0.012964734896025667 0.07078329755441143
656.8000000000001 0.012271859326162649 0.012203362967728854 0.012287679385280163 0.012377854860091153 0.07063586093901099 0.013149944266737297 0.07066336401950087
657.6 0.012195484531705056 0.012122563164689928 0.012209083663440546 0.012256333617609262 0.0706207067679437 0.013061081427286129 0.07061208735957777
658.4 0.011863116912548677 0.011990148620721569 0.01184438084671313 0.012078767134970468 0.07030353419150373 0.012970789020654898 0.07031574047071185
659.2 0.012400815115087688 0.0123339392175291 0.012412586168024113 0.0124199931143399 0.07064329021701764 0.013413359208719984 0.07064458572422022
660.0 0.012436313927425531 0.012359867232869493 0.012433810176303354 0.012505541996345836 0.0705211544755104 0.01323235617944964 0.07054328471586074
660.8000000000001 0.012641223533879467 0.012120151043248564 0.012634652034145795 0.012501093360848519 0.07025741059905569 0.013337817067469086 0.07029880331157123
661.6 0.01286831936267383 0.012412606071801969 0.012882984065724334 0.012794743995229958 0.07038211475868995 0.013573188640037785 0.07038644998498057
662.4 0.013317902938449006 0.012869113884516961 0.013310860709978903 0.01339741303619183 0.07067494166118526 0.01408332453189024 0.0707090114568814
663.2 0.013013898273679806 0.01224889586365359 0.013009073652050767 0.013267411845339475 0.06995436695923185 0.013985933718391479 0.07001445415889075
664.0 0.013255488540826999 0.012419062720557237 0.013234634503257516 0.013238057351908179 0.07013283935714003 0.013929235108865012 0.07016869066762103
664.8000000000001 0.013283200484416682 0.012520210467410803 0.013310254827408946 0.013432478839304755 0.07028260517166819 0.014171779945897878 0.07031413353585891
665.6 0.013231693820013404 0.012596950005246932 0.01323061358635334 0.013157559553889447 0.070324633727795 0.013679097730696747 0.07036558618123949
666.4 0.013144119865322617 0.012665552498375284 0.013120184672656961 0.012961854651894611 0.07033844110782883 0.013740451371055416 0.07037318734446989
667.2 0.013122155541758338 0.012709653817530567 0.013116591201852266 0.01308327556651701 0.07024690441641912 0.013830882554137792 0.07030330125087905
668.0 0.012865351111860083 0.012177634839936733 0.012861548342062093 0.012863757148240243 0.06970342112202205 0.013640161618705723 0.06971653602049951
668.8000000000001 0.012526099248482732 0.012033568427379437 0.012522583658328711 0.01246013990203516 0.0694626856006989 0.013195906712920702 0.06947341827997436
669.6 0.01237958111266068 0.01195933745508101 0.012401216980076743 0.012517163957799666 0.06926533684936566 0.01339586930663935 0.069259676213308
670.4 0.01254804806889007 0.012368908224132693 0.012551195225720591 0.01258150494132659 0.06957768924212863 0.01344925418136081 0.06959231683438831
671.2 0.0124182810378667 0.012242667425656013 0.012429536741763085 0.012461355297282813 0.06943957053642949 0.013198878495813207 0.06945276426273003
672.0 0.012195495163446953 0.011991279827939124 0.012188589391412165 0.012152296863788424 0.06911757805684497 0.013260786431808303 0.06916831573803452
672.8000000000001 0.0125965103447143 0.012528494588251964 0.012575214116838535 0.012659666162735235 0.0693879674125009 0.013567541028022646 0.06944290541770905
673.6 0.01200240516483929 0.011667673528715252 0.01200991333419419 0.012158875172711138 0.06862456276510356 0.013302622040990166 0.06865707288856551
674.4 0.013059091319593494 0.012580966105481949 0.013050695760973034 0.012956622022394601 0.06931847173948692 0.013890184791905565 0.06934990700276325
675.2 0.012802369261091861 0.012446589124664084 0.012803314034673536 0.012647897197082258 0.06904422954723487 0.013703261106968286 0.06909119710228515
676.0 0.01292857438441649 0.012498673680516903 0.012958607996195045 0.012852306587427541 0.06913780804490825 0.013791993025115143 0.06915889587124656
676.8000000000001 0.012267487711872558 0.011815914894335583 0.012272645566208856 0.012416194597867925 0.06838728993842061 0.013318393109913937 0.06843863904207449
677.6 0.012743695971056573 0.012022788298803043 0.012755116998865548 0.012742106053701414 0.06847900356554651 0.013423905803990114 0.06850339790981518
678.4 0.013187702499991481 0.012463572182060168 0.013172124075279157 0.013441055419258436 0.06886991600012218 0.01390614201365248 0.06888286270535843
679.2 0.012713725770159907 0.012184762856222522 0.012698541101223178 0.01289776732446665 0.06856618497276884 0.013544019584059467 0.06858375029670964
680.0 0.013109554533745476 0.012419002941978034 0.013123421870926034 0.01305596240986016 0.06889935189911837 0.013595262767025496 0.06891382052588627
680.8000000000001 0.01272040081183941 0.012379077901832899 0.012729504525551716 0.012814187125150743 0.06866450895059717 0.013451628561786423 0.06868186270509272
681.6 0.01282060486482523 0.01239841496810968 0.012812452829286312 0.013019630946314977 0.06869561712993016 0.013700275545522259 0.06873071162096499
682.4 0.012915967480805795 0.012480937213703474 0.012923913933091115 0.012911356170291025 0.06858994330340491 0.013672587691735419 0.06864663572732574
683.2 0.012367817071822168 0.011834851432385104 0.012371245424838851 0.012586490077139818 0.067876787075017 0.013243019382466817 0.06791895922276023
684.0 0.012862748745521072 0.012574457660436564 0.012866637480775373 0.012915007550484412 0.06858807217695051 0.013603531787451242 0.06858243902156748
684.8000000000001 0.012863362342356617 0.01220965474052806 0.012887313413341006 0.012846264241769628 0.06830339179344498 0.01358536547109824 0.06830729077528827
685.6 0.013105318719117576 0.012522437033757595 0.013102491741634291 0.013095447302007544 0.06861182672940952 0.013896955520974738 0.06861464986251631
686.4 0.012305396124902702 0.011878091062265648 0.01228925672835273 0.012459449254161346 0.06788197624358135 0.013190978109753174 0.06788148095212979
687.2 0.013058133863512221 0.012464060990672432 0.01304415053262869 0.013182897348779777 0.06850453448476276 0.013945269393347054 0.06848083349751881
688.0 0.013334970314491858 0.012845587940587707 0.013323019758437518 0.013345542478731027 0.06861102703432256 0.014095119314737295 0.06859250404235154
688.8000000000001 0.013183900973600898 0.01274535175420452 0.013159294219618351 0.0133918176779706 0.06850822702312169 0.013989899916681774 0.068503073185716
689.6 0.013525244484184023 0.013165764207532534 0.01352860463774663 0.013471063742816649 0.06884363138666282 0.01415088160441259 0.06882130038165371
690.4 0.012674232175257205 0.01211360307816067 0.012681395587937403 0.012894449754594096 0.06765823157215946 0.013535573201962879 0.06762185825815106
691.2 0.012952703777807982 0.012293676026425459 0.012970436518461366 0.013177681978638965 0.0679001290672018 0.013745493075575196 0.0678495734223918
692.0 0.012992898023903202 0.012224416831763616 0.012999836546187256 0.013136019353527041 0.06775300352128406 0.01363084957109808 0.06769161883947286
692.8000000000001 0.012888357371796624 0.012339203118651068 0.012887762618924608 0.013136262983943001 0.06782083621396982 0.01372385868266634 0.06778820943740708
693.6 0.012862372570181845 0.01231006723157178 0.01285677198717217 0.013157413901543126 0.0675986046654613 0.013689044170196684 0.0675655698695673
694.4 0.012928579922074794 0.012308730811861178 0.012919349942339987 0.013041335082165767 0.06756657426945734 0.013666172788131327 0.06755484026337791
695.2 0.013249787665579087 0.012716017706919396 0.01325332662763481 0.013132079021849768 0.06785921737289004 0.013664807584092485 0.06782657482224576
696.0 0.0135416537922918 0.012964773285382002 0.013538394552589865 0.013484584807497585 0.06809041559274855 0.01407250156647811 0.06803500700714699
696.8000000000001 0.012509857543243989 0.012042569957603722 0.012495859441072813 0.012488585715556593 0.06689446681609643 0.013257345433784281 0.06687404219264935
697.6 0.013559024319800156 0.013017356538099403 0.013544452663346614 0.013385607569981233 0.06772834520979695 0.014004337647806632 0.06768298298629107
698.4 0.013685050832368175 0.013121467639247668 0.01368575762931078 0.013735328262648176 0.06764088805980181 0.01432564577684788 0.06759024796129535
699.2 0.013112183363640012 0.012732707184736881 0.013116773072432877 0.01317218078736318 0.0672020291185938 0.01366360850940241 0.06711974055678706
700.0 0.013093760674629003 0.012849986729186226 0.01309898634687282 0.012864432650282535 0.06728878374550495 0.013547829130580539 0.06719632299056798
700.8000000000001 0.01308568316543684 0.012700411370578502 0.01307839551484971 0.012988130105110964 0.06703915005535489 0.013688044386954671 0.06697071859615819
701.6 0.013459639342814543 0.012960751341251502 0.013484421737843741 0.01347243819142575 0.06730983058863342 0.01406280551129867 0.06724140300056908
702.4 0.013307493776339233 0.012694633604771187 0.013310568689960512 0.013325783415529093 0.06708251510698275 0.013778254788214303 0.06703521689899862
703.2 0.012603998695939884 0.012082757646511023 0.012617392180744725 0.012864128103161832 0.06654017420647336 0.013300766563544867 0.06648322437653323
704.0 0.013519008943079024 0.012766162693647352 0.013519951494172072 0.013630926936543518 0.0670564083795602 0.013798625556411124 0.06702943128677383
704.8000000000001 0.012993204929583472 0.012229416921899829 0.013001558067309228 0.012882407296210626 0.06659029709980724 0.01363542381500376 0.06656009516764619
705.6 0.012962504800388717 0.012329509966433182 0.012976315779958896 0.012924700106643674 0.06648477316783567 0.013575015864744142 0.06646937213997973
706.4 0.013171325820088297 0.012492614673921126 0.01318581617274726 0.01322875358837849 0.06672142904800185 0.014042219413746811 0.06668731798411524
707.2 0.012820611083159336 0.012183463066268215 0.01282388337658839 0.012929434019503798 0.06629697660385916 0.013572246316381556 0.06626961520088652
708.0 0.013191735071357027 0.012404653922726295 0.01319444322208744 0.013238628959261159 0.06653258305641707 0.013949979372420014 0.06652079217148486
708.8000000000001 0.012610130074712445 0.011983440337952596 0.01259573815180522 0.012723521001135394 0.0661343159205927 0.013520945612802619 0.06608301558971019
709.6 0.012707635078058702 0.011986543029859081 0.012692573794243652 0.01287312118489236 0.06624552953173686 0.013816319956228673 0.06619650310111688
710.4 0.013299873258914945 0.012500508432380415 0.0133145768345486 0.013191874207581908 0.06672243296854274 0.014026515323975534 0.0666608645405292
711.2 0.013391373335646673 0.012418023122593366 0.013384195712251388 0.013383186128737935 0.06659674595717527 0.014106057909378135 0.06656282759961832
712.0 0.01346228100984515 0.012400378182926558 0.013454797581881096 0.013413666112347357 0.06663460591189171 0.014055219468470602 0.0666059969358292
712.8000000000001 0.012910791628496416 0.012123691881028707 0.012923580149941646 0.013093450559520499 0.0662598757539623 0.013876616380435147 0.06622021640703472
713.6 0.01280356349374889 0.01206900164856581 0.01278941833458544 0.0129093854194954 0.06627223514445778 0.01380785258249445 0.06621614452441367
714.4 0.01287919947238489 0.012115967318106304 0.012883788015055405 0.012807743347446793 0.0660620871924495 0.013724006419162268 0.06604502829833936
715.2 0.01274383526039253 0.012070206613782143 0.01274839244064437 0.01275538008438292 0.06607916883832515 0.013450921931909101 0.06608038014204018
716.0 0.01268154292372955 0.012197910343734719 0.012683168171102597 0.012701321576823294 0.06611213355587563 0.01360560306371411 0.06612984355039188
716.8000000000001 0.012745924520503958 0.012192418965790283 0.012728280001291342 0.012722358360750242 0.06609052080014188 0.013696897255957668 0.06611734681048545
717.6 0.01255976094742631 0.011809238014602246 0.012576992610001097 0.012802172508508812 0.06578228290638773 0.01362947790866235 0.06573961584924816
718.4 0.01251120881547858 0.011789385920317967 0.012497188008453088 0.012432479580509736 0.06576447450778725 0.013323420105601655 0.06573383166423728
719.2 0.012263786696449848 0.011822905799243336 0.012285817071739594 0.01231240721124218 0.06563743605995546 0.013038686731402946 0.06556077953534152
720.0 0.012630094992027056 0.011965096085118409 0.01263238674138415 0.012778750805220472 0.06580900506510762 0.013379195680987133 0.06576193604830302
720.8000000000001 0.012298144128350575 0.011755947568482635 0.012306210928928344 0.012364244872770444 0.06534074647339647 0.013029089086415422 0.06527300938370618
721.6 0.012238012515401946 0.011699267550439811 0.012213954864532764 0.012441272003831121 0.06529065619936311 0.013123759147945769 0.06524692328262244
722.4 0.01334559511602385 0.012815509847318293 0.013343081245789288 0.013181398391220206 0.06633676704186842 0.013918502989321577 0.06623019920023678
723.2 0.012791867642530094 0.012046577705710266 0.012786137235755437 0.012796488853962083 0.06557838434873706 0.013256445814153452 0.06549348184151108
724.0 0.012753596767057368 0.012000820274069488 0.012766154772726978 0.01283743968352524 0.06549691727992499 0.01316422325048461 0.06538290807962405
724.8000000000001 0.012425679711568844 0.011860258744700156 0.012421622315306408 0.012501000018179182 0.06519049275072758 0.013315464038518791 0.06507251323959319
725.6 0.012350001536941957 0.011746680200452641 0.012317954974763023 0.012482422951498326 0.0651260688639367 0.013157878024853017 0.06501451832019729
726.4 0.012635814929503832 0.012033866163671966 0.012619528692554198 0.012571821389283424 0.06531894374790129 0.013441261085843165 0.06521707001443346
727.2 0.012351829823387351 0.011990173653543866 0.01233509065779643 0.01246399679712573 0.06509392541145713 0.01300605856724352 0.06500548363505326
728.0 0.012401392983718658 0.011792146909137465 0.012409413544473842 0.012584900137419494 0.06494223824036736 0.013364038631302224 0.0648298749856911
728.8000000000001 0.013291011717822886 0.01248303802991336 0.013314167032505115 0.013265742699547813 0.06547017470436943 0.014243852800299193 0.06534723075834126
729.6 0.012833106135303373 0.012265059161311332 0.012845219848609592 0.013068617126270039 0.06532443932503285 0.013606164169498822 0.0652167934736627
730.4 0.012312882442413294 0.01175127359711249 0.01232674270759556 0.012517681082167494 0.06468266323530936 0.013247539828398602 0.06460427217083224
731.2 0.01280591728302999 0.012323965209145018 0.012785075432065356 0.01286597392460997 0.06518371586893684 0.013595085386277492 0.06509249997769231
732.0 0.012302338385315146 0.01171496344804455 0.01229313226934931 0.012483359300698878 0.06459957197881401 0.013155589041384775 0.06451973333405256
732.8000000000001 0.012931194986483886 0.012425313293868593 0.01291541051106571 0.013009270948733153 0.06518038763012184 0.013742664206554622 0.06509381122931276
733.6 0.012432274579587541 0.011930701428469928 0.01243423464253206 0.012526530720131107 0.06467780008421176 0.013441443827568861 0.06456605841210095
734.4 0.012791503892824702 0.0123031684371966 0.012803631479360696 0.012657752092264404 0.06505384512873001 0.013341955771562672 0.06493015155549851
735.2 0.01221384024584643 0.011608305882493402 0.012195591745919157 0.012369200616835777 0.06425985102273597 0.013165192709479958 0.06413929798519552
736.0 0.01302742518885959 0.012252890965151727 0.013020638024522985 0.012931009650459315 0.06492167147552794 0.013455462705049524 0.06480907609310538
736.8000000000001 0.01286975381720957 0.012334398858355475 0.012873614659649816 0.013163362952146615 0.06480480821559624 0.013583542954031155 0.06473144155771558
737.6 0.012373022856245447 0.0117896779139945 0.01236034161256606 0.01250375626069368 0.06423349397450007 0.013237106938986472 0.06415737687335976
738.4 0.012392907064961111 0.012010614298860309 0.012412176399515279 0.012652609389160243 0.06432236357115027 0.01321946569162723 0.06420365151541083
739.2 0.012245483359460558 0.012073995185510954 0.012258323602587887 0.012197720744216769 0.06423810476191764 0.012834786680941082 0.06419319616142136
740.0 0.012054605641787206 0.012084183261313646 0.01203428259057076 0.012174223338123466 0.06410258307934191 0.012341257669164612 0.06406564312997294
740.8000000000001 0.012434208588410591 0.012169651779481632 0.01244634074618193 0.01244307217344682 0.06419934585316882 0.012824835545045602 0.06413224098984913
741.6 0.012396908842290466 0.011966303586447449 0.012389526235364708 0.012356359916020033 0.06390759008249337 0.013082535699196698 0.06387613798070671
742.4 0.01243248593593068 0.01225612091351849 0.012457066963293982 0.01237590841257188 0.06405761813865056 0.012920683492989277 0.06400082846299786
743.2 0.012356074098753457 0.012154435763103596 0.012340284360373516 0.012279452908677834 0.06403323948547297 0.013126006383121702 0.06399926334327659
744.0 0.012306173103545762 0.012128703780516576 0.012332453200365445 0.011995401834076021 0.0638587191281359 0.012679430026918938 0.06381021848802056
744.8000000000001 0.012222706020998605 0.012121040117345529 0.012222464230837012 0.012014844994909983 0.06378778298119815 0.012770169709191528 0.06374336736288376
745.6 0.012498949362777633 0.012307090182500516 0.012510545824915217 0.012476498215913722 0.06392742041466648 0.01294467358102564 0.0639030139091119
746.4 0.01206351165102236 0.011872137958784348 0.012039825628386767 0.0120280043670024 0.0635057591868212 0.012622023812017638 0.06344656885967594
747.2 0.011992515898133858 0.011842014690830434 0.01199739458406658 0.012235316404372516 0.06336689678700339 0.012756903008170851 0.06333930542543233
748.0 0.012124115233890374 0.011919209123006444 0.012132914367734992 0.012246423063887124 0.0633236668377814 0.012839078378195977 0.06333113687723342
748.8000000000001 0.012573938832706643 0.012401913264879442 0.012574470471297556 0.012311614774020785 0.06371429102967839 0.012960051814916294 0.06368213463039442
749.6 0.012452780279166166 0.012406415700521466 0.012462834084244308 0.01256410351059409 0.06357481172543934 0.01307873164015788 0.0635221714157259
750.4 0.012499022586763704 0.012312478299273386 0.01249847003404952 0.012643878443292327 0.06336199623906498 0.013083688663361548 0.06331254697663524
751.2 0.012934228408235446 0.012743791848786988 0.01294185276370618 0.012963089325154418 0.0637896577321693 0.013641894307320162 0.06375341932361715
752.0 0.012575965455609817 0.012394233155662928 0.012592978339503803 0.012674069035718993 0.06328505384672801 0.013698211135388239 0.06322561444335432
752.8000000000001 0.012458307932353722 0.012358099053620664 0.012447023312638065 0.012608185735878326 0.06312621707898171 0.013404911191578148 0.06309401112961682
753.6 0.01279459416076419 0.012587873856004851 0.012807332744125722 0.012915984801544302 0.06356587030326036 0.013685959909037062 0.06354234294639555
754.4 0.012815640192585765 0.012561228373563597 0.012829193399100328 0.012881384203317144 0.06358552597298625 0.013551354718660728 0.06354188720341977
755.2 0.012192824213853341 0.012028000228908833 0.012187815887312855 0.012319675007571673 0.06300736733615743 0.013007097193762846 0.06300107960071283
756.0 0.012865891210637099 0.012397490950289594 0.012887441433241284 0.012796827371342745 0.06327349377529712 0.01363587621982763 0.06325363975530539
756.8000000000001 0.012109190062711212 0.011987465762663116 0.012112598721526214 0.012165723241992735 0.06277450386075854 0.012953059404650863 0.06273799048334515
757.6 0.012213804704747065 0.012115929090425059 0.012213211020768316 0.012307264526591815 0.0627524037453294 0.012979861205753621 0.06271984663465975
758.4 0.012176703955106736 0.01194638504223755 0.01217472995315651 0.012175950117160071 0.06269695783671955 0.012848470757044247 0.06266126413799335
759.2 0.012308028178152896 0.012066625640008696 0.012322478218186357 0.01225403851544749 0.06275820995343455 0.012862915310637435 0.06278145725644843
760.0 0.01230384700334469 0.012149369763247014 0.01228591590082574 0.012343244109028168 0.06285596414754255 0.013123428274897356 0.062853111549718
760.8000000000001 0.01229746584198509 0.012243893975562024 0.012312952016928601 0.012402433914936485 0.0628457382837648 0.013210661667462379 0.06284727971987966
761.6 0.012607015751826944 0.012777983481235286 0.01260639877811363 0.012490209333873478 0.06321227375183162 0.013539568271469833 0.06316225509396803
762.4 0.012113455252462702 0.012036237970497052 0.01210478762798466 0.012235330042579227 0.06255751692687145 0.012953730393384134 0.06254034402489614
763.2 0.012139564723030584 0.012051633712284758 0.012124610401431663 0.012247030261297113 0.06247056593635593 0.013020279795285843 0.062438463476381656
764.0 0.012348188724234186 0.012481760782801945 0.012371229575896378 0.01266044884379626 0.06276333745218475 0.013130291856101003 0.06273436591018677
764.8000000000001 0.012275046938511988 0.012204358548307375 0.012267456314193972 0.012392837519454705 0.06241525132221941 0.012962906725688901 0.062408744541685504
765.6 0.011998321219227882 0.011790295631151875 0.011998775547042427 0.011980465383519476 0.06198646063945912 0.012631455838697035 0.06191546070448118
766.4 0.012064092026016217 0.012109733957796926 0.012088235122406385 0.01199435786619458 0.062299780840455475 0.01296793351375403 0.0622544907243644
767.2 0.012096407455233701 0.01212434306533803 0.012083674102114715 0.011990177439645769 0.062250360990139045 0.012962643201208098 0.06220523947662362
768.0 0.012237822742618056 0.012150140032375571 0.012259073510824049 0.012107556681419718 0.06220432575329206 0.013027185398372311 0.062160041550084026
768.8000000000001 0.01231302805247201 0.012079866524169166 0.012315351067311152 0.012327904375515892 0.062091864021470426 0.012981688974301813 0.06202992799754786
769.6 0.012554832643283553 0.012245298922101097 0.012536710155932674 0.012816072050928957 0.062197075078397404 0.013573888095749633 0.062150525000551904
770.4 0.012536775285688443 0.012280938558425 0.012537963637860368 0.012654812452334428 0.062276540299184086 0.013529375762245525 0.06221141282620629
771.2 0.012212729461215082 0.012053880099981795 0.012195233077928799 0.012461105554317833 0.06205762072803414 0.012806574130604504 0.061977763420304206
772.0 0.012170202255679333 0.012124627398747388 0.012190097162646895 0.012102396096215346 0.061990598161480205 0.012980686424004026 0.06194263298300919
772.8000000000001 0.011970938536016142 0.011892248379926085 0.011991215348785894 0.01188666809969685 0.06184144354984347 0.012744083550033378 0.06177972307502387
773.6 0.012355335658365918 0.012490007045037306 0.012358898079593143 0.012124808549584833 0.062415992621021085 0.012850537546867555 0.062358710399201135
774.4 0.012041884759240803 0.012136415928391 0.012033717497959878 0.012148724529709899 0.061967674725641894 0.01296985208987589 0.06191541746677672
775.2 0.011999040793137556 0.011858710081906806 0.0119963352983268 0.012045492511859298 0.06174360847265501 0.012705769773976427 0.06169485695225288
776.0 0.0120611924176958 0.011713419315753135 0.012072143391330873 0.012119688239147426 0.06163958739780399 0.012842205124060332 0.061578772122473924
776.8000000000001 0.012649821652684546 0.012142223384386553 0.012658850741646242 0.012650959704757304 0.06194177187291019 0.012955450127371681 0.06190148967009307
777.6 0.012594281009342699 0.012262140704745721 0.012572038814125138 0.012598484053071885 0.06198239899715411 0.01315735600812566 0.06194055896616804
778.4 0.012488620649353703 0.01196032142122372 0.012493204247055589 0.0125841543055336 0.061745658801738906 0.012991634996387526 0.0616945651303468
779.2 0.012218924510846368 0.011524627896416388 0.01219594699115745 0.012338962994785865 0.06116853188296449 0.012945840368819043 0.061098388369873094
780.0 0.01232443056649849 0.01176298377054019 0.012313057293590767 0.012520960890625446 0.061488251293461076 0.013169752727637825 0.06141250467505748
780.8000000000001 0.013082607457801711 0.012402479022898883 0.013084175713801487 0.012877826946602599 0.06213401785510746 0.01356678217300071 0.06207865609891853
781.6 0.0126946005634553 0.012100766008972613 0.012691434131213304 0.012904146168124183 0.061826397728432445 0.013467192603196357 0.061764148211916434
782.4 0.013194027261513685 0.012563711125535428 0.0131969171095232 0.013099795588764574 0.062239037347543366 0.013801142478976318 0.06217520363306202
783.2 0.012512784450427979 0.012198331451995049 0.012503465759112955 0.012630479614976188 0.06184890917693384 0.013246231939664208 0.0618555873696462
784.0 0.011901316386617667 0.011737208174519386 0.011897885485579025 0.012076257541195297 0.06134215365722305 0.012682479181449727 0.061324850470970776
784.8000000000001 0.012006318812084409 0.011806251907799794 0.011986721105984087 0.011988379686746502 0.06140012206394801 0.01290214946562377 0.06132203451085689
785.6 0.012518828456289445 0.012402610377471842 0.012511056763359929 0.012454172330594154 0.06194212319644703 0.01295337898322712 0.06186985765978919
786.4 0.011959379986862835 0.011812674445435933 0.011961897494255375 0.012016109590399482 0.061415577365421636 0.012907386470925009 0.06134106508173673
787.2 0.012169390740314265 0.011972008979557485 0.012187846475566288 0.012151215586743204 0.06148820400873957 0.012818599297201097 0.06143867855889745
788.0 0.012157326366393302 0.012077914705182637 0.012147229986691788 0.012244237152546168 0.06160051766192538 0.012887036742881783 0.061587223608003804
788.8000000000001 0.0123229641055726 0.012066346568726618 0.012325145204007243 0.012240320405614588 0.06159863747508097 0.013101618156639605 0.06151314127126891
789.6 0.01296955919642929 0.012661170429546505 0.012957943406128613 0.012995402940061341 0.06218090756737303 0.013583097431418051 0.06211042328045203
790.4 0.012286405618349346 0.011894693831360686 0.012304376594886219 0.012401918196036515 0.0614074714638459 0.013041974719697877 0.061313850371765455
791.2 0.013010940387173417 0.012584101560234871 0.013000697619008716 0.013182285230380895 0.06202094366211194 0.013637395291463461 0.0619490971975579
792.0 0.012618921438848855 0.012245458818240967 0.0126168608200172 0.012649552694423616 0.06176443529655612 0.013271196364979067 0.06167780510788474
792.8000000000001 0.012595780554995663 0.012000015601024556 0.012609720188209146 0.012597494691653584 0.06145685729979711 0.013137299513688753 0.061337806312961644
793.6 0.012628256121973571 0.012177823059411258 0.01264296788124317 0.0128209078429244 0.061732211759227655 0.013052379993175616 0.06167084709719327
794.4 0.013098584998965495 0.012567397334394005 0.013091568170509462 0.013107761910600585 0.062246335488459544 0.013754058574227316 0.062161740976751104
795.2 0.013047729505720841 0.012546279191264302 0.013049330916442137 0.013045313939803769 0.062152128536539474 0.013663278120197218 0.06205466017740403
796.0 0.012428068318997293 0.01211099645934472 0.012416519294714575 0.012539349088385457 0.061659762443747844 0.0130989233119509 0.06156553599194113
796.8000000000001 0.012575723367042846 0.01221102953552524 0.012603048311390357 0.01255918155430163 0.06160248911975625 0.013353128624521822 0.06146858940590036
797.6 0.01284783553686991 0.01267854456341496 0.012863829835824278 0.012679714959051435 0.061937699675694444 0.013306386331440186 0.06183076969577905
798.4 0.012385221800101969 0.012190929579280358 0.01237279413643163 0.012522270384006983 0.0613895300384108 0.01307086264002803 0.061293816897465846
799.2 0.012909359438580712 0.012482222327584443 0.012886472872208168 0.012911496552483949 0.061735267472179896 0.013424608824701562 0.0616414698580791
800.0 0.013259284454131609 0.012836695962365021 0.013240427871604222 0.01328292940156671 0.061954721214409605 0.013937071551131504 0.06183884421128038


==> data/spin-boson-d-exact.dat <==
t HEOM
0.721 0.987523375070715
1.521 0.983224292566254
2.321 0.9780274345002
3.121 0.972370177155935
3.921 0.966118587805049
4.721 0.959349043103319
5.521 0.952121891436734
6.321 0.944504853190485
7.121 0.936562866579429
7.921 0.928355901188523
8.721 0.919937963359282
9.521 0.911356741414971
10.321 0.902653713864641
11.121 0.893864523757854
11.921 0.885019497382168
12.721 0.876144222945769
13.521 0.867260135756991
14.321 0.858385077202896
15.121 0.849533809391678
15.921 0.840718476998955
16.721 0.831949014079284
17.521 0.823233497409909
18.321 0.814578450094938
19.121 0.80598910022962
19.921 0.79746959979625
20.721 0.789023208905189
21.521 0.780652450188151
22.321 0.772359237716487
23.121 0.76414498433185
23.921 0.756010690787685
24.721 0.747957019635323
25.521 0.739984356363084
26.321 0.732092859916654
27.121 0.724282504395806
27.921 0.716553113434036
28.721 0.708904388520825
29.521 0.701335932316276
30.321 0.693847267830778
31.121 0.686437854193563
31.921 0.679107099609511
32.721 0.671854371999743
33.521 0.664679007735338
34.321 0.657580318801749
35.121 0.650557598672354
35.921 0.643610127120398
36.721 0.636737174158157
37.521 0.629938003258693
38.321 0.623211873988062
39.121 0.616558044153061
39.921 0.609975771550984
40.721 0.603464315392464
41.521 0.59702293745577
42.321 0.590650903020608
43.121 0.58434748162083
43.921 0.578111947648497
44.721 0.571943580835916
45.521 0.565841666637554
46.321 0.559805496529784
47.121 0.553834368243239
47.921 0.547927585939958
48.721 0.542084460345232
49.521 0.536304308842395
50.321 0.530586455537291
51.121 0.524930231297894
51.921 0.519334973773721
52.721 0.513800027398686
53.521 0.508324743380553
54.321 0.502908479679396
55.121 0.49755060097726
55.921 0.492250478640654
56.721 0.487007490677286
57.521 0.481821021688211
58.321 0.476690462816312
59.121 0.471615211691906
59.921 0.46659467237611
60.721 0.461628255302483
61.521 0.456715377217372
62.321 0.451855461119328
63.121 0.447047936197861
63.921 0.44229223777179
64.721 0.437587807227363
65.521 0.432934091956312
66.321 0.428330545293984
67.121 0.423776626457624
67.921 0.419271800484929
68.721 0.414815538172915
69.521 0.410407316017165
70.321 0.406046616151506
71.121 0.401732926288136
71.921 0.397465739658253
72.721 0.393244554953179
73.521 0.389068876266013
74.321 0.384938213033834
75.121 0.380852079980445
75.921 0.376809997059675
76.721 0.372811489399247
77.521 0.368856087245194
78.321 0.364943325906854
79.121 0.361072745702436
79.921 0.357243891905125
80.721 0.353456314689763
81.521 0.349709569080096
82.321 0.346003214896562
83.121 0.342336816704634
83.921 0.338709943763715
84.721 0.335122169976577
85.521 0.331573073839326
86.321 0.328062238391924
87.121 0.324589251169214
87.921 0.321153704152487
88.721 0.317755193721567
89.521 0.314393320607401
90.321 0.31106768984516
91.121 0.307777910727852
91.921 0.304523596760425
92.721 0.301304365614375
93.521 0.298119839082815
94.321 0.294969643036071
95.121 0.291853407377714
95.921 0.28877076600109
96.721 0.285721356746308
97.521 0.282704821357698
98.321 0.27972080544172
99.121 0.276768958425333
99.921 0.273848933514811
100.721 0.270960387654995
101.521 0.268102981488999
102.321 0.265276379318335
103.121 0.262480249063479
103.921 0.259714262224853
104.721 0.256978093844241
105.521 0.254271422466602
106.321 0.251593930102304
107.121 0.248945302189781
107.921 0.246325227558561
108.721 0.243733398392716
109.521 0.241169510194696
110.321 0.238633261749557
111.121 0.236124355089578
111.921 0.233642495459246
112.721 0.23118739128063
113.521 0.228758754119132
114.321 0.22635629864959
115.121 0.223979742622767
115.921 0.221628806832183
116.721 0.21930321508132
117.521 0.217002694151169
118.321 0.214726973768132
119.121 0.212475786572268
119.921 0.210248868085888
120.721 0.208045956682478
121.521 0.205866793555963
122.321 0.203711122690303
123.121 0.201578690829412
123.921 0.199469247447411
124.721 0.197382544719189
125.521 0.195318337491292
126.321 0.193276383253117
127.121 0.191256442108424
127.921 0.189258276747154
128.721 0.187281652417542
129.521 0.185326336898547
130.321 0.183392100472562
131.121 0.18147871589843
131.921 0.179585958384744
132.721 0.177713605563441
133.521 0.175861437463674
134.321 0.174029236485974
135.121 0.172216787376679
135.921 0.170423877202649
136.721 0.168650295326253
137.521 0.166895833380615
138.321 0.16516028524514
139.121 0.163443447021296
139.921 0.161745117008661
140.721 0.160065095681223
141.521 0.158403185663941
142.321 0.156759191709561
143.121 0.155132920675669
143.921 0.153524181502006
144.721 0.15193278518802
145.521 0.150358544770663
146.321 0.14880127530242
147.121 0.14726079382959
147.921 0.145736919370785
148.721 0.144229472895669
149.521 0.142738277303926
150.321 0.141263157404453
151.121 0.139803939894779
151.921 0.138360453340703
152.721 0.136932528156152
153.521 0.135519996583264
154.321 0.134122692672673
155.121 0.132740452264011
155.921 0.13137311296663
156.721 0.130020514140516
157.521 0.12868249687742
158.321 0.127358903982189
159.121 0.126049579954298
159.921 0.124754370969578
160.721 0.123473124862149
161.521 0.12220569110654
162.321 0.120951920800005
163.121 0.119711666645032
163.921 0.118484782932034
164.721 0.117271125522231
165.521 0.116070551830722
166.321 0.114882920809724
167.121 0.11370809293201
167.921 0.11254593017451
168.721 0.1113962960021
169.521 0.110259055351561
170.321 0.109134074615708
171.121 0.108021221627697
171.921 0.106920365645495
172.721 0.105831377336523
173.521 0.104754128762458
174.321 0.103688493364203
175.121 0.102634345947022
175.921 0.101591562665827
176.721 0.100560021010631
177.521 0.0995395997921524
178.321 0.0985301791275823
179.121 0.0975316404264948
179.921 0.0965438663769176
180.721 0.0955667409315489
181.521 0.0946001492941234
182.321 0.0936439779059262
183.121 0.0926981144324516
183.921 0.0917624477502057
184.721 0.0908368679336495
185.521 0.089921266242287
186.321 0.0890155351078885
187.121 0.0881195681218527
187.921 0.087233260022707
188.721 0.0863565066837405
189.521 0.0854892051007689
190.321 0.0846312533800356
191.121 0.0837825507262402
191.921 0.0829429974306962
192.721 0.0821124948596168
193.521 0.0812909454425274
194.321 0.0804782526608031
195.121 0.0796743210363284
195.921 0.0788790561202809
196.721 0.0780923644820346
197.521 0.0773141536981831
198.321 0.0765443323416826
199.121 0.0757828099711089
199.921 0.0750294971200336
200.721 0.0742843052865124
201.521 0.0735471469226878
202.321 0.0728179354245038
203.121 0.0720965851215309
203.921 0.0713830112669022
204.721 0.0706771300273557
205.521 0.069978858473385
206.321 0.0692881145694993
207.121 0.0686048171645828
207.921 0.0679288859823611
208.721 0.0672602416119712
209.521 0.0665988054986316
210.321 0.0659444999344118
211.121 0.0652972480491052
211.921 0.0646569738011973
212.721 0.0640236019689314
213.521 0.0633970581414722
214.321 0.0627772687101636
215.121 0.0621641608598794
215.921 0.0615576625604713
216.721 0.0609577025583046
217.521 0.0603642103678875
218.321 0.0597771162635906
219.121 0.0591963512714551
219.921 0.0586218471610887
220.721 0.0580535364376511
221.521 0.0574913523339239
222.321 0.0569352288024654
223.121 0.0563851005078527
223.921 0.0558409028190052
224.721 0.0553025718015915
225.521 0.054770044210518
226.321 0.0542432574824989
227.121 0.0537221497287061
227.921 0.0532066597274979
228.721 0.0526967269172268
229.521 0.0521922913891241
230.321 0.0516932938802625
231.121 0.0511996757665928
231.921 0.0507113790560564
232.721 0.050228346381773
233.521 0.0497505209953003
234.321 0.0492778467599674
235.121 0.0488102681442789
235.921 0.0483477302153922
236.721 0.0478901786326624
237.521 0.0474375596412591
238.321 0.0469898200658505
239.121 0.0465469073043565
239.921 0.0461087693217683
240.721 0.0456753546440365
241.521 0.045246612352022
242.321 0.0448224920755151
243.121 0.044402943987317
243.921 0.0439879187973865
244.721 0.0435773677470488
245.521 0.0431712426032676
246.321 0.0427694956529783
247.121 0.0423720796974818
247.921 0.0419789480469012
248.721 0.0415900545146945
249.521 0.0412053534122295
250.321 0.040824799543416
251.121 0.0404483481993962
251.921 0.0400759551532919
252.721 0.0397075766550079
253.521 0.0393431694260934
254.321 0.0389826906546567
255.121 0.0386260979903355
255.921 0.0382733495393216
256.721 0.0379244038594389
257.521 0.0375792199552751
258.321 0.0372377572733646
259.121 0.0368999756974246
259.921 0.0365658355436423
260.721 0.0362352975560126
261.521 0.0359083229017258
262.321 0.0355848731666057
263.121 0.0352649103505964
263.921 0.0349483968632977
264.721 0.0346352955195499
265.521 0.0343255695350637
266.321 0.0340191825220996
267.121 0.0337160984851927
267.921 0.0334162818169235
268.721 0.0331196972937355
269.521 0.0328263100717957
270.321 0.0325360856829023
271.121 0.0322489900304342
271.921 0.0319649893853458
272.721 0.0316840503822043
273.521 0.0314061400152702
274.321 0.0311312256346189
275.121 0.0308592749423049
275.921 0.0305902559885682
276.721 0.0303241371680794
277.521 0.0300608872162282
278.321 0.0298004752054489
279.121 0.0295428705415876
279.921 0.029288042960308
280.721 0.0290359625235354
281.521 0.0287865996159397
282.321 0.0285399249414561
283.121 0.0282959095198429
283.921 0.0280545246832774
284.721 0.0278157420729881
285.521 0.0275795336359216
286.321 0.0273458716214486
287.121 0.0271147285781022
287.921 0.026886077350354
288.721 0.0266598910754226
289.521 0.0264361431801189
290.321 0.026214807377723
291.121 0.0259958576648967
291.921 0.0257792683186283
292.721 0.0255650138932105
293.521 0.0253530692172513
294.321 0.0251434093907164
295.121 0.0249360097820035
295.921 0.0247308460250495
296.721 0.0245278940164671
297.521 0.0243271299127135
298.321 0.0241285301272885
299.121 0.0239320713279643
299.921 0.0237377304340439
300.721 0.0235454846136493
301.521 0.0233553112810397
302.321 0.0231671880939577
303.121 0.0229810929510042
303.921 0.0227970039890425
304.721 0.0226148995806291
305.521 0.0224347583314732
306.321 0.0222565590779232
307.121 0.0220802808844801
307.921 0.0219059030413381
308.721 0.0217334050619514
309.521 0.0215627666806277
310.321 0.0213939678501468
311.121 0.0212269887394059
311.921 0.0210618097310894
312.721 0.0208984114193641
313.521 0.0207367746075999
314.321 0.020576880306114
315.121 0.02041870972994
315.921 0.0202622442966209
316.721 0.0201074656240267
317.521 0.0199543555281936
318.321 0.0198028960211884
319.121 0.0196530693089953
319.921 0.0195048577894251
320.721 0.0193582440500474
321.521 0.0192132108661447
322.321 0.019069741198689
323.121 0.0189278181923399
323.921 0.0187874251734645
324.721 0.0186485456481783
325.521 0.0185111633004076
326.321 0.0183752619899726
327.121 0.0182408257506911
327.921 0.0181078387885029
328.721 0.017976285479614
329.521 0.0178461503686614
330.321 0.0177174181668971
331.121 0.0175900737503919
331.921 0.0174641021582589
332.721 0.0173394885908958
333.521 0.0172162184082453
334.321 0.0170942771280763
335.121 0.0169736504242822
335.921 0.0168543241251972
336.721 0.0167362842119319
337.521 0.0166195168167267
338.321 0.0165040082213214
339.121 0.0163897448553445
339.921 0.0162767132947186
340.721 0.0161649002600831
341.521 0.0160542926152345
342.321 0.0159448773655829
343.121 0.0158366416566252
343.921 0.0157295727724351
344.721 0.0156236581341693
345.521 0.0155188852985893
346.321 0.0154152419565998
347.121 0.0153127159318026
347.921 0.0152112951790658
348.721 0.0151109677831093
349.521 0.0150117219571042
350.321 0.0149135460412885
351.121 0.0148164285015971
351.921 0.0147203579283067
352.721 0.014625323034696
353.521 0.0145313126557183
354.321 0.0144383157466912
355.121 0.0143463213819984
355.921 0.0142553187538058
356.721 0.0141652971707923
357.521 0.0140762460568939
358.321 0.0139881549500605
359.121 0.0139010135010272
359.921 0.0138148114720985
360.721 0.0137295387359453
361.521 0.013645185274415
362.321 0.013561741177355
363.121 0.0134791966414483
363.921 0.0133975419690612
364.721 0.0133167675671048
365.521 0.0132368639459074
366.321 0.0131578217180998
367.121 0.0130796315975126
367.921 0.0130022843980846
368.721 0.0129257710327848
369.521 0.0128500825125435
370.321 0.012775209945197
371.121 0.0127011445344428
371.921 0.0126278775788059
372.721 0.0125554004706167
373.521 0.0124837046950003
374.321 0.0124127818288748
375.121 0.0123426235399631
375.921 0.0122732215858133
376.721 0.0122045678128303
377.521 0.0121366541553183
378.321 0.0120694726345328
379.121 0.0120030153577435
379.921 0.0119372745173069
380.721 0.0118722423897488
381.521 0.0118079113348576
382.321 0.0117442737947861
383.121 0.0116813222931636
383.921 0.011619049434218
384.721 0.0115574479019063
385.521 0.0114965104590556
386.321 0.0114362299465127
387.121 0.0113765992823028
387.921 0.0113176114607979
388.721 0.0112592595518931
389.521 0.0112015367001933
390.321 0.0111444361242071
391.121 0.0110879511155503
391.921 0.0110320750381578
392.721 0.0109768013275041
393.521 0.0109221234898317
394.321 0.0108680351013887
395.121 0.0108145298076738
395.921 0.0107616013226896
396.721 0.0107092434282046
397.521 0.010657449973022
398.321 0.0106062148722577
399.121 0.0105555321066249
399.921 0.0105053957217273
400.721 0.0104557998273593
401.521 0.0104067385968142
402.321 0.0103582062661996
403.121 0.0103101971337598
403.921 0.0102627055592068
404.721 0.0102157259630571
405.521 0.0101692528259761
406.321 0.0101232806881301
407.121 0.0100778041485443
407.921 0.0100328178644689
408.721 0.00998831655075081
409.521 0.00994429497921353
410.321 0.0099007479780419
411.121 0.0098576704311753
411.921 0.00981505727770614
412.721 0.00977290351128569
413.521 0.00973120417953542
414.321 0.00968995438346562
415.121 0.00964914927689969
415.921 0.00960878406590472
416.721 0.00956885400822825
417.521 0.0095293544127415
418.321 0.00949028063888761
419.121 0.00945162809613695
419.921 0.00941339224344778
420.721 0.00937556858873246
421.521 0.00933815268832999
422.321 0.00930114014648361
423.121 0.00926452661482494
423.921 0.00922830779186246
424.721 0.00919247942247658
425.521 0.00915703729741977
426.321 0.00912197725282181
427.121 0.00908729516970056
427.921 0.00905298697347833
428.721 0.00901904863350279
429.521 0.00898547616257397
430.321 0.00895226561647551
431.121 0.00891941309351109
431.921 0.00888691473404623
432.721 0.00885476672005516
433.521 0.00882296527467185
434.321 0.00879150666174629
435.121 0.00876038718540583
435.921 0.00872960318962072
436.721 0.00869915105777477
437.521 0.00866902721224021
438.321 0.00863922811395781
439.121 0.00860975026202072
439.921 0.00858059019326322
440.721 0.00855174448185392
441.521 0.00852320973889336
442.321 0.00849498261201574
443.121 0.00846705978499516
443.921 0.008439437977356
444.721 0.00841211394398734
445.521 0.00838508447476197
446.321 0.0083583463941592
447.121 0.00833189656089167
447.921 0.00830573186753641
448.721 0.0082798492401697
449.521 0.00825424563800602
450.321 0.00822891805304065
451.121 0.00820386350969648
451.921 0.00817907906447423
452.721 0.00815456180560676
453.521 0.00813030885271708
454.321 0.00810631735647964
455.121 0.00808258449828594
455.921 0.00805910748991316
456.721 0.00803588357319651
457.521 0.00801291001970551
458.321 0.00799018413042325
459.121 0.0079677032354293
459.921 0.00794546469358595
460.721 0.00792346589222816
461.521 0.00790170424685644
462.321 0.00788017720083321
463.121 0.00785888222508237
463.921 0.00783781681779263
464.721 0.00781697850412306
465.521 0.00779636483591235
466.321 0.00777597339139146
467.121 0.00775580177489903
467.921 0.0077358476166
468.721 0.00771610857220697
469.521 0.00769658232270493
470.321 0.00767726657407872
471.121 0.00765815905704375
471.921 0.00763925752677913
472.721 0.00762055976266411
473.521 0.00760206356801702
474.321 0.00758376676983741
475.121 0.00756566721855064
475.921 0.00754776278775525
476.721 0.0075300513739734
477.521 0.0075125308964036
478.321 0.00749519929667613
479.121 0.00747805453861135
479.921 0.00746109460798053
480.721 0.00744431751226899
481.521 0.00742772128044233
482.321 0.00741130396271476
483.121 0.0073950636303197
483.921 0.00737899837528364
484.721 0.00736310631020174
485.521 0.00734738556801618
486.321 0.00733183430179678
487.121 0.00731645068452401
487.921 0.00730123290887433
488.721 0.00728617918700791
489.521 0.00727128775035847
490.321 0.00725655684942583
491.121 0.00724198475356977
491.921 0.00722756975080733
492.721 0.00721331014761142
493.521 0.0071992042687117
494.321 0.00718525045689799
495.121 0.00717144707282562
495.921 0.00715779249482263
496.721 0.00714428511869926
497.521 0.00713092335755972
498.321 0.00711770564161547
499.121 0.007104630418001
499.921 0.00709169615059125
500.721 0.00707890131982141
501.521 0.00706624442250797
502.321 0.00705372397167236
503.121 0.0070413384963664
503.921 0.00702908654149909
504.721 0.0070169666676662
505.521 0.00700497745098059
506.321 0.00699311748290533
507.121 0.00698138537008808
507.921 0.00696977973419735
508.721 0.00695829921176071
509.521 0.00694694245400438
510.321 0.00693570812669506
511.121 0.006924594909983
511.921 0.00691360149824693
512.721 0.00690272659994062
513.521 0.00689196893744141
514.321 0.00688132724689971
515.121 0.00687080027809088
515.921 0.00686038679426825
516.721 0.00685008557201766
517.521 0.00683989540111401
518.321 0.00682981508437876
519.121 0.00681984343753943
519.921 0.00680997928909063
520.721 0.00680022148015611
521.521 0.00679056886435287
522.321 0.00678102030765638
523.121 0.00677157468826732
523.921 0.00676223089647982
524.721 0.00675298783455114
525.521 0.00674384441657261
526.321 0.0067347995683421
527.121 0.00672585222723783
527.921 0.00671700134209346
528.721 0.00670824587307469
529.521 0.00669958479155703
530.321 0.00669101708000509
531.121 0.00668254173185285
531.921 0.00667415775138537
532.721 0.00666586415362197
533.521 0.00665765996420051
534.321 0.00664954421926303
535.121 0.00664151596534213
535.921 0.00663357425924908
536.721 0.00662571816796333
537.521 0.00661794676852268
538.321 0.00661025914791463
539.121 0.00660265440296946
539.921 0.00659513164025403
540.721 0.00658768997596664
541.521 0.00658032853583348
542.321 0.00657304645500564
543.121 0.00656584287795765
543.921 0.00655871695838706
544.721 0.00655166785911476
545.521 0.00654469475198684
546.321 0.0065377968177772
547.121 0.00653097324609127
547.921 0.00652422323527096
548.721 0.00651754599230042
549.521 0.00651094073271284
550.321 0.00650440668049805
551.121 0.00649794306801182
551.921 0.00649154913588529
552.721 0.00648522413293592
553.521 0.00647896731607943
554.321 0.00647277795024207
555.121 0.00646665530827456
555.921 0.00646059867086656
556.721 0.00645460732646217
557.521 0.00644868057117635
558.321 0.00644281770871236
559.121 0.00643701805027952
559.921 0.00643128091451293
560.721 0.00642560562739294
561.521 0.00641999152216599
562.321 0.00641443793926663
563.121 0.00640894422623958
563.921 0.00640350973766334
564.721 0.00639813383507439
565.521 0.00639281588689202
566.321 0.00638755526834438
567.121 0.00638235136139482
567.921 0.00637720355466917
568.721 0.00637211124338437
569.521 0.00636707382927714
570.321 0.00636209072053363
571.121 0.00635716133172014
571.921 0.00635228508371397
572.721 0.00634746140363568
573.521 0.00634268972478182
574.321 0.00633796948655807
575.121 0.00633330013441357
575.921 0.00632868111977583
576.721 0.00632411189998608
577.521 0.00631959193823586
578.321 0.00631512070350344
579.121 0.00631069767049184
579.921 0.00630632231956707
580.721 0.00630199413669685
581.521 0.00629771261339046
582.321 0.00629347724663886
583.121 0.00628928753885572
583.921 0.00628514299781891
584.721 0.00628104313661264
585.521 0.00627698747357028
586.321 0.00627297553221765
587.121 0.00626900684121732
587.921 0.00626508093431292
588.721 0.00626119735027448
589.521 0.0062573556328445
590.321 0.00625355533068394
591.121 0.00624979599731945
591.921 0.00624607719109073
592.721 0.00624239847509893
593.521 0.00623875941715506
594.321 0.00623515958972939
595.121 0.00623159856990092
595.921 0.00622807593930804
596.721 0.00622459128409925
597.521 0.00622114419488451
598.321 0.00621773426668741
599.121 0.0062143610988969
599.921 0.00621102429522094
600.721 0.00620772346363977
601.521 0.0062044582163595
602.321 0.00620122816976705
603.121 0.0061980329443847
603.921 0.0061948721648257
604.721 0.00619174545975022
605.521 0.00618865246182146
606.321 0.00618559280766278
607.121 0.00618256613781473
607.921 0.00617957209669313
608.721 0.00617661033254717
609.521 0.00617368049741791
610.321 0.00617078224709765
611.121 0.00616791524108931
611.921 0.00616507914256669
612.721 0.00616227361833449
613.521 0.00615949833878947
614.321 0.0061567529778817
615.121 0.00615403721307607
615.921 0.00615135072531473
616.721 0.00614869319897918
617.521 0.00614606432185356
618.321 0.00614346378508786
619.121 0.00614089128316146
619.921 0.00613834651384741
620.721 0.00613582917817693
621.521 0.00613333898040421
622.321 0.00613087562797187
623.121 0.00612843883147614
623.921 0.00612602830463328
624.721 0.00612364376424577
625.521 0.00612128493016922
626.321 0.00611895152527908
627.121 0.00611664327543847
627.921 0.0061143599094658
628.721 0.00611210115910282
629.521 0.00610986675898335
630.321 0.00610765644660202
631.121 0.00610546996228297
631.921 0.00610330704915018
632.721 0.00610116745309673
633.521 0.00609905092275506
634.321 0.00609695720946753
635.121 0.00609488606725699
635.921 0.00609283725279809
636.721 0.00609081052538863
637.521 0.00608880564692123
638.321 0.00608682238185548
639.121 0.00608486049719027
639.921 0.0060829197624361
640.721 0.00608099994958837
641.521 0.00607910083310048
642.321 0.00607722218985725
643.121 0.0060753637991489
643.921 0.00607352544264486
644.721 0.00607170690436824
645.521 0.00606990797067058
646.321 0.00606812843020662
647.121 0.00606636807390943
647.921 0.00606462669496582
648.721 0.00606290408879239
649.521 0.00606120005301098
650.321 0.00605951438742524
651.121 0.00605784689399703
651.921 0.00605619737682308
652.721 0.00605456564211222
653.521 0.00605295149816226
654.321 0.00605135475533765
655.121 0.00604977522604726
655.921 0.00604821272472215
656.721 0.00604666706779401
657.521 0.00604513807367339
658.321 0.00604362556272845
659.121 0.00604212935726394
659.921 0.00604064928150013
660.721 0.00603918516155238
661.521 0.0060377368254105
662.321 0.00603630410291859
663.121 0.00603488682575535
663.921 0.00603348482741376
664.721 0.00603209794318192
665.521 0.00603072601012367
666.321 0.00602936886705925
667.121 0.0060280263545467
667.921 0.00602669831486262
668.721 0.00602538459198407
669.521 0.00602408503157007
670.321 0.00602279948094353
671.121 0.00602152778907321
671.921 0.00602026980655615
672.721 0.00601902538560005
673.521 0.00601779438000573
674.321 0.00601657664515013
675.121 0.00601537203796939
675.921 0.00601418041694172
676.721 0.00601300164207136
677.521 0.00601183557487132
678.321 0.00601068207834782
679.121 0.00600954101698388
679.921 0.00600841225672346
680.721 0.00600729566495566
681.521 0.00600619111049926
682.321 0.00600509846358715
683.121 0.00600401759585121
683.921 0.00600294838030701
684.721 0.0060018906913394
685.521 0.00600084440468711
686.321 0.00599980939742866
687.121 0.00599878554796743
687.921 0.00599777273601792
688.721 0.00599677084259135
689.521 0.0059957797499816
690.321 0.00599479934175151
691.121 0.0059938295027191
691.921 0.0059928701189442
692.721 0.00599192107771489
693.521 0.00599098226753422
694.321 0.00599005357810742
695.121 0.00598913490032858
695.921 0.00598822612626827
696.721 0.0059873271491603
697.521 0.00598643786338956
698.321 0.00598555816447941
699.121 0.00598468794907977
699.921 0.00598382711495439
700.721 0.00598297556096951
701.521 0.00598213318708139
702.321 0.00598129989432488
703.121 0.00598047558480167
703.921 0.00597966016166893
704.721 0.00597885352912763
705.521 0.00597805559241179
706.321 0.00597726625777693
707.121 0.005976485432489
707.921 0.00597571302481382
708.721 0.00597494894400613
709.521 0.00597419310029889
710.321 0.00597344540489289
711.121 0.0059727057699461
711.921 0.00597197410856356
712.721 0.0059712503347869
713.521 0.00597053436358457
714.321 0.00596982611084179
715.121 0.00596912549335034
715.921 0.00596843242879915
716.721 0.0059677468357644
717.521 0.00596706863370012
718.321 0.00596639774292876
719.121 0.0059657340846316
719.921 0.00596507758083955
720.721 0.00596442815442418
721.521 0.00596378572908851
722.321 0.00596315022935809
723.121 0.00596252158057216
723.921 0.00596189970887468
724.721 0.00596128454120585
725.521 0.00596067600529363
726.321 0.00596007402964486
727.121 0.00595947854353731
727.921 0.00595888947701115
728.721 0.00595830676086067
729.521 0.00595773032662623
730.321 0.00595716010658632
731.121 0.00595659603374925
731.921 0.00595603804184574
732.721 0.00595548606532093
733.521 0.00595494003932654
734.321 0.0059543998997135
735.121 0.00595386558302419
735.921 0.00595333702648507
736.721 0.00595281416799947
737.521 0.0059522969461401
738.321 0.00595178530014184
739.121 0.00595127916989455
739.921 0.00595077849593623
740.721 0.00595028321944587
741.521 0.00594979328223663
742.321 0.00594930862674892
743.121 0.00594882919604367
743.921 0.00594835493379548
744.721 0.00594788578428641
745.521 0.00594742169239901
746.321 0.00594696260361004
747.121 0.00594650846398407
747.921 0.00594605922016712
748.721 0.00594561481938047
749.521 0.00594517520941423
750.321 0.0059447403386214
751.121 0.00594431015591179
751.921 0.00594388461074601
752.721 0.00594346365312942
753.521 0.00594304723360636
754.321 0.00594263530325432
755.121 0.00594222781367831
755.921 0.00594182471700492
756.721 0.00594142596587695
757.521 0.00594103151344755
758.321 0.00594064131337507
759.121 0.00594025531981732
759.921 0.00593987348742645
760.721 0.0059394957713434
761.521 0.0059391221271926
762.321 0.00593875251107704
763.121 0.00593838687957284
763.921 0.00593802518972431
764.721 0.00593766739903891
765.521 0.00593731346548186
766.321 0.00593696334747186
767.121 0.00593661700387586
767.921 0.00593627439400404
768.721 0.00593593547760533
769.521 0.00593560021486265
770.321 0.00593526856638809
771.121 0.00593494049321828
771.921 0.00593461595681012
772.721 0.00593429491903576
773.521 0.0059339773421787
774.321 0.0059336631889288
775.121 0.00593335242237805
775.921 0.0059330450060166
776.721 0.00593274090372802
777.521 0.00593244007978517
778.321 0.00593214249884628
779.121 0.00593184812595037
779.921 0.00593155692651352
780.721 0.00593126886632447
781.521 0.0059309839115408
782.321 0.00593070202868517
783.121 0.00593042318464087
783.921 0.00593014734664824
784.721 0.00592987448230091
785.521 0.00592960455954172
786.321 0.00592933754665914
787.121 0.00592907341228353
787.921 0.00592881212538344
788.721 0.00592855365526197
789.521 0.00592829797155308
790.321 0.00592804504421806
791.121 0.00592779484354207
791.921 0.00592754734013067
792.721 0.0059273025049063
793.521 0.00592706030910487
794.321 0.00592682072427215
795.121 0.00592658372226087
795.921 0.0059263492752273
796.721 0.0059261173556277
797.521 0.00592588793621526
798.321 0.00592566099003706
799.121 0.0059254364904305
799.921 0.00592521441102062


==> data/spin-boson-variance-1.dat <==
mu_MASH var_MASH mu_MISH var_MISH
0.9995196003307655 1.6695689765141717 0.9992398001653784 1.1676715240861044
0.9670314897499033 1.6873268400180934 0.9644927831547605 1.1656006714534324
0.9660728464205599 1.6864525704641857 0.964658619017789 1.1636807119022365
0.9504231695144862 1.6847626627783048 0.9474987419593123 1.1649032237248926
0.9406561484166002 1.6819272839087733 0.9391441661113045 1.1628969358432228
0.952054851471013 1.6882689166831009 0.949626848923477 1.1621292297111374
0.9262687740712233 1.6773361399734452 0.9229372107132306 1.16136403279339
0.9310968540259535 1.6828442078145038 0.9287232129177122 1.1568435485000461
0.9177261916203762 1.6750808332718763 0.9136977887009253 1.1571507553463927
0.9160153465558204 1.677903897629681 0.9135432611134152 1.15647013224838
0.918394476942492 1.681047702823916 0.9135618032671557 1.1567949232123784
0.9039901666286285 1.6705084765196831 0.900098904950871 1.1586293983879514
0.9034166079495555 1.6737796231182687 0.8996937539175961 1.1555994600412074
0.8934523858864599 1.6677724430788603 0.8896558858832688 1.153296847799672
0.8907474875826901 1.6690978464739057 0.8871547749757837 1.1523043724500668
0.8877356336950316 1.669837763636672 0.8820904696719208 1.1488647633779712
0.8820227640324847 1.6639684153674077 0.8772806999584768 1.149350245075238
0.8766872288597574 1.6606363473599148 0.870699353170312 1.1476116324349468
0.874138611865346 1.659705551161005 0.8681595641585967 1.1468381917053003
0.8614739253038869 1.65001142850216 0.856673149703004 1.1459346687253107
0.860539332188613 1.651969889054814 0.8559488227224209 1.1454531522408213
0.8558265433641964 1.6466253266842983 0.8511673095819525 1.1442358850794574
0.8497467645670571 1.6430898404563261 0.8440947652307635 1.140413189855437
0.8522367276972289 1.6464036849570016 0.8450371692064188 1.1365308892232997
0.836719079755375 1.630560986884443 0.8292189063419384 1.1340150466956218
0.842012371131534 1.6384296553568694 0.8359181038515724 1.1343706755811058
0.8334628797623648 1.629373481014242 0.8266223718493239 1.134713708899727
0.8285331207403629 1.6256684091131954 0.8223764191166951 1.1325005492071898
0.8212671823320858 1.6181229643876116 0.8159163697968049 1.1299588380051446
0.8067805058849475 1.5996412821361008 0.800095359900645 1.126508898503193
0.8126945660469089 1.6099725630087127 0.8059209510175825 1.1242937393047803
0.8039280609023886 1.5999887083628859 0.7977835368600182 1.1244599163229554
0.8062646207569187 1.6060287155045914 0.8014500418800127 1.1241571746434176
0.8010144487886167 1.599037370090395 0.7934462685746694 1.1194467184292454
0.7901735297619055 1.5838057775151477 0.7842379196461514 1.1161765856894494
0.7920980622322865 1.5882673374544292 0.7850911369462938 1.1155586313585157
0.7809798653589339 1.573523418041752 0.7755453507202534 1.1160145826803611
0.7825701450889935 1.57723644405353 0.7767868467574334 1.1141526480339348
0.7740904797445425 1.565936754599932 0.7682886661909106 1.1112144665317096
0.7685701497467787 1.5592505485381396 0.7635666151530399 1.1076179422363457
0.7681168880154289 1.561380392366305 0.7606975514771055 1.1062053035799386
0.7625680728358867 1.55365109345182 0.7553560917808625 1.1048191358720607
0.7608228927531386 1.5529143348340566 0.7535152476829846 1.1042130071428198
0.7553823311286096 1.5444658846045047 0.7469426510710094 1.1007788113011525
0.7507161375997453 1.5410133645207313 0.7425407792389553 1.0988883527537718
0.7455554480248778 1.5321178079062676 0.7371463254431311 1.095664512658466
0.7415303217028534 1.5280333744568346 0.7341152135675765 1.0961990253292342
0.7370835733382667 1.522369005907663 0.7297109071779612 1.094605116154367
0.7351003271356222 1.5184189017597138 0.7266555477239173 1.0916367650820686
0.7285819543450333 1.5098228345554137 0.7206869618410139 1.0881909366033138
0.7253903518540251 1.5054597595724768 0.7164630485207062 1.0859825921160469
0.7201519016850451 1.4986152698514965 0.7128582857950889 1.0842236699051138
0.7146984673030758 1.4920186862675 0.707146391993976 1.0804364802299204
0.7152768538822593 1.4933478963768136 0.7053722759332388 1.0780853532921428
0.7052544991769804 1.4778292531171473 0.6973923714585618 1.07439290210501
0.704133143173038 1.4765479961591415 0.6944096415651517 1.0706875871717187
0.6987916177118344 1.4697811326232741 0.6886757976585282 1.0669381334020664
0.6954517520762206 1.4645053412786055 0.6870337885376349 1.0666354363084547
0.6984370491296211 1.4701370576035857 0.6868196015127679 1.0673831485320564
0.6915969388289498 1.4593383003334313 0.6812065551956203 1.0640222290268126
0.6884554125513032 1.4548754827844241 0.6783777790406605 1.0610430472267494
0.6813310647252081 1.4419170038369238 0.6710383294985776 1.05740322563725
0.6776743588281973 1.437898995918357 0.6673418417762932 1.0542647088071875
0.6758628935815665 1.436481770861061 0.6638868788228927 1.050796168716404
0.670878608026743 1.4295571553967346 0.6597395615321481 1.0500135061990057
0.6672272408450215 1.4246723021852694 0.6565737942382562 1.046301865937974
0.6633550113930755 1.4185491225092648 0.6522219864688432 1.0459476415202094
0.6609271999719655 1.4147541788332654 0.6499724293905134 1.0437421199441195
0.6604889872101231 1.4164198498883651 0.6468550160523667 1.0412434003840105
0.6562969512093589 1.4065514109988653 0.6436783421743746 1.0387981404059343
0.6505966449923168 1.397820256462063 0.6396371570721341 1.0346588934759031
0.6478543933889391 1.3933679613215888 0.6356758366758907 1.0329940529266521
0.6439665890732174 1.388045332564916 0.6328000396936394 1.0301218698656038
0.6416792970133233 1.3856968349375298 0.6294186029267835 1.0299204048665298
0.6389365987568012 1.381369230028072 0.6260010056775706 1.0242381769400755
0.6344940017194092 1.3754720157651392 0.6216857309204944 1.0199367412495253
0.6322451481226302 1.370614863182279 0.6191479776706479 1.0183715264982882
0.6270013641523248 1.3623225914252413 0.6141701226833775 1.0131203171118859
0.6239841883185057 1.3575593579480132 0.6117916457679332 1.0129614443583015
0.6207088915404229 1.35394410959801 0.609452384387352 1.0110207316145465
0.618073337917112 1.3471749229804533 0.6054424856590481 1.0076040501851422
0.616591920227422 1.3463398703258576 0.6043354839120887 1.0068218466508356
0.6112497924475176 1.3356685717601489 0.6003146944679014 1.002988763679391
0.6100864661369539 1.3357618260418642 0.5993334677297666 1.0018798054374245
0.6075311364690916 1.3316414277027513 0.5965105777877225 0.9985226846851366
0.605443903855277 1.325309838478958 0.5928990246595395 0.9939315534935445
0.6003395349399709 1.3172830750553826 0.5912871769329137 0.9958384149895088
0.5979289381100582 1.312165004260126 0.5863562841382064 0.9889501425983531
0.5946849208962014 1.3061663271959107 0.583906462570795 0.9886012241046473
0.5911405775768608 1.3005932108275093 0.5812316799905697 0.9873672340672094
0.5904012412777666 1.300471570627224 0.5793221116778946 0.985462196826503
0.5888469415241493 1.297008023456383 0.5777538387625394 0.9847889980724264
0.5861461702924213 1.2930901097288232 0.5752576818732712 0.9809015228318233
0.5840792376694017 1.2899682297886497 0.5718621566146733 0.9778438859595326
0.580794241641181 1.2848723033586789 0.5693833331957474 0.9762417934788861
0.5790209066662129 1.281233382791949 0.5663009968096672 0.974245635676297
0.575456225366064 1.2740844609574502 0.5643028366636498 0.9734389825253971
0.5718053888387121 1.2684533288701154 0.5609786732557234 0.971388802300522
0.5700411610545303 1.2639768335311274 0.5583929883606308 0.9682928471088061
0.5677269242613288 1.2607107656941774 0.5556342859338443 0.9668090558937601
0.5639394568723185 1.2547009082286664 0.5536576756119432 0.9639638582655398
0.5632837419515306 1.2527890800302024 0.5511681527363508 0.9595601910837503
0.5612498516569873 1.2488191287293366 0.5491024731300048 0.9599317987216713
0.5579327617823915 1.243118115007322 0.5459781086778542 0.9549601596867712
0.5557831765926888 1.2398025959930872 0.5449170304854746 0.9556754755885062
0.5541295684176546 1.23716404184174 0.5415647096957896 0.9530614647508064
0.5520580455066811 1.2327375091777908 0.5396716871093287 0.9521722017497402
0.5499767015973202 1.2280752484870208 0.5374353835735538 0.9502797375840194
0.5456940120787045 1.2207608614132712 0.5348732666633261 0.9472149539431799
0.5463512608277284 1.2206684801545782 0.5342351307304755 0.9490072815975137
0.5429165549646598 1.2153680744172406 0.5304502404400883 0.9419651112277736
0.5411550069393211 1.2115909131852853 0.5296829842647293 0.9444690966073466
0.538325817479806 1.2044764687930258 0.5265798552440042 0.939703200192251
0.5366845666092126 1.201199673908706 0.5253879980034721 0.9383262760152078
0.5356189163457143 1.1996202730475245 0.5238633092424614 0.9373455598640692
0.5322039121348411 1.1928187730835078 0.521086895891088 0.9337461886094025
0.530825896186288 1.1909310524839356 0.520022936678328 0.9328422930453966
0.5275559020460906 1.1838861186345868 0.5175519678283924 0.928672523934887
0.5260153894503251 1.1819877133842431 0.5158678173780813 0.9290334745597062
0.5240912901283987 1.1782112355716936 0.5129267395855664 0.9269555263510374
0.5231214822686022 1.1766960320113473 0.5108462954045819 0.9264204030182034
0.519694178335217 1.1698367489688868 0.5080376655442144 0.9232702968512903
0.5173383061471367 1.1645243574456265 0.5066749961591155 0.9205799634025086
0.5144228163896774 1.1596898869644483 0.503740195270309 0.9169872248331796
0.5134908810763213 1.1567627436355976 0.5019222818090956 0.9158756023793049
0.5110366690065848 1.1530997824307183 0.5007660415634494 0.9147896159560782
0.509371680481195 1.149381339016277 0.4981739437387022 0.9121590326381221
0.5071736321159892 1.1449778803838728 0.49610420059281585 0.9105437711323736
0.5041388378203915 1.1394858426407255 0.4934630639136609 0.9087602161806926
0.5024745737112805 1.135959919444336 0.4918261086179638 0.9089403175652585
0.5025308601985045 1.137054340445371 0.4905701868455966 0.9065795506151226
0.5008265218321272 1.133306883394992 0.4895401067528273 0.9056505923133016
0.4988373391738819 1.1287831440978287 0.48858867698501207 0.9047842507728419
0.4967712000739604 1.125308208507793 0.4860863201552549 0.899530297231159
0.49586408605048915 1.1252129746325146 0.48465605129474215 0.8985735799484658
0.49343506241558777 1.1193343971712508 0.48266980016504124 0.8945193207109275
0.49237734529871513 1.1176510755182432 0.48089895318441117 0.894881771091055
0.4907810740690452 1.1138068152121492 0.4796363953517951 0.8919567304659646
0.4889510934555014 1.1081437551585172 0.47805093972412543 0.8931634293056655
0.4880943583691894 1.1079243994651742 0.4768054695856935 0.8939027803225232
0.4854261370600397 1.102140402838824 0.47425315678106383 0.8886442531606025
0.48579291018986304 1.1035658308704368 0.4726343162246228 0.8879948076563251
0.4842329121153849 1.1006569854484318 0.4706101090312549 0.8832084647075498
0.48333452337359406 1.0985240839512114 0.4693160928100792 0.8817568655787545
0.48065276211174357 1.0937351211801811 0.46756196579619586 0.8803594537581954
0.4789176367251531 1.0891340623974706 0.4664003108109713 0.8797273733178874
0.4800776261245716 1.092623307983029 0.4652846835802791 0.8797870198688986
0.47677328483493686 1.085015447553205 0.4626423891864616 0.8760225024257486
0.4752086632601963 1.0813905519327003 0.4620668697206707 0.8754516952589589
0.47226783735934674 1.076850495212341 0.46108686014088607 0.8721071314106338
0.47176885834718973 1.0742283797353593 0.45938638408424426 0.8739703811229366
0.4705032061683237 1.0744864900523643 0.4587945000871235 0.8739149089947176
0.46851495912731167 1.0698823599166989 0.4558045197014971 0.8706147671044246
0.4680017056239563 1.0686699487947426 0.4553151605890214 0.8679159808168867
0.4662012908399954 1.0654525724044883 0.4527553242618529 0.8652886046357355
0.46176928985061133 1.055990561245332 0.4512548523167983 0.8656026638883771
0.4636203541871992 1.0601217837988486 0.4513993929574146 0.8667276732252469
0.4617190162556647 1.0556965649058883 0.44870314693974456 0.8629950315405017
0.4619746422734382 1.056886960375008 0.44908323377777537 0.8620406944321664
0.4601907025056709 1.0527823020004825 0.4472591796960353 0.8594161709052601
0.45940870608579804 1.0521415951752298 0.4451166949304114 0.8568364112604411
0.459006662233149 1.0506776917772054 0.44511435834673 0.8580762175431715
0.4576619680751329 1.047994308541587 0.4420335208854676 0.8558601340900035
0.45554347846676735 1.0409639641675954 0.44316410553404123 0.8562457591655473
0.4559538241021575 1.0436829672307018 0.4420704860330067 0.8560578130337892
0.45507449183941573 1.042968492080499 0.44010605298899297 0.8549163852530979
0.4524121115651376 1.0374419388235707 0.4395331627791982 0.8543265634193311
0.45004983563360423 1.0324694105939858 0.43655825984140445 0.8529055941172456
0.4493279503478515 1.0285561485544301 0.4363918413621436 0.8520575599694086
0.4509857200500087 1.0357682389328986 0.435080158494845 0.8505551857136557
0.4472479658377463 1.0252274213062242 0.43315662674718297 0.8487003622924282
0.4478707529806099 1.0272478621706123 0.4334806112277794 0.8494577721200072
0.4452875795316552 1.02229519724179 0.43074446072183714 0.8484086120942098
0.44281954037946547 1.0164619457756459 0.4301058801806043 0.8448494710889383
0.44291831224256845 1.0176545300846862 0.4289849570154148 0.8457060505735429
0.440450755395528 1.011176537694946 0.4273694073744493 0.8438351686481855
0.44273605503233804 1.0173999752165777 0.42859338520649426 0.844426127388513
0.43976493683052126 1.0100082320360961 0.4262777260087432 0.8421972629752781
0.43981634097464994 1.009492011932377 0.4251890533602842 0.8381226453177877
0.4387778457416442 1.0088436944305708 0.4239825981931593 0.8385095691850319
0.4352169166457497 1.0004359680211232 0.4212954005257823 0.836047032063795
0.43477927470615524 1.000388986907373 0.4219660117599068 0.8349515462712468
0.43377408114522203 0.9982644659099132 0.41961730192199553 0.833490699676259
0.4325907736668289 0.9936574013672077 0.41987723408609157 0.8326665253861549
0.432146519583657 0.993137669820989 0.4187373680315371 0.8331532101511911
0.43149459808589585 0.99277693186959 0.4172301412985439 0.8332290460149957
0.4308683357412121 0.9906981539139259 0.4176358925707292 0.8294244222341565
0.42887262020234385 0.9867853184940797 0.4144829604592873 0.828554269594602
0.4285649279285169 0.9852196419344323 0.4130924030336228 0.8242670464356423
0.4256042693772364 0.9788264739544735 0.4123669416946158 0.8238257670886229
0.4246978149454862 0.9768053444594219 0.4109334480135746 0.824824396915731
0.4249589004411349 0.9779767718262556 0.41107429008155394 0.8217790073795094
0.42285605492054595 0.9746496038347753 0.4096273665557835 0.8218068995782581
0.42363754760531386 0.974888181765788 0.40898668296257135 0.8205396169123853
0.42245588516811944 0.972624662329777 0.40834725047931514 0.8217759650252767
0.4191130343377465 0.9641462017715693 0.4056595030010214 0.8184123993993188
0.4216909412847194 0.9699719301093381 0.4066889418530565 0.8178404405797992
0.4199218365975186 0.9680085239953686 0.4049760326532888 0.8160638228873758
0.41845337655652365 0.9644806566950307 0.4040628707597511 0.8152880217214082
0.41758655132744454 0.96271017995522 0.4035147707886051 0.8148486264792282
0.4164900303341302 0.960141730308981 0.4022039475328759 0.8139961071580651
0.41549616877469603 0.9572144262073516 0.4019328667365867 0.812701937658122
0.4152246122988504 0.9584612689415372 0.4012902484750061 0.8148104168578696
0.41507909074572724 0.9570506713904259 0.4014984900105165 0.8152231094914535
0.4154180448984591 0.9597253888299012 0.4014531998043091 0.8133253159870797
0.41469205162644057 0.9573312072901381 0.39930780640554564 0.8112467528468447
0.4135744382371236 0.9540872870069853 0.3989479753046126 0.8097945440558566
0.4132613618525657 0.95356450998321 0.3977530119502265 0.809255564835648
0.4120504180712888 0.9502706820464479 0.39770903510744215 0.8072406022519066
0.40978440722685694 0.9475802616827403 0.3970796126748008 0.8047811200177114
0.409566556699738 0.9463638371588137 0.3959451481488077 0.8057203382572999
0.4096199516434527 0.9455165580487248 0.39557585163106196 0.8052825683896976
0.4073903705652302 0.9408028164479058 0.3946957661027127 0.8043485275049342
0.40721192420648483 0.9400107754315192 0.39345028982315416 0.8020586450563636
0.40615181693715924 0.9401617973296892 0.39315022518749254 0.8004586839845453
0.4060260601617105 0.9394253460133127 0.39137098489221805 0.7974867917632593
0.40540600121982084 0.9401399275987563 0.39165326098403086 0.7991011868515634
0.40615421544727476 0.9401165959103647 0.3918931497609252 0.796731233992022
0.40631013870172283 0.9407235385415074 0.39096288189918743 0.795544686824625
0.40627324539967596 0.9403674554525256 0.39201722955843804 0.7959661443905088
0.40388262472430114 0.9359824594771473 0.38891917635547885 0.7935747259209006
0.40616408144887867 0.9386992360231867 0.38997742990366524 0.7970961024436867
0.4016598391703913 0.9293128642925235 0.3878655420515392 0.7945846786686214
0.40102688957874183 0.9287069046265118 0.3868121365954471 0.7938340007082394
0.40132332581331176 0.9289241424300713 0.386252154645608 0.7918615068062858
0.39890232917094254 0.9250795865984651 0.3847514704740269 0.7897862519639693
0.4005760046513927 0.9270965900502617 0.3856860638690526 0.7886460130440354
0.39884025020494585 0.9243957593596818 0.3840696523458372 0.7873976201591613
0.39922846924778455 0.9250149713154383 0.3831806253425842 0.786001702548299
0.3990404538461995 0.9253954106964624 0.3828508203078825 0.784953675271842
0.3977487144037716 0.9229594920802948 0.3818750037498631 0.7836658560710442
0.39803407422714204 0.9236716808287553 0.3820838735293161 0.7827750715742078
0.3947278095248001 0.9174871892398803 0.3796630050850121 0.7802126202379092
0.39449860736401526 0.917135237507956 0.3782049668025325 0.7779584346131123
0.3938386224650417 0.9155371091284168 0.3781973319144631 0.7784477241033427
0.394819282268699 0.9166724097504225 0.3782083155861694 0.7785154818396336
0.3971130085647203 0.9227897497686706 0.3783909522938383 0.7798338337032901
0.39393582401954425 0.9147732105654406 0.376699378692365 0.7770560114357554
0.39330661873592215 0.9136817330905075 0.3759483810971321 0.774418766553262
0.3921737998237351 0.9111323513912519 0.37525089342548645 0.7743197739473375
0.38970193268075853 0.9052635773271546 0.37487925504853786 0.7737057631287938
0.39025652117928455 0.9078721694788948 0.37383293441243237 0.7747999855529022
0.38959532762419047 0.9055325583739 0.3728612310191675 0.7733446425989269
0.3901220584224056 0.9056286454280531 0.3727261100737231 0.7740644592497539
0.39111446569139074 0.9075329448097816 0.37195662323703194 0.7707201913971362
0.3884907276376884 0.9020518423752083 0.37134833021334634 0.7711141622976718
0.3886952934427761 0.9026154805268987 0.37003126540743264 0.769219605158597
0.3854566086127135 0.8954016965202631 0.368623901454336 0.7676601159817287
0.3859641946148423 0.8962895164907042 0.36917306231309255 0.7697658370285839
0.38467878465118693 0.8942780308227934 0.36684057885686067 0.764760434862216
0.3836581295533317 0.8911408124615205 0.36730505033882566 0.7669791769981933
0.3851447204741783 0.8954744533776342 0.365527752445141 0.7633560249695128
0.3829634267117302 0.8898649883964883 0.3662224051069569 0.7650778077169591
0.3834361026629982 0.8904948051066893 0.36604271787883796 0.7658587486641502
0.38111043104404657 0.8849480275124353 0.36432413964029786 0.7609369184296715
0.3820473748571775 0.8872743509596536 0.36487720449133587 0.7631226490926972
0.3836356237902403 0.8920778612265494 0.3646790680354018 0.7622383557078202
0.37974233421159603 0.8831444222593781 0.36426324056309217 0.7618915315228197
0.3822650058497156 0.8874102783170874 0.3647290694273176 0.761700484433623
0.37976721769983635 0.8837017045594326 0.3626011469435112 0.7577700153551202
0.3804768133232108 0.8844477425014041 0.36243923302379355 0.7591970440766589
0.38376599164188396 0.8931342998487096 0.36212818774457833 0.758726465321544
0.38049661979850424 0.886373475387355 0.36046171125214804 0.7587330078539894
0.3792780345656255 0.8814720007901018 0.36096400569802195 0.757902517257005
0.37703450101004105 0.8766837945134902 0.35934667215101107 0.7568417700171438
0.37935370510802086 0.882143612258974 0.3597051987156521 0.7562131406873156
0.3788793010152976 0.8813014749596242 0.3603958386360402 0.7600689130747217
0.37760720789792385 0.8788071263840982 0.358617082720362 0.7578907850033247
0.3786446346650544 0.8800513969677926 0.36004820787989833 0.7590927458605888
0.37822980484106367 0.8791601425185418 0.3582668065456256 0.7569309368137964
0.37823701787581065 0.878802981407603 0.3593913013990839 0.7576124072812354
0.37754326891332735 0.8767788426489265 0.3581741854321114 0.75936057638063
0.37692284440622714 0.8768347215650132 0.3576293684707758 0.7580742066954487
0.377496967320344 0.8766386530162923 0.35854937275045884 0.7590218363524859
0.37616727058235266 0.8749416814750614 0.3563980374469617 0.7541216027640496
0.37533954893680316 0.8715837526142212 0.3586685978793036 0.7564875748878059
0.37425363077273366 0.8701928443784133 0.35605167200983806 0.7531737398775994
0.3733050594823919 0.8673889746767339 0.35644904086882845 0.754567845399765
0.3723249777472181 0.8662314863509755 0.3558415781622485 0.7543061761914506
0.37229239482247684 0.8657872340522258 0.35525487093772024 0.752291745760403
0.37331820574902214 0.8672070871683556 0.35554204486460983 0.7563869007523032
0.3707768460127632 0.8643260544227874 0.3544153351396864 0.7548084900614547
0.37353758353573047 0.8680445023976635 0.3551779288705404 0.7554755751359051
0.37162894019031356 0.866064328687598 0.3544867611592258 0.7547553971178612
0.37247872701411777 0.8673931526508465 0.35424485771309056 0.7545831773273334
0.3719150042903356 0.8666316209669749 0.3534829859451877 0.7556092889578185
0.37229513314988705 0.8693797640428862 0.3537201293936123 0.7553883154575969
0.37187060787435505 0.8658299422856708 0.35297361361500124 0.7556822874042028
0.37191183593910626 0.8667749603546062 0.35416677215682146 0.7574563578125502
0.37179634878343415 0.8655905219233059 0.35331823211505203 0.7564843020293099
0.3705541284675934 0.8623746450238947 0.35264920151989215 0.7565012059229838
0.37254194331640456 0.8678288198515176 0.35347394128865234 0.7578319795297601
0.37134886294597463 0.864226383178117 0.35048207077278987 0.7550402285917205
0.3689435702435821 0.8602026751028107 0.3520678466208735 0.7568025264155858
0.3682120341565302 0.8585493593064261 0.3493763412088834 0.7539728168150721
0.36836565474455735 0.8576639746069961 0.3500200197304327 0.7534672449635959
0.36793455670606323 0.8583664040894444 0.34942622947677887 0.7553611388083425
0.3669660961348093 0.8555598800992411 0.34777369561532034 0.7525617324908739
0.36847014773862546 0.8587368210611036 0.3499192342913086 0.7544936451092465
0.3644771853172889 0.8509006113978013 0.3465962791597179 0.7525992869732465
0.36599988902131103 0.8538813749071611 0.34773099417540426 0.751093624070512
0.36555447035837546 0.851938847927073 0.34767192058887847 0.7517978816363452
0.36555227986745653 0.8514932142013636 0.3470646084213424 0.7505689138638935
0.3651743935918593 0.8512937834654268 0.3473232923262429 0.7544634792224642
0.3644272909674716 0.8500796259611811 0.3446158637467726 0.7524259493402061
0.3654579161943908 0.8508993618098354 0.34644776722376047 0.7529940796941887
0.3626572065574243 0.8445477573759648 0.34548549914812915 0.749502541225219
0.36282127218472376 0.8459143330555265 0.34593384304527053 0.7489101334270547
0.3645002230468367 0.8495811748235187 0.3455792324088977 0.751574138924259
0.362130627618858 0.84487976776335 0.3438700374851393 0.7476642313716313
0.3618938955147638 0.8426489833133558 0.34410690046499026 0.7494820417992601
0.35999279440841486 0.837866267137977 0.3430953111769116 0.7469049458079822
0.3605566520225102 0.8377855714636395 0.3431760400830391 0.7481422218936894
0.3593380593602144 0.836178713480977 0.3431282996239176 0.7483844610426322
0.3586792367124444 0.8354103082747845 0.3434507137534253 0.7477948419375141
0.3582206930377661 0.8341215249223852 0.3437144530137786 0.7479808459808324
0.3580976492414268 0.8350084324544349 0.3434639516805907 0.7470437299068413
0.3581013008433803 0.8329179614283472 0.34386985838294487 0.7499381577626663
0.35901948217170665 0.8368030210302438 0.3442383049218829 0.749462533459012
0.3583254167300844 0.8349477679710579 0.3431701453542878 0.747712871286308
0.3577291354948139 0.8336577642900547 0.34259363330286435 0.7486311439840637
0.35751480760387055 0.8341705891374223 0.3423556941510837 0.7457500597190174
0.3564658751569323 0.8305427723235653 0.3413680379733909 0.7457007042675823
0.35862702185435047 0.835674802970188 0.34296416642414485 0.7453791137637912
0.3572552489181312 0.8328332009201397 0.3419564325684766 0.7443769522692252
0.3573806152947889 0.8314339640939843 0.3414834054898737 0.7443874089373365
0.3571723864235056 0.8330267283510672 0.3412710686556375 0.7436116465807933
0.35611600023102874 0.8291523133696181 0.34041901024932386 0.7439931788408001
0.35689467300890004 0.8294433024527845 0.34215664188918365 0.7457942116652078
0.3574606738842967 0.8319485396277759 0.3404532897745787 0.7445332009651842
0.3597817145737409 0.8376813097904106 0.34117450269823574 0.7458088222335233
0.35638385118505916 0.8306441268770095 0.3397769132318346 0.743356310367283
0.35723825797844444 0.8310628932666371 0.33990426956271147 0.743249781084691
0.3566094240927365 0.8290002664153688 0.34064028304719657 0.7448997064135235
0.35655630239816244 0.8292223022368351 0.3401121139749539 0.745056467890957
0.3573659171956714 0.831853009414828 0.34083093742293524 0.7464934847085954
0.35605981658320973 0.8293025504065299 0.3395786393621418 0.7435323963153779
0.3572949080479965 0.8309684504500685 0.34123568880678534 0.7464414660531014
0.35835602980441045 0.8330880313732938 0.341995151742418 0.745945002802046
0.35702048250165686 0.8305627198393495 0.34236278415476734 0.7446515772107734
0.35767631230766084 0.8302500605936619 0.34189507126396723 0.7463802114822733
0.35753368967816657 0.8322660904718814 0.341283756053982 0.7419998631369388
0.3574608223201745 0.8304735164240903 0.3405187122988663 0.7445921883590281
0.3562416465227053 0.8280414555994524 0.3407406135353348 0.7446535872222616
0.3547494446708175 0.8246697838518989 0.34018109705064903 0.7410702396607198
0.35542861459491143 0.8256480828327535 0.3397877017624272 0.7428563980861742
0.35407685386034304 0.8247639591972565 0.3391438486982534 0.7387108505530542
0.3543444188375237 0.8261263509730941 0.3378158657925362 0.740067679608985
0.35674931550717 0.8303623406792604 0.33916263785163564 0.7412616394482479
0.35281773333291844 0.8209638881024744 0.33887453361171144 0.7400628048762476
0.35378812003573107 0.823025006152774 0.34013446054752255 0.741877544739808
0.3550202368400124 0.8261986579632185 0.33965724075495374 0.7397997557014857
0.3543395964072827 0.8258965238880893 0.33873939252712276 0.7422920248162691
0.3559260070723202 0.8285911047006952 0.3400987203189252 0.7418039305641202
0.35271517145020065 0.8207775573014944 0.33803508818008077 0.7399656614062765
0.3554042516421133 0.8280630937870163 0.33953465119952275 0.7433314492990595
0.3540819015187714 0.8241451424442343 0.3378320501645554 0.7402412989502313
0.354429165859046 0.8258051982138573 0.3376842476646337 0.7401369580705867
0.35375180043649657 0.8241325222526493 0.3378821828242078 0.7391217786897967
0.3509965167723123 0.8184245105705384 0.33705833491872633 0.7378942961409071
0.3539813031165411 0.825971799883346 0.3386321284218387 0.7408681096781381
0.3514684026689259 0.8191401231187192 0.3365420209976507 0.7349057655515818
0.35403011752129077 0.8238903331723948 0.33758717353804074 0.7371991173270246
0.3533004599468592 0.8230839909460391 0.3363167291337386 0.7361007988584214
0.3521051124934594 0.8196475932503072 0.3360625829331983 0.7343342998590926
0.35190800728447547 0.8198827589930989 0.3369852839113626 0.7371404974665626
0.35159301340752214 0.8184194472923214 0.3353251117444715 0.7361829858239701
0.3515601954018725 0.820010012138376 0.3365318466338591 0.7366389666453058
0.35204646805125295 0.8199731347256364 0.3364534874957307 0.7368803948719433
0.3500095470460782 0.8152181015640718 0.33624867661120167 0.7363220911808382
0.3493227983770934 0.8116643364344813 0.3371145855148431 0.7361326748443887
0.35052029126740997 0.8153365861806094 0.3369276628487973 0.7368564038248198
0.34964814742141387 0.8143445115261575 0.33711360581219285 0.7365736710115526
0.3504311092822676 0.8148493959476112 0.337160196885569 0.7352376688220021
0.34951100941564595 0.8131343121860123 0.3353335175910106 0.7337417256324794
0.348433855659072 0.8097836164649138 0.336279098226322 0.734635106108033
0.3490019722008759 0.8115670248646886 0.33515870867648123 0.7373678088404703
0.3509257792501619 0.8180279509706015 0.3350698491109196 0.7376546627584865
0.3527253074557714 0.8204386020424094 0.33606384344564416 0.7373466961732601
0.3502837123767403 0.81365116397626 0.3347235361978159 0.7376152351039118
0.35198621309190364 0.8185807930347961 0.3352821993317831 0.7377354941806251
0.3487814983121834 0.8123224290971651 0.33443367370862664 0.7382070754456069
0.3517253749938467 0.8191715180611266 0.33489211187999257 0.735800143841171
0.35076570587550365 0.8166547832775521 0.3358752154951514 0.734549632157669
0.3489688946978219 0.8114426407422238 0.33426856473290134 0.7323859693312229
0.3502251527087379 0.8140920738130427 0.33532564514218494 0.7307434268077255
0.34757032841852786 0.8066913553628519 0.3335333994350733 0.7333190183472368
0.34787491718415803 0.8092247789830174 0.33318961410602516 0.7310488179392584
0.3499156100168535 0.8135431735686246 0.3340057082444839 0.7341345742893252
0.3475090249530049 0.8077840503819821 0.3323141586776776 0.7293629856308553
0.34996798086875264 0.8151565221211238 0.33391382848969214 0.7317021663633403
0.34780183865833375 0.8092467757244991 0.3323539834923076 0.7293432093537677
0.3483859124652112 0.8108316429997259 0.333611483020883 0.7306601824426971
0.34785002649675406 0.8088916425306527 0.33318651319217474 0.7320168975277908
0.3463668664492548 0.8055125726049449 0.33221662183006645 0.7282535464563739
0.34827555299011553 0.8109342909960585 0.3331962308621052 0.7316213957718366
0.34767056994296386 0.8076363498501032 0.33219365298343423 0.7315708574298899
0.34929531173145717 0.81110269926544 0.33351441945508437 0.73212085387663
0.34838226760848173 0.8093902595135207 0.33285118799344215 0.7327719431656836
0.34813186110785516 0.8101294723864307 0.3323987001983006 0.7294549301849167
0.34704426310344366 0.8068532362474262 0.33216547990179024 0.7298358546352255
0.34564145026740806 0.804537785651179 0.3307660321279795 0.7280683354333699
0.34483564633198477 0.8010963504657065 0.3302202210841303 0.7287682322573944
0.3446918749808662 0.8029787678689779 0.3303236591089744 0.7289012321840524
0.344973405405036 0.8027711301173808 0.33006621078905723 0.7245050227550502
0.3461086723112722 0.8057012781145498 0.330206521211428 0.7260791802669142
0.34646218213312563 0.8059457283161577 0.3308211756308373 0.7257147632153308
0.34373752769220023 0.7989363306357771 0.3304219470303505 0.7273693320487997
0.34675177144619396 0.8065007228913831 0.33158189059949256 0.7307558760507474
0.34528320029392373 0.8046187361417483 0.33093249157567395 0.7282908562186428
0.34602365319658757 0.80414872497173 0.3311786425349592 0.7280328271310645
0.34524951790751335 0.8031501715857606 0.33081236192703245 0.7269784569231797
0.3446393418578335 0.8021798197904667 0.32950594576918235 0.7258217683740873
0.34481207609435116 0.8011852988804251 0.32944239412287446 0.7276702988721917
0.3429939889353339 0.7990156150015782 0.327534344826041 0.7246458295776563
0.34407763044402556 0.7996384157174292 0.32943242410651075 0.7271235620201061
0.34433487963111314 0.8025078411433991 0.32899653251825856 0.7265216175044708
0.3455080553783002 0.8022363540956502 0.32954345272643326 0.72668762633579
0.34629709275949266 0.8058123579137241 0.3300912108307123 0.7266078433472006
0.34415521022774914 0.8013900985577638 0.3281626772848944 0.7221054437956506
0.34551814617050347 0.8027702118777391 0.32990049792120263 0.7242497500848789
0.3457357476988443 0.8055165926270961 0.3286187441310834 0.7229878344583563
0.3457655884297174 0.8048799935593579 0.3291316361524012 0.7256227882699806
0.3443383910720622 0.8016311492433712 0.3286271341966901 0.7256472997396615
0.3446621953368968 0.8040841926357626 0.3277964678480254 0.7242199988345187
0.34337964876052673 0.7997735639623428 0.3286963996315916 0.7250742541697748
0.34215144334148717 0.7972602582358541 0.3259628834278799 0.7217674265340579
0.34336440473546653 0.800141915115925 0.32741153145815294 0.7228126529958392
0.34260386569620704 0.799574555794443 0.3265519788648985 0.7218909758591177
0.3434450004681819 0.8009958374258437 0.32656288675602746 0.7211264816994771
0.3446809153867372 0.8029261027819494 0.3275907870597893 0.7221129080923967
0.3436517505106466 0.8022254766998803 0.3260791487174783 0.7201404005471471
0.34359203510027647 0.8012458321060284 0.32737012260147846 0.7215572362670148
0.3404131815989101 0.7945252599707152 0.3262347591543772 0.7209321288551053
0.34272432602403635 0.7976325367639612 0.326761363725468 0.7224515433345203
0.3413172079615327 0.7941149689122494 0.3263921680783273 0.721202707230159
0.3428899693944498 0.8001418043692624 0.32497033827256333 0.7186231907682704
0.3437501740428649 0.8003092407800737 0.32608245685925347 0.7184556843001533
0.3426424942020719 0.7967518073308621 0.3261474263146192 0.7211784883790542
0.3432789838562499 0.7976094722490088 0.32599796876453874 0.7205120681865385
0.3430466580609869 0.7981830222673969 0.3257196540505864 0.7210162188569179
0.34325388895558545 0.8001604913191419 0.32414811322422543 0.7174661798491431
0.3444966971585388 0.8013745563527923 0.3249133300451093 0.7180873307372438
0.34306273125854436 0.798245036051146 0.324994815437663 0.7187787654145367
0.34326425694922996 0.7997118308919517 0.3248735336145683 0.7171557260573347
0.3425667522653624 0.7958440932179917 0.3256226653943449 0.7197193442265941
0.3420907965031063 0.7974494750603861 0.3248054444412343 0.7181874568117137
0.34153078487649474 0.7933964495107572 0.3256132283623806 0.7183988440093998
0.3420778365720561 0.7960506449763831 0.32532092291615367 0.7194811619272655
0.3421288158154437 0.795381676423714 0.32443007275008073 0.7187811810685396
0.342688309578175 0.7974648316156907 0.32403455212068677 0.7197319140492218
0.3420065983092263 0.795807144361406 0.32349586220070303 0.7192296366401136
0.3433681315229479 0.7980475924354888 0.32516562738342275 0.7207561887513667
0.34310643280720404 0.7980630075530591 0.3259565393908325 0.7225625618433513
0.34493810885052034 0.8021916051887834 0.3261570304975833 0.721685854980312
0.3430036159466807 0.7978453121740745 0.32613570120196955 0.7225589096999437
0.34345561638738925 0.7995941983745295 0.32554779700954006 0.7231070361349772
0.34373603143666415 0.799265987327554 0.32706552036547376 0.724305087715656
0.3443801326291175 0.8003044469227847 0.32654914445924016 0.723672630277032
0.3450845094607266 0.8018276960021904 0.32646003201033474 0.7235083139326729
0.3453584857360207 0.8026596286596747 0.32708840954603 0.7242529882917097
0.3436352414313277 0.7992736334188677 0.3254793262245253 0.7226585186347981
0.343803157659007 0.7990870092301771 0.325732388516055 0.7203362645364233
0.3423575562443861 0.7968126809208217 0.32506965644768376 0.7191992418069723
0.34157476268112036 0.7951786542547299 0.32455033429720437 0.7200193024695601
0.3429358584728974 0.7976965376393135 0.3254653229562634 0.720346394796635
0.34351351393108476 0.7997794957449653 0.3241955621609735 0.7222356125127841
0.34226034027261704 0.7982238756680401 0.3249094876970103 0.7228099242963307
0.3421256810703104 0.7969528929902739 0.3240946840637903 0.717694732242043
0.3439062714988865 0.8008310789985578 0.32398801754695344 0.7191454939610584
0.3410416207322636 0.7922396457932962 0.32465061606084317 0.7188615855276137
0.3417099510653438 0.7954714032318957 0.32418591036938316 0.7213796200231064
0.3421351615263873 0.7972996161350754 0.3236403724903793 0.7204467136727439
0.3402117439745456 0.7917476482013999 0.32316208421573467 0.7190099339958781
0.34138551620367436 0.7950936493604278 0.3229624585638942 0.7202953030831105
0.33997463567652514 0.7898943863811425 0.32371062993391103 0.7199925197969158
0.34242750652565146 0.7974231500059984 0.3233503376736939 0.7190605088153842
0.34135363800341706 0.79479883937004 0.3227065919596774 0.7197145878339882
0.34086698637125207 0.792922697663732 0.3238259838500154 0.7210370117121995
0.3406678665267038 0.7947438607466258 0.3222397457815585 0.7209270878288195
0.3425082751519061 0.796129142121899 0.3235913452791861 0.7216661142072748
0.34290359110610324 0.8002967504347767 0.32244421305366316 0.718494973052158
0.3414382046497138 0.7957616448767836 0.32223644976875915 0.7198876587000962
0.3428742798175027 0.799348912591635 0.3234784545587258 0.7221524084615566
0.3406676074051317 0.7940863413174225 0.32305166423187165 0.7210592316911586
0.3418283667673904 0.7947103257252909 0.3243527216775417 0.7214110328791628
0.341850896974193 0.7952782350907227 0.32222828523713 0.7184748958423114
0.3419902728614212 0.7951208946334409 0.32243122677116515 0.7190754120347659
0.3414780156024736 0.7955869378818731 0.3226387435846706 0.7194006431270306
0.34191337616872886 0.7948244489604451 0.3224323123228097 0.7191932274641016
0.34214102465129503 0.7952143867679906 0.32365904038207144 0.7214508935335432
0.34173590874027204 0.7932088991994007 0.32275573346866415 0.7184629006421863
0.34368649151384423 0.7984613854913931 0.3234862740386781 0.7210889985518977
0.34213541176679946 0.795499126562342 0.323059082584095 0.7191429741553479
0.3402109044510936 0.7920930803705101 0.32202626286533476 0.7181714886915861
0.3407278935562011 0.7931724735155268 0.3219631952893459 0.7196469300869957
0.3394883342351488 0.7905957473095134 0.3216933981295639 0.7208558367434804
0.34014665610692835 0.7912787757020503 0.32235695903266987 0.7216863323852067
0.3411999001664882 0.7933004302488241 0.32322086240697007 0.7205183327712055
0.34057369657550446 0.7916633190389695 0.3225480604352834 0.7203048007106727
0.3408988199469398 0.7915305894531579 0.32312794208156637 0.7179020114551611
0.9959053857788992 1.660854473772838 0.9963526928894401 1.1647571999499204
0.9628186724407705 1.681364112286082 0.9614048542972189 1.163585962597597
0.961641753579933 1.680198824784143 0.9615814833632906 1.16025514311363
0.9479293632440211 1.680272704771447 0.9460779340628718 1.1623214138710174
0.9409013838484563 1.679527671969315 0.9399430252179709 1.161914642271281
0.9552776984591856 1.685093750243386 0.9535290976281268 1.1617076416132546
0.9311224908759743 1.6797503456469944 0.9282956952991407 1.1611863366963702
0.9395518274135543 1.6846512060878216 0.9366697731211491 1.1568653719709756
0.9289952393644849 1.6827449661656844 0.9237947433652332 1.1567396252724942
0.9293897959618073 1.685323089386587 0.9260325684707196 1.1556660579133382
0.9339314741482283 1.6879588215027044 0.9287797454827473 1.1564948760810838
0.9210772806342524 1.6829235463058405 0.9172463222574679 1.1592325894603828
0.9228904549251591 1.686422044824545 0.9186733706059681 1.1557024205539204
0.917156955614784 1.6844326924903257 0.911894432150928 1.1554467715326706
0.9151602457433392 1.6864544595121167 0.9102479633738368 1.1532135168170647
0.9141728636508767 1.687662797896033 0.9088544153897022 1.1522739727005549
0.9121359867275224 1.6870341949398828 0.9064182705570994 1.151863561264469
0.9077300880415389 1.6867402506551907 0.9012705460968453 1.1500051488778171
0.9088085556899889 1.6878730669352255 0.9027301970765141 1.1506225001628043
0.8977636132673358 1.6829446811179465 0.8902874009849989 1.150287565677171
0.9001644314715163 1.686335747951608 0.8936402270216883 1.1509484031230977
0.8972251256599024 1.6839946016817493 0.8907817544343528 1.151366534499946
0.8935714552874624 1.6819990670850953 0.8855814973222917 1.1480605405547932
0.8998723609143419 1.688128173083531 0.8907025724172375 1.145010064553495
0.8835853126051408 1.6755969917949192 0.8724300576082371 1.1429494243914469
0.896396355177043 1.6882708549955354 0.8868763611001432 1.142492739072949
0.8876557014612442 1.6821219971774153 0.8779302767803283 1.143902715722059
0.886295877893583 1.6832223235802641 0.8770024735258916 1.1416777266412883
0.8818621739177663 1.678650654328657 0.8709106214027715 1.1407467818772372
0.8606159975686 1.660218757582998 0.8518077904893957 1.1386425715811357
0.8757562525214148 1.6773495752843997 0.8655426738021922 1.1358414418961207
0.8679826173066495 1.6701885256893974 0.8582291180947631 1.1373665070213208
0.8781420625320718 1.6832241313690681 0.867284780123699 1.1357216871275675
0.8702288447076333 1.6767226889001439 0.8595076667236498 1.1322443169344611
0.8600338955620247 1.6656912743448005 0.8494094574429035 1.1278650990869798
0.8686892255897667 1.6789495799986727 0.8543096789304931 1.1257208161839019
0.8567454961376516 1.665863099865092 0.8459735131167317 1.1286663447593566
0.8616721193406979 1.6749587814724636 0.8497369156426827 1.1292695654292224
0.8534795612980794 1.6665996010008413 0.8436546916109283 1.1313232379156704
0.8514524901961359 1.6658212728022437 0.8398250555841168 1.127507597718842
0.8514913264712172 1.6707526133170556 0.8390795391317664 1.1269547593445015
0.8488363149592144 1.6680052870242739 0.8365650446128545 1.126384682861902
0.8473700455600612 1.6702437294790604 0.8342229310120479 1.1267598000427999
0.8461106445844547 1.666224305604688 0.8351363881607526 1.1240467494425594
0.8407184008120963 1.6640587022631823 0.8291395637973963 1.1236256463472265
0.8385299567896992 1.663416181097375 0.8254305823086135 1.1199086718933837
0.8368624964741118 1.6620316531095742 0.8246851471327227 1.124512229801915
0.8293685345790119 1.656918517819463 0.8170169672998181 1.1218339372463813
0.8400205687857396 1.667628609884526 0.8273944972178964 1.1200105592622616
0.8288062844623432 1.6566788167548434 0.8147030545131803 1.1161410618285657
0.8298972869854591 1.65834914794126 0.815901074462616 1.114523365698179
0.8238457199834629 1.6511579189146 0.8089845138843236 1.1163137179201947
0.8167956287299278 1.6451330391990346 0.8014764104379607 1.1133676936177395
0.8262054053920503 1.657595838635974 0.8102549576628 1.1144391747512161
0.8063796413252807 1.6353779326543532 0.7911719559424272 1.111631016851692
0.8113740717310292 1.6446601776234038 0.7943051477881666 1.1103827096865235
0.7997616003615089 1.6307714760898744 0.7845483227896194 1.1090969825793664
0.806521354432255 1.6410583962053642 0.7892739124657032 1.108411670358301
0.8189376989836199 1.6556065848455785 0.801189323010368 1.110826263440801
0.8054761182352892 1.6397510292788362 0.7888303883889882 1.1070222848794606
0.8107187240879152 1.6476242939013408 0.7920469516132745 1.1048853278082365
0.793644345558025 1.6238338396618985 0.7767914840487903 1.1028149337146402
0.7951983433358238 1.6285869418146564 0.7765531442990136 1.1002768335641637
0.7943904872098516 1.6284423834945896 0.7764538655057148 1.1018401017972055
0.7846807869266202 1.617697561449844 0.7682674285636026 1.0986752397181578
0.788175709514005 1.6256897414520415 0.7691649288316083 1.0972106165410849
0.7772628032184622 1.6087665503411959 0.7603169386820533 1.0918041295309588
0.7797878427392722 1.616718945841313 0.7588610729231039 1.0926468096419124
0.7774063343600461 1.6132221909278934 0.7578468105004281 1.0918905607666562
0.7737138419541267 1.6086966260240159 0.7540420829311274 1.0906982845448734
0.7732621830995053 1.6092174080958817 0.7524989995712551 1.0886825190493423
0.7686484562735474 1.601275180828918 0.7504425421497666 1.087343955604456
0.7654377268433997 1.6007187598828898 0.7429359203225553 1.0888672332304987
0.7650226809006688 1.6010113597889872 0.7441991461700028 1.0867764522433723
0.7612869272741672 1.5958672041730482 0.7388697405193614 1.0877182082015904
0.7625629877573634 1.598102412607436 0.7391690934532568 1.0808491469678194
0.7592117716923589 1.5933538155573257 0.7397704019637564 1.0816387619380772
0.7492424358825198 1.5810997807869995 0.7274618107953779 1.0763994278037703
0.7547880345718302 1.5903099347971756 0.732429514141891 1.0777186477585359
0.7469021949529799 1.5785588080029591 0.724294719363743 1.078491511727124
0.749880573716148 1.5834635448049437 0.7276326101708632 1.074786471199098
0.7474128875604542 1.5806968376261192 0.7242363134534292 1.0745390433795796
0.7371645187701185 1.566896680770883 0.7151607082252084 1.0693212186488452
0.7460752457753179 1.5799599175336951 0.7220064703284474 1.0693761258298236
0.734009922538654 1.5616837873621412 0.7132349789325025 1.0659030590790093
0.7426182571824873 1.5769564729552537 0.7181965732470682 1.066515412720623
0.7326073100016167 1.559888766444136 0.7104455088343035 1.0664890047721955
0.7248819995495056 1.5507551979700356 0.7014247080680643 1.0589467105317607
0.7259860636910028 1.554723441834601 0.7029257306721798 1.0601811165864745
0.7189326679640007 1.5429123881951265 0.6975733227483345 1.0576999934078612
0.7304810387662871 1.5645088551451412 0.7030014338125538 1.061527703958857
0.7244852564905574 1.5538289558565657 0.6993614463017462 1.0577905287197866
0.723524324596088 1.5540674149908758 0.6960696650559687 1.0552477867203562
0.7212195459406106 1.5507324726705831 0.6959412146955132 1.0515763195036234
0.7160915472963801 1.5434417607794977 0.6925974814110565 1.0493988485589916
0.7195537804866842 1.5509787989363795 0.6919035032932156 1.0493764056932124
0.7146493548984029 1.5409502877666075 0.6928595003617193 1.0471783784793902
0.7107023334242532 1.5362206788016532 0.6867847167115795 1.0453064456872714
0.7100716877014898 1.5335480367433956 0.6864507804525951 1.0413916053807788
0.704334594714391 1.5273632822142469 0.6816614419931053 1.042909194845432
0.7037697963708488 1.527772261309713 0.6788019677307475 1.0400498927380244
0.7054350633492689 1.5282559809303453 0.6842422824926478 1.0419296453351712
0.6970454764008042 1.5173775446807787 0.6752186485026752 1.0375413406249445
0.6979008182824984 1.5182927933698251 0.6775279861548966 1.0364787519721352
0.6910293994441292 1.5081228769126802 0.6684552782963602 1.0380789643224384
0.6884529243414718 1.5058812683723972 0.6652823616990747 1.0340098890255058
0.6920312213662242 1.5102338289640582 0.6701181360599211 1.0367947150891044
0.6853195235928424 1.5008096319236979 0.6617575026409547 1.030394265158836
0.6886643989518534 1.507066787051378 0.666285737051612 1.0294098481440352
0.6797729407025351 1.49046218251077 0.6562194809985945 1.0276784139823518
0.681286561412775 1.4949420793872616 0.6564211879820349 1.0245628112795662
0.6816725279470287 1.4967371828061287 0.6568684102187586 1.0265345782727748
0.6731114247969813 1.483031543431498 0.6492568558569234 1.0236125547708577
0.6755582672257147 1.489592588324261 0.6509967337796819 1.0252750722015898
0.6646088164734287 1.469474293191642 0.64190377682473 1.0222349644688788
0.6717023534162639 1.485007837423479 0.6440797498273915 1.021708066307301
0.6703967372114027 1.4831243517660084 0.6436783492711303 1.0207425141598658
0.6720305957024434 1.487140318035237 0.6418986601828636 1.0217602097620806
0.6730131290695102 1.4880319877428798 0.6428409605137462 1.0203678138317271
0.6623936473891007 1.468563729585345 0.636329480494618 1.014596077340204
0.6642166251462455 1.475911438826723 0.6351127807004201 1.0164798767397243
0.6598607271688731 1.4659405206929543 0.6334303312208798 1.0120458468906783
0.6595127046317585 1.4682501413659783 0.6305281449626551 1.0131743158979156
0.6573870851237885 1.4640067233248475 0.6285913865037 1.006651402730637
0.6521837177032771 1.4538480851495037 0.6253948460193047 1.005545204101957
0.6507196724130677 1.4549160623430297 0.6208589262006082 1.0068820484236098
0.6466511779225816 1.4460673247155487 0.6210402416422618 1.002610393145733
0.6474137146544457 1.4490303928593105 0.6167907724291045 1.0035400461947155
0.6453305884191436 1.4428019620861008 0.6176221942328627 0.9975758169294043
0.6425827259736798 1.4365646976316298 0.6151901841087785 0.9973520774339782
0.635542651032251 1.4284232890659252 0.6080984440654613 0.9958692647797492
0.6358975265158126 1.4295992489086706 0.6090344602843849 0.9951940092696121
0.6328318637210888 1.4254662599732377 0.6030871483992475 0.9941017045517201
0.6348570727324713 1.4293010530857735 0.6059995567480309 0.9907045338403366
0.6311812113828383 1.4219030486655915 0.6024313203931584 0.991651334319336
0.6272718455451051 1.4150981102984117 0.5971796284425269 0.9849759298927486
0.6270490510121022 1.415303011714094 0.5990975656023166 0.9876248979552091
0.621856900161224 1.4058528024764718 0.5922544423730415 0.9825576574598818
0.6265709475322331 1.4165479536057752 0.5965596704249309 0.9856371808961559
0.6212798846544243 1.4050558649732632 0.5916837192744128 0.9824476860928418
0.6201564693261566 1.4044403029195267 0.5894054118377589 0.9800478124752545
0.6219468956748939 1.406894977066122 0.5903158746355273 0.9785852290278895
0.6156680735260992 1.3977136392775296 0.584261072361491 0.9732448996712889
0.6221780164607136 1.4100510830404365 0.5874334904223198 0.9755316378937081
0.6109243967681428 1.3882761296675616 0.5822917663154843 0.9693707838920652
0.6104614572632499 1.3876792275325571 0.581591353368198 0.9719706172548932
0.6067587841969337 1.3796042269090107 0.5810091860504187 0.9692641451853945
0.6034150134165898 1.3749490718793353 0.5743064622400587 0.9650548787242554
0.6045988120602203 1.3784728984259866 0.5750735708926535 0.9684333641530394
0.6013992776978387 1.3709383478771004 0.5728933247465102 0.9655918367451073
0.604295498319949 1.3778276954146 0.571423606884607 0.9678396349006295
0.6004740022772549 1.36937755721558 0.572027464645016 0.9632982071856442
0.5965714599226635 1.3631257245777677 0.566333853205997 0.9589424617541604
0.5992945117414799 1.3681175940138681 0.5671379697616505 0.9610397979239156
0.595363043253307 1.3616174406133505 0.5667633689002634 0.957065207359485
0.5951970823142959 1.361411996805662 0.5649562318332951 0.9562751616355178
0.593455704523023 1.358968883516386 0.5655060519878226 0.952082124005496
0.5883344824858312 1.3506215887172313 0.5579324771468916 0.9514425865240749
0.5899056344508951 1.353079740112178 0.5575809598401122 0.9521010453710985
0.5874081511698714 1.348108784892489 0.5567776299987306 0.9506326984766762
0.5849862857085902 1.345017068672122 0.5549306384302495 0.9488531262147057
0.5856594938989307 1.34670155571074 0.556320425074166 0.9465560608686787
0.5780845772800517 1.3304600634421515 0.548272896555192 0.9446037986689005
0.5782849186470655 1.3317042006944602 0.5486956982748313 0.9480245471076925
0.576052906855254 1.328070639589905 0.5464617449302965 0.9475859298505325
0.5745079644653373 1.3273520926994409 0.5433564836305564 0.9431538674312436
0.577371496542285 1.331574856425886 0.5441316754213181 0.9423649211370557
0.5705076187000846 1.318451134570264 0.5387111186547661 0.9377640788302536
0.5721102357214151 1.323044235697476 0.5390423712332163 0.9397704809874602
0.569362187502045 1.3167625865187151 0.537464151565083 0.937043930764126
0.5675954664915477 1.315484618727273 0.534471374261929 0.9382691075267152
0.5694805498817006 1.3189814077449205 0.534913091912443 0.9369533209052332
0.5617416822523906 1.3026243738515815 0.5307806420157003 0.9332568502465612
0.5636295210992982 1.3079604151494746 0.5296093033985623 0.9333000573528909
0.5597126075831279 1.300894420402996 0.5280958306668098 0.9320129875568806
0.5616200667657 1.3090378357379846 0.5251767271898339 0.9339461970427982
0.5606008392042596 1.3028331276875436 0.5259212370454597 0.9307164980407696
0.5566404462889385 1.2958279903027072 0.5226926777651204 0.9259452289186656
0.5555356816582279 1.2938782139823077 0.5213024111895331 0.9255368389351568
0.5511955538389013 1.2842935362027785 0.5201201536808662 0.9202006591826963
0.5505847313057985 1.285539890038778 0.5162127270450048 0.9197867151238943
0.5499904226154717 1.2824109080338504 0.5181652995698562 0.9186856709227229
0.5465348352882174 1.2768924795369518 0.5148452865356928 0.9172009734071652
0.5471009560461231 1.279296027834146 0.5128607479360305 0.9155307992823081
0.5422872326985717 1.2685609428979854 0.5106452882283808 0.91195357475943
0.5419813063917596 1.2694766887283613 0.5065455980562282 0.9123115324932594
0.5415278759902992 1.2684183144345067 0.5083685492911018 0.9095409320955451
0.5377740390945072 1.2608574244679507 0.5048161699589506 0.9065532501567771
0.535643067341686 1.2574686741956937 0.5022181358514568 0.9032466110946976
0.5341777415844271 1.2556903290843526 0.4999238466739321 0.9014380006626119
0.5327337304107354 1.252631749938156 0.49616072080353607 0.900108778825436
0.5332841525604965 1.2549159527615166 0.49729605672853255 0.8992046533720706
0.5298490075209631 1.2481919119012668 0.49472002629469136 0.898111020034133
0.5293886425608014 1.2453167033220838 0.4936611957091924 0.8966620954540281
0.5283116133069078 1.2427383838401116 0.49344724681247537 0.8970126603592808
0.5256287606648997 1.2373965837334462 0.49011036426376026 0.8928386938778584
0.5277093525511346 1.2434589417392379 0.49080573088161794 0.8961966269801313
0.5220828435385276 1.2313119255066378 0.48779994482360417 0.8919337662367033
0.5229712995898259 1.2356089240563526 0.4866582592326098 0.8933596752462043
0.5224949245259883 1.2310294060742226 0.48651787662074175 0.8919189061602425
0.5177992592594688 1.223726651647374 0.4821318618399662 0.8874408501972847
0.5212712589435724 1.2320272713184077 0.4818437149905282 0.8880543546769959
0.516206139854235 1.2199233977155846 0.47893316139823494 0.8831272515955955
0.5176536824224878 1.2224961518733055 0.4790443595695596 0.8866298308828136
0.514052883378179 1.2148912608059073 0.4801877105981568 0.8824040784067122
0.5103804120512596 1.209098211812662 0.4755199277251597 0.8792822924002598
0.5109465131420045 1.2114472881402851 0.47528082260768495 0.8796753105981989
0.5091255565972578 1.2068569928830222 0.4718586087877628 0.8775687467937775
0.5085158529349486 1.2067265992782343 0.4705358947207058 0.8780838537093225
0.5054689498482346 1.198745530073848 0.470240550056424 0.8730351298578732
0.5042144088705904 1.1997032423708176 0.46580334931061873 0.8724977094834786
0.504611154718282 1.200122378904474 0.4654593663240075 0.8712491249019746
0.50080597384601 1.1909165365233454 0.4642317025994079 0.8710610002775251
0.5015205377562889 1.192896644877882 0.46360951722502336 0.8692575884568345
0.5017632799066294 1.1936564030079342 0.46314004268698766 0.8648912717370754
0.4968422845245207 1.1839606278668213 0.45918085316548946 0.8634090826099079
0.49783711394897656 1.1855006404867638 0.45832081674754227 0.8613562852854234
0.49489989815754254 1.179237963171445 0.45755675880743585 0.8636548895876153
0.49593845072674414 1.1810994681708284 0.45682665921355925 0.8623830474880406
0.4954977131446138 1.1812086597823928 0.45743888217058365 0.86012587898053
0.4914389546543135 1.1712520950491503 0.4537888702710858 0.859205148783944
0.4920281407417495 1.174963855185634 0.45335326414759525 0.858217661632335
0.4893579340101137 1.1681749281180476 0.4518732373573983 0.8594909475435167
0.48777920695146304 1.1676834669257514 0.44889565829778005 0.8555924761430984
0.48486164588361075 1.1597459584364103 0.4474473125815243 0.8520910146542695
0.48328024041621975 1.1565011019188114 0.4441338045141256 0.8479996939693311
0.48458653056729445 1.1586514284322287 0.4445933244353534 0.8490611485334643
0.4793336020193507 1.1471651545828094 0.4428798367974935 0.8469750338105354
0.47959615955744833 1.1516859742182102 0.4404835197105066 0.8477067478084932
0.4777456839865965 1.1447603628203784 0.4406956232338811 0.8442482782205554
0.4749340376696491 1.1393320595579115 0.43774807510335173 0.8419396642838267
0.4751935221362792 1.1400452298536194 0.43768999027134525 0.8422257490777945
0.4720579992165965 1.133864331706681 0.4349236619515506 0.8377443224086463
0.47312376445728094 1.1396370253177526 0.4319681423967809 0.8397622554536889
0.47266715244471785 1.1360144255644236 0.4319026423794228 0.8360724163282987
0.47221980318760187 1.136005134410969 0.4309679257053358 0.8366339934803563
0.468161480264494 1.1271425862916342 0.4305479035070435 0.8356584429526134
0.4667666095340781 1.1234007569734983 0.42812217389498103 0.8329615289724361
0.4654764408867915 1.122300603752202 0.42573534173171335 0.8331337332237136
0.4634315095465949 1.1173885742449048 0.4257287563100592 0.8300122777226713
0.465182304061549 1.1217258077041021 0.424669879147022 0.8313553306637036
0.46352115164359214 1.1170249842818891 0.4234359416917832 0.8287236127008086
0.4634253184892527 1.1174145494781804 0.4216760772326044 0.827702300059665
0.46006547242810564 1.1106048286286763 0.41956680031633303 0.8254191193733793
0.4597187190367329 1.1110406058088507 0.4191610202516032 0.8239098543862649
0.4589747368411339 1.1087255853590885 0.41785993961237394 0.8240922729105628
0.456218517964905 1.1041020604133578 0.41619862299271787 0.8227656733677198
0.45499372455431153 1.0998179817744382 0.41511861099030173 0.8203375909748992
0.45257886402536185 1.0959160387095765 0.41306571354781185 0.8168541846190545
0.4511950920832685 1.093170414075885 0.4119387143122973 0.8152777184253062
0.4488504017675094 1.0888340950785744 0.4105527694693215 0.8145454922849523
0.45062961547332236 1.0928825843243213 0.40950800729659315 0.8156281214479308
0.44703804244402706 1.0828290027518066 0.40982108320410426 0.8138992231189225
0.44726443563430207 1.083945194180839 0.40754009462509305 0.8124641970550899
0.4459032500177777 1.0836213732487792 0.4073714681539819 0.8124254020283191
0.442463437291725 1.0758090825970485 0.4040954918573416 0.8075344667236307
0.44141676006497627 1.074640321768849 0.4023974614215592 0.8092687293074614
0.44188275880690187 1.0726953274744968 0.40190254403146597 0.8035906454664116
0.441020925236971 1.0729365146230398 0.3999034306471921 0.8045639321084447
0.4407588212781211 1.0727610416476037 0.39929055537096364 0.803192899754258
0.436267202840112 1.0623983473626966 0.3968949572578401 0.8014050032964773
0.4370155249667487 1.0637354845466094 0.39794233541954915 0.8029907277140429
0.43676831660685483 1.0617886755177028 0.3969582402305942 0.7990678078202625
0.4364064560597031 1.0616501453370724 0.39553221133146943 0.8016801777468254
0.4344275211481415 1.0580699683633865 0.39416311476529203 0.7974441314054681
0.4330950859223123 1.0543072984453992 0.391643040118284 0.7975944133820357
0.4313878918638177 1.0511669973030813 0.3910915332809795 0.7969436143064662
0.431342655233507 1.0504319012940833 0.3903425442483811 0.7959989400022389
0.4290625488817275 1.0463557988735832 0.3888857036128129 0.7965479416914322
0.4291140471873802 1.046574742583226 0.3875527963360557 0.7912817330692239
0.42709808138679006 1.0431728033410697 0.38623663804712394 0.7919874362422488
0.42666855445303287 1.042375775721265 0.3859190464673509 0.7910013578268167
0.4265887433024146 1.0408135682045248 0.3847242428576116 0.7896652779046855
0.42394731812633 1.0381975200107323 0.38267460776442314 0.7868359023735374
0.4231283510580899 1.0347094159460164 0.3806673258270805 0.7829341034695344
0.4212542056064911 1.0305698668150418 0.38018870050176984 0.7817571558638071
0.42075639695843836 1.029369023247432 0.37852105310995166 0.7836297619135261
0.42128429232228276 1.0318870901502242 0.3788203983320125 0.784488217050181
0.4188234825809571 1.0267483689799375 0.37631823263789016 0.7820887674939241
0.41723195780919975 1.0218237869853808 0.3756027938138661 0.7800043855391988
0.41576690280983114 1.0178480234008096 0.3744531546501652 0.779732438203754
0.41575249996099417 1.0186757978092098 0.37298672232298646 0.7798265154621665
0.41398051963684224 1.0162792160354848 0.37209163860430583 0.7783443079266892
0.41208574557372674 1.0116603118198781 0.36890299334028326 0.7745937372440719
0.4118608262411517 1.0100134606650737 0.37014878298519915 0.774063397811246
0.40972120258588113 1.0042608899330534 0.3680054463210058 0.7712041884826817
0.40895761413792775 1.0029660892012435 0.36701168495924785 0.7715405430228085
0.4069184201375197 1.0003572797459097 0.36554847441963634 0.7699127875900487
0.40432991641944943 0.9920486022384596 0.36388693845133124 0.7682687725400131
0.4056406045988777 0.9958484455868596 0.3638217022858786 0.7681219309967966
0.4036548705443241 0.9921038460456051 0.3610803580749841 0.7649568967572183
0.4034660668993871 0.9935172615936456 0.3599063109927151 0.7641808419868928
0.40302494580380016 0.9920447193989512 0.3579952866265783 0.7606464617392905
0.40414377958346637 0.9935969135414165 0.35879780140499773 0.7618559430853081
0.4004738096973346 0.9855585225672423 0.357349465318091 0.7601274784558741
0.3999163672494873 0.9831965447678379 0.35718808706322447 0.7586142386965493
0.3980237298285744 0.9795985905430549 0.355130599161859 0.75602984903306
0.397442688874697 0.9789482690042736 0.3528159839822269 0.7508333060400614
0.3963959100543374 0.9758535821558236 0.3520556085214667 0.7515842150354278
0.3940072150325907 0.9705690789659946 0.35044604757828757 0.7500963946083887
0.39508486892090994 0.972757030881126 0.35106605568308175 0.7519258402483657
0.39281420489079705 0.9677182277634435 0.3488383657425929 0.7485746627315337
0.3920324073734371 0.9656046332779384 0.3487954183538344 0.7483881857439115
0.3910165650468091 0.9656195113159527 0.3476106668882207 0.747170971041233
0.3904052190550285 0.9633447396923778 0.3464323179964459 0.7463757038806642
0.3899942154408314 0.9622012929769218 0.34624399025182967 0.7451155058961496
0.38720090831867676 0.9557528676995309 0.34341300271416325 0.7413785944480574
0.3885510234120758 0.9580172916657892 0.34380508873331905 0.742798231928087
0.38686732184939027 0.9554360240008559 0.34140688450151213 0.7405370342957686
0.38544230343291863 0.9517134290874603 0.34110835135513623 0.7423459388000275
0.3849357809341766 0.9501101050306127 0.3406410030376728 0.7403797906166478
0.3844210665355828 0.948632236134407 0.3393302307450847 0.7368517148259155
0.3843729701371205 0.9478293734622831 0.33871441769151955 0.7373003215023866
0.38113523833322527 0.9403110409341733 0.3363371198653056 0.7369183721614463
0.38116322265735697 0.9415137961611016 0.3360346305751235 0.736727355745292
0.381302469196946 0.9420251819555788 0.3350938387930146 0.7346628243513169
0.3799145331991048 0.9391069531961878 0.334604037364524 0.7340675450854243
0.3777493394221543 0.9351954279276751 0.3323297947121058 0.7315611021629247
0.3766772596159477 0.9311307524165069 0.33151725453165226 0.7296517463724299
0.375760175029176 0.9286101888479237 0.3309109635356952 0.7295687171120918
0.3746639306027049 0.925506784834377 0.3302045791068108 0.7274065952507439
0.373533962138289 0.9244660491619071 0.3298798410413008 0.7283874814111804
0.3716261521102122 0.9205469138189232 0.3273799518496991 0.723629829715717
0.3729696403265621 0.9235163476690136 0.3270099215448392 0.7230813301121433
0.37116451942797013 0.9187237902862055 0.3245584037452504 0.7225402978764496
0.37168447045317066 0.91887916646832 0.32573539737888496 0.723664674985124
0.37054185882357277 0.9188233268550006 0.32390197887602196 0.7221546693630674
0.36906793715862163 0.9147382272802483 0.3233770344333 0.7182538486204989
0.3692313967984823 0.9167422337091303 0.3231963852659124 0.7183903519529637
0.3660671713219865 0.9077685584648523 0.321289417359615 0.7166807313170581
0.3682581803333815 0.9132527068290045 0.32262132317108566 0.7198854236333863
0.36573866664030297 0.9070998708994729 0.3195727776651825 0.7179682937930896
0.3646673493914662 0.9059411131369173 0.3202507836639079 0.7159752845474842
0.3636560966767449 0.9037465218752407 0.31815090275372515 0.7138087737758665
0.3631486062042234 0.9024019119791808 0.31740561089851854 0.7150409761950016
0.36201473443763904 0.900387286033384 0.31725599328578935 0.7151899068141226
0.3605669631918872 0.8957075289443271 0.31540575965484013 0.714350707871137
0.3614848799736048 0.8985414549682946 0.3165652634945101 0.7116457882251473
0.35903095186429534 0.8919127194289094 0.31450617168035594 0.7112782777372395
0.36202342294172085 0.9002752339514322 0.314534913153571 0.7118038024297906
0.3590252588272479 0.8917828844935349 0.31257270552230815 0.7099254961318858
0.35768875612203066 0.8896599095135274 0.31145404429280693 0.7077850531924197
0.35662006228072846 0.8876967626983834 0.310985124017608 0.706505357257888
0.3568835088593601 0.8888882788874131 0.3099758214210373 0.7052467002557936
0.3555275111944933 0.8852585528326972 0.30944345521995326 0.7059268945165761
0.3533589034007709 0.8799520876194912 0.3079348694674988 0.7034225913416968
0.353991233930642 0.8817791024031938 0.30749592177906554 0.7024130559021855
0.3531457009040141 0.8790341765789933 0.3058813590801032 0.6997460293567085
0.35097410532742807 0.8743361860933528 0.30542566972954105 0.6993725008521393
0.3512691020863349 0.8755453618408129 0.3040434775388607 0.7002790725438532
0.3481568905777701 0.8680408478279985 0.3023729055311784 0.6962098178397034
0.34880247585908153 0.8714758170479902 0.30193913787143706 0.695624667792633
0.34574929272525884 0.8639073026398473 0.2991351765199944 0.691998811926284
0.3483287489969368 0.8696770238642931 0.30124049696709115 0.6954112335673723
0.34635842253833304 0.8654071204483988 0.2985193130954129 0.693246960292668
0.3450945424420794 0.8613983185701475 0.2987135881732401 0.6920680624423733
0.34480054459846804 0.859317454095735 0.2976979444826813 0.6935078220044957
0.3432684000096038 0.8567836886870411 0.2961337829434429 0.6910928951547661
0.34285696359880546 0.8570363256509419 0.2966666913036854 0.6923549379701774
0.34010502720383023 0.8512632689224136 0.29403035434103786 0.6887004631491275
0.3415802297584926 0.854275621437975 0.2947522958987745 0.6875378054927617
0.33914628136890307 0.8500473738342328 0.29201107803558424 0.6841387677939651
0.34005186906760587 0.850963525290097 0.291821231581421 0.6849057129606286
0.33760022904057324 0.8458137026815784 0.29077728218274407 0.6841746476850983
0.33567468048283583 0.8406023674932749 0.28987006435703316 0.6808204132224884
0.33672927301961836 0.8434226293065292 0.2896648073685501 0.6814412813051354
0.33458530757536775 0.8384409387226055 0.28669750986517506 0.6785668171219648
0.3356729424410564 0.8412272858116996 0.2873923673929746 0.6816545808764433
0.3343907181125048 0.8377232134817415 0.2866228452862405 0.6794965104558045
0.33319605415185216 0.8352543560161171 0.28565919385978195 0.6784273293115044
0.33261117623436426 0.8326339982060715 0.2859140212377473 0.6762089817525565
0.3327027283449985 0.8340618726303547 0.2858950171977949 0.6770732420061494
0.33352980062714827 0.8355819436892351 0.28570542291033424 0.679193663323339
0.3305619048284357 0.8275408539130742 0.28435733754503306 0.6745502270945575
0.3299364000509809 0.8267997990347984 0.28308497771130703 0.6752125471162138
0.3298250768542271 0.826999871009675 0.28116410310264045 0.6697754994779164
0.3277036094175421 0.8219376590278495 0.2808423618244172 0.670940073946797
0.32742155385955285 0.8216523679384815 0.2792152029480407 0.6688182072086605
0.32668798673698163 0.8192841640843805 0.2791459546398176 0.6683314261917832
0.3272490558612313 0.8200924268716706 0.2780922376847989 0.6689947552565562
0.32601313067179644 0.8182829021195773 0.27775341252749286 0.664101415265585
0.32680213709643785 0.8202489568596648 0.27747125138755246 0.6670359996970032
0.3253120784150511 0.8163510336849741 0.27698656262235183 0.6645204920543071
0.32592388591805704 0.8175363231576747 0.27627341094945473 0.6650717345557677
0.32423321297711666 0.8131974751742338 0.2741554809166779 0.6633075245079074
0.32392415213847414 0.8136470845691375 0.2746166822324887 0.6598855898980239
0.32321947489047204 0.8120549472555489 0.2731783598178513 0.6600365229926549
0.32144805867153053 0.8072781185365826 0.2729644999258959 0.6577346746668494
0.31967042194152356 0.8029833615814742 0.2717473097558958 0.658073860365793
0.3201842620535108 0.8049271864822322 0.2711544377609921 0.6572220550708099
0.31969785472043544 0.8046139364680065 0.2708825476300017 0.6565070968568638
0.31889158678705337 0.8020142365201275 0.2698104947576657 0.6542284888223229
0.31891387290131085 0.801757826867359 0.2701922343703598 0.6549305781375412
0.31801559985842054 0.7984635587655231 0.26831326997304944 0.6528188232271345
0.31656322845184093 0.7941759598295334 0.2685532511556007 0.6546428648525562
0.315640074478392 0.7942307083471205 0.2676762545084443 0.6523652339969521
0.31427842263211914 0.789638989668389 0.2671549733603079 0.6505586052466368
0.31487217692600117 0.7918706155286013 0.2670382923581339 0.6515816229486718
0.3136929926900468 0.7879165331863843 0.26548060033870186 0.6480444022693765
0.31265076243450557 0.78668738657714 0.26424529918969636 0.6494079800645217
0.3121424957128861 0.7840171642952735 0.26234800114981305 0.6470608606942572
0.31090659587570985 0.7812380399582247 0.2614024333160429 0.6455241042158792
0.31226528745976695 0.7859451312107724 0.26004944702041516 0.6452575003628326
0.3104153396097137 0.7798260758761902 0.26066570152700197 0.643797018474564
0.31133802932406957 0.7845934500181835 0.26014094994055276 0.6453337213385435
0.3100807092380779 0.7797759269503813 0.2593378424414034 0.642746157735431
0.30857320664348264 0.7780012379459902 0.2583914574182334 0.6414653768793768
0.3094593709267386 0.7796535466913204 0.2587602780391558 0.6392549246050235
0.30795703628406934 0.7750464489078902 0.2592008267077601 0.6391348781791943
0.30787657756509307 0.7755264386823035 0.25805962674198313 0.6395606676451464
0.3060882511862056 0.7699800612717327 0.25650766149404586 0.6379308139938503
0.30540571536284794 0.7697371123721772 0.25523964155127127 0.6373972343784416
0.3042608312735897 0.7664832641046906 0.2543931201733439 0.634577679664558
0.30406739615834727 0.7653281667358575 0.2547546046145477 0.6341894703415053
0.3033262406784941 0.7634197085101859 0.2546122020170367 0.6334322852857734
0.3030260453176982 0.763617198883621 0.2534269082889385 0.6334262524693046
0.30264332918226866 0.7627669764479234 0.25254401955159933 0.6325071305984735
0.30246004161792106 0.7628267409797134 0.25216678299404 0.6320549122431491
0.3037444822975147 0.7647987666027168 0.2522606226252555 0.6307733743761528
0.30232022684685694 0.7622234400751775 0.25196139020877134 0.6281988372443787
0.3025795230722528 0.7625185804372002 0.2508809161978028 0.6302282967294298
0.30113296653854976 0.7598949047891158 0.25093272158347607 0.627777201704251
0.3002408010550806 0.7576951644699321 0.24911838116974344 0.627746052553491
0.29946704730445306 0.7552766913682042 0.24847664980283157 0.6259265395407028
0.2988927300828824 0.7543642185746504 0.24825717222703564 0.6230288735490161
0.29875955323422265 0.7537558173801784 0.24786158879385156 0.6246409338752085
0.2982385256274974 0.7524209501944199 0.24790765687757368 0.6238788902837599
0.29709100260686555 0.7507762676248615 0.24562527979830462 0.6223575220668155
0.29646988103749766 0.7490352819588153 0.24412872996107762 0.6184393067437426
0.2982796244700691 0.7545356174314657 0.24384243687024992 0.6206106850994721
0.29625764073480315 0.7473114094215887 0.24389949270307243 0.6199112947026728
0.2957472907727085 0.7471980848833742 0.24401726664082876 0.6194928013691345
0.2959416893844217 0.7479843807797109 0.24278665512372438 0.6187388801627238
0.29480282887966275 0.7443862957903912 0.24205037408547822 0.6165766255412918
0.29453597608842264 0.7442179592992638 0.24237019327320744 0.6168378293847123
0.29329616963063926 0.7404060573197967 0.2414487281615937 0.6134363495159827
0.2938492807875409 0.7421498119776765 0.24068041709981047 0.6140212851684592
0.29038803752004927 0.7328949604222492 0.2393346809539002 0.612004699076052
0.29031961461692046 0.7336588968743663 0.23821736077073818 0.6125648183117862
0.2902452679643627 0.7331899358737074 0.23910510163064652 0.6117488636517567
0.2902228248545455 0.7342584921026906 0.2378402164841484 0.6108779114944074
0.29120380252867606 0.7365682283253565 0.23827612102855278 0.6118589757993058
0.2890806182117439 0.7318369419235368 0.23623352458121302 0.6078601240119653
0.2877402044364088 0.7282645557858771 0.23520034574522963 0.6069814836461127
0.28728316060786396 0.7255200257525023 0.23486502255132688 0.6066054275974859
0.28728418948163903 0.7252282746743881 0.23432086826053372 0.6056048273933329
0.2850134540911868 0.7205557817263131 0.23450501016752626 0.6053706817284091
0.28533060839472363 0.721107825007894 0.23272556314590423 0.6042373420602475
0.2834534014283465 0.7161357872413967 0.23265274806465955 0.6075616878152965
0.2829984010792949 0.7160259732575468 0.2312576943452299 0.6034509874850177
0.28234102024812285 0.714481256155885 0.23067586364275866 0.6038082840209066
0.28241131837264394 0.7138918682680435 0.23102615471631238 0.6028441173047917
0.28173166328792215 0.7135991710489962 0.2296173579407219 0.600938801369579
0.27885112779769294 0.7067207226489008 0.22860190785729848 0.5993332121187076
0.2783859056729648 0.7064585135059598 0.22703608368533174 0.5978992216515007
0.2781597748753279 0.704119530594791 0.2274017786624309 0.5972157145792719
0.2790959374880738 0.7063763060204719 0.22770413682849147 0.596434125158686
0.2787237213799336 0.7066024827584655 0.22804176425976236 0.5959632782729138
0.2761852644105965 0.6984832636304005 0.22659854483031985 0.5963372102844797
0.27595879867415685 0.698482083253327 0.22533482232037794 0.59477603596123
0.2741156871708002 0.6956348173653099 0.22404337671289995 0.5944046145204614
0.27574491081405594 0.6973911035513674 0.2240456058443233 0.5953555748487982
0.274896594488524 0.6955053406843282 0.22440122968257492 0.5953982430485778
0.2746856581109579 0.6957573696196802 0.22234568261336568 0.5931947033918044
0.2743956753140476 0.6953134791247529 0.22248227622418382 0.5927507064030025
0.27359112182865397 0.6930853058982946 0.2221969320858475 0.5928862781931376
0.2746719209282867 0.6959753485256464 0.2224818615978763 0.5919492382984626
0.2740719763629334 0.6936476888755938 0.2226948525387835 0.5894921001034036
0.27387837829612827 0.6933887596289608 0.22025071061173968 0.5873606415739618
0.27136159737647486 0.6870256333967949 0.21973564624552783 0.5868157340509484
0.26939314636571926 0.6826997952620336 0.2183827392599429 0.5853985100441459
0.2721493397264765 0.6894251509800232 0.218307134431656 0.5858549096470812
0.27274325345655576 0.6907396744475754 0.21862987641501938 0.5866365174793443
0.270185390096966 0.6839538566736385 0.21736705964356767 0.5871371275468658
0.2713485752273392 0.6865285317471984 0.21872041466786982 0.5883635982858176
0.27002337861168135 0.6846591037179464 0.2166568299293255 0.5858635989420604
0.27125340818825505 0.6852095012733613 0.21696518051760189 0.5847951691412648
0.26932556273497305 0.6826853651597284 0.21588109593786703 0.5833152726146658
0.2678781355772861 0.6782364763467589 0.21567305921380492 0.5824372277922767
0.2682704944586885 0.6785063842899921 0.21645679288015832 0.583537759789328
0.26611018857093605 0.6744250692605447 0.21477221020408194 0.5800261963739466
0.26756139078660013 0.6785893451061858 0.21516293426883332 0.5804691195422885
0.26596580771670525 0.6742054743498699 0.21350536728398256 0.5778850570069423
0.26693550440487723 0.676945039197091 0.21343040758590215 0.578161416960428
0.26591283958189976 0.6741743730278675 0.21311598181128236 0.578373069962521
0.26591193800711005 0.6741104071539565 0.21180390888481282 0.5771216220560657
0.2639330041627007 0.667997737202259 0.2108547390086252 0.5791856568098434
0.2642832204301531 0.67087156907351 0.20970037128774383 0.5759528166589732
0.26366449870149794 0.6699172449421567 0.21025519533269235 0.5762086759130799
0.2641981273117976 0.670408698833685 0.2099549775549573 0.5767604098600947
0.26463196354889673 0.6710802365662506 0.21043628370895348 0.5761747681131792
0.2643268144154596 0.6691981608305487 0.20983740756369101 0.576275579013191
0.2610930095679202 0.6623640707382864 0.2095712088519504 0.5732270169958159
0.26376310727878133 0.6677586006019939 0.2097650555412125 0.5733834850112027
0.26279261593963404 0.6668270731458479 0.20901001307363792 0.5734600599147881
0.26168617624492135 0.6640801445373669 0.20720774783763157 0.5718354111998418
0.2608149770573779 0.6626198400723288 0.2065159363968131 0.572960098704469
0.25991509624248493 0.6615571598187782 0.20622635467329023 0.5702896118675199
0.2598519113819757 0.6619677779972977 0.20604545714501873 0.5706856664072971
0.25959512477914193 0.6598386347507772 0.20634168406449505 0.5715514845185726


==> data/spin-boson-variance-2.dat <==
mu_MASH var_MASH mu_MISH var_MISH
0.258084761996703 0.6565828995108297 0.20487560559293025 0.5684789340411834
0.9997427780540046 1.6666039773194972 0.9994813890270123 1.1669121309403072
0.9454026015804193 1.6513749413965275 0.9427527082839338 1.1648928080427727
0.8986615919499055 1.6184959712956541 0.895900609128987 1.1611813845546735
0.8601968317308925 1.588346039420475 0.8562892867930727 1.1498006458188403
0.8216290415055825 1.5516464525844471 0.8183825397803575 1.1353725789967117
0.7861910807194047 1.5176230574080463 0.7846975238667995 1.1216296304609572
0.7537627328161948 1.4820728547956517 0.7515730108222897 1.1058880802228894
0.7241233389068927 1.4482841478929913 0.7219759738750262 1.0882305693475158
0.6937740194459772 1.4104895390099221 0.6928913178993903 1.067834587341671
0.6610895673592083 1.3667540637702147 0.6611302382381629 1.0445202449366806
0.6388700126456948 1.3357950512862606 0.639962380449768 1.0277195164736521
0.6107380574188342 1.2941559119574557 0.6133771312494193 1.0051185639148685
0.5858055638583225 1.2596843527514343 0.5879017528808933 0.9827568733441654
0.560949299917849 1.220126842698334 0.5634023609645298 0.9614696557461471
0.5368678382929554 1.1824800866313085 0.5391142498917728 0.9380470083656411
0.5188103078359256 1.1537037719301078 0.5219781170711525 0.9200785946978318
0.49713069624030193 1.1158157125027328 0.5017320429276073 0.9033655254618365
0.4774848907434456 1.083207808799143 0.48242009716252576 0.8785591004195327
0.4571917196370734 1.0454941258380952 0.46331273969427456 0.8548791910618952
0.44044506755821516 1.0150001263446669 0.44690336812019915 0.8380503500362761
0.4224705165188865 0.9819401770197722 0.4311193053407882 0.8196866088896582
0.40575829087304105 0.9503315073716725 0.4134310668016106 0.7969117461628704
0.3933281676075173 0.9267493303055361 0.4008552356949983 0.7839713476491648
0.378659810909465 0.8993019352567467 0.38666682885010517 0.763883629126944
0.36592574409484807 0.8740975934835898 0.3745708984816296 0.7478108020154557
0.35537214924658134 0.8549347362314178 0.363551351067838 0.7329827875570554
0.3403147774398727 0.822015287081261 0.35077679786381183 0.7161324153252426
0.32947269299183857 0.8009149532435809 0.33973945703917335 0.6996557180613363
0.3159310748431985 0.7717615077608344 0.3270984183093759 0.6821468390437573
0.30524903128646735 0.7494333536112023 0.3174948511370746 0.6695499972517978
0.296570974725439 0.7301027126160194 0.3104346350879754 0.6557273270651248
0.2867029943439332 0.7084471253255017 0.30056430754317565 0.6426216784794734
0.2776476500348058 0.6873942694640102 0.2921292480108839 0.6300506331372023
0.26936478427798427 0.6698937780247729 0.2830488852019959 0.6136280750821507
0.25903360356798605 0.6463690505605476 0.27485687454963514 0.6032457774669402
0.251319180401227 0.6293132584676459 0.26647326252531933 0.5915827354830742
0.24321576210860818 0.6110997746782951 0.25975827566342585 0.5803504714422738
0.2364942345574279 0.5957624413293571 0.2523503299481375 0.569647873155746
0.22940924650646827 0.5787653119874919 0.24470045048345967 0.5576086244302723
0.22128603239215766 0.5587284438156509 0.23814830116179458 0.5487916306294249
0.2145874111239205 0.5424045144503086 0.2310739092876481 0.5358439416174743
0.2073471566848924 0.5268209649776965 0.2237615008590356 0.5255349646081933
0.20276936445098964 0.5155214744041483 0.21850738325574934 0.5177941512698452
0.1984603492590417 0.5061108404540908 0.2138659930760011 0.5127066622379669
0.19415035555891816 0.49472827376517575 0.21064422788245743 0.5056629570511039
0.1891890476888615 0.48367304083775164 0.20564120626663385 0.49707539944331736
0.18362822137149618 0.46958339792508924 0.2004812576208515 0.4873585206719197
0.17922358610411337 0.4602990843859667 0.19593383175111118 0.4802455699366181
0.17712165086164172 0.45602402484478693 0.1922968495079257 0.4728750544164756
0.1715143177011309 0.44092993945401976 0.18861566504654328 0.4689412647248894
0.167384420074575 0.4312769471130182 0.18394755979732966 0.4612127309012566
0.16393252027447844 0.42186470138526755 0.18069955266616666 0.4571645594290851
0.16044516718759977 0.41305935619578 0.17769116534335638 0.4516261211708251
0.15543352850361808 0.40066946433920403 0.17304464539755288 0.4453480912315978
0.15376045222995907 0.3970709144125087 0.17080856510822467 0.44038841002335566
0.14968270764758318 0.38584319163827896 0.16730414412230468 0.4339268537656731
0.1456322459591797 0.3748970582784781 0.1632607052886382 0.4256499989891087
0.14383150425590135 0.3707634508084092 0.15963899093145056 0.42043243669742597
0.13974925463426163 0.36101926847559734 0.1559037736630537 0.4134880469007332
0.1376107488008737 0.35681864002117736 0.15343384694551193 0.4090585454112635
0.13396724999604057 0.3459795649366189 0.14987259956412644 0.4045861465280012
0.13111620011507089 0.33884403662320717 0.14685433667224967 0.40030534009094276
0.12821801021096388 0.3328072281931737 0.1443728388491796 0.3963311301094849
0.12508106676362807 0.3244111490283598 0.14170644938285606 0.3925227766442059
0.12508996503525563 0.32545454474592167 0.1400996000595237 0.38881125398895605
0.12227459382251671 0.31892263163624485 0.13677173017156002 0.3827562327976591
0.11899400158915754 0.30928395312415574 0.1351586252137963 0.38106438183473806
0.1167987363843863 0.3040554106011305 0.1320272394857331 0.3767616456572821
0.11522690684233537 0.29897165711348533 0.13056207076212484 0.37369143670035987
0.11321846981840783 0.29448099729699617 0.12871211605911254 0.3717629168397665
0.11116845190992614 0.2899331213519207 0.12576337748363353 0.3673702855355555
0.10827986376154242 0.2828165102450896 0.1228422161800621 0.3623287755913691
0.1055658755758114 0.27595790615893484 0.12008184896677745 0.357512759412979
0.10425574299357193 0.27257105691384564 0.11869289376335841 0.3547677403608119
0.10240259350605216 0.26780911885984904 0.11674091749081338 0.352546208336816
0.1003128016204027 0.2619220165135815 0.11455749124675682 0.34795240668197425
0.09866909721672039 0.2566507675427598 0.11321154523003028 0.3457911958967463
0.09692423124184983 0.2519714287902651 0.11157550845303746 0.3425252357127629
0.0953213198068384 0.24893234236055722 0.11007727426021444 0.33968412771747086
0.09353503227021621 0.2441026870805126 0.10772903362204704 0.33730979539720757
0.09199382112035584 0.23980438843789728 0.10656977246743672 0.3350721461587292
0.09154584948028396 0.23909654913340747 0.10544023077229693 0.3335969156197977
0.09004986110990379 0.23450090864775103 0.10439809148060979 0.3322757746193205
0.08959493444615929 0.23227275416172455 0.10381512489466337 0.3323256758971668
0.08818099219279928 0.2288879094196143 0.1019397705322332 0.3291109503189588
0.08744192020133053 0.22694781438073386 0.10085504383105487 0.3267594799320219
0.08657386791909313 0.22412981592043874 0.10016091802956781 0.32678272479797793
0.08639884657648772 0.22442356191241342 0.09937400786665573 0.3253422626089603
0.08499286947718526 0.2209898609659347 0.09855308427499347 0.32376880144801373
0.08319323645054676 0.21544415783525553 0.09776130680200609 0.3225936133076858
0.08266382600275922 0.2136609150276716 0.09662973325232109 0.3189888177266238
0.08130435468813055 0.21084979960680691 0.09552494736376015 0.3172106724967574
0.08077582469518224 0.21002193630461008 0.09337807091965498 0.31338197554103325
0.07889958472927178 0.20411923785283023 0.09256257760785591 0.31160139047868435
0.07852659281436516 0.20399021918790938 0.09172291920493046 0.30860163704143423
0.07755053418864276 0.20104547542645604 0.0906325840533563 0.30777321684944914
0.07557480872147457 0.19474988070686816 0.08934885869842932 0.306114951091569
0.07532242995418259 0.1941816312227854 0.08914017785366879 0.30703184892491175
0.07394246830905489 0.19060419223728292 0.08789882738999988 0.3057753959892177
0.07339223495793157 0.18958674271177647 0.08717786379503399 0.30488639067590395
0.07336004696367297 0.1891819212505063 0.0862594768627504 0.30338935791933924
0.07423712486991553 0.19203772374356534 0.08630642339361404 0.303789577792988
0.07424544478797673 0.19237583717680715 0.08672550100825334 0.30183189005838823
0.07324602727071743 0.19017170869182992 0.08625727619148997 0.3019093839329626
0.07319004410605609 0.18944795789241997 0.08619447773265926 0.30132267147111164
0.07298645287308525 0.18954344527604522 0.08533149439060013 0.3015853314632009
0.0705766889879183 0.18262511719646418 0.08320233302110824 0.2980196986605472
0.06963575331509303 0.17973518598872257 0.08268096837233252 0.2979457333476149
0.07027665607713032 0.18165916820622766 0.08326915880466701 0.2987685261957634
0.06955898167809113 0.18092903662049703 0.0818854882153707 0.29785847675495253
0.06966691656917423 0.1808166690639512 0.08179993594129698 0.2980325998859437
0.0678927715476364 0.17705136173384708 0.0791801203286252 0.2950115600309891
0.06774206504605133 0.1763397448516628 0.07955399276278072 0.2946723745909742
0.06790203228282837 0.17664525929473518 0.0797484933094068 0.2941384038503442
0.0679416124949533 0.1758145880814639 0.0789843600517208 0.2943695416532396
0.0663864885638375 0.17086249508927912 0.07777503352443352 0.2930280805300396
0.06757438424427857 0.17357054874131028 0.07736101027718124 0.2920435771101206
0.06815623726240928 0.17606147915445378 0.078003802352178 0.2938971432380039
0.0671975151183157 0.17371483041862673 0.07789255600867563 0.29290801204305805
0.06526369228834035 0.167540783089403 0.0763945372718 0.2893765215297907
0.06518114517552462 0.1674612367519037 0.07666544553411825 0.29047558556790304
0.06522546432168311 0.16674957390389666 0.07669850211126243 0.29224692853465767
0.0651717877931633 0.1666100313135311 0.07638116344171397 0.29203914109218415
0.06475621941693854 0.16607985513521986 0.07592201989337256 0.29143922141934825
0.06474815275843897 0.16732650743386993 0.07547618677683555 0.2902665778988096
0.06359489721754905 0.163897294051455 0.07441877030028606 0.28918406293269144
0.06434346992641182 0.16561588042236297 0.07380531191763673 0.28714949155657604
0.06178752013113527 0.15906462834650167 0.07170441270859351 0.2842836531802211
0.06209049561908435 0.15981661492104313 0.07265454085109921 0.2864278035985556
0.06252606782696575 0.16178159372378648 0.07354793240731884 0.2872867906399743
0.06282654458670613 0.16272981396590006 0.07334416751078059 0.2875733625728768
0.0628067170949215 0.16244584583081884 0.07273079029601262 0.2875765621483435
0.06266899637573758 0.16164076256977636 0.07202288343809167 0.28674439311966543
0.062814645593514 0.16258541868597232 0.0713178334401357 0.2857196759480324
0.06095519256379318 0.15772065044081526 0.07005762072594131 0.2840260330397657
0.06122415222130665 0.1584301308300225 0.07124359245660361 0.28690572396496733
0.06107355222284417 0.15819172427848374 0.0705878821390897 0.28461358591242536
0.0603142501044455 0.1552712306036244 0.07007110381929062 0.28424218424681214
0.06048520336302408 0.15681035266349203 0.07002358525309424 0.2840533778220591
0.05979631776059073 0.15472040645869878 0.06881247310528008 0.28180455905038476
0.05836882179393644 0.1510741336925092 0.06702383336106452 0.27987185197861764
0.05876335897119026 0.15225939295783497 0.06628017802469305 0.27886528801052346
0.05933083632901752 0.15433631679141346 0.06645895394917571 0.2796466652630911
0.05948020400469556 0.15390211139174043 0.06662672918980264 0.27971052690775217
0.05889288349754316 0.15118369142427743 0.06690132486560088 0.27965897923779054
0.057920574349813604 0.14881548658164465 0.06587057985997544 0.2777214004750257
0.05874042828233186 0.1517494646958828 0.06595781341945067 0.2791477478672583
0.057811725775500936 0.149181822067597 0.06530180681662859 0.2785637745777259
0.05754279604889251 0.14880512736697996 0.06573115425843293 0.2795734365147123
0.057792116576567194 0.1494591196864794 0.06542699864171422 0.279910250219958
0.05753450900161915 0.1487050009998683 0.06454239068656849 0.2775885201606001
0.05858287164525038 0.15224530336821135 0.06519165211218995 0.277936768937203
0.05808418681298967 0.1506761506519365 0.06514971566515021 0.2783507210845466
0.0585714850020388 0.15204100452435632 0.0649378041572313 0.279106089560661
0.05795924867524169 0.15024706800641263 0.0649301522740374 0.2783697396378531
0.05759867709990366 0.14955864235789262 0.06388450510643788 0.2770619938843627
0.058054340826769385 0.15080597535942228 0.06389999560841902 0.27842325523574796
0.058827412328498384 0.15309594260422288 0.06416999023518087 0.2800337031735912
0.05902159745013027 0.1543543598359488 0.06385586916669958 0.27886105275344253
0.05839370756461613 0.15252265523199954 0.06369199740304163 0.27786308853155195
0.05855777636763738 0.15201746302244784 0.06366139931037881 0.2779767157114419
0.05922206610663887 0.1541463072139087 0.06387581687370442 0.2784176360757819
0.05967060339431256 0.15512349907531608 0.06504844064421929 0.280139381187871
0.05976200989350133 0.1563983433053707 0.06484086442224753 0.27967299850743893
0.058439266488748295 0.15175552518137242 0.06301517893944265 0.2774301219027997
0.05812321643169138 0.1499745726308134 0.06278690011572806 0.27737727983498156
0.05699054508611427 0.147641235537489 0.061812377259907944 0.27736196780341366
0.05682675818034113 0.14739698633587114 0.061133550224909974 0.27732229371541905
0.05836418242198315 0.15124128880990273 0.0621024923731317 0.2786845398256793
0.05787645807832059 0.15050982925104117 0.062011250082884745 0.27842448578008844
0.05710178074546297 0.1484302828360283 0.060409254491922984 0.2764077315003065
0.05714166719296884 0.1479007077599267 0.06034349580711475 0.27539724363748425
0.0555180177778352 0.14364818807572424 0.059048022700177644 0.27337659704154554
0.054858840786773035 0.14181902646642341 0.058129399198602244 0.2724287345394906
0.05484918531662656 0.14191909870909636 0.05810134968711808 0.27156712517070186
0.05434347748617436 0.13951074284768974 0.05830473779051188 0.2729337493150062
0.055277710966220694 0.14287738963649285 0.05869816595455275 0.27385091956254287
0.05541263826332683 0.14325113924046837 0.059044252158364716 0.27478041729991115
0.05607222303015558 0.14543545785712356 0.05866200738725938 0.27440293296801244
0.05569398282854363 0.14396794181435751 0.058356639191546954 0.27462963290235304
0.05619597244403461 0.14618643503130685 0.05865469145031464 0.27589241686765986
0.056285429550923124 0.14566747917408265 0.058838926889383164 0.27547481647325195
0.05638715185808146 0.14471628205475037 0.06011960565794591 0.27827613528143835
0.057150323470697206 0.14793823787252972 0.06032663558415724 0.2779634192694128
0.05675194084978563 0.146695871128658 0.05979995207295368 0.27839457547608965
0.05586802510977051 0.14356687846997496 0.05905830574856928 0.27629949714330015
0.055526480461084354 0.1443317887550265 0.05871121820671951 0.2772336084154569
0.05564087023953164 0.14336259286932268 0.05846249475466947 0.2766632080776411
0.05683655452565417 0.1477008341415564 0.05873413935843312 0.2773200810125752
0.056655958683386645 0.14581224422682895 0.0594465632172128 0.2786842231360338
0.057386783475918135 0.1482714503486017 0.05937373151635352 0.2784651412617086
0.05714706570844698 0.1474471134883443 0.05869034789479834 0.27903016237930184
0.05625764985234701 0.14532055194304414 0.057832532800555954 0.27677026745711675
0.05550515262026888 0.14366951897259295 0.0566384305483324 0.2748235310784666
0.05632936510243154 0.14574809549268963 0.05692875225378111 0.27552983109626994
0.056116027017056876 0.1457822088672002 0.05611667274587956 0.2738829297443567
0.05603865518816246 0.1452546501514842 0.05582855745040293 0.2731298926116418
0.05539710095352123 0.1434843117307552 0.055878594986220775 0.27358485786628756
0.0552840510057769 0.14275171480220922 0.05635759487211467 0.2734884090161486
0.056368569386081875 0.14641947456598753 0.05629898603800093 0.27422971879702335
0.05657195777055055 0.14771170017683932 0.05602293465243687 0.2715234927583578
0.056865868445017995 0.14904102777119793 0.05589215075884656 0.27301512864304595
0.056091145814539965 0.14630682309980117 0.05578284156733075 0.27343143039598883
0.05627710110951524 0.146560693446875 0.055832459006807895 0.273627117959931
0.055976665163904274 0.14609129534919596 0.0553237770735106 0.27419026094048254
0.056029486254292764 0.14587072227064538 0.056440359141437586 0.27598012379144193
0.05631002801066928 0.1467447913860325 0.056417380720893806 0.27642629578705097
0.056175335189877766 0.14669308338173073 0.05588704694017231 0.27380838985423545
0.05586214133298946 0.1453979169876333 0.05549508605567888 0.2746885850840873
0.055557696338975046 0.14452923844284535 0.05521477606558804 0.27458958155683383
0.05577906873329914 0.1453277444915199 0.05469351120546488 0.2717381106516563
0.054383935449357615 0.14113865222947533 0.054211393287419696 0.27161002923286237
0.05542013010408892 0.1438881611650201 0.05448600947670758 0.27198698506690133
0.05651925259945639 0.14690989219435524 0.05580242013006296 0.27537425027015106
0.05724938643745041 0.1492039383231526 0.05575346946047517 0.275479177546849
0.05579258019897466 0.14562427636397826 0.054816263072170544 0.27449368582604255
0.055447133257214155 0.14523793323725773 0.05461745622104702 0.2739668393901714
0.05546362116359265 0.14592338607744357 0.05405670287379874 0.273903284644955
0.05558165337745303 0.14588561888492935 0.054221731375111555 0.2739004730721379
0.05648442790307169 0.14835388874668018 0.0548345973273639 0.2742596148607519
0.05621487509322352 0.1468504073951891 0.05446221454374907 0.2736272229735747
0.056963731373858593 0.14948098969602466 0.0551775862889324 0.27575481949865427
0.05672000806794288 0.14786737279107146 0.05546369320462731 0.27456674357911587
0.05777422376044012 0.15120998115005244 0.055811113179029884 0.2766535609122259
0.05720323673462476 0.14936134736691234 0.05625631142305796 0.27729451154767953
0.05579087308145005 0.14509682092632673 0.05534635189582534 0.2767947553769851
0.05650985940038416 0.14768048084041566 0.054972910165168094 0.27433892521895875
0.057240698203749524 0.15080066283675278 0.05533374426571212 0.2756776795637312
0.056549993730914 0.14812105970594222 0.05582214548448429 0.27616019453304574
0.05655233020277969 0.14859396872617558 0.05500033071164948 0.27559571082319156
0.0562403181100861 0.14726920001757013 0.05440501862104327 0.2755212598389695
0.05709068094756556 0.14841633190347991 0.055315778203550464 0.2761528197645155
0.05618695805329191 0.14576442246057067 0.054897103557420286 0.2742800048900878
0.05719696196575529 0.14904995699959517 0.05502688788921015 0.2757298461358399
0.05836607342544 0.15272084767099445 0.055685949507980496 0.276111771378105
0.05837973310318957 0.1523662406036172 0.05584731186407165 0.27630871166710397
0.05820669133908956 0.15223224821728268 0.05477366665253732 0.2751722905730836
0.05878111757756539 0.1545073362337749 0.05579820402212939 0.27718520568906024
0.058987961508486134 0.1547604946593693 0.05576386742267995 0.2772838443119319
0.05840388537511022 0.15246104933730745 0.05593804385095672 0.27716948646978007
0.05678545411243011 0.14753256405439874 0.05469766229085969 0.27464555635203197
0.05530978951474478 0.14404945328752433 0.05384819530972597 0.2722805097620758
0.05629996415521865 0.14708050582130983 0.05438004859791677 0.2743329726438123
0.05541180990984768 0.14441513090325983 0.05464364434815784 0.27402610892071066
0.05573967099643175 0.14507973249905362 0.05490889132582769 0.2737730521061655
0.05652255472285441 0.1465784861889348 0.05552767257927603 0.2745702978916099
0.056857833199340985 0.14796548663267073 0.055673433689623915 0.2769541016035513
0.05584269608047965 0.14547739661814296 0.055672790518486316 0.27667280120413773
0.0555788130995832 0.14501802196014485 0.05559113592789051 0.27560218558438027
0.05607929391643014 0.14651184522091665 0.05562096552495241 0.2752482146179588
0.05515650901770412 0.143802766821605 0.05488540811652342 0.275632798329871
0.055879742304510774 0.14614976202990007 0.05475860077568989 0.2744458313686515
0.05619937122728435 0.14684756465394863 0.05508769091888697 0.27481124714340865
0.056401211849494655 0.1466519677227405 0.055733463249762534 0.27729740473187814
0.05542303259584929 0.14379166789524872 0.05542878924577677 0.2761816688781551
0.05634059924406415 0.14570777815640618 0.056208685987764094 0.2755894001083619
0.05494117074077616 0.14217492744700427 0.055011831983355484 0.2740378405105944
0.05552914138387777 0.1437946617488732 0.055242398991719885 0.2740097756492696
0.05545193714453467 0.1451664634406083 0.053745834340989916 0.27212111749945916
0.055247346531403445 0.14347077626129193 0.05371869828280013 0.27331156094742265
0.056011970451743255 0.14637173918575308 0.05447446835976013 0.2728191623057859
0.05745330934602173 0.15052032852926595 0.05505977066106155 0.2738605756612009
0.056709626513838506 0.14847250455245437 0.05434877141599819 0.27257836782569256
0.05578244191654187 0.14589304082896767 0.05332854826840336 0.2699849679958653
0.05638033118476752 0.1475540836426254 0.05452229915711326 0.2731471381035415
0.0567272529210103 0.14818560283617446 0.05510099851797194 0.27479756633366414
0.056960040914490785 0.14796843865953713 0.05577459176051909 0.2760758995718496
0.057774781363044994 0.15089248211471326 0.05606878357411215 0.2769592604597473
0.057007059036285716 0.14836231324995808 0.055543559312193166 0.27644397988482333
0.05680147289400292 0.14811510997821833 0.05535128984147369 0.2755990829532298
0.05743890285932857 0.14902395572278193 0.05603892112074358 0.27758857224980843
0.05775576247761991 0.1498050492849446 0.05569154117656359 0.27797221430714325
0.058592021962467815 0.15270757100056812 0.05590954331444365 0.27942715365719395
0.057306516116897945 0.14954197955804371 0.05510490387331483 0.27677368512817596
0.05765029378075836 0.14973221964430714 0.05577191894880684 0.2788253065533671
0.05762131387361684 0.1488306986900882 0.055755773227562914 0.2782509475994658
0.05715918471663665 0.14751558834844458 0.055188916467985426 0.27690136843891594
0.05690323358398516 0.14784506721471982 0.055038352276859104 0.27766288158086466
0.05697478132020589 0.1475119575415554 0.055179702855372215 0.27682729824169083
0.05757367071296895 0.14904453589091068 0.05510329769415177 0.2770299500940452
0.05787421046753445 0.14971275002992604 0.055435181230400046 0.27811630776247775
0.05727830135260662 0.1482500435351685 0.05457310595833986 0.276014889470486
0.05766663707075831 0.14901910044342656 0.055068819747738335 0.2771711886030958
0.05701735909177423 0.1474978989493685 0.05436613870480024 0.27738649922235875
0.05510006179069812 0.14220660854108175 0.053611668487586375 0.2755656598967478
0.055645239920636594 0.14321521138385465 0.053657077988865085 0.27574049208824747
0.05451512962900534 0.14058098819363862 0.05287632412505241 0.2746776373566562
0.05491355349861325 0.1421245932006153 0.052958068452237855 0.27452226677169844
0.055516206142652715 0.14479933658183916 0.052849164733963915 0.27603224784810715
0.05540789404540671 0.1441983044257345 0.0531526024186018 0.27548483087763276
0.05619983800408948 0.14627532854571618 0.05354661069331687 0.2756303865241242
0.056381410154674495 0.1471026064096477 0.05359827608382593 0.275696709301258
0.05638920436497001 0.14651019145894167 0.05382250304923935 0.2759319670092303
0.05632971004904532 0.14633485996811432 0.0533754367872341 0.27490915518325687
0.05763739607412429 0.14956334472987837 0.05497559283758625 0.27724064099810447
0.05799257641301599 0.1502177965487824 0.05527895493798007 0.2785738508559843
0.05807148924063536 0.15109683204535854 0.05484348715768748 0.27847385333303787
0.05915542984567922 0.15496582170183254 0.05483140913132343 0.27875286981461667
0.05831744256570653 0.15272856448612585 0.053628508947607935 0.27758568113178966
0.058439598320564674 0.15359721333127535 0.05335396230046602 0.27614008161168974
0.057686109881081624 0.15082631888518694 0.05324284966066527 0.276607590841744
0.05736702748651794 0.1502978493881125 0.053119413262440365 0.27539361580835026
0.0579647356559889 0.1517994445403814 0.05341361714732544 0.27552414311023676
0.05700131528584333 0.1490877504692405 0.05309591498596189 0.2763681325501917
0.0574748054853105 0.15002737144776657 0.05390455321977104 0.27761566539686733
0.058458959753894986 0.1536107125655402 0.05392628175694242 0.27783776904799584
0.05716701039646123 0.14936027590362075 0.053431802316460615 0.27587048658602537
0.05724061228219198 0.1494887845656766 0.05280462793313532 0.27505338101019794
0.05707810226785562 0.14923125900712067 0.05293938042916963 0.27481757858495104
0.057402728506455496 0.1506920063609462 0.05305747965548899 0.2737962120119475
0.056974591886300475 0.14949171533645572 0.05249057965283385 0.2734985623723482
0.05632358371156327 0.14745443377663003 0.05269902612569359 0.2725833056954643
0.057037461978262594 0.14957980538906462 0.05300710755005889 0.27329008596665305
0.057003600018885055 0.14972017554116873 0.052189417794008715 0.27206828611929035
0.054789228742993155 0.1443259663710957 0.051236886592600346 0.2706151270894719
0.05393310964367937 0.14191410103443233 0.05074451987621205 0.2690499582430973
0.05478124148942459 0.1443007979476807 0.05085840463286148 0.2697816058794697
0.054750278205441656 0.14282879865783832 0.05170656452254422 0.27122366191203107
0.05442146940608211 0.1422124268515901 0.050983413341637945 0.27069029686075263
0.05406948804471821 0.1410440934381307 0.05146283414344035 0.2716903762283861
0.054514906491909876 0.1426904419090364 0.051012370240354404 0.2721362582302433
0.05434940519513689 0.14275277229707642 0.05056928671604329 0.2702889152730795
0.054836627336909034 0.14322520945112394 0.05076143244787183 0.2713651468776637
0.054506416805835026 0.14089200143518807 0.051313069137013834 0.2722499070775142
0.05443245995543128 0.14042369453060577 0.05076239057811362 0.271736234929388
0.05425212670806161 0.1399848007685752 0.05060157362475961 0.272008735813896
0.05422666524929583 0.14071253374385875 0.050167037205432564 0.2711273910193506
0.05450473307104752 0.14168359832832758 0.05028131052073241 0.27082358454309546
0.0555413282992618 0.1446235854900115 0.05170947549154364 0.27411296054596934
0.055568589874511264 0.14522627450048578 0.05162151173858845 0.27427197517330953
0.05476462283061742 0.14318217066587788 0.050994792747374895 0.2722035445056291
0.05472069305200892 0.14324021950515903 0.050525140166967165 0.2708809367152191
0.053808269396560506 0.14086397566916803 0.049870549565265425 0.26884588410245264
0.05476709257718931 0.14349673802362764 0.050411041668206355 0.27166644924719807
0.054508169744415344 0.14301584495776465 0.05000138735944276 0.27046791092591044
0.05390296567674089 0.14069228799014966 0.050456361602443406 0.2697679241186212
0.054754980062735825 0.1433746092783327 0.05099370135115875 0.270028509531708
0.05558897905465979 0.14580996913542027 0.05161403379832413 0.2716472729254274
0.0560599298178886 0.14730870634442383 0.05302024583426773 0.2743191135916516
0.05603767222141022 0.14715514941997035 0.052705879211054504 0.27369012157936995
0.0544937265014804 0.1421506245453965 0.052307903093144016 0.2727524236739264
0.05436321364524965 0.14140365655914014 0.051621514260049524 0.27171781855745847
0.05455109917005854 0.14214211157042958 0.05167432853218792 0.2720676797819667
0.05411313121089359 0.13988678512477323 0.05146722279727315 0.27139674250657664
0.05493699143122565 0.1427156395794233 0.05252756185506113 0.27283090900437007
0.055146314094441165 0.14413457696172394 0.052388412714338126 0.2734735191520359
0.056021981844389744 0.14623851148861233 0.05317473964986918 0.274230790981722
0.05710563879520401 0.14894648365665653 0.053981277683010906 0.27618621000315235
0.05623314630707827 0.14721655316159254 0.0525785721680937 0.2741235957233946
0.05545985270303386 0.1446208176726235 0.05284478135391221 0.2751581797798188
0.056385419464178646 0.14726712498249048 0.052916739333537036 0.2758104716755386
0.05651115413874233 0.14731789642515927 0.05330182962280099 0.2756501495848194
0.056627050051113584 0.1475809287204268 0.05361793657341776 0.2744948939854439
0.05699326936238347 0.14826077914088862 0.054506080678182196 0.27576961033695696
0.05669340810292224 0.14701192041623903 0.05411428830556237 0.27551837088039954
0.056147241986945616 0.1465888904225747 0.05338776155911275 0.2743683528517208
0.05587859135977043 0.14593820996929102 0.053030288126740904 0.27341902524528916
0.054502464330188516 0.14167039691327607 0.051773150427379726 0.27005000273613916
0.05374973845081237 0.13883297893244242 0.05177572108055998 0.26974600850635205
0.05509217375891784 0.1425623505231332 0.05219379197051745 0.2719480047100027
0.05476805166221759 0.14261217599405399 0.052681993382221536 0.2726063997228676
0.05337305987525116 0.1381431635200212 0.05157561307048416 0.2708492440286278
0.05455199084715864 0.14122981693909592 0.051930601771455524 0.27116713767363904
0.05491207509130301 0.14278092726415045 0.05184790507416198 0.27132757826996773
0.055253628999807076 0.14328832417377346 0.05160585356832706 0.270481653795884
0.054409171963603495 0.14042173927910848 0.05151842439444156 0.27052553256089223
0.05456375447800828 0.14092007385432118 0.05196591863077175 0.2719272292562442
0.05442382445212016 0.14154482331943893 0.05232012343870955 0.27033491347274397
0.05467010925372536 0.14215984814409316 0.052155757547640236 0.2718335362303107
0.054881727969786034 0.14286232310647956 0.05236894820081986 0.27287862893343057
0.05456417406413004 0.14257308843442992 0.05244581743783988 0.27188823370497
0.054609425543413255 0.14199193961468756 0.052110821952402166 0.27116310489388207
0.05225801594166066 0.1354385169830831 0.05088640551799786 0.2688724710627507
0.052686691808923436 0.1361406068545445 0.0513801436220381 0.2682325071088239
0.053838228100189386 0.1388426018671915 0.05181174134161038 0.27123186018553896
0.05346385508369689 0.1375543376912826 0.05224782818761095 0.26975385459287676
0.05359970491219772 0.138731242112835 0.05227513414175219 0.270990867220826
0.05419025828351858 0.14019014014937603 0.05233814340863225 0.27134578094073386
0.05311278218515315 0.13640334014672215 0.051877913846160945 0.2711354023240893
0.05366731965110632 0.13891826108157787 0.051175745748566766 0.2695801784924103
0.053537580632678154 0.13870358354079845 0.05069543107431929 0.2688738447603598
0.05278563548661349 0.1367864549265047 0.049900911189606344 0.26907525405637633
0.0539519052802163 0.14019873061394592 0.05111829952577948 0.2710004292969479
0.0537901418718563 0.13967979561670799 0.05068058819484698 0.27148231372263765
0.05421421055717988 0.1414143779501149 0.05000739340394556 0.2705816677427312
0.054360017416367624 0.14168252162164835 0.04982069259121789 0.27060661680227444
0.05291918522512866 0.13808199435567697 0.049516296349150696 0.2703930928682223
0.05278317423638535 0.13785314858475084 0.04901583439555945 0.2690884284593708
0.0525121527388261 0.13649491106865183 0.04864109732273613 0.2681845636511149
0.05352926702764727 0.1388519279325961 0.04891881326064098 0.268742808323579
0.05305054319621304 0.13752415886513242 0.049422247608546924 0.2684174878385048
0.05384712966805891 0.13987101127589532 0.0498154053388856 0.27032170003053385
0.05455735874052227 0.14138091647161827 0.05043329497682606 0.27094581075425844
0.05422921569930957 0.1406131871035511 0.050269964557429846 0.2711301054500637
0.05402409431798858 0.13963606114808302 0.051244036373088414 0.2718951253219598
0.05490330301070049 0.14197573208211334 0.05204352671217348 0.2720064351506107
0.05383569103310925 0.1396138624329263 0.05069319764161589 0.2686331221767408
0.05292407538803811 0.1375300635697487 0.050089708358655435 0.26842724645707444
0.05307226754499843 0.13759064550147715 0.05039637602657439 0.2682149816608306
0.05355986803492688 0.13940647248342658 0.050582864438734526 0.26941548072016874
0.05356652846912952 0.13991852040742894 0.05010705961968648 0.26809079583448076
0.05441133842760615 0.14183566710138645 0.050390213298076615 0.2682325362436066
0.05504611401478725 0.1434542705991886 0.05112750919705818 0.2700940288852212
0.054946432109983546 0.14385865735604578 0.05160081772396137 0.26962422271546255
0.05433502027735154 0.1418064638351799 0.051379033059154235 0.27111110103948033
0.05439458644040611 0.14216630899992208 0.051092722660127085 0.27065758641221593
0.05389184197699371 0.14049667863346382 0.05089799753071629 0.2688182610241708
0.05386048395651763 0.14077632400721835 0.05053568462601098 0.26875782506049944
0.055047460901696724 0.14439960361503104 0.05079127493741156 0.26882877902298763
0.05416859206374359 0.1418556232691759 0.05019866241637345 0.2699243157752735
0.053118773520717366 0.13863829546312817 0.04942640940487587 0.26834841191174214
0.05313529774359808 0.13856997092160356 0.04962857809230482 0.2672531680634875
0.05241075941130628 0.13652438610623233 0.04847415707394664 0.2656180944346275
0.052106059439974324 0.13662901081792012 0.04832944786200288 0.26724158383063623
0.052265848072455344 0.13688763685620636 0.048086691584120225 0.2652809602556585
0.053229447098807794 0.13988416137595105 0.04895651582704455 0.26699989871683694
0.054793046084946555 0.14466374189134149 0.049604701029779506 0.2694350989773294
0.05443991621912054 0.14436784320873017 0.049806839258267156 0.268019679480495
0.053933197536032006 0.1423231888366238 0.04934888570056026 0.26836978582734106
0.05397370725823515 0.14233049075875376 0.04929513547667 0.26860670039476636
0.052786434266226125 0.1376605457518597 0.04798133439515805 0.2660237576970632
0.05331408640001765 0.13988017585383636 0.049048205896403185 0.2667618092179296
0.05319510587194537 0.13882472982354574 0.0487894601242947 0.2678289847936079
0.05396638785074756 0.14195623603228266 0.048626673242618226 0.26780960092529593
0.054181486707070244 0.1429570752626873 0.04916037151887564 0.2659954769034388
0.05451372557938812 0.14391921262729723 0.04994332681041896 0.26683136833459836
0.05428447404596665 0.14317215407239914 0.0488465759208605 0.2663922729803339
0.054630476720809326 0.14387591903423808 0.049806238714309045 0.2680398271740334
0.05407772660259786 0.14242132593793425 0.05009192201297415 0.2681867718000895
0.054112555883795405 0.14228494606154082 0.04997742835415718 0.26807809371441993
0.0538330554777561 0.14190051575899654 0.05011819557770306 0.2677853462279196
0.05287545790103312 0.13961435616189577 0.049469563686268814 0.2666775794351779
0.052856949709928214 0.13888105873087292 0.04898426421146406 0.2655323679233247
0.052398455887084285 0.1378874735435307 0.048671401773726385 0.2659771902197763
0.052153553335235275 0.1363971215989765 0.048852084596706855 0.26636254548614047
0.052460529748175506 0.1373089007407579 0.048230400792887804 0.26603917530756827
0.052538766816561465 0.13741800738836704 0.04898722264167302 0.26711196462541215
0.054171672041618074 0.14242664993428855 0.050121617278512325 0.269249403292567
0.055176937491084474 0.1453019537748729 0.05058723995496118 0.26908137563868023
0.05479996039142458 0.14409289487104124 0.050668583909078045 0.2691025867306573
0.05493445436456775 0.14390244991719797 0.05139386068075338 0.27084859669204964
0.055665431245979446 0.14563110824218867 0.05174058314748032 0.2717959620118328
0.055575017377676214 0.14501174625428176 0.052336884971315965 0.27284531519698385
0.054973452483051466 0.14370798151163663 0.05253669304654187 0.2713646057129969
0.053865909108492815 0.13950232661484685 0.05132961340268774 0.26948576759390636
0.05309997798982228 0.13776838880961728 0.050776755967532505 0.26874069553925184
0.0530051471947509 0.13735045146965852 0.05047167215147349 0.26778299541426376
0.052892819198412024 0.13773751966865969 0.05062486291582425 0.26808460081037805
0.05413070176842996 0.14137452167650416 0.05138272022117478 0.2691193250814705
0.054810661701630445 0.1435063435005867 0.05130524695691366 0.26933361945080725
0.05388016887302996 0.1410973417970666 0.05094801739054706 0.269452783869112
0.05353304709415581 0.14000247189760906 0.05084772368234368 0.268230948294519
0.05368057137309668 0.14087295323501878 0.05017837679009066 0.26765335402313434
0.053051813786033526 0.13837223109972993 0.049938001588071636 0.26721033063585314
0.05172991085396012 0.134321656061981 0.04942850052109009 0.2653877213824173
0.05289636372322383 0.13799798664536828 0.05064764328727412 0.266213512549474
0.05341677557528304 0.13939723485627345 0.051245921552732096 0.2674473931513703
0.05267022471387427 0.1370213345002749 0.0510543899426143 0.26816166603826425
0.05280350132494944 0.1382101594784859 0.050915126084011934 0.268026401241436
0.053502716581097905 0.1393030355230981 0.05142640291020915 0.26874276699056837
0.053514021172339436 0.13809968981563384 0.051981975770838726 0.26944122724147385
0.05436651340303124 0.14028476001218 0.05311126985629307 0.27051203429964404
0.054688710476798116 0.1411872952711583 0.05335344967389174 0.2713743298986697
0.05524348389294808 0.1433999325601726 0.053882693483401474 0.27107911775851873
0.05414979874216894 0.14024358055881686 0.05269009128098993 0.27036802598496457
0.053872886155604136 0.13958099383345424 0.05274610183905861 0.2694185531074428
0.0542524970798876 0.14158863933196544 0.05187257310204196 0.2675293585630739
0.052645915416682 0.13638364510480364 0.05228205405433776 0.26728108900769476
0.05379226006969069 0.13897027195158532 0.05221970219096643 0.26870824047043496
0.05266342722227825 0.13673623461339887 0.051384027966596794 0.26754663179698973
0.05294418680378349 0.13705323342104433 0.051174316286784184 0.2659410183523248
0.052362142158728905 0.1348886925029719 0.05061328655119589 0.26653685675164446
0.05221483756933193 0.13509027159203013 0.050589830260501394 0.26716723746243926
0.05283529470575306 0.13640899443823176 0.05125580554105725 0.26787610784907195
0.053245540810288594 0.1375090640840466 0.05123959867545639 0.267186727494911
0.052697455039423774 0.136050392649704 0.05099251180358145 0.2687770904609759
0.05368978479093015 0.13837733413717637 0.05191201733383797 0.2721357557256992
0.053917409123622376 0.13980314581487815 0.05167309346682636 0.27178803361010867
0.05401191148719453 0.1402401688880486 0.05110368782916328 0.270761313572389
0.05369306200461846 0.13916721275751465 0.05091583734750182 0.27012834197524416
0.05261725967025971 0.13608863684692987 0.04945958300911462 0.2684749858420669
0.05350321712463611 0.1384519515892168 0.04999870768599384 0.26966477439619185
0.05312729212211204 0.13858938458202008 0.04957112696195649 0.2670823336110687
0.05285086054416704 0.13768381489400683 0.049796051536340535 0.2649683346083801
0.0529071320212489 0.13781361780930393 0.04981336942583673 0.2660352166715634
0.05286078897038862 0.13812673135326925 0.05029576343394457 0.2686327370166189
0.05408869299965879 0.14158466945775738 0.05101200090575591 0.27009218142658853
0.05426148477775367 0.14207145792640435 0.05074748940622835 0.2709273449014871
0.054666691890986704 0.1428237457149364 0.050711007845209245 0.27080460156926406
0.054121147882272465 0.14078191390704006 0.05036018508902873 0.2702198192650757
0.05422893178129455 0.14169398882764808 0.05055974642408012 0.2700011470097156
0.055007216118928906 0.1435602605030473 0.05153049143510592 0.2719880382663557
0.055127839513599355 0.14354447131172804 0.05121809481973238 0.27275517792280524
0.05395663973125957 0.1406455856905422 0.05023132484979253 0.270756173708876
0.055573291314853966 0.14529858478460178 0.05107441399954581 0.272186039826999
0.05536597589291621 0.1448869685818693 0.050727346041138356 0.27205104985281836
0.05535547448526748 0.14522666493491723 0.0505736076711735 0.2730869316079365
0.056075669479434834 0.14741944956153893 0.050559644442552086 0.27247035371908757
0.05483183978649092 0.14400941073206902 0.05029645035100461 0.2712400699728264
0.054492525481162984 0.14226861775750577 0.0505408104632776 0.2720107376548191
0.054215319564499743 0.14213462336915608 0.050524059981646385 0.2712672530764624
0.9987673719860324 1.6633021817698332 0.9986236859930119 1.165967717038197
0.9915277754829012 1.665380293964117 0.9908819398042545 1.1660801041790059
0.9820018267232485 1.66559567467848 0.981661860971715 1.1650125342560447
0.9697664261431739 1.6636955093492136 0.9695719918578193 1.163599107367855
0.9539636803422276 1.6584849042075094 0.954961495997949 1.1602994224913155
0.9390572559993525 1.65379479351611 0.9407655041279965 1.1582008738015315
0.9217322338335621 1.646153496970201 0.9249271208824928 1.1539490211754035
0.9041273274102859 1.6373427609583469 0.908885715547898 1.1479398033690185
0.8869908150781411 1.628074654978266 0.8931989852660642 1.1426302516523659
0.8690700962347361 1.6169219594774726 0.8770508721065481 1.1367575169626587
0.8508063885996425 1.603688824654094 0.8603665130329496 1.1292091067969905
0.8343329480783751 1.5926140908612365 0.8455422022671284 1.122056252871475
0.8164805093132808 1.5785081591332888 0.8302886866724797 1.1147738888660013
0.7995208433768843 1.5625614016730174 0.815807358588582 1.1059859156288465
0.7838322705709296 1.548942144733899 0.8011007309883268 1.0978429115108392
0.7681002219857653 1.5348993958629347 0.7877627210481242 1.0876347228682148
0.751571430940686 1.5187732412334243 0.7726573434683444 1.0775307601936737
0.7350757780699514 1.501413814815158 0.7585630194018658 1.0675185617443526
0.7191477221348512 1.483627872748772 0.7448663366759406 1.058129697124159
0.7045225904814182 1.468099935078972 0.731512277619302 1.047604028855332
0.6891364240632095 1.4492957894298282 0.7186968012156895 1.0371331971904623
0.6747719290898478 1.4316394556421876 0.7064536870012854 1.0272221675612099
0.6597046753466852 1.4114195991028038 0.6934252414109083 1.0144840432646103
0.6463486803464776 1.3944444083097576 0.6809838946864735 1.002984769494313
0.6321794794985907 1.374930378036036 0.6695406368121346 0.9921308645747831
0.6184280421177488 1.3553661783660997 0.658226230392876 0.9814703915988063
0.6056710845898273 1.33690188832614 0.6475410985279026 0.9707877532014014
0.5921687965654608 1.3161931990648816 0.635891580009181 0.9583972866838129
0.5801500882282739 1.29850850793522 0.6255087797856895 0.9467283382566671
0.5675716122145482 1.2805780814389642 0.6141443496606528 0.9359315871669718
0.5561460345827746 1.262359730742953 0.6046593292335316 0.9244394476707747
0.5444745816008514 1.2436774173227771 0.5946486707883321 0.9141300978573825
0.5325264050807474 1.2241969196641467 0.5839533399485888 0.9008584721587058
0.5199845293250389 1.2024501258659925 0.5740735299528591 0.8908826758070354
0.5090130504766116 1.1836041455791606 0.5655441678068577 0.8808069228686101
0.49828992227817753 1.165577471539727 0.5561570731359362 0.8685841678552031
0.48693479721296257 1.1454983548537854 0.5466942778384007 0.8575810139258835
0.47845962581589674 1.1307383676331961 0.5383595517315036 0.8456139667428192
0.4674473890077663 1.111200243682376 0.5284596390003714 0.8329908632343765
0.456694638082241 1.092153756051366 0.5197318382199041 0.8228585213855941
0.446827233946755 1.0743874749894995 0.5111133381799068 0.8114837856889158
0.43712964061187226 1.055928454225532 0.5035121886388586 0.8017694713807075
0.4280550062887546 1.0385218400572813 0.4954352524329194 0.7911607492780041
0.41936451114365575 1.0219789268763793 0.4880145383541701 0.7814298375399746
0.41099011791815515 1.0064571902922046 0.4801906280239625 0.7711514174416354
0.401839390683059 0.9880316383535396 0.4724589518410956 0.7611673323604166
0.393328186791856 0.9712527946913232 0.46442598493917053 0.7499297056284395
0.3849154554008254 0.9537749604761541 0.4586415037872705 0.742247029147549
0.3763028703743826 0.9348288150977069 0.4516744345826377 0.7319741918183733
0.36774519514139 0.9178268010505287 0.44418999547129295 0.721632067687601
0.36089069632028964 0.9032957107458145 0.43827004657977936 0.7135856382603389
0.3517685831083746 0.8842335890433135 0.4306599392195415 0.7023336391119758
0.34551816644587935 0.8713524321469663 0.42552305066979157 0.6952594064344622
0.3387570968256082 0.8564942212069987 0.4194685162925045 0.6859571153380069
0.330780084444276 0.8387775220392797 0.4127026154942741 0.6762294165547993
0.32369174869115863 0.823362963183086 0.4067582501302523 0.6689993144963251
0.3170492772979805 0.8092480741893076 0.40124315812539113 0.6603697266534656
0.3111406881295782 0.7965958565091736 0.39575651461225475 0.6513813674355511
0.3041829244395312 0.7810711950123894 0.3893887731688355 0.6412672791362972
0.29782712526606386 0.7665914198950808 0.38353328958457344 0.6326320026102707
0.2905895435407677 0.7508951682392861 0.37771367529459504 0.6237712178946853
0.2855019016254627 0.7393800677897748 0.3733359543244346 0.6170276127767793
0.2791767753449976 0.724691121991054 0.3676422768506365 0.6078790676973482
0.27386029708402376 0.7122010766554936 0.36293910508303323 0.6000349887031331
0.2694766797081896 0.702127525682309 0.35890606804359465 0.5943481833060257
0.2643485156790349 0.6907371222346343 0.3541563148143563 0.5872819802444722
0.25920393744458625 0.6786146275722351 0.34996335911213916 0.5801658645476485
0.2542197985704652 0.667151895198567 0.34522897695043786 0.5734802935478909
0.24880492963270798 0.653796086676598 0.3400331177532317 0.5655326102670313
0.2431830647199889 0.6404037077995384 0.3356028489142939 0.5585620948133851
0.23782592850169237 0.6275429523018066 0.33086935423146524 0.5507660557316587
0.23285382497344825 0.6154936932879529 0.32636216493918435 0.5433558146606557
0.22868456633476217 0.6049185862284102 0.32251133482472366 0.5369859855718052
0.22317013582701117 0.5915423712142445 0.3177654546877228 0.5291895957730149
0.2175102043132537 0.5769652508019506 0.31361237912426193 0.5220161561969454
0.2133457502707147 0.5668163985398638 0.3096401260225551 0.5159610099423892
0.20798445521544745 0.5538864286273392 0.30553561153136094 0.5097866605915435
0.20388677229478544 0.5441591172557583 0.3015302741347337 0.5038025561712249
0.2001449650699352 0.5343732091985103 0.2980684068763546 0.4982122610375004
0.19568980339308834 0.5228105677466927 0.2945097824834587 0.49277430502167097
0.1918792101928342 0.5137987025167894 0.29085964884056403 0.4861782560166427
0.18834848740915758 0.5051410438150086 0.2877601704710738 0.48107638843760847
0.18521722884040856 0.49754518936399883 0.2845073445089727 0.47579797547431724
0.18177094510004452 0.488981432327373 0.28158092225711445 0.4709303826538398
0.1777802329758297 0.4786683166035475 0.27870234497641716 0.4666365637011112
0.17489151107803572 0.47126719255341176 0.27573170366700095 0.4614102155315274
0.1712969061000022 0.4624393635568488 0.27301935765050067 0.4565000902092522
0.16769111749490076 0.4530888356010336 0.26959045991128366 0.4508879746477443
0.16472576508008274 0.44581596734224543 0.26617315815541914 0.4449831847794165
0.16177857961630593 0.4383658386958561 0.26293558303731907 0.43935064617347175
0.1582935517682549 0.4298242417117711 0.26005425075231264 0.43453633862784685
0.155129768476881 0.4205597503698357 0.2576177351457501 0.4306064436847712
0.15249145817411386 0.4140944951326892 0.2547096247717237 0.4256898577645963
0.149195639997457 0.4055773923197633 0.251867712922436 0.4213748296289353
0.14625021825306522 0.39762499187547895 0.24930410358544716 0.4165852460983065
0.1435967214844102 0.39145604869321815 0.24629390513030971 0.41157229143865837
0.14076989071517892 0.3837688773406254 0.2437824673889733 0.40683491628342483
0.13828283409471512 0.3769495252175591 0.24122584786899826 0.4028681358954851
0.13524820236884072 0.36856465511219727 0.2383651010543746 0.39794601795649936
0.13263786118061657 0.36221533504918707 0.23605776575301926 0.3945005304400956
0.13038068537934983 0.3562197534656737 0.23406724857650782 0.3909064345688195
0.12752729246148953 0.3492125809941967 0.2314277244910135 0.3866102591657706
0.1245681179499938 0.3417595665652287 0.22876767719827773 0.3830168834779291
0.12233174006524138 0.3356689131473216 0.2260934456197524 0.3787502847255696
0.1204074199167045 0.3307378128699353 0.22426778530516997 0.3759563912971711
0.11846181972918417 0.32529732862710964 0.2225126975192238 0.37285954706023877
0.11633859240123393 0.319953311475709 0.2203628663168163 0.36923036514656876
0.11382433250680091 0.3127275511961979 0.21812790262710002 0.36578581408856475
0.111987732515344 0.30784307328277616 0.21636863967584413 0.3625552712035689
0.11028638235670811 0.3034773359543848 0.2148544660291926 0.35956982772292634
0.10717541481555805 0.29504704218619554 0.21202649304825646 0.3546749879954084
0.10583557386930748 0.29143536014498733 0.21037296669140218 0.3520968278658134
0.1038764191983106 0.2860104303410571 0.20871654358009134 0.3497562537319253
0.10227309508330283 0.2814281236691069 0.20712766297532817 0.34672880032823733
0.10063166106054863 0.277337275557941 0.20523078467696715 0.3437126893940701
0.0986828992455576 0.2725350993972853 0.20302530538535227 0.34038950228080456
0.09778360277555923 0.2701782458976615 0.20138389282503932 0.3371195549086653
0.09580266174821069 0.26494875452545125 0.19948868836046538 0.33394871157239925
0.09361351021963246 0.258749254603657 0.19771173149658583 0.33121349666290806
0.09194237677820918 0.25422408883105074 0.19616437270151874 0.3288979103358662
0.09034205388797673 0.2500159381284331 0.19429350288477729 0.32563252380677377
0.08901430179687347 0.24639159787071868 0.19267316723275937 0.32318292406352805
0.08774740037322987 0.24314701747107176 0.19124403658459152 0.32070376169249176
0.08641906190124275 0.2389621501818548 0.19007242701896201 0.3194263304582928
0.08447314564623941 0.23403298869937028 0.18800151641815785 0.3163697075993321
0.08297035979815319 0.22965513184831293 0.18674568960600135 0.31388894973935383
0.08140874532806901 0.22507852831392966 0.18522111892634832 0.3116210772340118
0.08012028530100947 0.22170223514932944 0.18422803192660675 0.31020654569647654
0.0788079302651333 0.21842077960661124 0.18252103525221605 0.30730075370518883
0.07818817830367633 0.21710748230549703 0.18152892743417492 0.30548433109648876
0.07670664347890922 0.2130685364013374 0.18012826548571628 0.3034027623043883
0.0756071734232995 0.20995764833906594 0.17894663424975987 0.3014865289020683
0.07471108791400737 0.20719595982494524 0.17769188534796773 0.2990350177277702
0.07327072341372141 0.20324484417849975 0.1766283866846374 0.29735604417096195
0.07213779971044075 0.20008576967821623 0.17532261262557822 0.29515394795050687
0.07130330113437551 0.19787430033743825 0.17416134185943477 0.2931187348619861
0.06943934249731072 0.19277190703801317 0.1726742096803393 0.2913665526964828
0.06823427692956612 0.18965789580692125 0.1710540370359987 0.2889722027916868
0.06657893479400054 0.18489497133562816 0.16951067111976992 0.2865976844208798
0.06574261516641035 0.18211709971427012 0.16853460845829948 0.2849283094776651
0.06481378339773279 0.1795493282596485 0.16742336444980352 0.28288390450638856
0.06389358780223398 0.177134103634002 0.1661920793528436 0.28091822976770137
0.06269549902903501 0.17386946423284586 0.16487350846350549 0.27906430467446797
0.06208111252812728 0.17234067307591197 0.16371680449059628 0.2773664619609371
0.061049695661069645 0.16900306025861386 0.16277705503888407 0.27556721768887577
0.05990495675347772 0.16592097033223652 0.16150646276070088 0.2737480978530904
0.05881843985485018 0.16321436826939756 0.1605135451170425 0.2723169056872734
0.05842525534768759 0.16232052433772073 0.1597135865101474 0.27105642642602834
0.05796981166324728 0.16100770884609195 0.1589013420944962 0.2700381056314025
0.05671153519740559 0.15732834223934752 0.15733671910517805 0.2675261740701649
0.05598082325908551 0.15573062042901192 0.15609672041614844 0.265911432616894
0.05494038820731349 0.15264532190973773 0.15554525051699242 0.26497420659027576
0.053485509743269634 0.14833971533249043 0.15407673433180274 0.2626503626118893
0.052690749646223355 0.1462503460185731 0.15293949611898036 0.26125132254351513
0.05243133239784517 0.14578774608341025 0.15224500447774567 0.2603929796334229
0.051238467163674695 0.1422187773096389 0.1513493431031808 0.25861218579857276
0.050139062263024545 0.13934906566291505 0.15053457371154536 0.2578022511863711
0.04950857592720062 0.13735639344998862 0.14952457563067892 0.25655890573884815
0.04864702924807897 0.13469152266779183 0.14872229478640642 0.2551484835669959
0.048581535406186656 0.13435029391083955 0.14796934383384236 0.25444706768590825
0.048443363227940184 0.13436921712817548 0.1474748802268299 0.2539782057843608
0.047817640009179777 0.13246682968832416 0.14641046047555237 0.2520154750737962
0.04687966426496224 0.1302217250370231 0.1452734469201529 0.2501858472778527
0.045754710600369224 0.12714558999910638 0.14452060545735346 0.2491246969260578
0.04517370525357077 0.12510316539942554 0.14387102796176007 0.24809022994258295
0.0446197047433227 0.12372275815994133 0.14299345580251857 0.24694733838400032
0.043865143314494245 0.12167120699317521 0.14222781631763293 0.24562345462515275
0.0432794598553298 0.12012302382463842 0.1414404100167847 0.2442447533989039
0.042401384887472915 0.11766718977399493 0.14056432444132175 0.24277094787119965
0.04178434528698571 0.11584365473827354 0.1398861156061496 0.2414460651675718
0.04092399762698866 0.11347771661148859 0.139072243598228 0.24026656006393154
0.04065991139241041 0.11281890625074992 0.13825832414677575 0.23916805794627946
0.039673458977722204 0.10985289237112963 0.1375353099014849 0.23793256243235966
0.0390120835980828 0.1079289727831602 0.1365781927428399 0.2368838771097133
0.03848703607099896 0.10642284245225149 0.13572110613041277 0.2357862095412209
0.0381743795752143 0.10546919947005673 0.13528459331073175 0.2351669539925709
0.03744030054635889 0.10348176624497529 0.1342899331843758 0.23362842901089326
0.036743237216117025 0.10143687271954602 0.1336659072213795 0.23305190241490342
0.03630504847595125 0.10012339946220056 0.13302209411277707 0.23243439784136175
0.03612397541164999 0.09938542829499664 0.1322484418209487 0.23110620497950682
0.035279137368432266 0.09708662652098483 0.13112960589637354 0.22976140126001415
0.03491042237869093 0.09592998018346036 0.13027165137630517 0.22837134303698256
0.03496586809454187 0.09607706847356394 0.1298989983152295 0.2279619795473709
0.03422529323348878 0.09421077651961958 0.12921515981388157 0.2271134407633839
0.03372229593610083 0.0925336157556994 0.12861858977773077 0.22607512068494068
0.033342229730968835 0.09176824237772567 0.1279503727701382 0.22509796139723828
0.03308100736386994 0.09105965291799349 0.12740148337962498 0.22466618999378407
0.032373316407110476 0.08913503572245761 0.12665275756405003 0.2236792615157765
0.0315557168141278 0.08668824138459519 0.12588134067946732 0.22275078105759752
0.030712081863537743 0.08386491139980075 0.12498679962308291 0.22170262562953122
0.030989588067185977 0.08488292865330599 0.12453672708523598 0.22154356790587199
0.03041277852395977 0.08286583764528724 0.12409222254869856 0.2211342841291215
0.030247457532129207 0.0825350477790727 0.12368993038339322 0.2206285323353581
0.030243574530985758 0.08273864447595317 0.1233717015398717 0.22008811764009217
0.030181715045791917 0.08242459752126013 0.12286844230420355 0.21939744121658333
0.029479940967911802 0.08060057591059895 0.12209906701208335 0.21845952377320094
0.028733537092954457 0.07818350435639156 0.12144127301958521 0.21787860384092095
0.02851961857803544 0.07782188266939098 0.12079415361123241 0.21772729894215204
0.028460266097529028 0.07778521502911154 0.12053831856847298 0.21721839592770423
0.0282129098176445 0.0770319964971167 0.11986324576386491 0.21640826228013327
0.027977703070096203 0.07663544276255259 0.11964677209295486 0.21613584557726345
0.027861633694281428 0.07626332152998012 0.11924181409353361 0.21517584545221666
0.02731853227599774 0.07461837129772765 0.11873243156281431 0.21488052992494044
0.02678916787310612 0.07298531599230779 0.11834859742531888 0.2144195871216442
0.02638704053594346 0.07189691320394132 0.11800694418147792 0.21378961489298529
0.026288306526963116 0.07169159814475165 0.11728723382996539 0.21293001668195172
0.026142220439498792 0.07128382123671896 0.11662910697443025 0.2118546965529342
0.025841695938867364 0.0703206428517833 0.1160792930868615 0.21133431323783888
0.02582118493561324 0.07049157183098678 0.11577874201020158 0.2112477212435985
0.02549447236201871 0.06940779278526951 0.11524448145940623 0.21078601999383276
0.02539309587777725 0.06912699385040727 0.11500275048604891 0.21072763838717887
0.025511449174325126 0.06956571494127048 0.11501136752348128 0.21129685334797813
0.024742896050635926 0.06741929390872083 0.11430084876470575 0.21020483675374535
0.02474000736341358 0.06767472582056987 0.11406203412925135 0.20973800774982473
0.02478863287244024 0.0676930994237372 0.11353474020152851 0.20930783366198338
0.024369403852515657 0.06598043512867532 0.11331264342457227 0.20916355148592639
0.02412871878685934 0.06554372507733609 0.11309853517946289 0.2091919004139589
0.023806256389778756 0.0649741469682646 0.1124295555916583 0.20819000372083518
0.023652273991941065 0.06445045796031557 0.11221516627057167 0.20769866180639124
0.02365400651325239 0.06424857593166357 0.11189068204514811 0.2075222905495592
0.023193257575987204 0.06303800402415699 0.11129445597982786 0.20659482038579133
0.02308975950532293 0.06289666475619074 0.1111048831003041 0.2068617120450486
0.02318195941693211 0.06327748529114102 0.11056876415252449 0.20589804190718633
0.023002264332299505 0.06290637395789692 0.110203536524869 0.20584504637635437
0.022711512322183772 0.06202035173420529 0.10980969892748503 0.20570024199685247
0.022208019937412594 0.06066049479030206 0.10929680009583823 0.20534886478840883
0.022129289421140307 0.06068357135440648 0.10868540285556784 0.20484696625552604
0.021874367443972847 0.059750971640889584 0.10848697286432547 0.20455876353435476
0.021206447083272847 0.05771953373099819 0.10792989002766203 0.2041550640756613
0.021138870184889746 0.057627732420594276 0.10738564274290664 0.20357367517075045
0.020638709319453778 0.056093398965286936 0.10681061840199525 0.20301904281756847
0.020508361543745524 0.05583837010101411 0.10645584574468239 0.20252937794703865
0.02052435096644577 0.05548941637542901 0.10601845733708475 0.20217284285395243
0.019996672322289678 0.05418255288387186 0.10559004315957313 0.20167797919598765
0.020052427123147 0.054469630790348195 0.10506714432557158 0.20150052052500664
0.0194956723958203 0.052755219439031706 0.10477927145206979 0.20119509577555844
0.01922450515873362 0.05215033227981401 0.10425137234116871 0.20067856358674563
0.018995568210297853 0.05184908177149473 0.10357086626385534 0.19980127331076317
0.019412792018585735 0.05284022031025185 0.10378443367886955 0.20010490270088377
0.019116727217283577 0.05204560174042578 0.10346835028069114 0.19959160127416517
0.018898090074079832 0.051195394542855426 0.1029668577261831 0.19887385802860855
0.01878993421372953 0.050928693795037706 0.10274276307671469 0.19894735982944084
0.01879557019794882 0.05129440993914064 0.10257721858719926 0.19879554727370055
0.01865273526673421 0.05071678726928981 0.10220236706209375 0.19838777858765158
0.01842857109973885 0.04993071659008249 0.10186487576100849 0.19816484484358937
0.01820025504665886 0.04920453327102043 0.10163227087055858 0.19815991030435096
0.017886683484701415 0.04829478598708187 0.10126289358100754 0.19769487433655744
0.017717626488829925 0.04791625025188869 0.1007222505992226 0.19747012443610823
0.01773508039380343 0.04808161080906428 0.10057483658438057 0.19778149318679863
0.0177562098046787 0.048221524290215034 0.10041350884149064 0.19772716397855286
0.017700421853572925 0.04792967531244125 0.10026033374733616 0.1974516945056571
0.017775243838025395 0.04842678895334714 0.10001715465032097 0.19718721114884577
0.017703404653712777 0.04798087442114747 0.0997205103843435 0.19652295887300492
0.0175186167366351 0.04738710592771944 0.09964020417863188 0.19658637143208182
0.017416434750157996 0.047044941757608344 0.09924093290845498 0.19631813415894966
0.017325022450355186 0.046948248633461656 0.0988433111700825 0.1962738609072272
0.017324962893925596 0.04687977910973645 0.09867760163588689 0.19622600919986577
0.016990255558785663 0.04583666576655525 0.0982349526201824 0.19545015614437
0.01712581960916901 0.046477394488109065 0.09779164016210287 0.1954347658640668
0.017007999475144746 0.04584764901932941 0.0978351048643599 0.1954975365652918
0.01686404390528954 0.045385828719686834 0.09753736814660394 0.1955858441618787
0.01688463087318296 0.04535094237818429 0.0973769792644689 0.19563235841243928
0.016860595691506913 0.04499785609656392 0.09718937568229198 0.19579680891726986
0.01675157944893274 0.04485832182437825 0.09651970510059119 0.19484208876122056
0.016470080948332536 0.04409594926949575 0.09618139003117102 0.1948424292638339
0.01634200810637143 0.043552279164678576 0.09585295057538885 0.19429907124633866
0.015743395008026927 0.041986686107751116 0.09543544290075417 0.19363421044784396
0.015691681171394464 0.042129426820147926 0.09506735449165846 0.19325410601156418
0.01564782228042109 0.04191556850590459 0.0947723268712276 0.19257536989365817
0.015601373918508472 0.04164988473805377 0.09455233379207717 0.19253414490457804
0.01568874279704795 0.042191012046030325 0.0942818311180929 0.1927523357151432
0.015520981630982856 0.04173040897944747 0.0942564760121137 0.19325771805110334
0.015175610496444388 0.04079112564643222 0.0937737968875682 0.19284218086590238
0.01516176988926924 0.040546465965143885 0.0933266682227177 0.19247399555014827
0.015381649397972128 0.04151660837114851 0.0932237282563041 0.19238941421659522
0.014459304471944566 0.03910670448763756 0.09257068053603332 0.1915575567500109
0.014959717639604133 0.04051183903844106 0.09240122821080389 0.19148359858949415
0.014837621924993893 0.04016395682032935 0.09218499952824191 0.19164832459250405
0.014581611060973025 0.03955762597197315 0.09195012297792896 0.1912370363702247
0.01460301351606054 0.03935074057694488 0.09178397711382202 0.19134087169335304
0.014444759253574996 0.038612216350521755 0.09167730563601124 0.19116096387201026
0.014580682734319098 0.03920626099774243 0.09139130116377739 0.19122060121457402
0.014524801648126336 0.03883820600956247 0.09125495670978713 0.19108583733551926
0.01436703443386398 0.038293947180873936 0.0911141338264909 0.19118589806918213
0.014577430994378656 0.03872751830612651 0.09080078009725559 0.19101960763316203
0.014101245238198917 0.037570696873413155 0.09026585508243302 0.1903709817933636
0.014173142055860294 0.03792345434088253 0.09007708741767463 0.19035260079594402
0.013961075805479955 0.0370999004092649 0.08980805099746078 0.19055011080162554
0.014064576776529272 0.03728611542555994 0.08991390142587015 0.19091368878240778
0.014322814950848814 0.037868335254603 0.089718200195131 0.1907679509867131
0.01398958014654962 0.037098593305133744 0.08936889859188966 0.19028131740779058
0.01448671903151156 0.03846015487837435 0.08929619573488237 0.1901144394275825
0.014340715041503577 0.03795718379934954 0.08931358825529759 0.19035065776176596
0.014355627992200616 0.03785174603057781 0.08925715121732988 0.19045077919979347
0.014432689365717307 0.03822133052408238 0.08897045916172022 0.19035470521448253
0.014586888263432617 0.03880861928611537 0.08870093953221933 0.19033470652425777
0.014484069598593973 0.038511003936828124 0.08841764871709225 0.19034654638905218
0.014638523913780493 0.03886533698704438 0.08830991961244444 0.19033764903133876
0.01464010973340407 0.03904650114202294 0.08790576085187271 0.19018700139593112
0.014459452073272353 0.03851060825671189 0.0876051999629692 0.1900846468885131
0.014283872288865657 0.03784356505827049 0.08736647029664314 0.189621675712433
0.01386687028988382 0.03661461134290371 0.08720009748165579 0.18920159827449332
0.013715001109355059 0.0357809427678987 0.08713002766175583 0.1892610047176084
0.013406624642442347 0.03523721296607862 0.08680121215849766 0.18880300980631992
0.013492252781805032 0.03533123066168451 0.08649655256691557 0.1888294612423103
0.013521480519381866 0.03573103888399551 0.08616093369156051 0.18850344869895216
0.013505548144464072 0.03538685145950742 0.08606442165991696 0.18903197149472384
0.013484595746001323 0.03557087296301223 0.08574127812012917 0.18864583155911901
0.013495456413876825 0.03578329556891071 0.08556053854964026 0.1885718027197276
0.01326851443685494 0.03514663566371142 0.08523706371070702 0.18814464349238078
0.013147702312444819 0.03481873735947398 0.08494805350946986 0.18788147813172407
0.01329908679617583 0.03514146619724185 0.08501845633617511 0.18866207756377631
0.012902784736740691 0.03400015448519448 0.08452499811617785 0.1886092918542714
0.01313035788522862 0.03445329285028708 0.08427837822821155 0.18807397851285293
0.013371786224309718 0.03544213937836416 0.08386719283512273 0.18792795507028068
0.012883932552856156 0.03371514542527559 0.08353383255760807 0.18740388007189315
0.012979146272390604 0.034239210934193576 0.08339882553099398 0.1875328403675148
0.012955947438942938 0.034282975629472724 0.08343572575224918 0.18777409951810545
0.012806807143057207 0.03361641304742186 0.08333495678136503 0.18796254865575557
0.012581078037256341 0.033094045081551345 0.08285189246828525 0.18759861804632552
0.013037781851154397 0.03431249848524808 0.08315407486247438 0.18791405565312072
0.013072902798218405 0.034698498579144914 0.0829638892859681 0.18799120714517548
0.01291483260539178 0.034154062836825115 0.08261115589221046 0.1877364183465983
0.013139099682828437 0.03485080669330714 0.0822720468453675 0.18754207926202232
0.013241690348241257 0.03521036510076302 0.08202007638467464 0.18749670711377225
0.01317161472686671 0.03487083050006632 0.08162279086245136 0.1875643457592998
0.012806450951148645 0.03402952518369778 0.08134411248026721 0.18699298155169727
0.012687733537988388 0.03341994293345334 0.08103483276982443 0.18667504669520965
0.013014310093891252 0.03455625343220202 0.08079407570292459 0.18657779039453415
0.012652276368441701 0.03324739646300294 0.08054433511136863 0.18644903920872344
0.012761744259205506 0.033904555790912956 0.08032977552732258 0.18593712422938197
0.012435767332301218 0.032827681163435214 0.08001585862772705 0.18558360834145726
0.01248593880368723 0.03296502591494675 0.07995906713788879 0.18595133297119415
0.01227789690491095 0.032277554232327706 0.0800037398173193 0.186121715192997
0.012528432567215279 0.03290022049222162 0.0797727643235231 0.18586349142881825
0.012504570460958207 0.033054539342603495 0.07962843786837778 0.1863206483527408
0.012238188178297423 0.03223939224573663 0.07931326996134598 0.18620522701807268
0.012283649475083485 0.032193275729623494 0.07933965030361659 0.18651564599291368
0.012667036478248347 0.03331691961164433 0.07931237187438207 0.1867864387986509
0.012545047441348068 0.03282767449874038 0.07893498087691077 0.18637315754721778
0.012791375062572602 0.033686330228039095 0.07893833483002793 0.18698928972849566
0.012552819099726312 0.03306166007094772 0.07871300890022624 0.18678987207884382
0.012613874076270607 0.03364597305852814 0.07856057423015515 0.186778019354911
0.01268328540572482 0.03363501220194374 0.07867538588031502 0.18731401540327283
0.01251091626392212 0.03333936375801026 0.0785592255590822 0.18690000732951637
0.01235385249496072 0.03272718217041626 0.0785369348107285 0.18675765944596914
0.011949897499334377 0.031340842655188744 0.07840659137894053 0.18679804711519826
0.012154662248916724 0.03177725799306105 0.07838243436129902 0.18717445347794864
0.01223769890224308 0.03206939731427035 0.07799194038118482 0.18701113339981917
0.01223905573889974 0.032072214967353664 0.07789317611729436 0.18748351406441824
0.012339987949778666 0.032441048934628534 0.07776646259438068 0.18755181795548462
0.012594690663076518 0.0331797758466074 0.07760467936886103 0.18809374243294696
0.01255679414704284 0.0332822660243492 0.07718256266421926 0.1873549223689998
0.012332526467751254 0.03264635800263443 0.07688779999468086 0.18695420541747637
0.012530409471920096 0.03304379431309046 0.07658718685125009 0.1869506572159971
0.012465348065150886 0.03302549136764322 0.07658219466508054 0.18705383108257723
0.012806943668450229 0.03380389484340643 0.07653861939275414 0.18714267568969975
0.012287712175138457 0.03240186711185416 0.07606549269244606 0.1870570808559633
0.01210870892466771 0.03167008761650367 0.07585691049387297 0.18662694573045255
0.011988693419375975 0.03157806450952192 0.07555626253427199 0.1865638502148478
0.011942992016432612 0.031229340758427572 0.07524372362447715 0.18634018137747968
0.01205047724948248 0.03169052509396382 0.07528393243327752 0.18664734995487606
0.01177903973674568 0.030729500037209256 0.07507944002901915 0.18649230317561558
0.011661904021734072 0.030342729964085095 0.0748472786043844 0.1868034576709721
0.011811550289618679 0.031115322546675768 0.07462556139901884 0.18650738125671765
0.011585837310532199 0.030461431721380796 0.07436855529775588 0.18646560638667442
0.0118650384394555 0.031183482544332383 0.07465738207264877 0.18672563437847445
0.011872267467935248 0.031170492793831193 0.07453802176686286 0.18654997708325724
0.01201736828085379 0.031344141875429034 0.07422195848029149 0.1865058688186397
0.01182145165814689 0.03084385084723194 0.07392182032696518 0.18579763654183085
0.011811433300253665 0.030907623766493395 0.07363346727416525 0.18580529932707698
0.011730262061470183 0.030594896862214192 0.07366426112072229 0.1860524177322285
0.011872147695909321 0.030874706395422766 0.07349909602366134 0.18623284480728575
0.012183988807773374 0.031881604926650715 0.07351333068625274 0.18660371385050806
0.012365740315757894 0.032295605206764645 0.07325286038317835 0.18660194032173047
0.012357869970320533 0.03237457019888612 0.07305121380094845 0.18651485768851386
0.01226774158936964 0.031885693624346595 0.07294056418881709 0.18667839507018782
0.012036643603524097 0.0313427007904411 0.072652605366575 0.18644410817939674
0.011843480670170242 0.030766218406160437 0.07248358918996495 0.18620709461625193
0.011693717712771704 0.030409347644440293 0.07209559006900669 0.1856483654903936
0.0115911238428255 0.030059668036320465 0.07210928245986487 0.1858234119516866
0.01160085252530238 0.030172219303141627 0.07192040854590794 0.1855885024041409
0.011444029288184747 0.02962105828896548 0.07160171613023951 0.18538999963529082
0.01085693109611454 0.028014234948144482 0.07117524984857276 0.18457969992271556
0.011011434409201302 0.028275741710364788 0.07126280313385171 0.1847998548985618
0.011372264119416746 0.029248936000372105 0.07136726580511794 0.18514060920233721
0.01167817771070648 0.030381606652871363 0.07135047075630728 0.18555667497686232
0.011605327157664899 0.030250684001144612 0.07131835466382426 0.18522270506142943
0.01167142833863351 0.030232900001145778 0.07136634633911615 0.18520718629754024
0.011663489732677888 0.030345454195862615 0.0712853529454024 0.18538896017465922
0.011354810015447588 0.029269930975916555 0.07119649405311719 0.18583929248338157
0.011284835601140727 0.029099722407994737 0.07112501673490705 0.18555927387861476
0.011391995080346625 0.02946862420607999 0.07098400452797556 0.18554847347761216
0.011169597579583317 0.028810002515040217 0.07085521318009061 0.1855621468229399
0.01092059870033269 0.028319304972106593 0.0705364176390502 0.1853281147167295
0.010838461367573517 0.027770712538823048 0.07041877976628488 0.18483846562896825
0.011080520895495587 0.028374029757185795 0.07029125519834334 0.184780746307777
0.010970197585893154 0.028258997456346795 0.07022648579896129 0.1849388479730593
0.010962465077903346 0.028226594798253644 0.07021664846131413 0.1847176910160734
0.010965993195983322 0.02839609489970968 0.07027456729515741 0.18500795094868708
0.010966473404148388 0.028659345037067917 0.0699254131254607 0.18462756485910103
0.01127574377034397 0.029480489738267602 0.06995605111805016 0.18491676961629738
0.011337347448185141 0.02971662834597333 0.06970718770793424 0.18503732019722355
0.011275836052426609 0.029482609598510446 0.06962624983485045 0.1851173561882525
0.011343319468640516 0.029459338286954576 0.06970404422538636 0.18519634739159677
0.011458262936500775 0.02988225074384332 0.06950498231311791 0.18520158716713742
0.011233498678796748 0.02929440925441272 0.06931062445063828 0.18488560341237756
0.011278090094518222 0.029614157524173526 0.06914886339851756 0.18508956233563745
0.011450686045341706 0.02997852163451298 0.06914195592439522 0.1853607529624161
0.011652921636359281 0.03063242295015379 0.06925908356502787 0.18578058600629396
0.011227861621733974 0.0292762116594949 0.0689749438188943 0.18545378289652845
0.011749165657573389 0.03064879532042428 0.06905189954965169 0.18586364445617023
0.011448868288387551 0.029647500834884988 0.0688105810831883 0.18568947717461165
0.011441042309717335 0.029245111683186806 0.06857099690173905 0.1853977400166318
0.011065941787074571 0.028154966389653355 0.06839121747267349 0.18548673071085114
0.011457484412176791 0.02917459262395538 0.06852704767983618 0.18622253403884692
0.011181515338675356 0.028424580316939438 0.06841303832771824 0.18619318850064515
0.011254418803116312 0.028800785047950254 0.06814190027505165 0.18564574829892577
0.010981893474304743 0.027807959850134838 0.06778338223887065 0.18541272729199143
0.010877439299131628 0.027370574387166755 0.06772846349982603 0.18545080352793644
0.0112312819045629 0.02852765575913223 0.06785066841477787 0.18583811203175243
0.011253314061895142 0.028632406777407526 0.06769964168648389 0.1854535166319716
0.010999792304401838 0.027745444194908077 0.06753399315399462 0.18531830119762252
0.011323867819413897 0.02912139060204392 0.0672873287574191 0.18500378116242808
0.011307381612049363 0.028867017441665938 0.06732865442601269 0.18524468355682097
0.011405629244706198 0.02908893473146919 0.06738790239536535 0.18526558865035866
0.011332758208625638 0.029177730489851374 0.06726205971538507 0.18505714821474956
0.011631353366465412 0.02979088120965142 0.06719718284264342 0.18525253004448639
0.01186317128345233 0.030459100398421878 0.0673338393899461 0.18570980905983225
0.011673075151499334 0.0299127271404755 0.06711591872845045 0.18508864966350988
0.011422816741212628 0.029365624938916812 0.06682783830616855 0.18508721770254627
0.011567844151930696 0.029715942463786834 0.0667655802287747 0.18493687499481357
0.011449216543217969 0.029402858636168636 0.06670554511949915 0.18498016792957767
0.011592354810232816 0.02981502874530515 0.06686357089101644 0.18527575222619133
0.011527728745199506 0.02942941015214045 0.06690930804250898 0.18545900168683688
0.011694511069588878 0.02994174452029986 0.06677739840250864 0.1855610021883795
0.011593334087804236 0.029948007165932006 0.06661644316614394 0.18587490058304287
0.011780541679044111 0.03065545118680984 0.06640569559081182 0.18534595322092562
0.011532757237451409 0.030024885039920294 0.06615993769511495 0.1851491847684331
0.011424715490247973 0.02945699222998429 0.06599784963104297 0.1851087995536985
0.01136691663564729 0.02946013570438064 0.06573609763448857 0.18508020033527497
0.011398143026827484 0.029376118362772433 0.06585890750777926 0.18574396724375727
0.011588617162823275 0.03015679978197176 0.06571080057018201 0.1857959201420206
0.011324708507079822 0.029405656502075665 0.0654788295501303 0.18516763004499653
0.01158237727842443 0.03009517229640301 0.06529145280881687 0.18544985310839557
0.011625358430981237 0.030330445468351837 0.06535252430846625 0.18536035921119776
0.011539987029307825 0.03031200782254169 0.06519240083095452 0.18497899138696688
0.011489594482199309 0.030272339313609176 0.06485499393941839 0.1846375297014087
0.011447449640707204 0.030138964898683437 0.06496077242040298 0.18510792698890274
0.01127990619361004 0.02975926590928522 0.0649736265615789 0.1853020548116932
0.011295076691543818 0.029709726554269743 0.06473288378996664 0.18474607797240272
0.011417036302147006 0.030039420127335813 0.06496416014740237 0.1852830830223113
0.011279862111085429 0.029594557437024462 0.0648697538384007 0.1852671995372635
0.010971349829809 0.0287492827508481 0.06464672807921455 0.18472568540922096
0.011035246688863729 0.029141727118103693 0.06429006855380523 0.18423958497489354
0.011324915389098888 0.030056562490898758 0.06401610941882553 0.1840820109724348
0.011481725267277088 0.03044759985787663 0.06421542524337029 0.1843941165468527
0.011222607747355149 0.029755212759988277 0.06422255005000416 0.18455279424162507
0.011435432255820603 0.03032056424521887 0.06439962092899813 0.18518704482154663
0.011792545105308097 0.031446050412384526 0.06430207689083377 0.18519348516050818
0.011501537820967146 0.030898994366527117 0.06413109476870807 0.18481549610075365
0.011623010591027407 0.031077291693566194 0.0641351039618407 0.18538029372680723
0.011502412726747688 0.03073871687839552 0.06432632597016379 0.18582876941543397
0.011483101322785105 0.03053221727899609 0.06408559658479054 0.1860472975558938
0.011323777397240714 0.030000703695274515 0.06400357961840561 0.18567506970939088
0.011505186519333535 0.030975217911737164 0.06417248936722607 0.18614305750352578
0.011811001259970335 0.03183853622486838 0.06419626846642375 0.18629065154532706
0.011459534846743476 0.030687517077176596 0.06375770209694846 0.18575675465924266
0.011761029958977712 0.031399031678928435 0.06353977214417775 0.18611694060380543
0.011768545770864027 0.03158367160555841 0.06375585605798403 0.18636448069289993
0.012153402540986126 0.032390879905617724 0.06375129956973768 0.18657481985221633
0.011847665272152929 0.03145163853960896 0.06366949259145652 0.18651592634837436
0.012068382188788402 0.03213224567744862 0.0635738486462498 0.1872010404510749
0.012166072958441496 0.03252208214490149 0.06362761811653027 0.18764621367348233
0.012179159204145822 0.03254245124671478 0.06342303681567472 0.18740735680049317
0.011978623268223207 0.03196062080224033 0.06333417265462503 0.18716341894633984
0.011978740233159256 0.0319477658599705 0.06325088252085065 0.18747602415203082
0.011971398372326135 0.03197611496208706 0.06320832254897381 0.18749848845042524
0.011791961125344756 0.03155371394570875 0.06315943643686314 0.18760682433351464
0.011907135815228068 0.031848657489652064 0.06292435854967186 0.1871485339944992
0.01172595046830581 0.031513765861476896 0.06275098534555512 0.18731609270087252
0.01186196247964791 0.03194269530485646 0.0628578328809249 0.18713393669066306
0.01198792161024681 0.032120341650378775 0.06289426049984291 0.18756809427194682
0.011855282415184656 0.031522802285465154 0.062483735782733994 0.1871508571556469
0.01219427452066428 0.032586253461609115 0.062277338121334715 0.18718402572127982
0.011824314538902732 0.031528928802246226 0.06198473816578006 0.18647134605763702
0.011549152316064988 0.03077298782940699 0.06158295450708628 0.18614070881026
0.011576884263600967 0.030766738156356225 0.061539990414341474 0.18640333437080264
0.011668034343084107 0.03118733320865663 0.061404668621765524 0.18616500231017177
0.01186850756215208 0.031714687215255444 0.061396075297210834 0.18623790746680077
0.01198441751575161 0.03213987970038463 0.061291239498368774 0.18642220690799416
0.011801318483481862 0.03160314442339704 0.06123268670440657 0.18653486274934228
0.011594033323901127 0.030873753120821783 0.06103105021406499 0.18590652983996803
0.01152910545379862 0.03054024183722219 0.060938104180642716 0.18607939960020142
0.011431679999160858 0.030000749008286847 0.06084401024449803 0.18592012205119587
0.011603913167983291 0.030766001011188322 0.06068829772189962 0.18582908816326776
0.011845156992019655 0.031409072078078304 0.06066622687150414 0.1862107012978749
0.011460908838550977 0.030147652140419808 0.060706046474636594 0.18636511475545867
0.011091642542092632 0.02922363373910146 0.06046650743380859 0.185826010538961
0.011211361036861081 0.02950224093534808 0.060350233100954366 0.18586614322475703
0.011151857728768236 0.02947788615381974 0.05987172028177529 0.18553837444863225


==> data/tully-i-bloch-sphere.dat <==
(0.5723635208501674, 0.0, -0.8200000000000001) -- 
(0.5722490519617035, -0.011446507280904742, -0.8199999999999995) -- 
(0.5719056910823401, -0.022888436111515156, -0.8199999999999996) -- 
(0.5713335755518517, -0.034321209872856015, -0.8200000000000001) -- 
(0.570532934208822, -0.045740255607857744, -0.8200000000000003) -- 
(0.5695040872991131, -0.05714100585047825, -0.8200000000000005) -- 
(0.5682474463477711, -0.06851890045262846, -0.8200000000000002) -- 
(0.5667635139944219, -0.07986938840817073, -0.8200000000000004) -- 
(0.565052883792221, -0.09118792967326068, -0.8200000000000006) -- 
(0.5631162399704407, -0.1024699969823041, -0.8200000000000006) -- 
(0.5609543571607895, -0.11371107765880302, -0.8200000000000012) -- 
(0.5585681000875654, -0.12490667542036589, -0.8200000000000008) -- 
(0.5559584232217814, -0.13605231217716063, -0.8200000000000014) -- 
(0.553126370399389, -0.1471435298230911, -0.8200000000000021) -- 
(0.5500730744037571, -0.15817589201897986, -0.820000000000003) -- 
(0.5467997565125734, -0.1691449859670449, -0.8200000000000025) -- 
(0.5433077260093506, -0.18004642417595929, -0.8200000000000025) -- 
(0.5395983796597309, -0.1908758462157903, -0.820000000000003) -- 
(0.5356732011527968, -0.20162892046211225, -0.820000000000003) -- 
(0.5315337605076154, -0.2123013458285991, -0.8200000000000033) -- 
(0.5271817134452538, -0.22288885348740134, -0.8200000000000034) -- 
(0.5226188007265095, -0.2333872085766202, -0.820000000000004) -- 
(0.5178468474556326, -0.2437922118941963, -0.820000000000004) -- 
(0.5128677623503061, -0.25409970157753414, -0.8200000000000047) -- 
(0.5076835369781856, -0.26430555476819184, -0.8200000000000048) -- 
(0.5022962449602971, -0.2744056892609692, -0.820000000000005) -- 
(0.4967080411416186, -0.2843960651367359, -0.8200000000000045) -- 
(0.4909211607291693, -0.2942726863783446, -0.820000000000005) -- 
(0.48493791839795664, -0.3040316024689854, -0.820000000000005) -- 
(0.47876070736513776, -0.31366890997233915, -0.8200000000000052) -- 
(0.4723919984327638, -0.32318075409390024, -0.8200000000000053) -- 
(0.4658343389994933, -0.332563330222843, -0.8200000000000053) -- 
(0.4590903520416648, -0.3418128854538151, -0.8200000000000055) -- 
(0.4521627350641433, -0.35092572008805, -0.8200000000000062) -- 
(0.4450542590213523, -0.3598981891131969, -0.8200000000000061) -- 
(0.43776776720893035, -0.36872670366127663, -0.8200000000000058) -- 
(0.4303061741264512, -0.37740773244418246, -0.8200000000000058) -- 
(0.422672464311661, -0.3859378031661465, -0.8200000000000065) -- 
(0.41486969114670436, -0.3943135039126128, -0.8200000000000067) -- 
(0.40690097563681166, -0.402531484514957, -0.8200000000000073) -- 
(0.39876950516193843, -0.4105884578905101, -0.8200000000000068) -- 
(0.3904785322018568, -0.41848120135734657, -0.8200000000000072) -- 
(0.38203137303520573, -0.4262065579233147, -0.8200000000000073) -- 
(0.3734314064130251, -0.43376143754879204, -0.8200000000000073) -- 
(0.3646820722072987, -0.44114281838265823, -0.8200000000000073) -- 
(0.3557868700350531, -0.4483477479709974, -0.820000000000008) -- 
(0.3467493578585559, -0.4553733444380382, -0.8200000000000082) -- 
(0.3375731505621786, -0.46221679763886725, -0.8200000000000085) -- 
(0.328261918506493, -0.4688753702834492, -0.8200000000000084) -- 
(0.31881938606017296, -0.4753463990315058, -0.8200000000000082) -- 
(0.3092493301102985, -0.48162729555781736, -0.8200000000000076) -- 
(0.29955557855165005, -0.48771554758751723, -0.8200000000000083) -- 
(0.28974200875560324, -0.4936087199009692, -0.8200000000000083) -- 
(0.27981254601923067, -0.4993044553078227, -0.8200000000000083) -- 
(0.2697711619952359, -0.5048004755898572, -0.8200000000000083) -- 
(0.25962187310334517, -0.5100945824122389, -0.820000000000008) -- 
(0.2493687389237936, -0.5151846582028263, -0.8200000000000082) -- 
(0.23901586057354643, -0.5200686669991699, -0.8200000000000085) -- 
(0.22856737906590727, -0.5247446552628703, -0.8200000000000084) -- 
(0.21802747365416741, -0.5292107526609677, -0.8200000000000087) -- 
(0.20740036015996238, -0.5334651728140505, -0.820000000000009) -- 
(0.19669028928699686, -0.5375062140107818, -0.820000000000009) -- 
(0.1859015449208208, -0.5413322598885633, -0.8200000000000088) -- 
(0.1750384424153332, -0.5449417800800571, -0.8200000000000092) -- 
(0.16410532686669657, -0.5483333308253129, -0.8200000000000096) -- 
(0.15310657137535816, -0.5515055555492527, -0.8200000000000105) -- 
(0.1420465752968662, -0.5544571854042831, -0.8200000000000109) -- 
(0.13092976248218777, -0.5571870397778165, -0.8200000000000112) -- 
(0.11976057950822658, -0.5596940267645008, -0.8200000000000115) -- 
(0.10854349389925219, -0.561977143602968, -0.8200000000000114) -- 
(0.09728299233994922, -0.5640354770769239, -0.8200000000000105) -- 
(0.08598357888080382, -0.5658682038804234, -0.8200000000000107) -- 
(0.07464977313654286, -0.5674745909471812, -0.8200000000000105) -- 
(0.06328610847834903, -0.5688539957437888, -0.8200000000000105) -- 
(0.05189713022057241, -0.57000586652672, -0.8200000000000104) -- 
(0.04048739380266503, -0.57092974256302, -0.8200000000000108) -- 
(0.029061462967067242, -0.5716252543145919, -0.8200000000000104) -- 
(0.01762390793376961, -0.5720921235860096, -0.8200000000000104) -- 
(0.006179303572287409, -0.5723301636357895, -0.8200000000000102) -- 
(-0.005267772428227291, -0.5723392792510859, -0.8200000000000099) -- 
(-0.016712741389999564, -0.5721194667857746, -0.8200000000000099) -- 
(-0.028151025478041658, -0.5716708141619116, -0.8200000000000104) -- 
(-0.0395780495312264, -0.5709935008345647, -0.8200000000000104) -- 
(-0.05098924289229001, -0.5700877977200347, -0.8200000000000104) -- 
(-0.062380041236035244, -0.5689540670874924, -0.8200000000000106) -- 
(-0.07374588839499907, -0.5675927624140749, -0.8200000000000106) -- 
(-0.08508223818185981, -0.5660044282035018, -0.8200000000000103) -- 
(-0.09638455620785175, -0.564189699768281, -0.8200000000000103) -- 
(-0.10764832169645897, -0.5621493029755915, -0.82000000000001) -- 
(-0.1188690292916674, -0.5598840539569457, -0.8200000000000096) -- 
(-0.13004219086004545, -0.5573948587817499, -0.8200000000000092) -- 
(-0.14116333728593855, -0.5546827130948858, -0.820000000000009) -- 
(-0.15222802025905569, -0.5517487017184683, -0.8200000000000086) -- 
(-0.16323181405373374, -0.5485939982179298, -0.820000000000008) -- 
(-0.17417031729916965, -0.5452198644326094, -0.8200000000000076) -- 
(-0.18503915473990862, -0.5416276499710353, -0.8200000000000076) -- 
(-0.1958339789858898, -0.537818791671098, -0.8200000000000077) -- 
(-0.20655047225134288, -0.5337948130253353, -0.8200000000000072) -- 
(-0.2171843480818454, -0.5295573235715554, -0.8200000000000067) -- 
(-0.2277313530688475, -0.5251080182490424, -0.8200000000000058) -- 
(-0.23818726855097783, -0.5204486767206049, -0.820000000000006) -- 
(-0.2485479123014535, -0.5155811626607327, -0.8200000000000054) -- 
(-0.25880914020091306, -0.5105074230101532, -0.8200000000000043) -- 
(-0.2689668478950103, -0.5052294871970808, -0.8200000000000042) -- 
(-0.2790169724361007, -0.49974946632547235, -0.8200000000000036) -- 
(-0.2889554939083667, -0.4940695523306142, -0.8200000000000032) -- 
(-0.29877843703573015, -0.4881920171023765, -0.8200000000000016) -- 
(-0.3084818727719106, -0.48211921157648974, -0.820000000000002) -- 
(-0.31806191987198945, -0.47585356479419805, -0.8200000000000031) -- 
(-0.32751474644485773, -0.46939758293067824, -0.8200000000000035) -- 
(-0.33683657148592105, -0.4627538482926022, -0.8200000000000035) -- 
(-0.34602366638945176, -0.45592501828524873, -0.8200000000000043) -- 
(-0.3550723564399805, -0.44891382434957705, -0.8200000000000042) -- 
(-0.36397902228213364, -0.4417230708696862, -0.8200000000000048) -- 
(-0.37274010136832725, -0.43435563405109967, -0.8200000000000044) -- 
(-0.38135208938373955, -0.4268144607703215, -0.8200000000000045) -- 
(-0.3898115416479882, -0.41910256739612384, -0.820000000000004) -- 
(-0.3981150744929584, -0.4112230385830417, -0.8200000000000042) -- 
(-0.4062593666162243, -0.4031790260375503, -0.820000000000004) -- 
(-0.4142411604095257, -0.39497374725742573, -0.8200000000000033) -- 
(-0.42205726326176746, -0.3866104842447887, -0.8200000000000032) -- 
(-0.4297045488360227, -0.3780925821933474, -0.8200000000000032) -- 
(-0.43717995832002515, -0.3694234481503642, -0.8200000000000044) -- 
(-0.4444805016496518, -0.36060654965388206, -0.8200000000000044) -- 
(-0.45160325870491164, -0.35164541334575705, -0.8200000000000044) -- 
(-0.45854538047795357, -0.34254362356104756, -0.8200000000000046) -- 
(-0.46530409021263, -0.333304820894328, -0.8200000000000043) -- 
(-0.47187668451516485, -0.3239327007435005, -0.8200000000000032) -- 
(-0.4782605344354749, -0.31443101183168465, -0.8200000000000036) -- 
(-0.4844530865187119, -0.3048035547077775, -0.8200000000000042) -- 
(-0.49045186382661266, -0.29505418022628555, -0.8200000000000046) -- 
(-0.4962544669282422, -0.28518678800703456, -0.8200000000000041) -- 
(-0.5018585748597337, -0.27520532487537386, -0.8200000000000034) -- 
(-0.5072619460526423, -0.26511378328349816, -0.8200000000000043) -- 
(-0.5124624192305421, -0.25491619971351975, -0.8200000000000038) -- 
(-0.517457914273511, -0.24461665306293107, -0.820000000000003) -- 
(-0.5222464330501487, -0.23421926301309925, -0.8200000000000034) -- 
(-0.5268260602168023, -0.22372818838144826, -0.8200000000000034) -- 
(-0.5311949639836804, -0.21314762545798827, -0.8200000000000033) -- 
(-0.5353513968475438, -0.20248180632685567, -0.8200000000000034) -- 
(-0.5392936962906824, -0.1917349971735352, -0.8200000000000031) -- 
(-0.5430202854459031, -0.1809114965784437, -0.8200000000000033) -- 
(-0.5465296737272534, -0.17001563379755485, -0.820000000000003) -- 
(-0.5498204574262371, -0.15905176703075524, -0.8200000000000031) -- 
(-0.5528913202732793, -0.1480242816786217, -0.8200000000000024) -- 
(-0.5557410339642177, -0.13693758858832097, -0.8200000000000027) -- 
(-0.558368458651606, -0.12579612228932868, -0.8200000000000023) -- 
(-0.5607725434006403, -0.11460433921967761, -0.8200000000000021) -- 
(-0.5629523266095185, -0.1033667159434418, -0.8200000000000023) -- 
(-0.5649069363940677, -0.09208774736017084, -0.8200000000000018) -- 
(-0.5666355909364887, -0.08077194490699027, -0.8200000000000014) -- 
(-0.5681375987980719, -0.069423834754087, -0.8200000000000016) -- 
(-0.5694123591957635, -0.05804795599430182, -0.8200000000000021) -- 
(-0.5704593622424731, -0.04664885882755304, -0.8200000000000021) -- 
(-0.5712781891510195, -0.03523110274081735, -0.8200000000000021) -- 
(-0.5718685124016442, -0.02379925468439618, -0.8200000000000021) -- 
(-0.5722300958730127, -0.012357887245196564, -0.8200000000000022) -- 
(-0.5723627949366623, -0.0009115768177576946, -0.8200000000000024) -- 
(-0.5722665565148511, 0.010535098226245683, -0.8200000000000018) -- 
(-0.5719414191017915, 0.021977559369290665, -0.8200000000000014) -- 
(-0.5713875127482515, 0.03341122977935192, -0.8200000000000018) -- 
(-0.570605059009538, 0.0448315361405732, -0.8200000000000016) -- 
(-0.5695943708568795, 0.056233910482532505, -0.8200000000000018) -- 
(-0.5683558525522425, 0.06761379200736914, -0.8200000000000022) -- 
(-0.5668899994866324, 0.07896662891404174, -0.8200000000000021) -- 
(-0.5651973979819477, 0.09028788021898798, -0.8200000000000025) -- 
(-0.5632787250564572, 0.1015730175724571, -0.8200000000000026) -- 
(-0.5611347481540059, 0.11281752706978927, -0.8200000000000025) -- 
(-0.5587663248370492, 0.12401691105691728, -0.8200000000000023) -- 
(-0.5561744024436404, 0.13516668992936792, -0.8200000000000025) -- 
(-0.5533600177085094, 0.14626240392404394, -0.8200000000000023) -- 
(-0.5503242963483875, 0.15729961490306993, -0.8200000000000021) -- 
(-0.5470684526117355, 0.16827390812898835, -0.8200000000000025) -- 
(-0.5435937887930642, 0.17918089403059528, -0.8200000000000027) -- 
(-0.5399016947120365, 0.19001620995871088, -0.8200000000000031) -- 
(-0.5359936471575608, 0.20077552193118103, -0.8200000000000034) -- 
(-0.5318712092970989, 0.2114545263664125, -0.8200000000000033) -- 
(-0.527536030051422, 0.2220489518047484, -0.8200000000000031) -- 
(-0.5229898434350693, 0.23255456061699606, -0.8200000000000031) -- 
(-0.5182344678627682, 0.24296715069942212, -0.820000000000003) -- 
(-0.5132718054220982, 0.2532825571545393, -0.8200000000000034) -- 
(-0.5081038411126827, 0.2634966539570097, -0.8200000000000035) -- 
(-0.5027326420522245, 0.27360535560400223, -0.8200000000000035) -- 
(-0.4971603566496876, 0.2836046187493391, -0.8200000000000035) -- 
(-0.49138921374597005, 0.29349044382078227, -0.8200000000000035) -- 
(-0.4854215217224026, 0.3032588766198108, -0.8200000000000034) -- 
(-0.4792596675774319, 0.3129060099032489, -0.8200000000000034) -- 
(-0.4729061159718618, 0.3224279849461132, -0.8200000000000032) -- 
(-0.4663634082430264, 0.3318209930850538, -0.8200000000000032) -- 
(-0.45963416138829916, 0.3410812772417714, -0.8200000000000027) -- 
(-0.45272106701833537, 0.35020513342580145, -0.8200000000000024) -- 
(-0.4456268902804727, 0.35918891221606475, -0.8200000000000022) -- 
(-0.4383544687527173, 0.3680290202205905, -0.8200000000000013) -- 
(-0.4309067113087629, 0.3767219215138298, -0.8200000000000003) -- 
(-0.4232865969544878, 0.3852641390509838, -0.8199999999999995) -- 
(-0.4154971736364045, 0.3936522560587802, -0.8199999999999986) -- 
(-0.4075415570225343, 0.4018829174021443, -0.8199999999999977) -- 
(-0.39942292925619166, 0.4099528309262134, -0.8199999999999964) -- 
(-0.3911445376831847, 0.4178587687731631, -0.8199999999999944) -- 
(-0.38270969355293455, 0.4255975686733168, -0.8199999999999916) -- 
(-0.37412177069403424, 0.4331661352100201, -0.819999999999989) -- 
(-0.36538420416477735, 0.44056144105777617, -0.8199999999999854) -- 
(-0.3565004888791981, 0.44778052819314695, -0.8199999999999801) -- 
(-0.3474741782091698, 0.4548205090779369, -0.8199999999999742) -- 
(-0.3383088825631234, 0.46167856781418304, -0.8199999999999665) -- 
(-0.3290082679419528, 0.46835196127049294, -0.819999999999957) -- 
(-0.3195760544726819, 0.4748380201792762, -0.8199999999999457) -- 
(-0.31001601492048925, 0.48113415020443634, -0.819999999999931) -- 
(-0.3003319731796735, 0.48723783297909107, -0.819999999999912) -- 
(-0.29052780274417367, 0.49314662711290735, -0.8199999999998884) -- 
(-0.28060742515824877, 0.498858169168651, -0.8199999999998604) -- 
(-0.27057480844794046, 0.5043701746075573, -0.8199999999998261) -- 
(-0.26043396553394416, 0.5096804387031451, -0.8199999999997847) -- 
(-0.2501889526265282, 0.5147868374231135, -0.8199999999997329) -- 
(-0.23984386760313328, 0.5196873282789594, -0.8199999999996697) -- 
(-0.2294028483693128, 0.5243799511429881, -0.8199999999995939) -- 
(-0.21887007120366037, 0.5288628290323787, -0.8199999999995018) -- 
(-0.20824974908739313, 0.533134168860002, -0.8199999999993919) -- 
(-0.1975461300192556, 0.5371922621516804, -0.8199999999992589) -- 
(-0.1867634953164178, 0.5410354857296138, -0.8199999999991003) -- 
(-0.1759061579020503, 0.5446623023616874, -0.8199999999989109) -- 
(-0.16497846058025778, 0.5480712613764133, -0.8199999999986857) -- 
(-0.15398477429906474, 0.5512609992432509, -0.8199999999984183) -- 
(-0.1429294964021438, 0.5542302401180813, -0.8199999999981042) -- 
(-0.13181704886999077, 0.556977796353614, -0.8199999999977363) -- 
(-0.12065187655124585, 0.5595025689745219, -0.8199999999973057) -- 
(-0.1094384453848723, 0.5618035481171222, -0.8199999999968072) -- 
(-0.09818124061389985, 0.5638798134334162, -0.8199999999962319) -- 
(-0.08688476499145087, 0.5657305344593379, -0.8199999999955737) -- 
(-0.07555353697976633, 0.5673549709470593, -0.8199999999948268) -- 
(-0.06419208894294759, 0.5687524731612217, -0.8199999999939889) -- 
(-0.052804965334146525, 0.5699224821389739, -0.8199999999930592) -- 
(-0.04139672087791835, 0.5708645299137189, -0.8199999999920435) -- 
(-0.029971918748471937, 0.5715782397024733, -0.8199999999909535) -- 
(-0.018535128744544827, 0.5720633260567731, -0.8199999999898117) -- 
(-0.007090925461630981, 0.5723195949770612, -0.8199999999886558) -- 
(0.004356113537703821, 0.5723469439905158, -0.8199999999875419) -- 
(0.015801409554689727, 0.572145362192287, -0.8199999999865528) -- 
(0.02724038458566891, 0.5717149302501302, -0.8199999999858048) -- 
(0.038668463153126886, 0.5710558203724303, -0.8199999999854591) -- 
(0.05008107413570617, 0.5701682962396397, -0.8199999999857362) -- 
(0.06147365259647103, 0.5690527128991525, -0.8199999999869336) -- 
(0.07284164160868656, 0.5677095166236594, -0.8199999999894452) -- 
(0.0841804940783848, 0.5661392447330496, -0.8199999999937928) -- 
(0.09548567456298424, 0.5643425253799207, -0.8200000000006551) -- 
(0.10675266108523468, 0.5623200772987997, -0.820000000010915) -- 
(0.1179769469417575, 0.5600727095191681, -0.8200000000257116) -- 
(0.12915404250545776, 0.5576013210424087, -0.8200000000465039) -- 
(0.14027947702108032, 0.554906900482817, -0.8200000000751534) -- 
(0.151348800393189, 0.5519905256728136, -0.8200000001140245) -- 
(0.1623575849658474, 0.5488533632325243, -0.8200000001661035) -- 
(0.17330142729328696, 0.5454966681039064, -0.8200000002351535) -- 
(0.1841759499008393, 0.5419217830496086, -0.8200000003258914) -- 
(0.19497680303542597, 0.538130138116774, -0.8200000004442138) -- 
(0.20569966640489445, 0.5341232500660057, -0.8200000005974671) -- 
(0.21634025090548895, 0.529902721765728, -0.8200000007947722) -- 
(0.22689430033675312, 0.5254702415521973, -0.8200000010474224) -- 
(0.23735759310316376, 0.5208275825554229, -0.8200000013693587) -- 
(0.2477259439017896, 0.515976601991278, -0.8200000017777451) -- 
(0.2579952053952869, 0.5109192404200982, -0.8200000022936558) -- 
(0.26816126986952177, 0.5056575209720628, -0.8200000029428995) -- 
(0.278220070875142, 0.5001935485397011, -0.8200000037570088) -- 
(0.28816758485239025, 0.4945295089378402, -0.8200000047744156) -- 
(0.2979998327384784, 0.4886676680313605, -0.82000000604185) -- 
(0.3077128815568241, 0.48261037083111735, -0.8200000076160068) -- 
(0.31730284598746505, 0.4763600405584127, -0.820000009565516) -- 
(0.32676588991795275, 0.46991917767841307, -0.820000011973278) -- 
(0.3360982279740352, 0.463290358902921, -0.8200000149392198) -- 
(0.3452961270294298, 0.45647623616292954, -0.8200000185835403) -- 
(0.35435590769398795, 0.44947953555139997, -0.8200000230505313) -- 
(0.3632739457795444, 0.44230305623671823, -0.8200000285130626) -- 
(0.37204667374273603, 0.4349496693473007, -0.8200000351778312) -- 
(0.38067058210407295, 0.4274223168278436, -0.8200000432915043) -- 
(0.3891422208425275, 0.41972401026771167, -0.820000053147887) -- 
(0.397458200764901, 0.411857829701998, -0.8200000650962727) -- 
(0.40561519484920205, 0.4038269223857806, -0.82000007955114) -- 
(0.41360993956127, 0.39563450154214563, -0.8200000970034237) -- 
(0.42143923614384127, 0.38728384508454106, -0.8200001180335473) -- 
(0.4290999518772409, 0.37877829431405863, -0.8200001433265033) -- 
(0.4365890213108531, 0.37012125259225653, -0.8200001736892343) -- 
(0.4439034474644959, 0.3613161839901564, -0.8200002100706623) -- 
(0.451040302998788, 0.35236661191406826, -0.8200002535846964) -- 
(0.45799673135355473, 0.3432761177089197, -0.8200003055366236) -- 
(0.46476994785328873, 0.33404833923979366, -0.8200003674533269) -- 
(0.4713572407786126, 0.324686969452395, -0.8200004411178052) -- 
(0.4777559724026556, 0.3151957549132006, -0.8200005286085459) -- 
(0.4839635799911825, 0.3055784943300698, -0.8200006323443214) -- 
(0.48997757676526343, 0.29583903705412573, -0.8200007551350972) -- 
(0.4957955528251691, 0.2859812815637396, -0.820000900239718) -- 
(0.501415176034144, 0.2760091739314994, -0.8200010714311899) -- 
(0.5068341928605774, 0.26592670627506054, -0.820001273070393) -- 
(0.5120504291770257, 0.2557379151928246, -0.8200015101891289) -- 
(0.51706179101443, 0.24544688018542937, -0.8200017885835315) -- 
(0.5218662652697665, 0.23505772206407302, -0.8200021149188799) -- 
(0.52646192036524, 0.22457460134674148, -0.8200024968469897) -- 
(0.5308469068570216, 0.21400171664345302, -0.8200029431373954) -- 
(0.5350194579913832, 0.20334330303168752, -0.820003463823644) -- 
(0.5389778902059502, 0.1926036304232176, -0.8200040703660827) -- 
(0.5427206035736413, 0.1817870019236168, -0.8200047758326102) -- 
(0.5462460821867025, 0.17089775218577907, -0.8200055950989182) -- 
(0.5495528944780903, 0.1599402457588459, -0.8200065450698286) -- 
(0.5526396934772793, 0.14891887543400545, -0.8200076449233956) -- 
(0.5555052169973979, 0.13783806058869552, -0.8200089163794649) -- 
(0.5581482877504167, 0.12670224553081674, -0.820010383994453) -- 
(0.5605678133869294, 0.11551589784463853, -0.8200120754841045) -- 
(0.5627627864568787, 0.10428350674015992, -0.8200140220760066) -- 
(0.5647322842874037, 0.09300958140777134, -0.8200162588936193) -- 
(0.5664754687737824, 0.08169864938014772, -0.8200188253735333) -- 
(0.5679915860792831, 0.07035525490339416, -0.8200217657176084) -- 
(0.5692799662395527, 0.058983957319556475, -0.8200251293815483) -- 
(0.5703400226670003, 0.047589329462700156, -0.8200289716013104) -- 
(0.5711712515505, 0.03617595607086019, -0.8200333539586072) -- 
(0.5717732311455663, 0.024748432216256458, -0.8200383449865021) -- 
(0.5721456209500821, 0.013311361756269301, -0.8200440208158607) -- 
(0.5722881607605036, 0.0018693558077628948, -0.820050465863064) -- 
(0.572200669603461, -0.009572968752557965, -0.820057773559046) -- 
(0.5718830445375834, -0.02101099075898188, -0.820066047119229) -- 
(0.5713352593204095, -0.03244008619594926, -0.8200754003534599) -- 
(0.5705573629352704, -0.04385562960258453, -0.8200859585144225) -- 
(0.5695494779731232, -0.05525299543957295, -0.8200978591823689) -- 
(0.5683117988644607, -0.06662755941528203, -0.8201112531832571) -- 
(0.5668445899566086, -0.07797469976796535, -0.8201263055365489) -- 
(0.5651481834320069, -0.089289798500837, -0.8201431964280328) -- 
(0.5632229770633822, -0.10056824256676658, -0.8201621222020075) -- 
(0.5610694318021461, -0.11180542499932261, -0.82018329636609) -- 
(0.558688069196839, -0.12299674598688823, -0.8202069506007327) -- 
(0.5560794686390184, -0.1341376138865874, -0.8202333357642606) -- 
(0.553244264434667, -0.14522344617479824, -0.8202627228828986) -- 
(0.550183142699958, -0.1562496703310921, -0.8202954041138034) -- 
(0.5468968380810998, -0.16721172465252965, -0.8203316936676455) -- 
(0.5433861302989419, -0.17810505899536264, -0.8203719286756507) -- 
(0.5396518405201289, -0.1889251354413497, -0.8204164699844301) -- 
(0.5356948275577834, -0.19966742888608247, -0.8204657028601894) -- 
(0.5315159839060066, -0.21032742754695177, -0.8205200375822131) -- 
(0.527116231613917, -0.22090063338865304, -0.8205799099037466) -- 
(0.5224965180064893, -0.23138256246445366, -0.8206457813566594) -- 
(0.5176578112611178, -0.24176874517180935, -0.8207181393745369) -- 
(0.5126010958505709, -0.252054726421332, -0.8207974972071153) -- 
(0.5073273678648982, -0.26223606571858504, -0.8208843935973669) -- 
(0.5018376302268068, -0.2723083371587083, -0.8209793921909392) -- 
(0.4961328878170965, -0.2822671293344563, -0.821083080646262) -- 
(0.49021414252888323, -0.2921080451588754, -0.821196069412254) -- 
(0.4840823882715793, -0.3018267016045536, -0.8213189901395218) -- 
(0.4777386059478859, -0.3114187293621368, -0.8214524936899553) -- 
(0.4711837584293922, -0.32087977242163207, -0.8215972477089958) -- 
(0.46441878555877386, -0.3302054875809078, -0.821753933724428) -- 
(0.4574445992089813, -0.33939154388675186, -0.8219232437355102) -- 
(0.4502620784322344, -0.34843362201485306, -0.8221058762565177) -- 
(0.44287206473404506, -0.35732741359614273, -0.8223025317794527) -- 
(0.43527535750987717, -0.36606862049805544, -0.8225139076218109) -- 
(0.4274727096843862, -0.37465295407044336, -0.8227406921268579) -- 
(0.4194648235954463, -0.3830761343670983, -0.8229835581859483) -- 
(0.4112523471673582, -0.3913338893551138, -0.8232431560550875) -- 
(0.40283587041968627, -0.39942195412561365, -0.8235201054410837) -- 
(0.39421592236011127, -0.40733607012072665, -0.8238149868364698) -- 
(0.3853929683114299, -0.41507198439304227, -0.8241283320867759) -- 
(0.3763674077244067, -0.42262544891517495, -0.8244606141787851) -- 
(0.3671395725295162, -0.4299922199584646, -0.8248122362441271) -- 
(0.3577097260816805, -0.4371680575612321, -0.8251835197789101) -- 
(0.34807806275288034, -0.44414872510842396, -0.8255746920871339) -- 
(0.33824470822792907, -0.4509299890458467, -0.8259858729632844) -- 
(0.32820972055871334, -0.4575076187535664, -0.8264170606377965) -- 
(0.31797309203176993, -0.46387738660437583, -0.8268681170179758) -- 
(0.3075347519030758, -0.4700350682345219, -0.8273387522663769) -- 
(0.29689457005237085, -0.47597644305512876, -0.827828508768579) -- 
(0.2860523616070536, -0.4816972950339374, -0.8283367445526126) -- 
(0.27500789258262215, -0.4871934137780944, -0.8288626162329414) -- 
(0.26376088658267527, -0.49246059594976604, -0.8294050615627608) -- 
(0.2523110325964727, -0.4974946470473044, -0.8299627816892665) -- 
(0.24065799392587614, -0.5022913835855589, -0.8305342232173726) -- 
(0.22880141826598585, -0.5068466357096807, -0.8311175601978681) -- 
(0.2167409489547547, -0.5111562502774162, -0.8317106761660152) -- 
(0.2044762373961642, -0.5152160944454053, -0.8323111463657904) -- 
(0.1920069566489659, -0.5190220597954116, -0.8329162203031792) -- 
(0.17933281615830954, -0.5225700670366363, -0.8335228047786438) -- 
(0.16645357759064797, -0.5258560713203813, -0.8341274475538911) -- 
(0.1533690717128669, -0.528876068203243, -0.8347263218108155) -- 
(0.14007921623452008, -0.5316261002947458, -0.8353152115605977) -- 
(0.12658403450712374, -0.5341022646248461, -0.8358894981578074) -- 
(0.1128836749466223, -0.5363007207660289, -0.836444148067511) -- 
(0.09897843101424728, -0.5382176997437134, -0.8369737020220808) -- 
(0.08486876155706824, -0.5398495137674225, -0.8374722656881533) -- 
(0.07055531127262948, -0.5411925668135178, -0.8379335019421402) -- 
(0.05603893102233529, -0.5422433660882815, -0.8383506248241989) -- 
(0.04132069767597399, -0.5429985343976467, -0.838716395204945) -- 
(0.02640193312535072, -0.5434548234468933, -0.8390231181556025) -- 
(0.011284222058982996, -0.5436091280900303, -0.8392626419600249) -- 
(-0.004030571957040208, -0.5434585015443539, -0.8394263586455116) -- 
(-0.019540292593807906, -0.5430001715806622, -0.8395052058377718) -- 
(-0.03524247961741314, -0.5422315576937373, -0.8394896696633249) -- 
(-0.05113436108066899, -0.5411502892509266, -0.8393697883296188) -- 
(-0.06721284947896666, -0.5397542246087492, -0.8391351559087035) -- 
(-0.08347454253442116, -0.538041471178446, -0.8387749257344324) -- 
(-0.09991572929898407, -0.536010406411053, -0.838277812695595) -- 
(-0.11653240228425399, -0.5336596996609015, -0.8376320935683512) -- 
(-0.13332027633123245, -0.5309883348732669, -0.8368256043809135) -- 
(-0.15027481492482428, -0.5279956340271688, -0.8358457336420155) -- 
(-0.1673912646330359, -0.5246812812479851, -0.8346794100925977) -- 
(-0.18466469830699972, -0.5210453474865615, -0.8333130834577085) -- 
(-0.2020900676122589, -0.5170883156418599, -0.8317326964831531) -- 
(-0.21966226537125905, -0.5128111059829762, -0.829923646338916) -- 
(-0.23737619807826799, -0.5082151017036295, -0.8278707332586869) -- 
(-0.2552268687970981, -0.5033021744181835, -0.8255580940611978) -- 
(-0.2732094704645346, -0.4980747093831294, -0.8229691179633647) -- 
(-0.29131948939246055, -0.49253563020205815, -0.8200863418455248) -- 
(-0.30955281848226573, -0.48668842274590296, -0.8168913218628223) -- 
(-0.3279058793268895, -0.48053715799417435, -0.8133644780107743) -- 
(-0.346375751966578, -0.47408651347763986, -0.8094849079434407) -- 
(-0.3649603105681861, -0.46734179297916884, -0.8052301660053395) -- 
(-0.3836583626933753, -0.46030894412815365, -0.8005760030697016) -- 
(-0.40246978908060616, -0.4529945735059362, -0.7954960623733999) -- 
(-0.4213956799529812, -0.4454059588661209, -0.7899615261033363) -- 
(-0.4404384627314324, -0.4375510580656607, -0.7839407070259771) -- 
(-0.459602014619663, -0.4294385143013353, -0.7773985789749073) -- 
(-0.478891751755724, -0.4210776572529625, -0.7702962395485814) -- 
(-0.4983146843971437, -0.41247849975052486, -0.762590297969838) -- 
(-0.517879424799773, -0.40365172960851614, -0.7542321807991912) -- 
(-0.5375961309152686, -0.394608696308156, -0.7451673481996539) -- 
(-0.5574763645891667, -0.38536139225746374, -0.735334413910996) -- 
(-0.5775328373826267, -0.3759224284209782, -0.7246641632886502) -- 
(-0.5977790102361489, -0.366305004185274, -0.7130784661100844) -- 
(-0.6182285047080387, -0.35652287141298367, -0.7004890849441525) -- 
(-0.6388942732505779, -0.3465902927359272, -0.6867963865577855) -- 
(-0.6597874638276188, -0.336521994245687, -0.6718879742671515) -- 
(-0.6809159002376772, -0.32633311285547717, -0.6556372749146894) -- 
(-0.7022820843031998, -0.31603913872769634, -0.6379021373682652) -- 
(-0.7238806108485991, -0.3056558532837509, -0.6185235327704466) -- 
(-0.7456948735220997, -0.2951992634327249, -0.5973244934469271) -- 
(-0.7676929332667709, -0.2846855327688677, -0.5741094909896189) -- 
(-0.7898224285953721, -0.2741309105900411, -0.5486645378979532) -- 
(-0.8120044385568825, -0.2635516596755083, -0.5207584031450663) -- 
(-0.83412628101721, -0.2529639838271596, -0.4901454582087685) -- 
(-0.8560333615069848, -0.24238395621934664, -0.4565708069451037) -- 
(-0.8775204063416596, -0.231827449615469, -0.41977847736484414) -- 
(-0.8983227421353461, -0.2213100694918923, -0.37952352246457305) -- 
(-0.9181087345272113, -0.2108470910603928, -0.3355888195041727) -- 
(-0.9364750524678366, -0.20045340109932352, -0.2878070709573839) -- 
(-0.9529470003343963, -0.1901434453926959, -0.23608787501238043) -- 
(-0.9669865850593525, -0.1799311824386126, -0.1804486461614066) -- 
(-0.9780109778560455, -0.1698300439285904, -0.1210466165254771) -- 
(-0.9854232375063348, -0.15985290232319416, -0.058207324293217066) -- 
(-0.9886552906161142, -0.15001204566391735, 0.007556619117288943) -- 
(-0.9872202084888966, -0.14031915957388064, 0.07554332139646874) -- 
(-0.9807673143434835, -0.13078531621829792, 0.1448815936450923) -- 
(-0.9691307494326595, -0.12142096982716855, 0.21457525157928609) -- 
(-0.9523612756425718, -0.11223595823393984, 0.28356849320006333) -- 
(-0.9307333224396512, -0.1032395097605292, 0.3508234401017774) -- 
(-0.9047244172876039, -0.09444025468524636, 0.41539711970424537) -- 
(-0.8749705604188659, -0.08584624046837575, 0.4765049227423912) -- 
(-0.8422064572871899, -0.0774649498813113, 0.5335611163153076) -- 
(-0.807201927515643, -0.06930332118836213, 0.58619288454167) -- 
(-0.7707048056767507, -0.06136776956330947, 0.6342303204401187) -- 
(-0.7333972141009591, -0.053664208981853756, 0.6776788907906847) -- 
(-0.6958678785575371, -0.04619807391159997, 0.7166823798299216) -- 
(-0.6585996103690399, -0.03897434021791557, 0.7514835687001525) -- 
(-0.6219689115231315, -0.0319975448112893, 0.7823879026574801) -- 
(-0.5862538863745115, -0.025271803674212834, 0.8097331144579818) -- 
(-0.5516468725939007, -0.018800828017942584, 0.8338658506157927) -- 
(-0.5182689519612133, -0.012587938427219891, 0.8551250418735082) -- 
(-0.48618438412533826, -0.0066360769503378825, 0.8738310518145742) -- 
(-0.45541379568616613, -0.0009478171799392476, 0.8902793810604082) -- 
(-0.42594555914583976, 0.004474627555411226, 0.9047377290420524) -- 
(-0.3977452029964524, 0.009629397708632331, 0.9174453815857774) -- 
(-0.370762938053705, 0.014514982514837071, 0.9286141066386905) -- 
(-0.34493951039954773, 0.01913021621865585, 0.9384299489001525) -- 
(-0.32021063874292444, 0.02347427525392587, 0.947055492163551) -- 
(-0.29651029527393646, 0.02754667609604905, 0.9546322985488268) -- 
(-0.27377306615443076, 0.03134727351232654, 0.9612833384032716) -- 
(-0.2519357946591758, 0.03487625894924429, 0.9671152991919563) -- 
(-0.23093867484960315, 0.038134158816164984, 0.9722207127962692) -- 
(-0.21072593084383673, 0.041121832450388945, 0.9766798743528573) -- 
(-0.19124618815677388, 0.04384046957741081, 0.9805625470834223) -- 
(-0.17245261974965176, 0.04629158711092751, 0.9839294603294618) -- 
(-0.1543029301461569, 0.048477025168453855, 0.9868336150431443) -- 
(-0.13675922570493643, 0.05039894220919809, 0.9893214143081978) -- 
(-0.11978780724203454, 0.05205980923029853, 0.9914336374659891) -- 
(-0.10335891203965189, 0.053462402984962985, 0.993206276041914) -- 
(-0.08744642529542113, 0.05460979821104814, 0.9946712485250571) -- 
(-0.0720275757815648, 0.055505358880864816, 0.9958570095463162) -- 
(-0.05708262650622822, 0.056152728502370235, 0.9967890673722719) -- 
(-0.042594568188794604, 0.05655581951836894, 0.9974904220289084) -- 
(-0.02854882113386651, 0.056718801863977916, 0.9979819348700534) -- 
(-0.014932949426740953, 0.056646090753534745, 0.9982826390475568) -- 
(-0.0017363901329298277, 0.056342333776550665, 0.9984099991355815) -- 
(0.011049800742820675, 0.05581239738843034, 0.9983801271065518) -- 
(0.02343318447807105, 0.05506135288575023, 0.998207960939805) -- 
(0.035420157499091304, 0.054094461958136636, 0.9979074113504687) -- 
(0.04701615075394646, 0.052917161909460164, 0.9974914814391773) -- 
(0.058225810757483856, 0.05153505064037484, 0.9969723634670739) -- 
(0.06905316270605126, 0.049953871482413176, 0.996361516440797) -- 
(0.07950175623866043, 0.0481794979710696, 0.9956697277361701) -- 
(0.08957479455838273, 0.046217918641754674, 0.9949071615865674) -- 
(0.09927524773160021, 0.04407522192833155, 0.9940833969037959) -- 
(0.10860595105954003, 0.041757581239283525, 0.99320745657868) -- 
(0.11756968947057923, 0.03927124028152642, 0.9922878301201388) -- 
(0.126169268916586, 0.0366224986965827, 0.9913324912310023) -- 
(0.1344075757745561, 0.03381769806834041, 0.9903489116830276) -- 
(0.1422876252581624, 0.03086320835602291, 0.9893440726402309) -- 
(0.14981259983451406, 0.02776541480034865, 0.9883244743867167) -- 
(0.15698587862103283, 0.024530705345212588, 0.9872961452415591) -- 
(0.16381105870763962, 0.02116545861162851, 0.986264650287556) -- 
(0.17029196931192384, 0.017676032455163207, 0.9852351004021858) -- 
(0.17643267963114181, 0.014068753132708486, 0.9842121619566894) -- 
(0.18223750120628596, 0.010349905099206927, 0.9832000674422892) -- 
(0.1877109855613304, 0.00652572144988757, 0.9822026271901066) -- 
(0.19285791782645473, 0.0026023750187171707, 0.9812232422725726) -- 
(0.19768330699865166, -0.0014140298608664448, 0.9802649186080375) -- 
(0.20219237343763063, -0.005517464931264052, 0.9793302822359692) -- 
(0.2063905341402761, -0.009701984924539414, 0.978421595686548) -- 
(0.21028338628370774, -0.01396173382110201, 0.9775407753345954) -- 
(0.21387668947590682, -0.018290950463189307, 0.9766894096026514) -- 
(0.21717634710428638, -0.022683973536399962, 0.9758687778605453) -- 
(0.22018838712682373, -0.027135245935541397, 0.9750798698581052) -- 
(0.22291894260768166, -0.03163931853376954, 0.9743234055227178) -- 
(0.2253742322596426, -0.036190853376417226, 0.9735998549533884) -- 
(0.2275605412193026, -0.04078462632300993, 0.9729094584470163) -- 
(0.22948420224764593, -0.04541552916278979, 0.9722522463998833) -- 
(0.23115157751835602, -0.05007857123057602, 0.971628058937305) -- 
(0.2325690411288126, -0.05476888055102362, 0.9710365651362505) -- 
(0.2337429624440253, -0.05948170454028938, 0.970477281719086) -- 
(0.23467969036159264, -0.06421241029478816, 0.9699495911107527) -- 
(0.23538553856593983, -0.0689564844971476, 0.9694527587664151) -- 
(0.2358667718224095, -0.07370953296964391, 0.968985949691464) -- 
(0.23612959334604855, -0.07846727990534899, 0.9685482440903386) -- 
(0.23618013326599277, -0.08322556680695618, 0.9681386520948915) -- 
(0.2360244381940263, -0.08798035116278981, 0.9677561275365097) -- 
(0.23566846189503396, -0.09272770488887037, 0.9673995807390381) -- 
(0.2351180570475338, -0.09746381256510452, 0.9670678903212857) -- 
(0.23437896807416153, -0.10218496949273714, 0.9667599140087758) -- 
(0.2334568250147539, -0.10688757959913608, 0.9664744984641166) -- 
(0.23235713840846922, -0.11156815321482119, 0.9662104881540337) -- 
(0.23108529514608314, -0.11622330474639139, 0.965966733278673) -- 
(0.2296465552491521, -0.12084975026768559, 0.9657420967952222) -- 
(0.22804604952907448, -0.1254443050501383, 0.9655354605733886) -- 
(0.22628877807612602, -0.13000388105187716, 0.9653457307246237) -- 
(0.2243796095262785, -0.13452548438367584, 0.9651718421504882) -- 
(0.22232328105194674, -0.13900621276843417, 0.965012762358129) -- 
(0.22012439902173095, -0.1434432530094134, 0.9648674945925957) -- 
(0.21778744027366437, -0.14783387848103435, 0.9647350803367178) -- 
(0.2153167539464121, -0.15217544665464414, 0.9646146012296485) -- 
(0.212716563813248, -0.15646539667029422, 0.9645051804548728) -- 
(0.20999097106442127, -0.16070124696425253, 0.9644059836477318) -- 
(0.20714395748468167, -0.16488059296069774, 0.9643162193712743) -- 
(0.20417938897420784, -0.1690011048348298, 0.9642351392076106) -- 
(0.2011010193629567, -0.1730605253534768, 0.964162037510061) -- 
(0.19791249447046422, -0.1770566677981819, 0.9640962508591536) -- 
(0.19461735636536004, -0.1809874139747332, 0.9640371572631893) -- 
(0.19121904778126136, -0.18485071231214087, 0.96398417514154) -- 
(0.1877209166482561, -0.18864457605318125, 0.9639367621262551) -- 
(0.18412622070183002, -0.19236708153780932, 0.9638944137148439) -- 
(0.18043813213381749, -0.19601636657999458, 0.9638566618044582) -- 
(0.17665974225271674, -0.19959062893785814, 0.9638230731349974) -- 
(0.17279406612348788, -0.2030881248763792, 0.9637932476660668) -- 
(0.1688440471597134, -0.20650716782138948, 0.9637668169101453) -- 
(0.16481256164373576, -0.209846127103098, 0.9637434422418943) -- 
(0.1607024231530478, -0.21310342678696126, 0.9637228132011749) -- 
(0.1565163868738149, -0.21627754458935522, 0.9637046458051148) -- 
(0.15225715378489932, -0.21936701087518665, 0.9636886808824736) -- 
(0.14792737469816147, -0.22237040773433492, 0.9636746824416264) -- 
(0.1435296541430801, -0.22528636813359113, 0.9636624360816076) -- 
(0.13906655408588794, -0.22811357514060324, 0.9636517474540498) -- 
(0.1345405974754332, -0.23085076121620743, 0.9636424407822886) -- 
(0.1299542716098511, -0.23349670757143376, 0.9636343574425146) -- 
(0.12531003131986826, -0.23605024358542584, 0.9636273546106239) -- 
(0.1206103019661492, -0.23851024628048245, 0.9636213039772688) -- 
(0.11585748224954782, -0.24087563985043928, 0.9636160905326512) -- 
(0.11105394683443237, -0.24314539523863127, 0.9636116114217063) -- 
(0.10620204878642718, -0.24531852976173127, 0.9636077748695795) -- 
(0.1013041218269481, -0.24739410677581938, 0.9636044991766382) -- 
(0.09636248240782586, -0.24937123538113423, 0.9636017117817312) -- 
(0.09137943161009374, -0.251249070162041, 0.9635993483919126) -- 
(0.08635725687169477, -0.2530268109588717, 0.9635973521765065) -- 
(0.08129823354942457, -0.2547037026684032, 0.963595673023049) -- 
(0.07620462632089277, -0.2562790350698708, 0.9635942668524669) -- 
(0.07107869043265294, -0.25775214267353624, 0.9635930949906051) -- 
(0.06592267280093685, -0.2591224045889782, 0.9635921235931725) -- 
(0.06073881297163218, -0.26038924441039246, 0.9635913231210506) -- 
(0.05552934394627705, -0.2615521301163468, 0.9635906678629114) -- 
(0.05029649288091418, -0.2626105739815574, 0.9635901355020983) -- 
(0.045042481664659254, -0.26356413249839883, 0.96358970672473) -- 
(0.03976952738480097, -0.26441240630599844, 0.9635893648661011) -- 
(0.034479842685167524, -0.265155040124889, 0.9635890955924983) -- 
(0.02917563602437607, -0.26579172269533274, 0.9635888866156638) -- 
(0.023859111840427917, -0.26632218671755203, 0.9635887274372625) -- 
(0.018532470627935067, -0.2667462087922204, 0.9635886091208203) -- 
(0.013197908934062856, -0.2670636093596952, 0.9635885240887501) -- 
(0.007857619279055018, -0.2672742526365723, 0.9635884659421899) -- 
(0.0025137900069752694, -0.26737804654826414, 0.9635884293015509) -- 
(-0.0028313949279399134, -0.2673749426563958, 0.9635884096657905) -- 
(-0.00817575623417241, -0.26726493607991497, 0.9635884032885592) -- 
(-0.01351711961016279, -0.26704806540890874, 0.9635884070695334) -- 
(-0.018853316121257103, -0.2667244126101972, 0.9635884184593407) -- 
(-0.02418218262196952, -0.2662941029238698, 0.963588435376642) -- 
(-0.029501562219416196, -0.2657573047499949, 0.9635884561360349) -- 
(-0.03480930477402004, -0.26511422952481806, 0.9635884793855753) -- 
(-0.040103267433821504, -0.2643651315858254, 0.963588504052812) -- 
(-0.04538131519896012, -0.2635103080251141, 0.9635885292983284) -- 
(-0.05064132151311271, -0.26255009853057754, 0.9635885544759148) -- 
(-0.055881168878884814, -0.2614848852144568, 0.9635885790985198) -- 
(-0.06109874949435656, -0.2603150924288776, 0.9635886028092925) -- 
(-0.06629196590817345, -0.2590411865680262, 0.9635886253570304) -- 
(-0.07145873169075946, -0.2576636758566746, 0.9635886465754826) -- 
(-0.07659697211939703, -0.2561831101247947, 0.9635886663659554) -- 
(-0.08170462487508669, -0.25460008056805755, 0.9635886846828133) -- 
(-0.08677964074924494, -0.25291521949402646, 0.9635887015214099) -- 
(-0.09181998435844796, -0.25112920005391126, 0.9635887169081495) -- 
(-0.09682363486555706, -0.24924273595976346, 0.9635887308923393) -- 
(-0.10178858670568788, -0.2472565811870285, 0.9635887435395648) -- 
(-0.10671285031559892, -0.2451715296623962, 0.9635887549263529) -- 
(-0.11159445286518341, -0.24298841493691697, 0.9635887651359174) -- 
(-0.11643143898984498, -0.24070810984437313, 0.9635887742548164) -- 
(-0.12122187152262993, -0.23833152614491354, 0.9635887823703556) -- 
(-0.12596383222506996, -0.2358596141539816, 0.963588789568614) -- 
(-0.13065542251577125, -0.23329336235658843, 0.9635887959329845) -- 
(-0.13529476419584924, -0.23063379700699227, 0.9635888015431288) -- 
(-0.13988000017037905, -0.22788198171386675, 0.9635888064742621) -- 
(-0.14440929516508727, -0.2250390170110536, 0.9635888107967088) -- 
(-0.1488808364375664, -0.22210603991401062, 0.9635888145756786) -- 
(-0.15329283448234104, -0.2190842234620736, 0.9635888178711831) -- 
(-0.1576435237291627, -0.2159747762466724, 0.9635888207381026) -- 
(-0.1619311632339454, -0.21277894192563898, 0.9635888232263292) -- 
(-0.1661540373618006, -0.2094979987237719, 0.9635888253809822) -- 
(-0.17031045646165494, -0.2061332589198177, 0.9635888272426736) -- 
(-0.1743987575319711, -0.20268606832004635, 0.9635888288477924) -- 
(-0.17841730487711674, -0.19915780571860545, 0.9635888302288128) -- 
(-0.18236449075395877, -0.1955498823448485, 0.9635888314146037) -- 
(-0.18623873600827243, -0.19186374129783096, 0.9635888324307399) -- 
(-0.19003849070058904, -0.18810085696819162, 0.9635888332998005) -- 
(-0.19376223472111692, -0.18426273444762858, 0.9635888340416573) -- 
(-0.19740847839339123, -0.1803509089261924, 0.963588834673743) -- 
(-0.20097576306632725, -0.1763669450776308, 0.9635888352113104) -- 
(-0.2044626616943633, -0.17231243643301325, 0.963588835667669) -- 
(-0.20786777940539547, -0.16818900474288156, 0.9635888360543965) -- 
(-0.2111897540562207, -0.16399829932817134, 0.9635888363815442) -- 
(-0.2144272567752147, -0.159741996420156, 0.9635888366578126) -- 
(-0.21757899249198573, -0.15542179848967452, 0.9635888368907168) -- 
(-0.22064370045375323, -0.1510394335659012, 0.9635888370867328) -- 
(-0.2236201547282119, -0.14659665454492835, 0.963588837251429) -- 
(-0.22650716469265247, -0.1420952384884326, 0.963588837389582) -- 
(-0.22930357550911803, -0.1375369859127019, 0.9635888375052806) -- 
(-0.2320082685853848, -0.13292372006830547, 0.9635888376020186) -- 
(-0.23462016202156402, -0.12825728621068966, 0.9635888376827734) -- 
(-0.23713821104213093, -0.12353955086199114, 0.963588837750079) -- 
(-0.23956140841319334, -0.1187724010643589, 0.9635888378060886) -- 
(-0.24188878484482135, -0.11395774362508242, 0.963588837852624) -- 
(-0.24411940937826737, -0.10909750435382691, 0.9635888378912278) -- 
(-0.24625238975791228, -0.10419362729227773, 0.9635888379232032) -- 
(-0.2482868727877811, -0.09924807393650265, 0.9635888379496472) -- 
(-0.25022204467247877, -0.09426282245233866, 0.9635888379714846) -- 
(-0.25205713134240415, -0.08923986688412018, 0.9635888379894901) -- 
(-0.25379139876310897, -0.08418121635706165, 0.9635888380043147) -- 
(-0.25542415322866935, -0.07908889427361286, 0.9635888380165002) -- 
(-0.25695474163895454, -0.07396493750410896, 0.9635888380265021) -- 
(-0.25838255176067426, -0.06881139557203766, 0.9635888380346999) -- 
(-0.25970701247209954, -0.06363032983424767, 0.9635888380414098) -- 
(-0.260927593991356, -0.05842381265642842, 0.9635888380468928) -- 
(-0.26204380808819855, -0.053193926584188506, 0.9635888380513674) -- 
(-0.26305520827917606, -0.04794276351006406, 0.9635888380550127) -- 
(-0.26396139000611296, -0.042672423836791123, 0.9635888380579793) -- 
(-0.26476199079782897, -0.03738501563717543, 0.9635888380603892) -- 
(-0.2654566904150352, -0.03208265381089509, 0.9635888380623447) -- 
(-0.2660452109783455, -0.02676745923857468, 0.9635888380639283) -- 
(-0.26652731707935234, -0.021441557933467706, 0.9635888380652097) -- 
(-0.266902815874721, -0.01610708019108574, 0.9635888380662442) -- 
(-0.2671715571632643, -0.010766159737117642, 0.9635888380670797) -- 
(-0.26733343344596583, -0.005420932873974729, 0.9635888380677524) -- 
(-0.26738837996892856, -7.353762630746274e-05, 0.9635888380682934) -- 
(-0.26733637474922967, 0.00527388711416707, 0.9635888380687285) -- 
(-0.2671774385836717, 0.01061920244418478, 0.9635888380690761) -- 
(-0.2669116350404253, 0.015960270304457777, 0.9635888380693552) -- 
(-0.2665390704335685, 0.021294954334860686, 0.9635888380695782) -- 
(-0.2660598937805295, 0.026621120728937256, 0.9635888380697568) -- 
(-0.26547429674245243, 0.0319366390873848, 0.9635888380698991) -- 
(-0.2647825135475085, 0.037239383270177034, 0.9635888380700119) -- 
(-0.26398482089718234, 0.04252723224698271, 0.9635888380701014) -- 
(-0.26308153785557364, 0.04779807094554117, 0.963588838070172) -- 
(-0.2620730257217533, 0.05304979109765391, 0.963588838070229) -- 
(-0.2609596878852303, 0.058280292082456, 0.9635888380702747) -- 
(-0.25974196966458274, 0.06348748176662791, 0.9635888380703106) -- 
(-0.2584203581293213, 0.06866927734121345, 0.9635888380703391) -- 
(-0.25699538190505133, 0.07382360615470812, 0.9635888380703614) -- 
(-0.25546761096201803, 0.07894840654208446, 0.9635888380703792) -- 
(-0.2538376563871116, 0.08404162864942372, 0.963588838070393) -- 
(-0.25210617013943015, 0.08910123525382303, 0.9635888380704041) -- 
(-0.25027384478949344, 0.09412520257825127, 0.9635888380704131) -- 
(-0.24834141324221476, 0.09911152110102603, 0.9635888380704195) -- 
(-0.2463096484437398, 0.10405819635959038, 0.963588838070425) -- 
(-0.24417936307226995, 0.10896324974826455, 0.9635888380704294) -- 
(-0.2419514092129944, 0.11382471930965683, 0.9635888380704326) -- 
(-0.23962667801726134, 0.11864066051941526, 0.9635888380704354) -- 
(-0.23720609934612208, 0.1234091470640056, 0.9635888380704365) -- 
(-0.23469064139839396, 0.12812827161120738, 0.9635888380704379) -- 
(-0.23208131032338802, 0.13279614657301614, 0.9635888380704394) -- 
(-0.22937914981845808, 0.137410904860649, 0.9635888380704392) -- 
(-0.22658524071153202, 0.1419707006313516, 0.9635888380704402) -- 
(-0.2237007005287895, 0.14647371002670603, 0.9635888380704408) -- 
(-0.22072668304766446, 0.15091813190214703, 0.9635888380704417) -- 
(-0.217664377835345, 0.15530218854739153, 0.9635888380704417) -- 
(-0.21451500977296, 0.15962412639749604, 0.9635888380704425) -- 
(-0.2112798385656401, 0.16388221673425585, 0.963588838070442) -- 
(-0.20796015823864983, 0.16807475637766678, 0.9635888380704426) -- 
(-0.20455729661979266, 0.17220006836717086, 0.9635888380704436) -- 
(-0.2010726148082953, 0.176256502632416, 0.9635888380704429) -- 
(-0.19750750663038488, 0.1802424366532595, 0.9635888380704427) -- 
(-0.19386339808177466, 0.18415627610875257, 0.9635888380704427) -- 
(-0.19014174675728346, 0.1879964555148439, 0.9635888380704424) -- 
(-0.1863440412678163, 0.19176143885055183, 0.9635888380704424) -- 
(-0.1824718006449379, 0.1954497201723491, 0.9635888380704426) -- 
(-0.17852657373327951, 0.19905982421651885, 0.9635888380704426) -- 
(-0.17450993857102112, 0.20259030698923858, 0.963588838070443) -- 
(-0.17042350175869553, 0.2060397563441565, 0.9635888380704428) -- 
(-0.16626889781656942, 0.20940679254723019, 0.9635888380704428) -- 
(-0.16204778853085597, 0.2126900688285995, 0.9635888380704422) -- 
(-0.15776186228902223, 0.21588827192127655, 0.9635888380704426) -- 
(-0.1534128334044556, 0.21900012258643195, 0.9635888380704428) -- 
(-0.14900244143076116, 0.2220243761250733, 0.9635888380704426) -- 
(-0.14453245046596308, 0.2249598228759068, 0.9635888380704424) -- 
(-0.14000464844688806, 0.22780528869918426, 0.9635888380704422) -- 
(-0.13542084643401464, 0.2305596354463426, 0.9635888380704419) -- 
(-0.13078287788707246, 0.2332217614152471, 0.9635888380704417) -- 
(-0.1260925979316828, 0.23579060179085667, 0.9635888380704419) -- 
(-0.12135188261733264, 0.2382651290711347, 0.9635888380704417) -- 
(-0.11656262816697975, 0.24064435347803562, 0.9635888380704415) -- 
(-0.11172675021858879, 0.2429273233534021, 0.9635888380704415) -- 
(-0.1068461830589012, 0.24511312553961512, 0.9635888380704415) -- 
(-0.10192287884974645, 0.24720088574484367, 0.9635888380704417) -- 
(-0.0969588068472031, 0.24918976889274996, 0.9635888380704419) -- 
(-0.09195595261392246, 0.25107897945650776, 0.9635888380704419) -- 
(-0.08691631722493025, 0.25286776177700215, 0.9635888380704422) -- 
(-0.08184191646722284, 0.2545554003650827, 0.9635888380704424) -- 
(-0.07673478003347955, 0.25614122018774893, 0.9635888380704422) -- 
(-0.07159695071021245, 0.25762458693815454, 0.9635888380704419) -- 
(-0.06643048356067907, 0.25900490728932085, 0.9635888380704422) -- 
(-0.061237445102884494, 0.2602816291314592, 0.9635888380704419) -- 
(-0.056019912483001665, 0.2614542417928081, 0.9635888380704424) -- 
(-0.050779972644540566, 0.2625222762438931, 0.9635888380704425) -- 
(-0.045519721493598696, 0.26348530528513436, 0.9635888380704426) -- 
(-0.04024126306052658, 0.2643429437177181, 0.9635888380704413) -- 
(-0.03494670865834394, 0.26509484849767284, 0.9635888380704422) -- 
(-0.02963817603824212, 0.26574071887308054, 0.9635888380704433) -- 
(-0.02431778854251237, 0.2662802965043735, 0.9635888380704433) -- 
(-0.01898767425523703, 0.2667133655676679, 0.9635888380704435) -- 
(-0.013649965151084402, 0.2670397528410885, 0.9635888380704439) -- 
(-0.008306796242547224, 0.2672593277740557, 0.9635888380704433) -- 
(-0.002960304725966159, 0.2673720025395045, 0.9635888380704437) -- 
(0.0023873708733199647, 0.26737773206901244, 0.9635888380704433) -- 
(0.007734091556356015, 0.2672765140708276, 0.9635888380704437) -- 
(0.013077718706141467, 0.2670683890307844, 0.9635888380704433) -- 
(0.018416114943048692, 0.2667534401961102, 0.9635888380704437) -- 
(0.023747144979746317, 0.2663317935421273, 0.9635888380704439) -- 
(0.029068676475285438, 0.2658036177218634, 0.9635888380704438) -- 
(0.03437858088800797, 0.2651691239985947, 0.9635888380704437) -- 
(0.03967473432693434, 0.2644285661613409, 0.9635888380704446) -- 
(0.044955018401292006, 0.2635822404233544, 0.9635888380704446) -- 
(0.050217321067843254, 0.26263048530363836, 0.9635888380704444) -- 
(0.05545953747567432, 0.2615736814915441, 0.9635888380704448) -- 
(0.06067957080810782, 0.2604122516944996, 0.9635888380704448) -- 
(0.0658753331214011, 0.25914666046893237, 0.9635888380704457) -- 
(0.07104474617989623, 0.257777414034453, 0.9635888380704457) -- 
(0.07618574228728629, 0.2563050600713742, 0.9635888380704453) -- 
(0.08129626511366662, 0.25473018750164644, 0.963588838070445) -- 
(0.08637427051803884, 0.2530534262532958, 0.9635888380704446) -- 
(0.09141772736594032, 0.25127544700846177, 0.9635888380704459) -- 
(0.09642461834187084, 0.249396960935133, 0.9635888380704464) -- 
(0.10139294075619186, 0.24741871940269042, 0.9635888380704475) -- 
(0.10632070734617524, 0.24534151368136775, 0.9635888380704468) -- 
(0.11120594707088263, 0.24316617462575615, 0.9635888380704455) -- 
(0.116046705899555, 0.2408935723424721, 0.9635888380704448) -- 
(0.1208410475931988, 0.23852461584212617, 0.9635888380704446) -- 
(0.1255870544790559, 0.23606025267573122, 0.9635888380704437) -- 
(0.1302828282176475, 0.2335014685556953, 0.9635888380704439) -- 
(0.1349264905620837, 0.23084928696154847, 0.9635888380704442) -- 
(0.13951618410933792, 0.22810476873056543, 0.9635888380704439) -- 
(0.14405007304318304, 0.2252690116334449, 0.9635888380704444) -- 
(0.1485263438684935, 0.2223431499352151, 0.9635888380704448) -- 
(0.15294320613661913, 0.219328353941544, 0.963588838070445) -- 
(0.15729889316154078, 0.216225829530632, 0.9635888380704466) -- 
(0.16159166272652095, 0.21303681767087623, 0.9635888380704477) -- 
(0.16581979778096753, 0.20976259392450095, 0.9635888380704486) -- 
(0.16998160712723037, 0.20640446793734815, 0.9635888380704479) -- 
(0.17407542609705953, 0.20296378291503844, 0.963588838070447) -- 
(0.17809961721744885, 0.19944191508570572, 0.9635888380704464) -- 
(0.18205257086560325, 0.1958402731495236, 0.9635888380704453) -- 
(0.1859327059127674, 0.19216029771524568, 0.963588838070445) -- 
(0.18973847035665514, 0.18840346072397962, 0.9635888380704442) -- 
(0.1934683419422304, 0.18457126486043132, 0.9635888380704434) -- 
(0.19712082877058873, 0.1806652429518513, 0.9635888380704429) -- 
(0.20069446989569664, 0.1766869573549233, 0.9635888380704425) -- 
(0.20418783590875078, 0.172637999330843, 0.9635888380704418) -- 
(0.20759952950992241, 0.16851998840883484, 0.9635888380704416) -- 
(0.2109281860672589, 0.1643345717383614, 0.9635888380704412) -- 
(0.21417247416251792, 0.1600834234302866, 0.9635888380704409) -- 
(0.217331096123717, 0.1557682438872523, 0.9635888380704407) -- 
(0.22040278854418532, 0.15139075912354089, 0.9635888380704412) -- 
(0.2233863227879091, 0.1469527200746923, 0.9635888380704405) -- 
(0.22628050548097023, 0.14245590189715313, 0.96358883807044) -- 
(0.22908417898887945, 0.13790210325823782, 0.9635888380704398) -- 
(0.23179622187961493, 0.1332931456166855, 0.9635888380704394) -- 
(0.2344155493721799, 0.12863087249410113, 0.9635888380704392) -- 
(0.23694111377050056, 0.1239171487375709, 0.9635888380704387) -- 
(0.23937190488249097, 0.11915385977374882, 0.9635888380704383) -- 
(0.24170695042411605, 0.11434291085471093, 0.963588838070438) -- 
(0.24394531640829237, 0.10948622629588003, 0.963588838070438) -- 
(0.24608610751847024, 0.10458574870632453, 0.9635888380704383) -- 
(0.24812846746674863, 0.0996434382117416, 0.9635888380704378) -- 
(0.2500715793363793, 0.09466127167043266, 0.963588838070438) -- 
(0.25191466590852185, 0.08964124188258654, 0.9635888380704387) -- 
(0.2536569899731212, 0.08458535679318535, 0.9635888380704389) -- 
(0.255297854623782, 0.07949563868885433, 0.9635888380704392) -- 
(0.2568366035365217, 0.07437412338897326, 0.9635888380704396) -- 
(0.25827262123229133, 0.06922285943137614, 0.96358883807044) -- 
(0.25960533332315905, 0.0640439072529636, 0.9635888380704405) -- 
(0.26083420674205754, 0.05883933836555534, 0.9635888380704407) -- 
(0.2619587499560039, 0.053611234527313076, 0.9635888380704409) -- 
(0.26297851316270604, 0.04836168691006505, 0.9635888380704403) -- 
(0.26389308847047793, 0.043092795262865344, 0.9635888380704405) -- 
(0.26470211006139044, 0.037806667072121894, 0.96358883807044) -- 
(0.26540525433759393, 0.032505416718630276, 0.9635888380704398) -- 
(0.266002240050753, 0.02719116463184952, 0.9635888380704403) -- 
(0.2664928284145418, 0.021866036441758774, 0.9635888380704396) -- 
(0.26687682320015593, 0.016532162128633357, 0.9635888380704396) -- 
(0.2671540708148009, 0.011191675171081134, 0.9635888380704394) -- 
(0.2673244603631275, 0.005846711692679765, 0.9635888380704394) -- 
(0.26738792369158815, 0.0004994096075554288, 0.9635888380704392) -- 
(0.2673444354156974, -0.004848092234754117, 0.9635888380704396) -- 
(0.26719401293018585, -0.010193654904811167, 0.96358883807044) -- 
(0.266936716402042, -0.01553514024882062, 0.9635888380704398) -- 
(0.2665726487464465, -0.02087041174386381, 0.9635888380704398) -- 
(0.2661019555856073, -0.026197335352478646, 0.9635888380704396) -- 
(0.2655248251905129, -0.031513780376246456, 0.9635888380704398) -- 
(0.26484148840562644, -0.036817620308042476, 0.9635888380704398) -- 
(0.2640522185565507, -0.042106733682611, 0.96358883807044) -- 
(0.2631573313407018, -0.0473790049251227, 0.9635888380704403) -- 
(0.26215718470103455, -0.05263232519737657, 0.9635888380704405) -- 
(0.26105217868286956, -0.05786459324130698, 0.9635888380704407) -- 
(0.2598427552738808, -0.06307371621945895, 0.9635888380704409) -- 
(0.25852939822730664, -0.0682576105520953, 0.9635888380704416) -- 
(0.2571126328684542, -0.07341420275060048, 0.9635888380704412) -- 
(0.25559302588457733, -0.07854143024684881, 0.9635888380704416) -- 
(0.25397118509820815, -0.08363724221820389, 0.9635888380704412) -- 
(0.2522477592240371, -0.08869960040782036, 0.9635888380704412) -- 
(0.2504234376094352, -0.0937264799399197, 0.9635888380704414) -- 
(0.24849894995872407, -0.09871587012971306, 0.9635888380704416) -- 
(0.2464750660413048, -0.10366577528764898, 0.9635888380704425) -- 
(0.2443525953837593, -0.10857421551766186, 0.9635888380704418) -- 
(0.2421323869460516, -0.1134392275091049, 0.9635888380704425) -- 
(0.23981532878195422, -0.11825886532204737, 0.9635888380704425) -- 
(0.23740234768383917, -0.12303120116562513, 0.9635888380704432) -- 
(0.23489440881197304, -0.12775432616913104, 0.963588838070444) -- 
(0.23229251530846573, -0.13242635114553764, 0.9635888380704436) -- 
(0.22959770789602732, -0.1370454073471474, 0.9635888380704443) -- 
(0.2268110644616924, -0.14160964721306613, 0.9635888380704432) -- 
(0.22393369962568008, -0.14611724510820331, 0.9635888380704432) -- 
(0.22096676429556025, -0.15056639805350125, 0.9635888380704429) -- 
(0.21791144520590647, -0.15495532644710314, 0.9635888380704429) -- 
(0.2147689644436175, -0.15928227477616982, 0.9635888380704432) -- 
(0.2115405789590991, -0.16354551231906145, 0.9635888380704434) -- 
(0.20822758006350056, -0.16774333383760337, 0.9635888380704434) -- 
(0.20483129291220725, -0.17187406025915825, 0.9635888380704434) -- 
(0.2013530759747965, -0.1759360393482331, 0.9635888380704434) -- 
(0.19779432049166779, -0.17992764636735142, 0.9635888380704438) -- 
(0.1941564499175647, -0.18384728472692613, 0.9635888380704438) -- 
(0.1904409193522128, -0.1876933866238747, 0.9635888380704445) -- 
(0.1866492149582984, -0.19146441366871883, 0.9635888380704447) -- 
(0.18278285336702366, -0.19515885750092032, 0.9635888380704452) -- 
(0.17884338107147435, -0.19877524039220493, 0.9635888380704453) -- 
(0.174832373808043, -0.20231211583763387, 0.963588838070446) -- 
(0.1707514359261557, -0.20576806913418672, 0.9635888380704457) -- 
(0.16660219974655333, -0.20914171794662362, 0.9635888380704457) -- 
(0.16238632490838534, -0.21243171286040097, 0.9635888380704457) -- 
(0.15810549770537602, -0.21563673792141916, 0.9635888380704457) -- 
(0.15376143041132997, -0.2187555111623872, 0.9635888380704464) -- 
(0.1493558605952443, -0.22178678511559155, 0.9635888380704468) -- 
(0.14489055042630553, -0.22472934731186736, 0.9635888380704475) -- 
(0.14036728596904438, -0.2275820207655698, 0.9635888380704479) -- 
(0.13578787646893442, -0.23034366444535243, 0.9635888380704479) -- 
(0.13115415362871785, -0.233013173730565, 0.9635888380704484) -- 
(0.12646797087574846, -0.23558948085308606, 0.9635888380704482) -- 
(0.12173120262064586, -0.23807155532441718, 0.9635888380704484) -- 
(0.11694574350755609, -0.24045840434786359, 0.9635888380704484) -- 
(0.11211350765631907, -0.2427490732156403, 0.9635888380704486) -- 
(0.10723642789684631, -0.24494264569074187, 0.963588838070449) -- 
(0.10231645499601483, -0.24703824437342564, 0.9635888380704496) -- 
(0.09735555687738612, -0.24903503105215935, 0.9635888380704498) -- 
(0.09235571783406318, -0.2509322070388949, 0.9635888380704496) -- 
(0.08731893773499978, -0.252729013488533, 0.9635888380704494) -- 
(0.08224723122507939, -0.25442473170245106, 0.9635888380704498) -- 
(0.07714262691928409, -0.25601868341597267, 0.9635888380704505) -- 
(0.0720071665912757, -0.2575102310696648, 0.9635888380704509) -- 


==> data/tully-i.dat <==
x V11 V22 E+ E-
-10.0 -0.009999999999999747 0.009999999999999747 0.009999999999999747 -0.009999999999999747
-9.899497487437186 -0.00999999999999965 0.00999999999999965 0.00999999999999965 -0.00999999999999965
-9.798994974874372 -0.009999999999999518 0.009999999999999518 0.009999999999999518 -0.009999999999999518
-9.698492462311558 -0.009999999999999336 0.009999999999999336 0.009999999999999336 -0.009999999999999336
-9.597989949748744 -0.009999999999999083 0.009999999999999083 0.009999999999999083 -0.009999999999999083
-9.49748743718593 -0.009999999999998736 0.009999999999998736 0.009999999999998736 -0.009999999999998736
-9.396984924623116 -0.009999999999998257 0.009999999999998257 0.009999999999998257 -0.009999999999998257
-9.296482412060302 -0.009999999999997594 0.009999999999997594 0.009999999999997594 -0.009999999999997594
-9.195979899497488 -0.009999999999996682 0.009999999999996682 0.009999999999996682 -0.009999999999996682
-9.095477386934673 -0.009999999999995422 0.009999999999995422 0.009999999999995422 -0.009999999999995422
-8.99497487437186 -0.009999999999993686 0.009999999999993686 0.009999999999993686 -0.009999999999993686
-8.894472361809045 -0.00999999999999129 0.00999999999999129 0.00999999999999129 -0.00999999999999129
-8.793969849246231 -0.009999999999987987 0.009999999999987987 0.009999999999987987 -0.009999999999987987
-8.693467336683417 -0.009999999999983428 0.009999999999983428 0.009999999999983428 -0.009999999999983428
-8.592964824120603 -0.009999999999977143 0.009999999999977143 0.009999999999977143 -0.009999999999977143
-8.492462311557789 -0.009999999999968472 0.009999999999968472 0.009999999999968472 -0.009999999999968472
-8.391959798994975 -0.009999999999956512 0.009999999999956512 0.009999999999956512 -0.009999999999956512
-8.291457286432161 -0.009999999999940015 0.009999999999940015 0.009999999999940015 -0.009999999999940015
-8.190954773869347 -0.00999999999991726 0.00999999999991726 0.00999999999991726 -0.00999999999991726
-8.090452261306533 -0.009999999999885874 0.009999999999885874 0.009999999999885874 -0.009999999999885874
-7.989949748743719 -0.009999999999842581 0.009999999999842581 0.009999999999842581 -0.009999999999842581
-7.889447236180905 -0.009999999999782863 0.009999999999782863 0.009999999999782863 -0.009999999999782863
-7.788944723618091 -0.009999999999700495 0.009999999999700495 0.009999999999700495 -0.009999999999700495
-7.688442211055277 -0.00999999999958688 0.00999999999958688 0.00999999999958688 -0.00999999999958688
-7.5879396984924625 -0.009999999999430164 0.009999999999430164 0.009999999999430164 -0.009999999999430164
-7.4874371859296485 -0.009999999999214002 0.009999999999214002 0.009999999999214002 -0.009999999999214002
-7.386934673366834 -0.009999999998915838 0.009999999998915838 0.009999999998915838 -0.009999999998915838
-7.28643216080402 -0.009999999998504568 0.009999999998504568 0.009999999998504568 -0.009999999998504568
-7.185929648241206 -0.009999999997937284 0.009999999997937284 0.009999999997937284 -0.009999999997937284
-7.085427135678392 -0.009999999997154806 0.009999999997154806 0.009999999997154806 -0.009999999997154806
-6.984924623115578 -0.009999999996075499 0.009999999996075499 0.009999999996075499 -0.009999999996075499
-6.884422110552764 -0.009999999994586763 0.009999999994586763 0.009999999994586763 -0.009999999994586763
-6.78391959798995 -0.009999999992533284 0.009999999992533284 0.009999999992533284 -0.009999999992533284
-6.683417085427136 -0.009999999989700829 0.009999999989700829 0.009999999989700829 -0.009999999989700829
-6.582914572864322 -0.009999999985793899 0.009999999985793899 0.009999999985793899 -0.009999999985793899
-6.482412060301508 -0.0099999999804049 0.0099999999804049 0.0099999999804049 -0.0099999999804049
-6.381909547738694 -0.009999999972971615 0.009999999972971615 0.009999999972971615 -0.009999999972971615
-6.28140703517588 -0.00999999996271856 0.00999999996271856 0.00999999996271856 -0.00999999996271856
-6.180904522613066 -0.009999999948576069 0.009999999948576069 0.009999999948576069 -0.009999999948576069
-6.080402010050252 -0.00999999992906871 0.00999999992906871 0.00999999992906871 -0.00999999992906871
-5.979899497487437 -0.009999999902161348 0.009999999902161348 0.009999999902161348 -0.009999999902161348
-5.879396984924623 -0.00999999986504684 0.00999999986504684 0.00999999986504684 -0.00999999986504684
-5.7788944723618085 -0.009999999813853166 0.009999999813853166 0.009999999813853166 -0.009999999813853166
-5.6783919597989945 -0.009999999743239478 0.009999999743239478 0.009999999743239478 -0.009999999743239478
-5.57788944723618 -0.009999999645838913 0.009999999645838913 0.009999999645838913 -0.009999999645838913
-5.477386934673366 -0.009999999511490023 0.009999999511490023 0.009999999511490023 -0.009999999511490023
-5.376884422110552 -0.00999999932617669 0.00999999932617669 0.00999999932617669 -0.00999999932617669
-5.276381909547738 -0.009999999070565856 0.009999999070565856 0.009999999070565856 -0.009999999070565856
-5.175879396984924 -0.009999998717990592 0.009999998717990592 0.009999998717990592 -0.009999998717990592
-5.07537688442211 -0.00999999823166803 0.00999999823166803 0.00999999823166803 -0.00999999823166803
-4.974874371859296 -0.009999997560861949 0.009999997560861949 0.009999997560861949 -0.009999997560861949
-4.874371859296482 -0.009999996635589663 0.009999996635589663 0.009999996635589663 -0.009999996635589663
-4.773869346733668 -0.00999999535932101 0.00999999535932101 0.00999999535932101 -0.00999999535932101
-4.673366834170854 -0.009999993598907736 0.009999993598907736 0.009999993598907736 -0.009999993598907736
-4.57286432160804 -0.00999999117069272 0.00999999117069272 0.00999999117069272 -0.00999999117069272
-4.472361809045226 -0.009999987821349818 0.009999987821349818 0.009999987821349818 -0.009999987821349818
-4.371859296482412 -0.009999983201455549 0.009999983201455549 0.009999983201455549 -0.009999983201455549
-4.271356783919598 -0.009999976829035506 0.009999976829035506 0.009999976829035506 -0.009999976829035506
-4.1708542713567835 -0.009999968039282674 0.009999968039282674 0.009999968039282674 -0.009999968039282674
-4.0703517587939695 -0.009999955915202323 0.009999955915202323 0.009999955915202328 -0.009999955915202328
-3.9698492462311554 -0.009999939191948684 0.009999939191948684 0.00999993919194871 -0.00999993919194871
-3.8693467336683414 -0.00999991612487463 0.00999991612487463 0.009999916124874756 -0.009999916124874756
-3.7688442211055273 -0.00999988430753123 0.00999988430753123 0.009999884307531804 -0.009999884307531804
-3.6683417085427132 -0.009999840420634919 0.009999840420634919 0.00999984042063748 -0.00999984042063748
-3.567839195979899 -0.009999779885822886 0.009999779885822886 0.009999779885833858 -0.009999779885833858
-3.467336683417085 -0.009999696388093074 0.009999696388093074 0.009999696388138194 -0.009999696388138194
-3.366834170854271 -0.00999958121714263 0.00999958121714263 0.009999581217320858 -0.009999581217320858
-3.266331658291457 -0.00999942235895721 0.00999942235895721 0.009999422359633334 -0.009999422359633334
-3.165829145728643 -0.009999203243009886 0.009999203243009886 0.009999203245473282 -0.009999203245473282
-3.065326633165829 -0.009998901014616377 0.009998901014616377 0.0099989010232362 -0.0099989010232362
-2.964824120603015 -0.009998484152677543 0.009998484152677543 0.00999848418164569 -0.00999848418164569
-2.8643216080402008 -0.009997909185170437 0.009997909185170437 0.009997909278668615 -0.009997909278668615
-2.7638190954773867 -0.009997116161426631 0.009997116161426631 0.009997116451259898 -0.009997116451259898
-2.6633165829145726 -0.009996022412069214 0.009996022412069214 0.009996023274967429 -0.009996023274967429
-2.5628140703517586 -0.009994513951751214 0.009994513951751214 0.00999451641916567 -0.00999451641916567
-2.4623115577889445 -0.009992433639457942 0.009992433639457942 0.009992440415914117 -0.009992440415914117
-2.3618090452261304 -0.00998956488338519 0.00998956488338519 0.009989582758568415 -0.009989582758568415
-2.2613065326633164 -0.009985609232564427 0.009985609232564427 0.009985654522167138 -0.009985654522167138
-2.1608040201005023 -0.009980155597538239 0.009980155597538239 0.00998026581848659 -0.00998026581848659
-2.0603015075376883 -0.009972638040926312 0.009972638040926312 0.009972895715264496 -0.009972895715264496
-1.9597989949748733 -0.009962278022249341 0.009962278022249341 0.009962856719926283 -0.009962856719926283
-1.8592964824120592 -0.009948005616428859 0.009948005616428859 0.00994925429051306 -0.00994925429051306
-1.7587939698492452 -0.009928352515697621 0.009928352515697621 0.009930941450556303 -0.009930941450556303
-1.6582914572864311 -0.009901307589067926 0.009901307589067926 0.009906466345276777 -0.009906466345276777
-1.557788944723617 -0.009864123562565488 0.009864123562565488 0.009874005079956071 -0.009874005079956071
-1.457286432160803 -0.00981306142550865 0.00981306142550865 0.009831262400804758 -0.009831262400804758
-1.356783919597989 -0.009743058432796265 0.009743058432796265 0.009775309461141024 -0.009775309461141024
-1.2562814070351749 -0.009647308016240634 0.009647308016240634 0.009702315661781386 -0.009702315661781386
-1.1557788944723608 -0.009516749165406931 0.009516749165406931 0.009607131024381885 -0.009607131024381885
-1.0552763819095468 -0.009339485074076004 0.009339485074076004 0.00948270453523189 -0.00948270453523189
-0.9547738693467327 -0.00910019554282091 0.00910019554282091 0.00931940538515632 -0.00931940538515632
-0.8542713567839186 -0.00877968690598373 0.00877968690598373 0.009104469749096573 -0.009104469749096573
-0.7537688442211046 -0.008354847013901958 0.008354847013901958 0.008822035016158834 -0.008822035016158834
-0.6532663316582905 -0.007799434396132844 0.007799434396132844 0.008454529544556092 -0.008454529544556092
-0.5527638190954764 -0.007086277595722577 0.007086277595722577 0.007986502775457587 -0.007986502775457587
-0.4522613065326624 -0.006191454301322791 0.006191454301322791 0.007412194276102849 -0.007412194276102849
-0.3517587939698483 -0.005100623716278874 0.005100623716278874 0.006748016945709764 -0.006748016945709764
-0.25125628140703427 -0.003816675244033871 0.003816675244033871 0.006049930885740132 -0.006049930885740132
-0.1507537688442202 -0.002366345713753964 0.002366345713753964 0.0054303494697780005 -0.0054303494697780005
-0.05025125628140614 -0.0008022920439459188 0.0008022920439459188 0.005051507832196306 -0.005051507832196306
0.05025125628140792 0.0008022920439459471 -0.0008022920439459471 0.0050515078321963095 -0.0050515078321963095
0.15075376884422198 0.0023663457137539914 -0.0023663457137539914 0.00543034946977801 -0.00543034946977801
0.25125628140703604 0.003816675244033895 -0.003816675244033895 0.006049930885740145 -0.006049930885740145
0.3517587939698501 0.005100623716278895 -0.005100623716278895 0.006748016945709776 -0.006748016945709776
0.45226130653266416 0.006191454301322809 -0.006191454301322809 0.007412194276102861 -0.007412194276102861
0.5527638190954782 0.007086277595722592 -0.007086277595722592 0.007986502775457595 -0.007986502775457595
0.6532663316582923 0.007799434396132855 -0.007799434396132855 0.008454529544556099 -0.008454529544556099
0.7537688442211063 0.008354847013901967 -0.008354847013901967 0.008822035016158839 -0.008822035016158839
0.8542713567839204 0.008779686905983738 -0.008779686905983738 0.009104469749096579 -0.009104469749096579
0.9547738693467345 0.009100195542820915 -0.009100195542820915 0.009319405385156323 -0.009319405385156323
1.0552763819095485 0.009339485074076007 -0.009339485074076007 0.009482704535231893 -0.009482704535231893
1.1557788944723626 0.009516749165406934 -0.009516749165406934 0.009607131024381889 -0.009607131024381889
1.2562814070351767 0.009647308016240636 -0.009647308016240636 0.009702315661781386 -0.009702315661781386
1.3567839195979907 0.009743058432796266 -0.009743058432796266 0.009775309461141026 -0.009775309461141026
1.4572864321608048 0.009813061425508652 -0.009813061425508652 0.00983126240080476 -0.00983126240080476
1.5577889447236188 0.00986412356256549 -0.00986412356256549 0.009874005079956073 -0.009874005079956073
1.658291457286433 0.009901307589067926 -0.009901307589067926 0.009906466345276777 -0.009906466345276777
1.758793969849247 0.009928352515697623 -0.009928352515697623 0.009930941450556304 -0.009930941450556304
1.859296482412061 0.009948005616428859 -0.009948005616428859 0.00994925429051306 -0.00994925429051306
1.959798994974875 0.009962278022249341 -0.009962278022249341 0.009962856719926283 -0.009962856719926283
2.060301507537689 0.009972638040926312 -0.009972638040926312 0.009972895715264496 -0.009972895715264496
2.160804020100503 0.009980155597538239 -0.009980155597538239 0.00998026581848659 -0.00998026581848659
2.2613065326633173 0.009985609232564427 -0.009985609232564427 0.009985654522167138 -0.009985654522167138
2.3618090452261313 0.00998956488338519 -0.00998956488338519 0.009989582758568415 -0.009989582758568415
2.4623115577889454 0.009992433639457942 -0.009992433639457942 0.009992440415914117 -0.009992440415914117
2.5628140703517595 0.009994513951751214 -0.009994513951751214 0.00999451641916567 -0.00999451641916567
2.6633165829145735 0.009996022412069214 -0.009996022412069214 0.009996023274967429 -0.009996023274967429
2.7638190954773876 0.009997116161426631 -0.009997116161426631 0.009997116451259898 -0.009997116451259898
2.8643216080402016 0.009997909185170437 -0.009997909185170437 0.009997909278668615 -0.009997909278668615
2.9648241206030157 0.009998484152677543 -0.009998484152677543 0.00999848418164569 -0.00999848418164569
3.0653266331658298 0.009998901014616377 -0.009998901014616377 0.0099989010232362 -0.0099989010232362
3.165829145728644 0.009999203243009886 -0.009999203243009886 0.009999203245473282 -0.009999203245473282
3.266331658291458 0.00999942235895721 -0.00999942235895721 0.009999422359633334 -0.009999422359633334
3.366834170854272 0.00999958121714263 -0.00999958121714263 0.009999581217320858 -0.009999581217320858
3.467336683417086 0.009999696388093074 -0.009999696388093074 0.009999696388138194 -0.009999696388138194
3.5678391959799 0.009999779885822886 -0.009999779885822886 0.009999779885833858 -0.009999779885833858
3.668341708542714 0.009999840420634919 -0.009999840420634919 0.00999984042063748 -0.00999984042063748
3.768844221105528 0.00999988430753123 -0.00999988430753123 0.009999884307531804 -0.009999884307531804
3.8693467336683423 0.00999991612487463 -0.00999991612487463 0.009999916124874756 -0.009999916124874756
3.9698492462311563 0.009999939191948684 -0.009999939191948684 0.00999993919194871 -0.00999993919194871
4.07035175879397 0.009999955915202323 -0.009999955915202323 0.009999955915202328 -0.009999955915202328
4.170854271356784 0.009999968039282674 -0.009999968039282674 0.009999968039282674 -0.009999968039282674
4.2713567839195985 0.009999976829035506 -0.009999976829035506 0.009999976829035506 -0.009999976829035506
4.371859296482413 0.009999983201455549 -0.009999983201455549 0.009999983201455549 -0.009999983201455549
4.472361809045227 0.009999987821349818 -0.009999987821349818 0.009999987821349818 -0.009999987821349818
4.572864321608041 0.00999999117069272 -0.00999999117069272 0.00999999117069272 -0.00999999117069272
4.673366834170855 0.009999993598907736 -0.009999993598907736 0.009999993598907736 -0.009999993598907736
4.773869346733669 0.00999999535932101 -0.00999999535932101 0.00999999535932101 -0.00999999535932101
4.874371859296483 0.009999996635589663 -0.009999996635589663 0.009999996635589663 -0.009999996635589663
4.974874371859297 0.009999997560861949 -0.009999997560861949 0.009999997560861949 -0.009999997560861949
5.075376884422111 0.00999999823166803 -0.00999999823166803 0.00999999823166803 -0.00999999823166803
5.175879396984925 0.009999998717990592 -0.009999998717990592 0.009999998717990592 -0.009999998717990592
5.276381909547739 0.009999999070565856 -0.009999999070565856 0.009999999070565856 -0.009999999070565856
5.376884422110553 0.00999999932617669 -0.00999999932617669 0.00999999932617669 -0.00999999932617669
5.477386934673367 0.009999999511490023 -0.009999999511490023 0.009999999511490023 -0.009999999511490023
5.577889447236181 0.009999999645838913 -0.009999999645838913 0.009999999645838913 -0.009999999645838913
5.678391959798995 0.009999999743239478 -0.009999999743239478 0.009999999743239478 -0.009999999743239478
5.778894472361809 0.009999999813853166 -0.009999999813853166 0.009999999813853166 -0.009999999813853166
5.8793969849246235 0.00999999986504684 -0.00999999986504684 0.00999999986504684 -0.00999999986504684
5.9798994974874375 0.009999999902161348 -0.009999999902161348 0.009999999902161348 -0.009999999902161348
6.080402010050253 0.00999999992906871 -0.00999999992906871 0.00999999992906871 -0.00999999992906871
6.180904522613066 0.009999999948576069 -0.009999999948576069 0.009999999948576069 -0.009999999948576069
6.2814070351758815 0.00999999996271856 -0.00999999996271856 0.00999999996271856 -0.00999999996271856
6.381909547738694 0.009999999972971615 -0.009999999972971615 0.009999999972971615 -0.009999999972971615
6.48241206030151 0.0099999999804049 -0.0099999999804049 0.0099999999804049 -0.0099999999804049
6.582914572864322 0.009999999985793899 -0.009999999985793899 0.009999999985793899 -0.009999999985793899
6.683417085427138 0.009999999989700829 -0.009999999989700829 0.009999999989700829 -0.009999999989700829
6.78391959798995 0.009999999992533284 -0.009999999992533284 0.009999999992533284 -0.009999999992533284
6.884422110552766 0.009999999994586763 -0.009999999994586763 0.009999999994586763 -0.009999999994586763
6.984924623115578 0.009999999996075499 -0.009999999996075499 0.009999999996075499 -0.009999999996075499
7.085427135678394 0.009999999997154806 -0.009999999997154806 0.009999999997154806 -0.009999999997154806
7.185929648241206 0.009999999997937284 -0.009999999997937284 0.009999999997937284 -0.009999999997937284
7.286432160804022 0.009999999998504568 -0.009999999998504568 0.009999999998504568 -0.009999999998504568
7.386934673366834 0.009999999998915838 -0.009999999998915838 0.009999999998915838 -0.009999999998915838
7.48743718592965 0.009999999999214002 -0.009999999999214002 0.009999999999214002 -0.009999999999214002
7.5879396984924625 0.009999999999430164 -0.009999999999430164 0.009999999999430164 -0.009999999999430164
7.688442211055278 0.00999999999958688 -0.00999999999958688 0.00999999999958688 -0.00999999999958688
7.788944723618091 0.009999999999700495 -0.009999999999700495 0.009999999999700495 -0.009999999999700495
7.8894472361809065 0.009999999999782863 -0.009999999999782863 0.009999999999782863 -0.009999999999782863
7.989949748743719 0.009999999999842581 -0.009999999999842581 0.009999999999842581 -0.009999999999842581
8.090452261306535 0.009999999999885874 -0.009999999999885874 0.009999999999885874 -0.009999999999885874
8.190954773869347 0.00999999999991726 -0.00999999999991726 0.00999999999991726 -0.00999999999991726
8.291457286432163 0.009999999999940015 -0.009999999999940015 0.009999999999940015 -0.009999999999940015
8.391959798994975 0.009999999999956512 -0.009999999999956512 0.009999999999956512 -0.009999999999956512
8.49246231155779 0.009999999999968472 -0.009999999999968472 0.009999999999968472 -0.009999999999968472
8.592964824120603 0.009999999999977143 -0.009999999999977143 0.009999999999977143 -0.009999999999977143
8.693467336683419 0.009999999999983428 -0.009999999999983428 0.009999999999983428 -0.009999999999983428
8.793969849246231 0.009999999999987987 -0.009999999999987987 0.009999999999987987 -0.009999999999987987
8.894472361809047 0.00999999999999129 -0.00999999999999129 0.00999999999999129 -0.00999999999999129
8.99497487437186 0.009999999999993686 -0.009999999999993686 0.009999999999993686 -0.009999999999993686
9.095477386934675 0.009999999999995422 -0.009999999999995422 0.009999999999995422 -0.009999999999995422
9.195979899497488 0.009999999999996682 -0.009999999999996682 0.009999999999996682 -0.009999999999996682
9.296482412060303 0.009999999999997594 -0.009999999999997594 0.009999999999997594 -0.009999999999997594
9.396984924623116 0.009999999999998257 -0.009999999999998257 0.009999999999998257 -0.009999999999998257
9.497487437185931 0.009999999999998736 -0.009999999999998736 0.009999999999998736 -0.009999999999998736
9.597989949748744 0.009999999999999083 -0.009999999999999083 0.009999999999999083 -0.009999999999999083
9.69849246231156 0.009999999999999336 -0.009999999999999336 0.009999999999999336 -0.009999999999999336
9.798994974874372 0.009999999999999518 -0.009999999999999518 0.009999999999999518 -0.009999999999999518
9.899497487437188 0.00999999999999965 -0.00999999999999965 0.00999999999999965 -0.00999999999999965
10.0 0.009999999999999747 -0.009999999999999747 0.009999999999999747 -0.009999999999999747


==> data/tully-ii-1-jump-test-p10.dat <==
# exact=0.029034212393044444
t_jump Sz Szt
1000 0.004926473521919311 0.006033452365414941
1113 0.009639780129743255 0.009720649682865956
1126 0.008850757005699659 0.00872381821497566
1139 0.0063344442359558085 0.0054426323430553855
1151 0.009624689250387336 0.008807432321819976
1164 0.011019386505021527 0.009938039293037897
1177 0.00886316570794068 0.00774097226265931
1189 0.010827106756750747 0.00954273133372968
1202 0.01020392888097961 0.008415251863549304
1215 0.012824819267203538 0.010205577957419736
1227 0.01005395317810724 0.0065181163045026575
1012 0.007409399298258195 0.008552865984891517
1240 0.010946582777289635 0.0060787982824833265
1253 0.008623889390966432 0.0032923175780971052
1265 0.01346238937587658 0.00766306635243528
1278 0.014507008739499332 0.007786922089586386
1291 0.01399233626224086 0.006976986340432567
1303 0.013168225163951643 0.005434107580390907
1316 0.015502663047179082 0.006998029234208836
1329 0.01446782022527256 0.005792346932965602
1341 0.017678190532637764 0.007954777682756797
1354 0.016378876481186126 0.00633906713019212
1025 0.007023287821472991 0.007942231946656568
1367 0.01766847700255008 0.006536103238494948
1379 0.016656368402679086 0.004691992591763736
1392 0.018561814758489188 0.006358451405848559
1405 0.017707968720456935 0.0047272568121948765
1417 0.016160167503535477 0.002849925113829678
1430 0.01774573751515764 0.0035818862078771476
1443 0.020346116141075163 0.006049656417411816
1455 0.01576156172657552 0.0016659484670602943
1468 0.023496549209588793 0.008638106348204987
1481 0.018684456944795376 0.004024716127773354
1037 0.0065761167643174495 0.007550669937502439
1493 0.018377688974738012 0.0036789871246904137
1506 0.017905125869242575 0.003848598533913375
1518 0.017316067749836322 0.002826831040807778
1531 0.01985777376253144 0.005567504540430569
1544 0.018406267280971424 0.0033945971140793597
1556 0.021243874802654196 0.006742089876875317
1569 0.020928816018813308 0.006533972756774928
1582 0.018494362209281016 0.005019111112267549
1594 0.018664102540398745 0.006302548596549407
1607 0.020089509645183627 0.008882717116489603
1050 0.008497023865185445 0.009521055826933564
1620 0.014403052012338718 0.004213023496220269
1632 0.01385154484885069 0.004347675037953599
1645 0.01643274157640505 0.007234513391008778
1658 0.01466258970738812 0.0068509531854106945
1670 0.01375465364346761 0.006273660043616138
1683 0.014375642208810564 0.007747276043019302
1696 0.014104803455991152 0.0077447465559254795
1708 0.01344608086122336 0.00802102124620809
1721 0.013515798914273007 0.008767442477882994
1734 0.0136225461573252 0.009694167252181248
1063 0.008311386445739559 0.00916408952797983
1746 0.010576830724335922 0.007396061104636519
1759 0.014105788886383855 0.011341393040726577
1772 0.01101754538348234 0.00911118805927833
1784 0.014410667280772813 0.012676597542268339
1797 0.012694316783414556 0.011741941554630665
1810 0.015004341313576804 0.0139299327088731
1822 0.014050812530659812 0.013344585810339012
1835 0.013352160403530046 0.012851675953336349
1848 0.00932835221504182 0.009039256209201091
1860 0.011421761293045455 0.011358778989888636
1075 0.008719175730925727 0.009641856048963787
1873 0.012755616986010172 0.012624831136009639
1886 0.009794561253026081 0.009980952797208452
1898 0.010217411061591321 0.01067135912472389
1911 0.0136976736827712 0.014106405860966974
1924 0.00780623533017999 0.008224516085355765
1936 0.01141190851596061 0.01189292018013579
1949 0.009973241156059303 0.010685951254561087
1962 0.012329841740958383 0.013124522691866305
1974 0.01201201355383998 0.012774861370604799
1987 0.010188586747612074 0.011062511676462604
1088 0.009547936637986143 0.010314152145113588
2000 0.008874616808492379 0.009959522776745736
1101 0.010897312475982959 0.01131590626780056


==> data/tully-ii-1-jump-test-p17.dat <==
# exact=0.212384023080926
t_jump Sz Szt
586 0.10262521024238301 0.12259783092863138
653 0.10117962548679699 0.12202737076868364
660 0.09959160081066253 0.11847556629072674
668 0.10210085405992216 0.12045893880390722
675 0.10552604869250443 0.12392256695312522
683 0.1021176672827104 0.1204725978038184
690 0.10532770444598674 0.12196955655925769
698 0.10249999280297785 0.11875246330321641
705 0.10599353733142171 0.12094018234802408
712 0.10605725803584475 0.12087608549798241
720 0.10340250149427246 0.11711019085236368
594 0.10033676740315131 0.11981195616038079
727 0.10515927275680802 0.11866320161308205
735 0.10658289875059054 0.11923643144093415
742 0.1095507135104082 0.12059352440308839
750 0.10807002475673272 0.11779722753308548
757 0.11085381751923125 0.12091101923266327
764 0.10665966189509984 0.11371650112041962
772 0.11105858418026737 0.11729708277438376
779 0.1080200196389263 0.11312586251295692
787 0.10393238944131547 0.10714516161364257
794 0.10672753262760036 0.10893928543076692
601 0.10180896462274378 0.12008910992408312
802 0.10569665441979581 0.1065297287336616
809 0.10380851177611956 0.10349898811529422
816 0.1051578821366923 0.10215734093680841
824 0.10534708585337045 0.10167164641533524
831 0.10323682724757068 0.09873787980375363
839 0.10251431538149648 0.09693834077925026
846 0.10199156243495197 0.0959271134069588
854 0.10109079131823645 0.09492924282130022
861 0.09877511614020759 0.09324439659862964
868 0.09925151914179545 0.09402032470111203
608 0.10310497429948987 0.12265053612431945
876 0.10236424602812032 0.09664684672237671
883 0.09969372998438303 0.09426461323017737
891 0.10173454451938643 0.09871316146144084
898 0.09368205966340051 0.09121731618063572
905 0.09976243792822787 0.09870968138643851
913 0.09778997750665487 0.09945668382634903
920 0.09922376830667842 0.10326287998902499
928 0.09703090725282382 0.10472918341914873
935 0.09681121784046808 0.1051396562669046
943 0.09823860926922981 0.11060880237045417
616 0.09929453255918483 0.11872752128579063
950 0.09701327821330333 0.1102514859723407
957 0.09753621415105868 0.11301037645140577
965 0.0953785879144101 0.11298029371973631
972 0.0967648890515802 0.1170643542249855
980 0.09793529736793088 0.11960956290069046
987 0.09741933664749683 0.12056623221536686
995 0.09879074675370648 0.12344431380369299
1002 0.09603394196979337 0.1207588097805659
1009 0.10198730012019037 0.12801134088277097
1017 0.09720494818338125 0.12321551423113933
623 0.10213579887089047 0.12234753765793274
1024 0.09761481828757952 0.12317962026278939
1032 0.10336492661196674 0.1289181223337296
1039 0.09866869038088436 0.12604294355908913
1047 0.09974195408875351 0.1249686500967345
1054 0.09930954181345057 0.12355830148840759
1061 0.10024200891206404 0.12523097916881326
1069 0.1040508295873445 0.12700070322749293
1076 0.10073814160738588 0.12413069279669706
1084 0.1051713634118952 0.12742966598456482
1091 0.1049902238723653 0.12811711322963706
631 0.1018219274037109 0.12077548091454401
1099 0.09966033569913435 0.12064348900738288
1106 0.09925296244598981 0.12069291580794067
1113 0.10140696485148763 0.12270084753109803
1121 0.10446023595082198 0.12514691942362094
1128 0.09998757421388425 0.12075656957248238
1136 0.10319570218873196 0.12414531310715762
1143 0.10190832375520155 0.12222931730616664
1151 0.10851765324884555 0.12804862188279725
1158 0.10279674813256755 0.12276416836040083
1165 0.10107322816933245 0.12084278004764917
638 0.10477655047626899 0.12422282052469238
1173 0.10068314380680492 0.11956968694388079
646 0.10411143807040937 0.12384110208774433


==> data/tully-ii-1-jump-test-p25.dat <==
# exact=0.23977103766066607
t_jump Sz Szt
300 0.29294756764012686 0.1815976735073809
354 0.29243355428553225 0.18119252944003428
900 0.29376449728336596 0.18297176914252164
360 0.29345006193467005 0.18131141673062445
366 0.29153539690798785 0.18105238828564232
372 0.2905071158777152 0.17973740468003951
378 0.2879269518272316 0.17566449710575044
384 0.2941703367356028 0.18107608741772616
390 0.29284864181368886 0.18055140724086183
396 0.2958074179736927 0.18406944857803356
403 0.2905119778604405 0.18004893908833566
409 0.29295468232958 0.18130013078437784
306 0.29340426178838785 0.1833796987260851
415 0.29229643976904507 0.1817547939878652
421 0.2910880783823538 0.18050133352827244
427 0.29084917997388443 0.18054881559049368
433 0.29248681219367045 0.1811541142338417
439 0.2933342735165654 0.18134832792453648
445 0.2908055788349286 0.18009627849084764
451 0.29175845307407006 0.18041768764526675
457 0.29241727485964264 0.18133644275743815
463 0.2938729283645665 0.18314952609604607
469 0.29472079828260433 0.18674772668901132
312 0.2937956151883992 0.1821719268246545
475 0.2882203566445505 0.17959179128443584
481 0.29015729869690465 0.18259564985862842
487 0.28868037114826733 0.18483913972213165
493 0.2898839269801045 0.18596878441547354
500 0.28518761162298006 0.1867221165278473
506 0.283785839109832 0.18872411093932479
512 0.28285519902525913 0.19149859689595894
518 0.27930864065676086 0.19457922175950723
524 0.27896084636155616 0.20037964479629344
530 0.27941323056548695 0.20510898784929368
318 0.2915571308065764 0.1795991745916657
536 0.2758458552826706 0.2063499857925283
542 0.27314387553565933 0.21063446321936174
548 0.2718817306746746 0.21361579762431399
554 0.2668935863403234 0.21480429929429187
560 0.2674358596616967 0.2202183014376161
566 0.26335235516423 0.2205398397169661
572 0.25893644423417156 0.22147743509801404
578 0.26228597614481575 0.22327544933175308
584 0.2637373162729953 0.22717051716692016
590 0.2586795467189155 0.22640221633604452
324 0.292594083595769 0.17996213029121025
596 0.2634094424410562 0.22583531441011886
603 0.2659690658470853 0.22663110098533493
609 0.26407035343918817 0.22209265044504564
615 0.2642749767709031 0.22178142263937314
621 0.2686036881608817 0.22013196720263908
627 0.2717808188305106 0.21882601091036444
633 0.27042815115076524 0.21271973478628195
639 0.27609010022572283 0.2106307969352895
645 0.27992100962527117 0.21304206712600463
651 0.2775664062578763 0.20524033918752305
330 0.2941201387284396 0.18202647500832425
657 0.27947951945047045 0.20036965695678083
663 0.2892160409481097 0.20538002365484898
669 0.28571935240654056 0.19770162526806945
675 0.2869691622279514 0.19242990439943627
681 0.2871500713395652 0.19145674051169517
687 0.290608126624003 0.19118099285330623
693 0.29500159120129554 0.1922106514155132
700 0.2943509389374983 0.18904430351925292
706 0.2948231209577488 0.18713345887896188
712 0.29328833235957147 0.18469668071566744
336 0.29318862551699315 0.18246935713999457
718 0.2967733229452136 0.18786560930346274
724 0.2972973430845921 0.18765695309332106
730 0.2955028864367468 0.18320975069630788
736 0.2942003079236093 0.18189719567539311
742 0.28955965693647995 0.17829328130551364
748 0.29607882414159253 0.18391354591597328
754 0.2951169049875191 0.1837545852794679
760 0.2978934293965241 0.18539115725584884
766 0.29445952543257053 0.1815592069886645
772 0.2939709146978464 0.18300826053631292
342 0.29057922572171324 0.1807813493311961
778 0.2951227100815117 0.1835558736797165
784 0.28992488031205893 0.1784698555580459
790 0.29154399429792194 0.17921062573430757
796 0.2907383963843478 0.17842519155159675
803 0.28926195931648196 0.17904893657574777
809 0.2911663229400206 0.18027188652009002
815 0.29354056614132484 0.18368958333259058
821 0.29724509912043084 0.18573422991378358
827 0.292784787872097 0.1812269730280124
833 0.29350212512907053 0.18262302488100401
348 0.29670148756555015 0.18474128062184847
839 0.2924040629046041 0.18125971834240476
845 0.2950561038755759 0.18295444703087485
851 0.29353007313176627 0.18045565048753714
857 0.29124265486913226 0.17797422125225093
863 0.28910502631649954 0.17750994759289207
869 0.2925360381812167 0.1807571277907756
875 0.29203577781908036 0.18103205749854753
881 0.2970347811697308 0.18516204907807457
887 0.2933678412637769 0.180955647234028
893 0.29367525947792866 0.182792635980391


==> data/tully-ii-1-jump-test-p35.dat <==
# exact=0.5896975527851508
t_jump Sz Szt
215 0.5559047756531776 0.618763296923149
263 0.5553964340973983 0.6214661279251713
269 0.5548894278078285 0.6175526061903295
274 0.5563294727858306 0.6211934432858602
280 0.5544521038436201 0.6191957656723687
285 0.5609690646761144 0.6253696082535076
291 0.5577847677490438 0.6187489670902321
296 0.5564380683096801 0.6187335295808507
302 0.5555760180486433 0.6191335211100745
307 0.5601773497243745 0.6236374050784319
312 0.5554883779250192 0.618518136491485
220 0.556679985871446 0.6204950993996783
318 0.5570212300643528 0.6190870434066219
323 0.5538999864198082 0.6169623307647782
329 0.5545325225429926 0.6174633369774338
334 0.5556120734443032 0.612749651201835
340 0.5583002979493196 0.6135400362980177
345 0.5559883495177049 0.6108873188217314
351 0.560972546279212 0.6132211477122059
356 0.5585481986218818 0.6092328292105206
361 0.5649750975470746 0.6095353326303073
367 0.5637010812732091 0.6029989024874356
225 0.5546718156000081 0.6168770784579776
372 0.5682886588628692 0.605587759172014
378 0.5694478791974767 0.5991797842203653
383 0.5663994090289562 0.5916942363849069
389 0.5693997242307428 0.5887828132396892
394 0.5727115101304175 0.5858981641727105
400 0.5763679376583726 0.5897682979646018
405 0.5735804807112382 0.5846026164819996
410 0.5845353086709018 0.5866279543636012
416 0.5900850631611178 0.5914102631639815
421 0.5837381177967758 0.5830707992632865
231 0.5578282566045667 0.6222782053783799
427 0.5856433376978321 0.5855032296922352
432 0.589341317035449 0.5857072975446423
438 0.587236218200185 0.5860309673412397
443 0.5843498428785727 0.5824394692931977
449 0.5887737949085177 0.5886957897258748
454 0.5809577028041072 0.587150161011511
459 0.5867131881905083 0.5907212683566169
465 0.5846054813315251 0.5923304552298128
470 0.5756924837948905 0.586402561320445
476 0.5787409149567673 0.5946210285516994
236 0.5532831791579219 0.618612997922785
481 0.569934865691384 0.5926739277622529
487 0.5702293144734218 0.598512926010793
492 0.5713693082890425 0.6047709291918085
498 0.5731237431630678 0.6083565922296366
503 0.5695889002444747 0.6105523227284162
508 0.5679559223017338 0.6103372613048574
514 0.5592635587709583 0.6088099361686966
519 0.5598644092615855 0.6120693638330839
525 0.5585303648328375 0.6105107638572246
530 0.5608347090945809 0.617089281480181
242 0.5551976595812815 0.6205482206345106
536 0.5607658988421068 0.6222059613181137
541 0.5550924481843482 0.6185528561265258
547 0.5579176349755924 0.6197694493004224
552 0.5542430435794554 0.6212015383817843
557 0.5541616457210466 0.6161562550903876
563 0.5549702246988207 0.6217990645363715
568 0.553589856577049 0.6139926818809571
574 0.5563021688350058 0.6185819474071189
579 0.5556616967249695 0.6178748543125548
585 0.552727825738881 0.6165415244467721
247 0.5525739036475213 0.617522034513937
590 0.557595845091928 0.6198479971678003
596 0.5552877819220702 0.619005921651432
601 0.5570491067295853 0.6217624614263448
606 0.5539265429597264 0.6181332702157555
612 0.5544483028020412 0.6191900599328378
617 0.5546224064450349 0.6180605677161092
623 0.5489893813833349 0.6148633167004782
628 0.5531312764206718 0.6187039795425809
634 0.5563483520749858 0.6167193690897554
639 0.5558076318845487 0.6183867325138941
253 0.5555275987723107 0.6205673853788838
645 0.556231271762334 0.6218074436326633
258 0.5508814000841253 0.6134952029840178


==> data/tully-ii-all-est-MASH-3Sz-3Szt.dat <==
t P-P+(t) P+Sx(t) SxP+(t) SxSx(t)
1.0 0.0 0.0010159197131250207 0.0010231796642304611 1.99920031688542
3.0 0.0 0.000993935899612639 0.001023316407692387 1.9790793878158528
5.0 0.0 0.000962015592328308 0.001023456379520346 1.9391841516878894
7.0 0.0 0.0009204775266178985 0.001023598159339584 1.879913228512944
9.0 0.0 0.000869736528193863 0.0010237401922811658 1.8018588337622274
11.0 0.0 0.0008102993681018753 0.001023880797350114 1.7058008611462545
13.0 0.0 0.0007427596989920245 0.0010240181779994782 1.5926990901746878
15.0 0.0 0.0006677921232911474 0.0010241504349494418 1.4636835963559338
17.0 0.0 0.0005861454525444408 0.0010242755812675615 1.3200434598571176
19.0 0.0 0.0004986352252761326 0.0010243915578946885 1.1632138854405951
21.0 0.0 0.0004061355581289615 0.001024496253728589 0.9947618623728539
23.0 0.0 0.0003095704117020778 0.0010245875362830882 0.8163705075851777
25.0 0.0 0.0002099043583568589 0.001024663263062001 0.6298222485261558
27.0 0.0 0.00010813294423479753 0.0010247213117708161 0.4369810137355914
29.0 0.0 5.272741786993277e-06 0.0010247596076422268 0.2397736090866545
31.0 0.0 -9.764880779280502e-05 0.0010247761522806605 0.040170465778642944
33.0 0.0 -0.00019960366074152485 0.0010247690537856305 -0.15983404756029948
35.0 0.0 -0.00029957344292944884 0.00102473655787849 -0.35824155194528284
37.0 0.0 -0.0003965596254572702 0.0010246770797262324 -0.5530696251768373
39.0 0.0 -0.0004895935019753988 0.0010245892361217897 -0.7423716095481958
41.0 0.0 -0.0005777458680363907 0.0010244718776519434 -0.9242560622057513
43.0 0.0 -0.0006601363057679136 0.0010243241204546587 -1.0969056538206763
45.0 0.0 -0.0007359419810963203 0.0010241453771449433 -1.2585953267429102
47.0 0.0 -0.0008044058656230629 0.001023935386465009 -1.407709531206876
49.0 0.0 -0.0008648443010041405 0.001023694241198364 -1.5427583673710779
51.0 0.0 -0.0009166538302501328 0.0010234224138743475 -1.6623924719041445
53.0 0.0 -0.0009593172276937971 0.0010231207797820943 -1.765416500378125
55.0 0.0 -0.0009924086673739848 0.0010227906368086258 -1.8508010707536946
57.0 8.19093714121699e-12 -0.001015597978196065 0.0010224337215824116 -1.9176930486263832
59.0 8.19093714121699e-12 -0.0010286539433536205 0.0010220522216327387 -1.965424071463047
61.0 8.19093714121699e-12 -0.001031446611043289 0.0010216487828143476 -1.9935172266592565
63.0 8.19093714121699e-12 -0.0010239485933874579 0.001021226511732903 -2.0016918166929383
65.0 8.19093714121699e-12 -0.0010062353405845708 0.0010207889728274236 -1.9898661637605408
67.0 8.19093714121699e-12 -0.0009784843875496928 0.0010203401796450387 -1.9581584258753049
69.0 8.19093714121699e-12 -0.0009409735805723218 0.0010198845800218623 -1.9068854162710862
71.0 8.19093714121699e-12 -0.0008940783017099321 0.0010194270349006402 -1.836559437909594
73.0 8.19093714121699e-12 -0.0008382677186517778 0.0010189727844139463 -1.7478831647183182
75.0 8.19093714121699e-12 -0.0007741000975224295 0.0010185274198451345 -1.6417426207052381
77.0 0.0 -0.0007022172254585529 0.001018096858665904 -1.5191983270997933
79.0 0.0 -0.0006233379986872182 0.0010176872694913428 -1.3814747059751187
81.0 0.0 -0.0005382512401717021 0.0010173050278876729 -1.229947846228018
83.0 0.0 -0.0004478078185890748 0.0010169566551571853 -1.0661317541530604
85.0 0.0 -0.00035291214738423154 0.001016648750947219 -0.8916632259927303
87.0 0.0 -0.00025451314883960464 0.001016387919986329 -0.7082854936101479
89.0 0.0 -0.0001535947734449641 0.0010161806934422396 -0.5178308066927281
91.0 0.0 -5.116616929469469e-05 0.001016033445472399 -0.32220212551917415
93.0 0.0 5.1748400262389984e-05 0.001015952305637224 -0.12335410720921591
95.0 0.0 0.0001541197899812862 0.001015943067946314 0.07672642456395623
97.0 0.0 0.00025492425483815087 0.0010160110974026997 0.2760403312590777
99.0 0.0 0.0003531536781707168 0.0010161612350036502 0.47259613419825086
101.0 0.0 0.00044782564364561587 0.0010163977022425272 0.6644299127634856
103.0 0.0 0.0005379932504159409 0.0010167240044007034 0.8496249272423636
105.0 0.0 0.0006227545733990133 0.0010171428409133567 1.0263307702575644
107.0 0.0 0.0007012616741500839 0.0010176560162929744 1.1927818554257243
109.0 0.0 0.0007727290722977995 0.0010182643499348871 1.3473150585131595
111.0 0.0 0.0008364415928971532 0.0010189675984433489 1.4883863348230233
113.0 0.0 0.000891761511291435 0.001019764382913739 1.6145861467800062
115.0 0.0 0.0009381349240936299 0.0010206521247097089 1.7246535475637421
117.0 0.0 0.0009750972826302254 0.0010216269911097503 1.8174887800729072
119.0 0.0 0.0010022780335580672 0.00102268385217251 1.8921642653343869
121.0 0.0 0.00101940432028725 0.00102381625012649 1.9479338705660953
123.0 0.0 0.0010263037082258084 0.0010250163825273589 1.9842403642896518
125.0 0.0 0.001022905906614662 0.001026275100345973 2.0007209840024895
127.0 0.0 0.0010092434697518064 0.0010275819220435232 1.997211060782128
129.0 0.0 0.000985451470594383 0.0010289250566982956 1.9737456646032263
131.0 0.0 0.0009517661500032859 0.001030291432535647 1.9305592539303744
133.0 0.0 0.000908522555123792 0.0010316668699074803 1.8680833330869944
135.0 0.0 0.0008561511904991518 0.0010330360474006507 1.7869421408075579
137.0 0.0 0.0007951737153775466 0.0010343826206781475 1.6879464130501003
139.0 0.0 0.0007261977302029013 0.0010356894383011916 1.5720852823919815
141.0 2.384836100040033e-10 0.0006499107043804677 0.0010369385579962324 1.4405163949434614
143.0 2.384836100040033e-10 0.0005670731059889036 0.0010381115193063926 1.2945543435320481
145.0 2.384836100040033e-10 0.00047851080208340574 0.0010391894616913959 1.1356575327250502
147.0 2.384836100040033e-10 0.0003851068055235327 0.0010401533212020407 0.9654136069345346
149.0 3.393019227402316e-10 0.00028779245078757034 0.0010409840725977082 0.7855235871989472
151.0 3.393019227402316e-10 0.00018753808694173537 0.0010416629192278642 0.5977848751443274
153.0 3.393019227402316e-10 8.534338075588286e-05 0.0010421715555926588 0.40407329394147457
155.0 3.393019227402316e-10 -1.7772673146420995e-05 0.001042492409871532 0.2063243457016409
157.0 3.474928598814486e-10 -0.00012078193528901635 0.0010426089000433955 0.0065138725795636345
159.0 3.474928598814486e-10 -0.000222657395750941 0.001042505696763127 -0.1933616851878969
161.0 3.474928598814486e-10 -0.0003223834373230824 0.0010421689886637587 -0.39130523705213094
163.0 9.527864358103156e-10 -0.0004189659848679303 0.0010415867082636692 -0.585338996421207
165.0 1.2617898750313384e-09 -0.0005114424394751439 0.0010407488724638945 -0.7735242420495005
167.0 1.16097156229511e-09 -0.0005988912981528436 0.0010396478152395498 -0.9539806890994015
169.0 1.16097156229511e-09 -0.0006804413629414307 0.0010382783470186175 -1.124905276325808
171.0 1.2519674985032037e-09 -0.000755280447433369 0.001036638128728634 -1.2845901816682677
173.0 1.3092655438708967e-09 -0.0008226634937090347 0.0010347277676004448 -1.4314398862447795
175.0 1.3092655438708967e-09 -0.0008819200185865896 0.0010325510511402444 -1.5639871162489998
177.0 2.2534874363016044e-09 -0.0009324608147870002 0.001030115079219881 -1.6809075034664875
179.0 2.2534874363016044e-09 -0.0009737838400582137 0.0010274304885847416 -1.7810328179238604
181.0 2.2534874363016044e-09 -0.0010054792354180792 0.0010245114865607833 -1.8633626404581216
183.0 2.2534874363016044e-09 -0.0010272334223757186 0.0010213759266945205 -1.927074358575108
185.0 2.2534874363016044e-09 -0.001038832238193558 0.0010180453505365535 -1.9715313857231032
187.0 2.2534874363016044e-09 -0.0010401630778655092 0.0010145449777022816 -1.9962895218560286
189.0 3.0174694444418113e-09 -0.0010312160214094408 0.001010903612527979 -2.0011013917365643
191.0 3.0174694444418113e-09 -0.0010120839352106155 0.0010071535216398877 -1.9859189166279436
193.0 3.0174694444418113e-09 -0.0009829615464060448 0.0010033305889221118 -1.9508937946845746
195.0 3.0346159091196865e-09 -0.0009441434995566457 0.0009994736792619987 -1.8963759852352036
197.0 3.0346159091196865e-09 -0.0008960214150271761 0.0009956246270518981 -1.8229102121088543
199.0 3.0772368472560263e-09 -0.0008390799784650485 0.0009918279932835184 -1.7312305209355374
201.0 3.0772368472560263e-09 -0.0007738921004515154 0.00098813056282804 -1.622252944809191
203.0 2.6312804170689486e-09 -0.0007011131946895944 0.0009845808492517129 -1.4970663515903402
205.0 2.6312804170689486e-09 -0.000621474631899286 0.0009812290975802454 -1.35692156430128
207.0 2.934528690700544e-09 -0.0005357764348272617 0.000978126327629599 -1.2032188633193297
209.0 3.095122664303451e-09 -0.00044487928736062967 0.0009753239410766636 -1.0374939952411788
211.0 3.095122664303451e-09 -0.0003496959375876389 0.0009728732501858331 -0.8614028282141667
213.0 2.673588232963153e-09 -0.0002511820807033158 0.0009708247985573176 -0.6767048070520292
215.0 3.04658734112162e-09 -0.00015032681285549325 0.0009692277239227941 -0.4852453734466678
217.0 3.04658734112162e-09 -4.8142751313427434e-05 0.0009681290834260952 -0.28893752692847113
219.0 4.369776135801917e-09 5.4344080324555404e-05 0.000967573184392771 -0.08974271080916424
221.0 7.43919623859135e-09 0.00015610450082081546 0.0009676008540038493 0.11034878590847348
223.0 7.43919623859135e-09 0.00025611645148394146 0.0009682488076926173 0.3093377148387047
225.0 8.287248894731869e-09 0.00035337520513348177 0.0009695492674906476 0.5052358440402422
227.0 8.287248894731869e-09 0.00044690340183985074 0.0009715287469304912 0.6960858237714739
229.0 8.229950849364176e-09 0.0005357608111653399 0.0009742076912598322 0.8799807436820514
231.0 8.569673944045952e-09 0.0006190537233653334 0.0009775997578120867 1.0550831860305772
233.0 8.114895731982763e-09 0.0006959438757166888 0.0009817114229426567 1.2196435845566675
235.0 7.350913723842555e-09 0.0007656568247837245 0.000986540898524744 1.3720177055703606
237.0 6.541075305165566e-09 0.0008274896809699534 0.000992078446401422 1.5106830765950876
239.0 6.656887462142213e-09 0.0008808181280748979 0.0009983056066093787 1.634254198412139
241.0 6.283888353983746e-09 0.0009251026577185658 0.0010051947266663955 1.7414963885166388
243.0 6.283888353983746e-09 0.0009598939563424568 0.0010127092005162287 1.831338117662418
245.0 6.283888353983746e-09 0.0009848373909621048 0.0010208028313414778 1.9028817162356075
247.0 6.8219445155162096e-09 0.000999676548850992 0.0010294200526412354 1.9554123434801078
249.0 6.77932357737987e-09 0.0010042557957898985 0.0010384959285890522 1.9884051299606602
251.0 6.580242275083802e-09 0.000998521827319556 0.0010479562352088856 2.0015304218947945
253.0 6.419648301480896e-09 0.0009825241974983298 0.0010577176497283674 1.994657074956244
255.0 6.87630299823394e-09 0.0009564148198818185 0.0010676886490792114 1.9678537646387042
257.0 4.417257996770285e-09 0.0009204464457098586 0.0010777696314411968 1.9213883000874685
259.0 4.9527659563257665e-09 0.000874970134507636 0.0010878530734241825 1.855724948253529
261.0 4.9527659563257665e-09 0.0008204317423723388 0.0010978263257007668 1.7715197951081267
263.0 5.1285687281676925e-09 0.0007573674630344146 0.0011075705388230756 1.669614190264959
265.0 9.810283887738524e-09 0.0006863984662443332 0.001116962457008068 1.5510263405110267
267.0 9.403901370331757e-09 0.0006082246870562799 0.001125874547016226 1.416941136238115
269.0 1.090571513290861e-08 0.0005236178280635065 0.0011341782023102757 1.2686983124284155
271.0 1.0497777988129896e-08 0.00043341364450347636 0.001141743202786801 1.1077790624832526
273.0 1.1800953889028243e-08 0.0003385035893167235 0.0011484409871378566 0.9357912386461343
275.0 1.4006593510766496e-08 0.00023982590163766938 0.001154144783201724 0.7544532868921663
277.0 1.2709025431330011e-08 0.0001383562277568232 0.001158731415896184 0.5655770768003181
279.0 1.4279363481857431e-08 3.509786826497831e-05 0.0011620828794321036 0.3710497979668219
281.0 1.5851903753185903e-08 -6.892825117523095e-05 0.0011640884521961817 0.17281510384424217
283.0 1.5851903753185903e-08 -0.0001726937852247488 0.0011646463563438193 -0.02714630858951333
285.0 1.8120117708540606e-08 -0.00027517324846269614 0.0011636652186329762 -0.2268364892909753
287.0 1.7614352552589585e-08 -0.00037535426647355063 0.0011610657179783681 -0.42426019800084097
289.0 1.7644187613966577e-08 -0.0004722476960033866 0.0011567820809781706 -0.6174448400213218
291.0 1.8964399054482104e-08 -0.0005648975130719403 0.0011507639765367752 -0.8044601757303418
293.0 1.7907720855660835e-08 -0.0006523903702438557 0.0011429780397209598 -0.983437606901282
295.0 1.969433976001489e-08 -0.000733864727569965 0.0011334082887582005 -1.152588847127204
297.0 2.0116114353872392e-08 -0.0008085194659684745 0.0011220583471659763 -1.3102237898000137
299.0 2.0962754914126025e-08 -0.0008756218969876547 0.0011089504244097793 -1.4547673951148907
301.0 2.0962754914126025e-08 -0.0009345150889217343 0.0010941304518570086 -1.5847754273706744
303.0 2.1549443406378766e-08 -0.0009846244360844046 0.0010776645666003412 -1.6989488853245776
305.0 2.6062519881472346e-08 -0.0010254634056041444 0.0010596421962524635 -1.7961469814171176
307.0 2.4752565817086402e-08 -0.001056638404324999 0.0010401751486634877 -1.875398540185598
309.0 2.238157001309182e-08 -0.0010778527171877053 0.0010193989110978726 -1.9359117019746979
311.0 2.289528553172504e-08 -0.001088909477741005 0.0009974701270688952 -1.9770818349887618
313.0 2.562633785934021e-08 -0.0010897136411073334 0.0009745663663686305 -1.998497576632279
315.0 2.7629369018498327e-08 -0.0010802729396899458 0.0009508881298961474 -1.999944943772482
317.0 2.7671989956634667e-08 -0.001060697812074698 0.0009266548483329124 -1.981409470858633
319.0 3.593948699669758e-08 -0.0010312003058371402 0.0009021041696643962 -1.94307635453245
321.0 3.4092184999886975e-08 -0.0009920919652179662 0.0008774904259036975 -1.8853286032838228
323.0 4.100741613346015e-08 -0.0009437807247719879 0.0008530845013490312 -1.8087432106403856
325.0 4.348181205282464e-08 -0.0008867668400274239 0.0008291696169501301 -1.7140853901261792
327.0 3.910550350725761e-08 -0.000821637895813405 0.0008060373083560974 -1.6023009295901862
329.0 3.8636377108021146e-08 -0.0007490629421260771 0.0007839874091227509 -1.4745067412979704
331.0 3.604993662840727e-08 -0.0006697858161236702 0.000763325277900894 -1.3319797022041096
333.0 4.246609135848223e-08 -0.0005846177169702283 0.0007443558851710281 -1.1761438959099613
335.0 4.709058311096248e-08 -0.0004944291077111051 0.0007273816125615354 -1.008556383778836
337.0 4.626324510635382e-08 -0.0004001410250880649 0.0007126991146469436 -0.8308916473770163
339.0 4.970518237216348e-08 -0.00030271588411495394 0.0007005978665433168 -0.6449248576858213
341.0 5.0867631777307796e-08 -0.0002031478692832645 0.0006913527226766907 -0.45251413825067877
343.0 5.2334660241477145e-08 -0.00010245300839595855 0.0006852208213895235 -0.25558199948718485
345.0 4.576423037439081e-08 -1.659028197668698e-06 0.0006824390274598726 -0.056096129643633814
347.0 6.024601392152972e-08 9.820490685135278e-05 0.0006832177955141633 0.14395026565067381
349.0 6.443472300255482e-08 0.0001961184701425625 0.0006877432356769557 0.34255837881284107
351.0 7.317520486895512e-08 0.00029108036017147916 0.00069616654326591 0.5377437717236475
353.0 8.309915516649546e-08 0.000382118297701422 0.0007086032349033816 0.7275562035877309
355.0 1.0046112572913212e-07 0.0004682987329626943 0.000725132810137191 0.9100991171251089
357.0 1.0348487265292205e-07 0.0005487361659144602 0.0007457903445816019 1.083548588396614
359.0 1.1340719908158014e-07 0.000622601986455138 0.0007705688035721049 1.2461715509243578
361.0 1.2349140726270091e-07 0.0006891327462698978 0.0007994128486919857 1.3963431120192225
363.0 1.2581778904776074e-07 0.0007476377796823766 0.0008322198674761364 1.5325627882959243
365.0 1.6029683006672046e-07 0.0007975060973784851 0.0008688381475058203 1.6534694981591134
367.0 1.6959330033962705e-07 0.0008382124841381083 0.0009090633817424491 1.7578551614598834
369.0 1.6336107372558772e-07 0.0008693227396578368 0.0009526450631723868 1.8446767704400715
371.0 1.6093452994301604e-07 0.0008904980101196808 0.0009992750822672132 1.9130668113561362
373.0 1.6780921293049533e-07 0.0009014981672365589 0.0010486016660164398 1.9623419326491405
375.0 1.5533397746311971e-07 0.0009021842010058414 0.001100224502067822 1.9920097730568607
377.0 1.5317058563546814e-07 0.0008925196022964548 0.001153698862010282 2.0017738814381363
379.0 1.647354581208411e-07 0.0008725707214500901 0.0012085318953416167 1.9915366791497904
381.0 1.9418397760729444e-07 0.0008425060993197181 0.0012641921485483855 1.9614004353749812
383.0 2.065483316044232e-07 0.0008025947774316163 0.0013201140608487087 1.9116662456599511
385.0 1.812767968818387e-07 0.0007532036041538717 0.0013756945205203085 1.8428310238556134
387.0 1.8219549920466816e-07 0.0006947935637880841 0.001430306409278286 1.755582537518234
389.0 2.0872678402141153e-07 0.0006279151652528589 0.0014833033538300992 1.6507925363694413
391.0 2.0839985047365304e-07 0.0005532029364287008 0.0015340264137381984 1.529508042470812
393.0 2.1738641045915606e-07 0.0004713690791649984 0.00158179943042017 1.392940889128456
395.0 2.1606999655964553e-07 0.00038319634833295567 0.0016259492859788587 1.2424556130476856
397.0 2.587022302914408e-07 0.0002895302260659554 0.0016658172282749668 1.0795558207104967
399.0 2.8337439992453837e-07 0.00019127046931054206 0.0017007579475778393 0.9058691651967384
401.0 2.8550362819894246e-07 8.936211518337829e-05 0.0017301404560571428 0.7231310835349529
403.0 3.084591492293789e-07 -1.5213966040342606e-05 0.0017533648669093042 0.533167457074767
405.0 3.271054728931488e-07 -0.0001214508759584711 0.0017698731583265968 0.3378763681261026
407.0 3.15825707299179e-07 -0.00022832575314803526 0.0017791474284188085 0.13920913513677782
409.0 3.086706993720367e-07 -0.0003348099977909506 0.0017807347426469849 -0.060849184111064304
411.0 3.668642199448391e-07 -0.0004398795537338775 0.0017742392689249005 -0.26029962648061644
413.0 3.954182762819218e-07 -0.0005425251452615485 0.0017593354590204615 -0.457149296475312
415.0 4.0428644150308446e-07 -0.000641762366334287 0.001735773389615047 -0.6494312786920748
417.0 4.109846908282122e-07 -0.0007366415214989415 0.0017033856030654014 -0.8352242907819398
419.0 4.12552572941951e-07 -0.0008262571202393621 0.0016620980946060405 -1.0126718805520145
421.0 4.329788435294639e-07 -0.0009097569298983705 0.0016119297705817187 -1.1800009754076959
423.0 4.575261535748525e-07 -0.0009863504967528203 0.0015529922117286932 -1.335539598799773
425.0 4.664818198963765e-07 -0.001055317050149777 0.0014855017431524098 -1.4777335766618689
427.0 5.078928195479946e-07 -0.0011160127107511235 0.0014097850530795937 -1.6051620669163265
429.0 5.072014574438548e-07 -0.0011678769308891132 0.0013262719071510734 -1.7165517568842295
431.0 5.547353653845785e-07 -0.0012104381027125699 0.0012355034613611708 -1.8107895867390718
433.0 5.51284085992155e-07 -0.0012433182781075205 0.0011381274072524083 -1.8869338718766975
435.0 5.442406042219534e-07 -0.0012662369532442522 0.0010348878460086702 -1.9442237130676476
437.0 5.639786928763289e-07 -0.0012790138799462975 0.0009266252977215233 -1.9820866003570057
439.0 6.06162331627601e-07 -0.0012815708758009616 0.0008142716602915091 -2.0001441347425732
441.0 6.266149870495927e-07 -0.0012739326149140723 0.000698852625766651 -1.9982158104401009
443.0 6.44711400174562e-07 -0.0012562263913806543 0.0005814773129176418 -1.9763208199332236
445.0 6.366879571411797e-07 -0.001228680857818459 0.0004633258802011108 -1.9346778637657442
447.0 6.329831890350095e-07 -0.0011916237515636758 0.00034562963712757847 -1.8737029669582692
449.0 6.830176756739856e-07 -0.001145478631192015 0.00022968255800695682 -1.7940053238454858
451.0 7.280791700381613e-07 -0.0010907606559148178 0.00011683000854455789 -1.6963812128410918
453.0 7.380796084545188e-07 -0.0010280714499877508 8.43078086177447e-06 -1.5818060419037312
455.0 7.748261637044622e-07 -0.0009580931033659862 -9.413372460277295e-05 -1.451424604151387
457.0 7.606658157260473e-07 -0.000881581368480867 -0.0001894989375527121 -1.3065396409803334
459.0 8.239979194083657e-07 -0.000799358121033396 -0.00027630185884338065 -1.1485988269290706
461.0 9.640563557485058e-07 -0.0007123031600479124 -0.0003532253520399894 -0.9791803063019692
463.0 1.0099827992810843e-06 -0.0006213454289647486 -0.0004189834764106458 -0.7999769260314752
465.0 1.0823072925019697e-06 -0.000527453745551799 -0.000472372041757973 -0.6127793222982398
467.0 1.1168426905040082e-06 -0.0004316271329849557 -0.0005122551887846323 -0.4194580298720748
469.0 1.2339434041470016e-06 -0.00033488484860464426 -0.0005376033547554063 -0.22194479290281974
471.0 1.2679919892283103e-06 -0.00023825620993492608 -0.0005474961601169435 -0.022213263867850015
473.0 1.3556540391603658e-06 -0.00014277031951239632 -0.0005411386826900841 0.17774071649594636
475.0 1.3600673153107978e-06 -4.944579101788114e-05 -0.0005178766921465761 0.3759190612645348
477.0 1.4233305462115313e-06 4.0719420795377866e-05 -0.0004772181441437115 0.5703414021929702
479.0 1.439663585366148e-06 0.0001267579847529718 -0.0004188359967181533 0.7590648778904027
481.0 1.465972372714576e-06 0.00020774285309899188 -0.00034258872438695077 0.9402035476075161
483.0 1.526994294364073e-06 0.0002827965201128792 -0.00024850910453950005 1.1119472366844678
485.0 1.5419397016207402e-06 0.00035109978709120065 -0.0001368359043944622 1.2725796253660597
487.0 1.5020957615118435e-06 0.0004118999461311804 -8.010637801473756e-06 1.4204954002525243
489.0 1.5319167129315943e-06 0.00046451830106480733 0.00013730221078963781 1.5542162970188922
491.0 1.6157676354129898e-06 0.000508356950560236 0.0002982593342984772 1.672405874098977
493.0 1.6994328173300118e-06 0.0005429047654223636 0.0004738127003635518 1.7738828697262794
495.0 1.7768002622094412e-06 0.0005677425007955168 0.0006626951705187233 1.8576330088412885
497.0 1.8683804776520648e-06 0.0005825469917091937 0.0008634528763702255 1.922819141884809
499.0 1.919833825924598e-06 0.0005870943902423867 0.0010744216856974718 1.9687896141202572
501.0 2.114576700529791e-06 0.0005812624121147834 0.0012937679324597866 1.995084781842594
503.0 2.1483010300665454e-06 0.0005650315699687829 0.0015194954558970285 2.0014416103361685
505.0 2.333221110677318e-06 0.0005384853811056545 0.0017494827936755748 1.987796307568441
507.0 2.5376273630581314e-06 0.0005018095473985745 0.0019814424380384327 1.9542849672583433
509.0 2.536576712046983e-06 0.0004552901153871041 0.0022129775457334485 1.9012422148367456
511.0 2.594165713437186e-06 0.0003993106351529548 0.0024415924679511494 1.829197869728119
513.0 2.965400971340621e-06 0.0003343483458783078 0.002664703883609815 1.738871657273624
515.0 3.097557876386367e-06 0.00026096942604866396 0.002879718029018941 1.6311660230258176
517.0 3.1138735875370845e-06 0.00017982335593549737 0.00308397466882814 1.5071571210868375
519.0 3.264399685923247e-06 9.16364481706152e-05 0.003274834867862157 1.3680840664847456
521.0 3.4185200760463585e-06 -2.795389647755872e-06 0.003449720668491572 1.215336558954655
523.0 3.531955501538222e-06 -0.00010261458731265263 0.003606140193139126 1.0504410015767274
525.0 3.695077186510178e-06 -0.00020691046058218636 0.0037416847649445624 0.8750452529080768
527.0 3.7888035485374833e-06 -0.0003147282913106821 0.003854082689556547 0.6909021648798266
529.0 3.774781209288777e-06 -0.0004250788480385731 0.003941207716057511 0.49985207084735633
531.0 3.6963817103871345e-06 -0.0005369482521733783 0.004001090196800486 0.3038043986305355
533.0 3.802906374017067e-06 -0.0006493080918855543 0.0040320289870406445 0.10471859226388097
535.0 3.8587142484665695e-06 -0.0007611256824600276 0.004032545522986829 -0.09541546705425302
537.0 4.094713812334333e-06 -0.0008713743714556912 0.00400145780484875 -0.29459734522411307
539.0 4.325223804429734e-06 -0.000979043784885941 0.003937886431480364 -0.49083604616095444
541.0 4.472000256604878e-06 -0.0010831499127652963 0.0038412301600759895 -0.6821699096309272
543.0 4.736946573542874e-06 -0.0011827449337077087 0.0037112351382245466 -0.8666862172214106
545.0 4.9547741623758044e-06 -0.0012769266801801315 0.0035479872676285984 -1.042540310602354
547.0 5.104399793636715e-06 -0.001364847649629413 0.003351928686066709 -1.207974031090637
549.0 5.330927629860595e-06 -0.001445723471662294 0.0031238767320830173 -1.3613332961861213
551.0 5.5617859522857895e-06 -0.0015188407473244335 0.0028650387650649375 -1.5010846374928628
553.0 5.602683201217691e-06 -0.001583564181502417 0.002576977014687436 -1.6258305347353328
555.0 5.632944483156975e-06 -0.0016393429378058892 0.002261711907234351 -1.7343233925384705
557.0 5.726473918646893e-06 -0.001685716150633407 0.0019215709143113094 -1.825478020279256
559.0 5.979799548205562e-06 -0.0017223175407628005 0.0015591667819001781 -1.8983824902605853
561.0 6.038625761550778e-06 -0.001748879087902288 0.001177546882922734 -1.9523072655280687
563.0 6.356266996411352e-06 -0.0017652337230868818 0.0007800252536997196 -1.986712505957839
565.0 6.769418545154378e-06 -0.001771317013416085 0.0003702524945790269 -2.001253479503625
567.0 6.836301635851295e-06 -0.0017671678218736375 -4.7859179512533877e-05 -1.995784024266041
569.0 7.227246140065004e-06 -0.001752927937529592 -0.00047019633782062324 -1.9703580266749885
571.0 7.332171605737534e-06 -0.0017288406769100303 -0.00089245734287867 -1.9252289007118812
573.0 7.646992628069314e-06 -0.0016952484703520315 -0.001310207476741262 -1.860847073305268
575.0 8.004616045022825e-06 -0.0016525894576641096 -0.0017188473249153712 -1.7778555005545118
577.0 8.359895697252993e-06 -0.0016013931262962055 -0.002113710643119779 -1.6770832593887781
579.0 8.791302768435087e-06 -0.0015422750365181727 -0.0024901139473884316 -1.5595372784978954
581.0 8.972631739551562e-06 -0.0014759306838360508 -0.002843449943860581 -1.4263922908246638
583.0 9.262654653742207e-06 -0.0014031285597910902 -0.0031691080888992702 -1.278979107609473
585.0 9.67644903370079e-06 -0.0013247024823394517 -0.003462719405689741 -1.11877133115749
587.0 9.933343164850175e-06 -0.0012415432691985657 -0.003720002809126691 -0.9473706386393425
589.0 1.0613557166290937e-05 -0.0011545898383242658 -0.003936979835916708 -0.7664907836112838
591.0 1.0896016380420368e-05 -0.0010648198242160865 -0.004109944377046529 -0.5779404751411709
593.0 1.1300645182703685e-05 -0.0009732398036019957 -0.004235517163799899 -0.3836053051626837
595.0 1.1718889410525548e-05 -0.0008808752272910732 -0.004310737528333811 -0.18542890451173583
597.0 1.2176403829269239e-05 -0.0007887601588040003 -0.004333063035960894 0.014606484185932153
599.0 1.2292173292822388e-05 -0.0006979269233122813 -0.004300431938537026 0.21449982293797112
601.0 1.2487592089611075e-05 -0.0006093957686735504 -0.004211304640231813 0.41225128613668194
603.0 1.2686408888478604e-05 -0.0005241646436881167 -0.004064721293118083 0.6058822596763562
605.0 1.3086167174784517e-05 -0.0004431991949401688 -0.0038602745100148692 0.7934551317077406
607.0 1.3535601197107395e-05 -0.0003674230822170894 -0.003598166814360085 0.9730926775020058
609.0 1.3966335173236835e-05 -0.0002977087112743192 -0.003279228211530272 1.1429968442346181
611.0 1.4164377460252804e-05 -0.00023486847311622 -0.002904902353296174 1.3014667481417599
613.0 1.4297639187840183e-05 -0.00017964658420203022 -0.00247728217773527 1.4469157037310987
615.0 1.4369546977679513e-05 -0.00013271160867950386 -0.001999156414627071 1.5778871148246627
617.0 1.4441339396967432e-05 -9.464973024569191e-05 -0.0014739668834352151 1.6930690686404082
619.0 1.5032171729701702e-05 -6.595885053150958e-05 -0.0009056717667863251 1.7913074862299065
621.0 1.559211669967884e-05 -4.704357143192841e-05 -0.0002988105821222273 1.8716176978087529
623.0 1.6022471169314736e-05 -3.8211112423709106e-05 0.00034150463245494547 1.9331943266923521
625.0 1.6427552850701407e-05 -3.966820405012443e-05 0.0010096105837836642 1.9754193824392834
627.0 1.717433068807744e-05 -5.151899016190687e-05 0.0016993809543623375 1.9978684820664898
629.0 1.8201727789134064e-05 -7.376396564293035e-05 0.0024043230359195563 2.000315136304137
631.0 1.8700674757451042e-05 -0.00010629995498057813 0.0031174402727224882 1.9827330574555317
633.0 1.9404308803130933e-05 -0.0001489211357200434 0.00383149626211839 1.9452964656091714
635.0 1.9922040353442017e-05 -0.0002013210998501869 0.00453903279171009 1.8883783887023504
637.0 2.0900236260651678e-05 -0.00026309593164657946 0.005232465942364586 1.8125469730035677
639.0 2.1558961023021022e-05 -0.000333748271590581 0.005904052873770231 1.7185598405999358
641.0 2.2644863060959632e-05 -0.0004126923294166806 0.006546040365757003 1.6073565490134043
643.0 2.272997057085088e-05 -0.0004992597980823189 0.0071508437390979725 1.4800492280183615
645.0 2.336955380953755e-05 -0.0005927066057254258 0.007710897811326985 1.3379114861695929
647.0 2.3766572658668565e-05 -0.0006922204426767031 0.008218902119060406 1.1823656976775456
649.0 2.5513425562017555e-05 -0.0007969289858277774 0.008668048907176564 1.0149687959260614
651.0 2.533251541201964e-05 -0.000905908745281861 0.009051807688912372 0.8373967152491902
653.0 2.6308400396507893e-05 -0.0010181944381427396 0.00936407953196452 0.6514276358535283
655.0 2.70341441797003e-05 -0.0011327887919486837 0.009599520889409182 0.4589241990043061
657.0 2.709040482170477e-05 -0.0012486726858833921 0.009753297729944148 0.2618148700505434
659.0 2.7706630920448713e-05 -0.001364815534573735 0.009821395806221244 0.062074635455945514
661.0 2.824350522121272e-05 -0.0014801858081875815 0.009800577447677716 -0.13829477341312615
663.0 2.893171631136659e-05 -0.0015937615770559575 0.009688486066837686 -0.33728493211998184
665.0 2.9562628291918803e-05 -0.0017045408932051982 0.009483662019756152 -0.5329008499567226
667.0 2.9809080397277362e-05 -0.0018115520562248413 0.009185544858989089 -0.7231809702463642
669.0 3.111593623337029e-05 -0.0019138635631779579 0.00879450566789476 -0.9062168435184527
671.0 3.1694604976379416e-05 -0.0020105935853300234 0.008311889078431325 -1.0801722773287386
673.0 3.162534359797012e-05 -0.002100919165980227 0.007740211192862014 -1.243301768539531
675.0 3.232662437497901e-05 -0.0021840846425715613 0.007082843617677296 -1.3939680350885377
677.0 3.382618090021559e-05 -0.0022594094164012117 0.006344079993239385 -1.5306584700131225
679.0 3.4062898143334085e-05 -0.002326294982357941 0.005529538837066249 -1.652000352440053
681.0 3.524648129993579e-05 -0.0023842311265545317 0.004645512676515846 -1.7567746624197214
683.0 3.53111795840126e-05 -0.002432801236074288 0.0036990616593505594 -1.8439283604516543
685.0 3.545199988964168e-05 -0.002471686668547016 0.0026984936992129993 -1.9125850062913934
687.0 3.712639845584925e-05 -0.002500670111680767 0.0016528078841517517 -1.962053610524936
689.0 3.8765709670363435e-05 -0.002519637931809893 0.0005714609442280298 -1.9918356300372229
691.0 4.080285404954372e-05 -0.002528581515393909 -0.0005353965332701274 -2.0016300340502298
693.0 4.291492631754295e-05 -0.0025275975025268785 -0.0016569060273490112 -1.9913363881698642
695.0 4.384976673326322e-05 -0.002516886952778985 -0.0027816944515750004 -1.9610559268591554
697.0 4.539872082854377e-05 -0.002496753421483881 -0.0038982101174142615 -1.9110906000244297
699.0 4.6714654507176735e-05 -0.0024676000026424404 -0.004994503073754983 -1.8419401015631782
701.0 4.761282932637768e-05 -0.0024299253503708403 -0.006058630121626214 -1.7542969106459558
703.0 4.9661010398552785e-05 -0.002384318748840495 -0.007078837208836032 -1.6490393923881754
705.0 5.2104364383378276e-05 -0.0023314542536523736 -0.008043475232663865 -1.5272230246635878
707.0 5.668556454251994e-05 -0.0022720839158806142 -0.008941159005644517 -1.3900698402097638
709.0 5.857306481190169e-05 -0.002207030253664449 -0.009760515510052374 -1.2389561867392218
711.0 6.399034037555747e-05 -0.002137178038675661 -0.010491157982148247 -1.0753989319186217
713.0 6.544080348135168e-05 -0.0020634654197595175 -0.011122941995815625 -0.9010402448492683
715.0 6.740207091064217e-05 -0.001986874542117488 -0.011646613373882673 -0.7176311078080281
717.0 6.851487073072107e-05 -0.0019084217869458748 -0.012054029722607067 -0.5270137279234138
719.0 7.150264289577254e-05 -0.001829147715032702 -0.012337914579466792 -0.3311030191049425
721.0 7.320387540132571e-05 -0.001750106724150803 -0.012492125179843255 -0.13186734297180255
723.0 7.505393447258758e-05 -0.001672356622555579 -0.0125116095138597 0.06869129940261257
725.0 7.549804336856684e-05 -0.001596947777959885 -0.012392375621744054 0.2685574216218251
727.0 7.72661168941315e-05 -0.0015249137792077826 -0.012132356630899644 0.4657223500825618
729.0 7.89200530162296e-05 -0.0014572611379374033 -0.011730562597807742 0.6582044632883012
731.0 8.087383598706845e-05 -0.0013949592763967695 -0.01118754627573352 0.8440691676253177
733.0 8.168257768512477e-05 -0.0013389322697919628 -0.010505165734041921 1.0214484046041472
735.0 8.046339514517265e-05 -0.00129004952601577 -0.009686800063495829 1.188559496103789
737.0 8.692635507167542e-05 -0.0012491175902896775 -0.008737435262025193 1.3437231315659344
739.0 9.073198535996627e-05 -0.0012168726428301605 -0.007663311008292306 1.4853803184072931
741.0 9.476906378523587e-05 -0.0011939740414780675 -0.0064720784962538 1.6121081229091125
743.0 0.00010195055731976956 -0.0011809989624124934 -0.005173228445602031 1.7226340363766146
745.0 0.00010466302328615105 -0.0011784381274259014 -0.003777471487224987 1.8158488236773802
747.0 0.00011166840506022096 -0.0011866917642408008 -0.0022963558358880818 1.8908177242921145
749.0 0.00011318587815799616 -0.0012060668780534919 -0.0007426452766485725 1.9467898935977157
751.0 0.00011392370011448325 -0.0012367764694961355 0.0008695646953373959 1.9832059768733676
753.0 0.00011534908259164511 -0.0012789382822862552 0.0025255164526024596 1.9997037456618683
755.0 0.00012027300730507483 -0.0013325774097304446 0.004209251951498841 1.9961217342361475
757.0 0.00012629734807926055 -0.0013976272320913449 0.005904204701979369 1.972500843337591
759.0 0.00013346104792999507 -0.001473932045104072 0.0075941728123401836 1.929083891563422
761.0 0.00013435474340856097 -0.0015612508114001497 0.009261719881950691 1.8663131133123734
763.0 0.00014001698696005678 -0.0016592626697152365 0.010889424649846942 1.7848256322084648
765.0 0.00014869416127231253 -0.0017675725546942378 0.01245979970495049 1.6854469518113533
767.0 0.00015803613639767773 -0.0018857168460741957 0.013955670170041108 1.5691825372115564
769.0 0.00016642973431960556 -0.0020131706529066353 0.015360232318602321 1.437207560369191
771.0 0.00017216185207566837 -0.002149355334090207 0.01665699096871504 1.2908549252275483
773.0 0.00017861911947857228 -0.002293647369744672 0.01783013721767136 1.1316016900692902
775.0 0.00018250801793816374 -0.002445386746002181 0.018864554426393745 0.961054018259768
777.0 0.00019027524576316807 -0.0026038863844262987 0.019746468281376106 0.7809308247480942
779.0 0.0001956201664717633 -0.0027684418497835998 0.02046300775404613 0.5930462766709504
781.0 0.00020563696642207416 -0.002938340692204172 0.021003718984118448 0.39929133661782984
783.0 0.00021011392895566323 -0.0031128724392303006 0.021357811003325334 0.2016145251505537
785.0 0.0002181536944163283 -0.0032913367103318968 0.02151685980108484 0.0020021021122065418
787.0 0.00022718982517620122 -0.0034730546493128237 0.021474415807933935 -0.19754211240673056
789.0 0.00024414476291363554 -0.0036573795220412875 0.021226091041036163 -0.39501708656760787
791.0 0.0002596386738485974 -0.0038437063007960206 0.02076897259162877 -0.588444879315535
793.0 0.0002702512163984096 -0.004031479715080994 0.020101428601564393 -0.775890693177642
795.0 0.0002852860252147943 -0.004220201359883816 0.01922442460754358 -0.955482461621339
797.0 0.00030290406585554356 -0.004409438455597477 0.01814109242826688 -1.125429768326987
799.0 0.0003286888914110051 -0.004598831655790478 0.01685749358603405 -1.2840419037644393
801.0 0.0003440200193512947 -0.004788099310283474 0.015380854393591104 -1.42974488667775
803.0 0.0003668828587407201 -0.004977041514392051 0.013719785801071003 -1.5610972666714702
805.0 0.00039569836391598246 -0.005165544067291179 0.011884196652111798 -1.676804543840918
807.0 0.00041671895053448896 -0.005353582861087373 0.009887258563827064 -1.7757320483312464
809.0 0.0004429569149928363 -0.005541223263309187 0.007742785675310509 -1.8569161631459188
811.0 0.0004652029698485968 -0.00572862013137684 0.005467167154079204 -1.9195737663932142
813.0 0.0004905713261628635 -0.005916017733625732 0.0030783798051848854 -1.9631098008576509
815.0 0.0005128616518926397 -0.00610375131884553 0.0005954439920171802 -1.9871228910731427
817.0 0.0005521353850225964 -0.006292246810201285 -0.001960949668809935 -1.991408958398187
819.0 0.0005955206254677582 -0.006482016029188883 -0.004569968354208384 -1.9759627891870106
821.0 0.0006257601265544 -0.006673652391179291 -0.007207984691628693 -1.9409775593227534
823.0 0.0006754318164201585 -0.0068678314338602555 -0.00985050012872014 -1.8868423050018244
825.0 0.0007264762714652522 -0.007065302186954495 -0.012474790476315615 -1.8141373946392436
827.0 0.0007718962409815433 -0.0072668860422782046 -0.015055540625269289 -1.7236280392240624
829.0 0.0008153695030247777 -0.0074734749805912175 -0.017569708999080526 -1.6162559008837003
831.0 0.0008689442872327339 -0.007686022213556372 -0.019991281539078493 -1.4931289089209223
833.0 0.0009243391101805496 -0.007905539489437572 -0.022296900640143096 -1.3555094018053073
835.0 0.0009688096162316513 -0.008133092974346206 -0.024461809686436745 -1.204800706010455
837.0 0.0010323878107840697 -0.008369790357333306 -0.026459865378975732 -1.042532286059797
839.0 0.0010868807473957739 -0.00861677635750846 -0.02827012541513681 -0.8703436841706231
841.0 0.001156558888435785 -0.008875223147197476 -0.029868049665572917 -0.6899673737453463
843.0 0.0012322757247761526 -0.009146321501580009 -0.031235393763420105 -0.5032107173270111
845.0 0.0013268521677530733 -0.009431270865304939 -0.0323549667935716 -0.3119372445849803
847.0 0.0013953649544705539 -0.009731273971398969 -0.03320717460482785 -0.11804740997815999
849.0 0.0015037098997591162 -0.010047518812160539 -0.03377566891405901 0.07654093342870752
851.0 0.0016079249252091467 -0.010381173612831088 -0.03404751683919954 0.2699121121914184
853.0 0.0016915947261244542 -0.010733381326514016 -0.034013552869584816 0.4601720943606906
855.0 0.0018003693911600187 -0.01110525031074457 -0.03366313305603718 0.6454676344591614
857.0 0.0019275546818711305 -0.011497847732495592 -0.03298937898714477 0.8240048715953917
859.0 0.002027780700280006 -0.011912192637164278 -0.0319865818107645 0.9940671932668089
861.0 0.002161187732602303 -0.012349246135627078 -0.030652228684031446 1.1540321859974496
863.0 0.0023117671854916014 -0.01280990354726812 -0.028988515568137252 1.3023874889414593
865.0 0.002454568748189022 -0.013294998873991588 -0.026998092185173742 1.4377453918556742
867.0 0.0025972979496658058 -0.013805295143255732 -0.02468561158002572 1.5588560439038217
869.0 0.0027660961562767125 -0.014341472970068797 -0.022057524340540167 1.6646191312412417
871.0 0.0029254389887486813 -0.014904134418588627 -0.01912562076323597 1.7540938768309613
873.0 0.003087125305391914 -0.015493786598308995 -0.01590333024910708 1.8265073295921637
875.0 0.0032582685663895654 -0.016110833813457414 -0.01241037263084847 1.8812607994639485
877.0 0.0034154112619904243 -0.01675557938240529 -0.008662441908609637 1.917934460343544
879.0 0.0036273024276774765 -0.017428217008760575 -0.0046823910412677515 1.9362900591038408
881.0 0.003822678166476585 -0.018128831952424488 -0.0004941280738534194 1.9362716526926178
883.0 0.00404719624431606 -0.018857392974763344 0.0038759233520851916 1.9180044916931072
885.0 0.004262351408624619 -0.01961376152669842 0.008395291958262895 1.881791983401173
887.0 0.004479218605786511 -0.020397694967342818 0.013031716162034048 1.828110842462889
889.0 0.004708218990400772 -0.021208839571070247 0.01775193670582055 1.7576045249556316
891.0 0.004970229686562603 -0.022046725776402876 0.022518932215977644 1.6710749436134162
893.0 0.005216017210949639 -0.022910788710805645 0.02729305590153844 1.569472636667888
895.0 0.005504963026246973 -0.023800360361825035 0.03203713518667796 1.453885524824816
897.0 0.005832490304479889 -0.024714676610572247 0.03671429128502058 1.32552634454877
899.0 0.00617718996686735 -0.02565288698137803 0.04128304139420711 1.1857189686086234
901.0 0.006472735594065267 -0.0266140625226568 0.045700703412237545 1.035883703842015
903.0 0.006829810246424986 -0.027597168491752908 0.04991520790938637 0.8775217590649883
905.0 0.007119720108289538 -0.02860109251875079 0.05388729442266387 0.7121991350339062
907.0 0.007455615302044839 -0.02962464591194138 0.057572052198156524 0.5415300718124292
909.0 0.007872737690319275 -0.030666562124043225 0.06093368743629595 0.3671602299034324
911.0 0.008318118688592122 -0.03172550946122791 0.06393478564073986 0.19074980445128437
913.0 0.00876077460859607 -0.0328000780649204 0.06653565125726739 0.01395671522985417
915.0 0.009210861077430058 -0.03388878855019604 0.06870017054643196 -0.1615799205741652
917.0 0.009668790290262743 -0.03499010417587609 0.0703927821888076 -0.3342557956698524
919.0 0.010142542925728668 -0.036102435052980705 0.0715772616789629 -0.5025168557495262
921.0 0.010638959602245321 -0.03722413533703331 0.07222311904693657 -0.6648738946707712
923.0 0.011185061331329934 -0.03835350263506832 0.07230318473049727 -0.8199162157502565
925.0 0.011751304846062946 -0.039488805159572295 0.07180182976724762 -0.9663242203027678
927.0 0.012314353268927047 -0.04062828170701131 0.07069241036577731 -1.102880804598116
929.0 0.012882159769923036 -0.041770122207326024 0.06895841602033627 -1.2284815087508283
931.0 0.013415525260446298 -0.0429124859388588 0.06658977658984559 -1.3421432392706714
933.0 0.014020570126927947 -0.04405348653606655 0.06357727116407465 -1.4430115628868538
935.0 0.014636677050119725 -0.04519121384200362 0.059921844399435924 -1.5303665028808568
937.0 0.015300148960778658 -0.04632373566123193 0.05563302276803548 -1.6036267766918473
939.0 0.0160277195389193 -0.04744911243063208 0.05072214787867139 -1.6623525241166406
941.0 0.016682056244984093 -0.04856539747131656 0.04520862441400921 -1.7062465089540853
943.0 0.017438097053429826 -0.04967066580189921 0.03911295392561674 -1.7351537881581902
945.0 0.01819456117411116 -0.050763044773201774 0.03246301044622184 -1.749059959377057
947.0 0.01906623475679731 -0.05184069801476945 0.025294189186242075 -1.7480879246231569
949.0 0.019851775966421722 -0.05290183751642174 0.017648075812511797 -1.7324933172433252
951.0 0.02060158877501213 -0.053944758507718175 0.00957463329198926 -1.7026586723777506
953.0 0.021430500357376602 -0.05496783840182969 0.0011281674615864336 -1.6590864860580607
955.0 0.022291721203016993 -0.055969551245874445 -0.007643693351647643 -1.602391231899371
957.0 0.023239087477080294 -0.05694848646380273 -0.016670834384835326 -1.5332904321487961
959.0 0.024151425584969424 -0.05790330713081166 -0.025880695120825768 -1.452594862132954
961.0 0.025152818843959878 -0.05883279524952335 -0.03520934067709647 -1.3611982116824803
963.0 0.02609001261819932 -0.059735833649294655 -0.044577245920117456 -1.260066188875648
965.0 0.026920997999850205 -0.06061137911083802 -0.05390007193722653 -1.1502251904580394
967.0 0.02795950064690802 -0.06145843971407806 -0.06309552168271221 -1.0327507454687777
969.0 0.02899485570100421 -0.06227608338836921 -0.07209465443652427 -0.9087560424248438
971.0 0.03007219397511878 -0.06306340961443542 -0.0808044444668485 -0.7793802736371085
973.0 0.03129591397986181 -0.06381950748863652 -0.08914272126588255 -0.6457771623714862
975.0 0.03255041614584742 -0.06454349576421284 -0.09703341144692867 -0.5091040020995314
977.0 0.03359438243636303 -0.06523448121885485 -0.10437504465725433 -0.3705108325156414
979.0 0.03479168013813211 -0.0658915421354404 -0.11109116519517602 -0.23113030136166546
981.0 0.03595316806381372 -0.06651372710514547 -0.11710406435682214 -0.09206820214144378
983.0 0.037237189915983675 -0.06710004947780475 -0.12234022762236003 0.045605405431469126
985.0 0.03851111283729472 -0.06764950051817249 -0.12672944075973275 0.18086420236193973
987.0 0.039733558185007525 -0.06816103640428768 -0.13020767602381195 0.31273290294009454
989.0 0.0410415212838869 -0.06863361711594741 -0.13271787251396847 0.4402935947706565
991.0 0.04235669920003025 -0.06906618003066205 -0.1342086566941777 0.5626911795962602
993.0 0.04372022641571928 -0.06945768040364962 -0.13464698846573572 0.6791379069284791
995.0 0.04505368121036858 -0.06980709821302017 -0.13400026020421324 0.7889169691482799
997.0 0.04649499791961282 -0.07011342551758797 -0.1322429617888694 0.89138526864509
999.0 0.04790848759111179 -0.07037571785608324 -0.12936909904170862 0.9859751887710017
1001.0 0.049237223878102754 -0.0705930801917716 -0.12537410533165538 1.0721955893722876
1003.0 0.050672498264247856 -0.07076467359638512 -0.12026655875432023 1.149632023388585
1005.0 0.052222299550683166 -0.07088971819063439 -0.11406268132607025 1.2179461428435934
1007.0 0.05370917450212594 -0.07096752013472134 -0.10679771586189024 1.2768744024683167
1009.0 0.055195636385499645 -0.07099745972783841 -0.09850925153952825 1.326226157399251
1011.0 0.0567098195111953 -0.0709789513134789 -0.08925433728901437 1.3658812033456968
1013.0 0.058250407435148775 -0.0709114667509288 -0.07909339906996198 1.3957868397605264
1015.0 0.05971585329237935 -0.07079452454772421 -0.06810598283261182 1.4159545249637837
1017.0 0.06135595097600509 -0.07062766852277075 -0.05637062925027605 1.4264562686803677
1019.0 0.06302657290598282 -0.07041043020038124 -0.043970444719664076 1.4274207855224186
1021.0 0.06457053702488398 -0.0701423341924785 -0.031013406219067795 1.4190294298397799
1023.0 0.06623906829011829 -0.06982287517311239 -0.017614565128802422 1.4015120390447087
1025.0 0.06792866647934485 -0.06945153477749569 -0.0038702755487135068 1.3751429172219984
1027.0 0.06953488070360621 -0.06902776729036084 0.010090910767076518 1.3402368118410541
1029.0 0.07126523915915892 -0.06855097960719764 0.024152188108077663 1.297144918194139
1031.0 0.07307159786909732 -0.06802052369684594 0.0382100220361864 1.2462513334422025
1033.0 0.07467854591242704 -0.06743567872109471 0.05212314620784915 1.1879693401692828
1035.0 0.07628899406422383 -0.06679566940834976 0.06575485584216281 1.12273812793317
1037.0 0.07813285427845722 -0.06609965668676904 0.07899863272783006 1.051019853367134
1039.0 0.07975792838690095 -0.06534675327461206 0.09172211970195993 0.973297007736758
1041.0 0.08157177859743076 -0.06453603928528936 0.10380471016795541 0.8900699573451806
1043.0 0.08338137197317684 -0.06366655927997902 0.1151326961530262 0.8018548577275142
1045.0 0.0850282077550679 -0.06273734114630077 0.12558864960550614 0.7091818137836667
1047.0 0.08694784203232468 -0.06174740446924874 0.1350741817233363 0.6125933132472249
1049.0 0.0886556199785899 -0.06069578908080292 0.1435061372029356 0.5126430179576376
1051.0 0.09040237446262422 -0.05958159328592579 0.15080988613506643 0.40989455210277875
1053.0 0.09220349807561702 -0.058403989112670564 0.15692182306139282 0.3049206455579604
1055.0 0.09390018949276523 -0.05716221361392169 0.16177458488233318 0.19830214571224777
1057.0 0.09582393345350854 -0.05585561029494016 0.16531866577591814 0.09062714471828773
1059.0 0.0977644818043495 -0.054483679409576165 0.16753294167198193 -0.017509711028171455
1061.0 0.09951935192961722 -0.05304612051804599 0.16839479616715725 -0.1255081242502463
1063.0 0.10123713140231909 -0.05154282937835983 0.1679000586944339 -0.2327631824001664
1065.0 0.10287064256556103 -0.04997388491995714 0.166050819727855 -0.3386664753265574
1067.0 0.10455159325748649 -0.04833954965101725 0.16287038535533185 -0.44260751090365197
1069.0 0.10631841099561799 -0.046640332886394804 0.15839764583420426 -0.5439752181646528
1071.0 0.10822212353542916 -0.044877001886060856 0.15268259081403504 -0.6421599036247149
1073.0 0.10990685008589442 -0.043050569586369734 0.14578481680594246 -0.7365554816489813
1075.0 0.11166462771644557 -0.04116229422502879 0.13778808522442526 -0.8265619968902593
1077.0 0.113395915071948 -0.039213684080827586 0.12877680946469824 -0.9115885702602532
1079.0 0.11522432772255402 -0.03720648008161398 0.11885219372558843 -0.9910566843445479
1081.0 0.11692355218609486 -0.035142636865306345 0.1081107235541243 -1.064403910377229
1083.0 0.11854888438222748 -0.03302431753844578 0.09666362189356345 -1.1310879278742267
1085.0 0.1202241248923259 -0.030853905369176402 0.08462260387174787 -1.1905908127435054
1087.0 0.12202642178914805 -0.028633942442867058 0.07211009773952619 -1.242423629613886
1089.0 0.12375125765511681 -0.026367103456702193 0.05925386629992522 -1.286131227534534
1091.0 0.12546371168523476 -0.024056215252110647 0.046181051376567306 -1.3212973071946048
1093.0 0.1271044725837908 -0.02170424037367776 0.03301705683506789 -1.347549524598145
1095.0 0.12866126133700548 -0.019314226970879086 0.019897817960205316 -1.36456457268004
1097.0 0.13046491810731806 -0.016889320342500683 0.006934176739757157 -1.372073246121457
1099.0 0.13219369957664667 -0.014432752635427813 -0.0057600587230404385 -1.3698655656429852
1101.0 0.13385000493389784 -0.011947820890761789 -0.018047583067923836 -1.3577953477602365
1103.0 0.13542821671879648 -0.009437861089550215 -0.02982695416209359 -1.3357846063871714
1105.0 0.13699828462789637 -0.0069062286228229654 -0.04100154006956009 -1.3038276454494657
1107.0 0.1386186933189499 -0.004356281121051381 -0.05146687768812798 -1.2619944826218046
1109.0 0.1403540673325839 -0.0017912977031021252 -0.06114622761274896 -1.210433730831773
1111.0 0.14189736750191656 0.0007854842994480626 -0.06997202429198365 -1.149374885301625
1113.0 0.1433695103098492 0.003370870182652995 -0.07787588382905118 -1.0791296728671818
1115.0 0.14504782639197827 0.00596176312583448 -0.08480711089055028 -1.0000928047842357
1117.0 0.14670899636369922 0.00855517790378089 -0.09072232194103262 -0.9127417423998475
1119.0 0.14832477258030557 0.011148237277672658 -0.09560318121891968 -0.8176355351335682
1121.0 0.14992369433101047 0.013738182099054148 -0.09944197000519094 -0.7154126706524416
1123.0 0.15139102472586805 0.01632239091642412 -0.10223335997315085 -0.6067879426856514
1125.0 0.15285766505753273 0.018898425107035922 -0.10398798191287015 -0.4925483624559386
1127.0 0.15421078610500547 0.021464015534714505 -0.10473336278788578 -0.37354803638010475
1129.0 0.1559171861533293 0.024017018112523856 -0.10451048574864616 -0.2507021154233176
1131.0 0.15728582253509626 0.0265554824707177 -0.10335878073038174 -0.12497977238527713
1133.0 0.15876607692896022 0.02907761916494652 -0.10133715310324985 0.0026036944911757725
1135.0 0.16019286767678925 0.03158178501216918 -0.09851198929593845 0.13099552918043003
1137.0 0.1616681471656672 0.03406645757740399 -0.09495423209667983 0.2591148976419419
1139.0 0.1629580365599763 0.03653020572076829 -0.09073888073063051 0.3858630090279795
1141.0 0.16430980155880281 0.03897172936349598 -0.08595472315486691 0.5101336303826965
1143.0 0.165883915660314 0.04138984475756913 -0.0806899758641563 0.6308240097516662
1145.0 0.16730766256148658 0.04378346728112166 -0.07504548258340205 0.7468461204166894
1147.0 0.16893338307146108 0.04615161105352045 -0.06911018082641693 0.8571380109245306
1149.0 0.17057078004732915 0.04849335756258115 -0.0629737255144424 0.9606752269099016
1151.0 0.1721983480696525 0.05080781381336747 -0.05673388852320316 1.056482030038643
1153.0 0.17380664438069454 0.05309411529571632 -0.05047499317746997 1.1436422735532763
1155.0 0.17556369001218802 0.05535137657262075 -0.04428492833631708 1.2213099007253987
1157.0 0.17703792680914027 0.0575787189398965 -0.03824283343073979 1.2887188994944867
1159.0 0.17846307411867648 0.05977526981169393 -0.032413335172021336 1.3451924849625823
1161.0 0.18025743638963865 0.06194014726499508 -0.026859100435896597 1.3901514794318546
1163.0 0.18178362765098371 0.06407249504672172 -0.021661119164207345 1.4231216225531251
1165.0 0.18344897241848035 0.06617146119196333 -0.01687349210271521 1.4437398123331318
1167.0 0.18510481852949168 0.0682361865197773 -0.012536111106699162 1.4517592999227507
1169.0 0.186824161520578 0.0702658192520821 -0.0086868415526142 1.4470536481765826
1171.0 0.1886243899098814 0.07225953779126071 -0.005353159337759552 1.4296193355232505
1173.0 0.1902252170489497 0.0742165124952089 -0.0025430147073005577 1.3995768368207928
1175.0 0.19200252532071366 0.07613590528903616 -0.0002590240838985164 1.3571702810537882
1177.0 0.1937542351725289 0.07801687549064236 0.0015084214553551425 1.302765894745224
1179.0 0.19535758986335278 0.0798586279856381 0.002764553478925521 1.2368488714921306
1181.0 0.19707745511359545 0.08166044237896326 0.0035380364341868306 1.1600188809204595
1183.0 0.19890686146725808 0.08342160149198471 0.0038657857527224786 1.0729844099379844
1185.0 0.20071743067052278 0.08514140944125106 0.0037817101342021166 0.9765556341489563
1187.0 0.2026947214555152 0.086819221148925 0.0033281207948281408 0.8716360392066924
1189.0 0.20443135298324272 0.08845436811953239 0.002555831738072568 0.7592132209491338
1191.0 0.20636603912232016 0.09004615584320633 0.0015210954989859837 0.6403484105688049
1193.0 0.20812172693284242 0.09159390150462512 0.00028906455749177086 0.5161652976446292
1195.0 0.20987906002488457 0.09309687911103094 -0.0010720606731283995 0.38783814876402345
1197.0 0.21166507602684576 0.09455431598747588 -0.002495583469574104 0.2565792937409334
1199.0 0.2135983479365036 0.0959653522728907 -0.003922768825410053 0.12362623293240048
1201.0 0.2156443618000281 0.09732900725802228 -0.005285025616060383 -0.009771538359709439
1203.0 0.2174751947104385 0.09864422966010376 -0.006513891427753559 -0.14236575854026912
1205.0 0.21946187421872726 0.09990988913738849 -0.007547808410589716 -0.27292262527950434
1207.0 0.2216064974083694 0.10112474124713557 -0.008337561878968676 -0.4002356722270253
1209.0 0.22365470118117856 0.10228745471730734 -0.008824270864655604 -0.5231383670263627
1211.0 0.22582923551629341 0.10339658614953018 -0.008967193210955857 -0.6405161596937299
1213.0 0.2279083237837044 0.10445057259841535 -0.008725426366975774 -0.7513177852498012
1215.0 0.22993075333173998 0.105447690156826 -0.008056517224747988 -0.8545656793594523
1217.0 0.23205255216250423 0.10638612272994062 -0.006937984744405745 -0.9493656281851486
1219.0 0.23430126415792502 0.10726391742421747 -0.005349735379596535 -1.034915314001395
1221.0 0.2364656167052232 0.10807900967968154 -0.003278697887051113 -1.1105116015884215
1223.0 0.23848501426426535 0.10882925805387136 -0.0007388356916909735 -1.1755567081799883
1225.0 0.24069942115511084 0.1095123592871508 0.002266956776436557 -1.2295630323191935
1227.0 0.24282198230642324 0.11012594188506164 0.00571480951813849 -1.2721568189541468
1229.0 0.24508354776642763 0.11066757197608583 0.009592040057466457 -1.303080339083199
1231.0 0.24752737234394231 0.11113482341523184 0.013870766023283599 -1.322192776665717
1233.0 0.24980531710547982 0.11152526514314902 0.01850375918744233 -1.3294696874305367
1235.0 0.2520916585743835 0.11183646021544293 0.023441164406547185 -1.3250012510675704
1237.0 0.2546521030959332 0.11206599529338124 0.028626559713274484 -1.308989280040745
1239.0 0.2569256007074605 0.11221152631920715 0.034003723300868635 -1.2817430947589192
1241.0 0.2590657180884744 0.1122708165385848 0.03950043444326608 -1.2436740650649734
1243.0 0.2615977347570833 0.11224178116683597 0.045057539725850845 -1.1952893660951798
1245.0 0.2638085094651475 0.11212251323085513 0.050599281934857084 -1.1371848680758259
1247.0 0.26597531042662764 0.1119112529054799 0.05604402647407753 -1.0700369678551302
1249.0 0.2681440391410178 0.11160653459057879 0.061321694489659656 -0.9945939250450254
1251.0 0.27034063933763475 0.11120716618630198 0.0663685989256181 -0.9116665572969054
1253.0 0.2726048543581651 0.11071221819557246 0.07109591122192414 -0.8221186237652011
1255.0 0.2749094770258568 0.11012103780115283 0.07543139540327339 -0.7268567415466033
1257.0 0.2770789592915126 0.10943329383159188 0.07930941390662216 -0.6268202511855211
1259.0 0.27945792370392614 0.10864901413302082 0.08267528794301916 -0.5229709842201563
1261.0 0.281953669350388 0.10776848511084176 0.08545920416838027 -0.41628317660541303
1263.0 0.2842703761648934 0.106792328355464 0.08760150451316429 -0.3077334024695688
1265.0 0.2864297212765967 0.10572149680491247 0.08905846230991038 -0.19829102694176504
1267.0 0.28851576241426996 0.10455719376473527 0.08979367312534907 -0.08890898620398238
1269.0 0.29059927858123596 0.10330094965022964 0.08977709814888686 0.01948489229024508
1271.0 0.2923917973602925 0.10195453220523124 0.08898559246546574 0.12599601831060483
1273.0 0.294391518699651 0.10051996146623492 0.0874099143122751 0.22977045398288173
1275.0 0.29677175790107163 0.09899948934773381 0.08503686739971654 0.3300016336829195
1277.0 0.29866036233846405 0.09739555286761703 0.08188177713967795 0.425936300987802
1279.0 0.3006565016526955 0.09571068709974723 0.07796008328097888 0.516879597188244
1281.0 0.30256723694755094 0.09394757542371548 0.07328200033648807 0.6021994876860627
1283.0 0.30446051316797584 0.09210904468789066 0.06788466632572687 0.6813301477684167
1285.0 0.3064188984998842 0.09019797327598723 0.061817643069463545 0.7537745317321571
1287.0 0.30835651039956374 0.08821729545497196 0.05512510450039981 0.8191061860752997
1289.0 0.31026942791258116 0.08616998164304036 0.04786156123061753 0.8769702875409702
1291.0 0.312103265546648 0.0840590403935341 0.04009971039247674 0.927083771287139
1293.0 0.313826237342866 0.08188752467701729 0.031894346976561454 0.9692348338493375
1295.0 0.3155042070395821 0.07965860406291322 0.023328841720474194 1.0032817867216206
1297.0 0.3170981087516529 0.0773754659016147 0.014503924059470522 1.0291510137500497
1299.0 0.31865494512239384 0.0750413433604452 0.0054974483575294985 1.0468347217434002
1301.0 0.32004889188222585 0.07265951726613823 -0.003608121808094426 1.0563880798149623
1303.0 0.32158421303401996 0.0702333735523747 -0.012733267150425826 1.0579258731459003
1305.0 0.3227634947832489 0.0677664157127402 -0.0217883729271964 1.0516188901170858
1307.0 0.32435364153187957 0.06526226241013267 -0.030684445649834993 1.0376898967466361
1309.0 0.32573516561151133 0.06272460547898732 -0.039341389550544704 1.0164095265330482
1311.0 0.3267897302249647 0.060157243421690626 -0.04767438358117546 0.9880919027529593
1313.0 0.3281025150901423 0.05756411362254634 -0.055602321254091557 0.95309024632985
1315.0 0.32919731690480625 0.054949218031157876 -0.06304811989335568 0.9117924333795341
1317.0 0.33041620195500504 0.05231673139041355 -0.06994818019869038 0.8646166766443173
1319.0 0.3314169316171409 0.049670968625808616 -0.07624264593739749 0.8120072040163439
1321.0 0.33254423423966556 0.04701633866184047 -0.08187336603509798 0.7544301075943912
1323.0 0.3335519350403512 0.044357317271644416 -0.08678408567008308 0.6923693297609296
1325.0 0.33418766948297035 0.04169851362457902 -0.09093097623222503 0.6263228385068658
1327.0 0.33490018476210026 0.03904459294985997 -0.09428684511397069 0.5567991262379713
1329.0 0.33558054975301393 0.036400312383318624 -0.09682310511118793 0.48431386509565566
1331.0 0.3365847564710856 0.03377054057446799 -0.09853185011225479 0.4093868252872961
1333.0 0.33716094498964166 0.031160233181298114 -0.09940346870110256 0.3325390186213736
1335.0 0.33776981272055756 0.02857439920625826 -0.09942780356249778 0.25429004018273826
1337.0 0.338413421491202 0.02601805604345894 -0.09861734959278146 0.17515571855514872
1339.0 0.33917968288097033 0.023496169859586576 -0.0970015806498234 0.09564606078793851
1341.0 0.3396444409108677 0.021013684280259785 -0.09459945630139084 0.016263234542150475
1343.0 0.34006108447032174 0.01857552999184926 -0.09144022846530234 -0.06250024937584585
1345.0 0.34053755719746126 0.016186542483586863 -0.08757615473798502 -0.1401630734005692
1347.0 0.3410708998127425 0.01385135915923009 -0.08305564067574256 -0.2162565525630792
1349.0 0.34112310925538736 0.01157442183782924 -0.07792832930481047 -0.2903261171773763
1351.0 0.341261322604266 0.009359996800776378 -0.07224871036582631 -0.3619326014347735
1353.0 0.3414015448725664 0.007212125038100123 -0.06608596314566481 -0.43065344373818143
1355.0 0.34154577049494816 0.005134563038729907 -0.05949950539098115 -0.4960838892299447
1357.0 0.34174095974816665 0.003130759130793765 -0.0525486674094087 -0.557838333543364
1359.0 0.34157414478732523 0.0012038539029330113 -0.045314045069126695 -0.615551389458823
1361.0 0.3415382527698543 -0.0006433366285568056 -0.03786605212158086 -0.6688791738817125
1363.0 0.34138627214358813 -0.0024083150225930384 -0.03028048345330046 -0.7175005798252859
1365.0 0.3415901080190685 -0.00408892226340649 -0.02262087314327536 -0.7611186471178691
1367.0 0.34149266264581496 -0.005683303004352249 -0.014954625189859561 -0.799461943604868
1369.0 0.3411521322382029 -0.007189946523003783 -0.007366570709795644 -0.8322859693598071
1371.0 0.3409220443624214 -0.008607702701798784 8.678646561143364e-05 -0.8593746191439143
1373.0 0.34055030687330207 -0.009935749514318581 0.007337413846013589 -0.880541786689175
1375.0 0.34026613243848974 -0.011173581210401356 0.014322196838184259 -0.8956327708598896
1377.0 0.3397714603953186 -0.012321022366050111 0.020997663351403364 -0.9045259173559682
1379.0 0.33936567964779185 -0.01337822360794842 0.027306015897369373 -0.9071341152025483
1381.0 0.33884349140678205 -0.014345691302048017 0.03320473033490224 -0.903406215851281
1383.0 0.3384544097908276 -0.015224270455447688 0.038657622514233124 -0.8933284452449077
1385.0 0.3380125002594892 -0.01601516158997301 0.0436306451834299 -0.876925691487586
1387.0 0.3375030517520129 -0.01671992533527338 0.04809104901284946 -0.8542626043772297
1389.0 0.33708277668805064 -0.017340445054799168 0.05201967119797908 -0.8254445720359008
1391.0 0.3364656076721211 -0.01787893479666901 0.05540209193744411 -0.7906185042525171
1393.0 0.3356619640843196 -0.018337908289446953 0.05822346100624957 -0.7499733298632478
1395.0 0.33481520825759387 -0.0187201493033056 0.06048355055646621 -0.7037402584914464
1397.0 0.3342022446845227 -0.019028759233040152 0.06218236742446516 -0.6521927147030276
1399.0 0.3337433852143733 -0.019267066658514277 0.0633229611241707 -0.5956459391580696
1401.0 0.33297379779530983 -0.019438649008970507 0.06392473548205563 -0.534456263998542
1403.0 0.33220095170172886 -0.019547263448424806 0.06400705318438296 -0.4690199935543593
1405.0 0.33166429313371626 -0.019596856752257755 0.06358016447504197 -0.39977183940713873
1407.0 0.3309144832829235 -0.01959151413611228 0.06267292824194902 -0.32718295903124855
1409.0 0.33018051288340755 -0.019535398203831444 0.06131021713267698 -0.25175860696646934
1411.0 0.32960301133542846 -0.019432732453909876 0.059518950369047585 -0.1740353359548778
1413.0 0.3289660221720826 -0.019287788442597008 0.0573317326719815 -0.09457776760409597
1415.0 0.3283606766958076 -0.019104859640847974 0.05478358029381037 -0.013975035103022612
1417.0 0.3277730425157675 -0.018888231841287365 0.05191415527152108 0.06716324394296207
1419.0 0.3268446006193247 -0.018642168058725556 0.04876657622356903 0.1482112946734799
1421.0 0.3261996783785025 -0.018370855865425577 0.04537750035629404 0.22853192072132816
1423.0 0.3256113112858144 -0.01807839749400983 0.041782980092306354 0.3074815552162462
1425.0 0.324731795204724 -0.01776876354037585 0.03802248943636827 0.3844155026689263
1427.0 0.3241516487949347 -0.01744577181662406 0.03414276819216987 0.45869340823632054
1429.0 0.32337863928210836 -0.01711308692342318 0.030180209533156463 0.5296849160249066
1431.0 0.3225067344616134 -0.016774180434024216 0.026173342986737173 0.5967754513738756
1433.0 0.32186895856438047 -0.01643227726300007 0.022150111971490256 0.659372059353887
1435.0 0.32092329068312314 -0.016090359150341342 0.018141477044907046 0.7169092525010484
1437.0 0.3201534763462389 -0.015751172950882342 0.014190246025754999 0.7688546188315974
1439.0 0.31950870162661443 -0.015417196835993432 0.010322507671415909 0.8147144441096761
1441.0 0.3190444378623913 -0.015090636017045642 0.0065645260501055345 0.8540391417227553
1443.0 0.31817218431919786 -0.01477335639274706 0.0029470069533629574 0.8864282932525425
1445.0 0.3173175622503198 -0.014466902538804144 -0.0005047112179706047 0.9115354186524866
1447.0 0.3167016150495252 -0.014172499988768636 -0.0037730460687830794 0.9290723833158551
1449.0 0.31613428026645946 -0.013891065595819858 -0.006841941191110164 0.9388133246155548
1451.0 0.3153841510344748 -0.013623182306432237 -0.009693944977785645 0.9405979873851963
1453.0 0.31458513055261206 -0.013369107856603916 -0.012318536744850074 0.9343345335147044
1455.0 0.31385377963901745 -0.013128797122862867 -0.014708477804598124 0.9200017997243789
1457.0 0.3131289095234 -0.012901907157454163 -0.016855203718297494 0.8976507925655604
1459.0 0.3126046821169822 -0.01268783474095693 -0.018753991937163192 0.8674055707728205
1461.0 0.31186569974409495 -0.012485712595513954 -0.02040092435453973 0.8294633577807792
1463.0 0.31114058687993634 -0.012294420279882376 -0.021798391883516528 0.7840939804296226
1465.0 0.3103176993318506 -0.012112610767237996 -0.022940988029957816 0.7316384906384449
1467.0 0.3096100696740022 -0.011938755735502076 -0.023837568360462563 0.6725071162735126
1469.0 0.3089539426529831 -0.01177117152320855 -0.024493453593591792 0.6071764600582676
1471.0 0.3084367333793521 -0.0116080417583749 -0.024914987520493884 0.5361859492137597
1473.0 0.3077706754365281 -0.01144744392906307 -0.02511295215043265 0.46013360425596966
1475.0 0.30720881673970707 -0.011287383103633105 -0.025095986068110563 0.3796711343121692
1477.0 0.30649043403976556 -0.011125823115641956 -0.024874104092802118 0.29549840550977274
1479.0 0.30586674491093074 -0.010960731753062485 -0.024460999046987855 0.20835735739867317
1481.0 0.3052515052151955 -0.010790108077567279 -0.023868302664611145 0.11902537166455164
1483.0 0.3046473719667417 -0.010612016776000537 -0.02311031980545041 0.02830820022247638
1485.0 0.3041407258547592 -0.010424602574400133 -0.022199141654186745 -0.06296751030449571
1487.0 0.3038012837991366 -0.010226132306129936 -0.021150222637242786 -0.15396203356479368
1489.0 0.3032720507951577 -0.010015030954315038 -0.01998096617699888 -0.243830556241698
1491.0 0.3028985655519457 -0.00978989735534026 -0.018705031605580638 -0.33173137195493996
1493.0 0.3025985329119583 -0.009549525439775683 -0.017334681593625095 -0.41683417550475776
1495.0 0.3021446126616035 -0.00929293057725819 -0.015884001274625352 -0.498328307909442
1497.0 0.30169237014349176 -0.009019348173743074 -0.014372350337105747 -0.5754308883263876
1499.0 0.30125329443006005 -0.00872824905636837 -0.012807938749542152 -0.6473948055481512
1501.0 0.3008459276622006 -0.008419354060991311 -0.011204299175130926 -0.7135164391331903
1503.0 0.3005513067990144 -0.008092635156852705 -0.009574777058799113 -0.7731429616232356
1505.0 0.30009281546044997 -0.007748326481831421 -0.007938965511695192 -0.8256792276464284
1507.0 0.2997811421248229 -0.0073869173288062286 -0.006309721618994731 -0.8705941409816897
1509.0 0.299482752615161 -0.00700915031346356 -0.004696279803466961 -0.907426507530969
1511.0 0.29916224679178244 -0.006616014204230632 -0.0031122373279938768 -0.9357901687460608
1513.0 0.298847211849596 -0.006208734375694072 -0.001565648015311866 -0.9553784374522601
1515.0 0.29859088357475994 -0.005788764598050071 -6.628579132091433e-05 -0.9659677721931139
1517.0 0.29833965741950735 -0.005357771947228 0.0013788480118633276 -0.9674206253052071
1519.0 0.2980214224739735 -0.004917611095149276 0.002759634251129449 -0.9596874428151473
1521.0 0.29768265809035643 -0.0044703073247580214 0.004067088132410266 -0.9428077700827608
1523.0 0.2974081162817818 -0.004018043887177985 0.005295209257293421 -0.9169104838115874
1525.0 0.2971751391108103 -0.0035631260923056265 0.006437391361750382 -0.882213117707089
1527.0 0.29691356001070984 -0.0031079589745686776 0.007491216271638839 -0.8390202865151474
1529.0 0.2966420521897423 -0.0026550224489260755 0.008450398349069844 -0.7877211913216721
1531.0 0.29653168379777173 -0.0022068427551505065 0.009310468657999924 -0.7287862456306489
1533.0 0.29641530299413055 -0.0017659644230845896 0.010068648399672035 -0.6627628694337185
1535.0 0.2962840767676365 -0.0013349236252691472 0.01072321318488718 -0.5902704638910816
1537.0 0.29604505377939677 -0.000916226209264629 0.011273590399358827 -0.5119946312213423
1539.0 0.2958584396473273 -0.0005123253227264945 0.011720224201162904 -0.4286806845749523
1541.0 0.2956946120366543 -0.00012559180466877498 0.012061980109007393 -0.34112649917193927
1543.0 0.2954959969166248 0.00024171158553354808 0.012298964642483212 -0.25017479660554337
1545.0 0.2952331544776317 0.0005874556401741719 0.012433295464134318 -0.1567049420157137
1547.0 0.29509130466704514 0.0009096568110651804 0.012466610305054979 -0.06162432130595601
1549.0 0.2949680312085771 0.001206499533779403 0.012402596423204336 0.034140615530613976
1551.0 0.2948334740910958 0.001476359414120499 0.012244551443805981 0.12965353640555763
1553.0 0.29475195284422284 0.0017178148610874782 0.011997777086026744 0.2239775727133756
1555.0 0.2946396780705899 0.001929660746893926 0.011666143050173263 0.31618468853171916
1557.0 0.2946236613559451 0.002110920869690335 0.011255022161110084 0.40536502263627916
1559.0 0.29457261080744496 0.0022608566792191903 0.010768000925753272 0.4906360804752527
1561.0 0.29444554993040606 0.0023789797136997974 0.01021181070043589 0.5711516865452468
1563.0 0.2943495361696837 0.0024650575712997463 0.00959413138846283 0.6461105731128807
1565.0 0.2942298356128584 0.0025191139104391307 0.008920302294807055 0.7147645825725126
1567.0 0.29406804126936087 0.002541428392537102 0.00819927732027303 0.7764263350190376
1569.0 0.2940738167170065 0.002532537187928777 0.007436236191996597 0.8304763274332834
1571.0 0.29412511184622925 0.0024932326776938925 0.006639385260477454 0.876369351204221
1573.0 0.29408515178070643 0.00242455125510544 0.0058152968145017995 0.9136401669750446
1575.0 0.29402956341514275 0.002327769594897538 0.004973089191156889 0.9419083981607487
1577.0 0.29394864971097107 0.0022043915700383117 0.004119914957051718 0.9608825656076284
1579.0 0.2939349917630341 0.0020561398769907637 0.003263519856340578 0.9703632494414149
1581.0 0.2938946202881408 0.0018849374346202907 0.002411744337966942 0.9702453032794717
1583.0 0.2937810019956178 0.0016928929998575061 0.001572767033916465 0.9605191176018427
1585.0 0.2937498285647442 0.001482280619275775 0.0007526496349366696 0.9412709411585706
1587.0 0.293723909958364 0.0012555203070222444 -4.1725645757396935e-05 0.9126822134286202
1589.0 0.2936351505354794 0.0010151542681268396 -0.0008043025866609116 0.8750279302071619
1591.0 0.29358244787840826 0.0007638257529879612 -0.001529036549387732 0.8286740559705745
1593.0 0.2936038167792219 0.000504254551353049 -0.0022108278263149317 0.7740740115776297
1595.0 0.29353383570816083 0.00023921311995126268 -0.002844098858334914 0.7117642725437873
1597.0 0.29351204760089655 -2.8497161602615226e-05 -0.003425101252111525 0.6423591130595853
1599.0 0.2934126372535148 -0.00029607207524742757 -0.003949129063157716 0.5665445489077682
1601.0 0.29341499981832025 -0.0005607298615861687 -0.004413205749426956 0.4850715434328614
1603.0 0.2933588594052983 -0.0008197358956029867 -0.004814303031632747 0.398748555196324
1605.0 0.2933237248521012 -0.0010704276633768186 -0.005149879320576987 0.3084334792300123
1607.0 0.2932127820008341 -0.0013102398633441715 -0.00541862489742959 0.2150250818109367
1609.0 0.29317819663320077 -0.0015367285361743423 -0.00562010766836987 0.11945401281381436
1611.0 0.2931095673568038 -0.001747593110042195 -0.005753705351643028 0.02267347431805244
1613.0 0.29309588260155095 -0.001940697715853512 -0.005819966340509838 -0.07435034464575359
1615.0 0.29306534464567624 -0.0021140898631455754 -0.005819795404887745 -0.1706479761060761
1617.0 0.29307874296936187 -0.002266017949898015 -0.005754079769627848 -0.2652564327267602
1619.0 0.2930167643289166 -0.0023949479374504924 -0.005624779697803332 -0.35722890576601823
1621.0 0.2930541025069402 -0.002499578892517264 -0.005435235976496683 -0.4456443023576312
1623.0 0.2929320267465835 -0.002578856159165264 -0.005188183575033635 -0.5296165434804659
1625.0 0.2929355331452713 -0.0026319803858781375 -0.004887264293952776 -0.6083035088799765
1627.0 0.29283626451974554 -0.002658413808184072 -0.004536694531623835 -0.680915548867951
1629.0 0.2928319623504213 -0.002657883933405906 -0.004140918888411334 -0.7467234696881879
1631.0 0.29289302150041496 -0.0026303873892231946 -0.0037046058316127107 -0.8050659173743213
1633.0 0.29283219751707285 -0.0025761902338148407 -0.0032330619382701657 -0.855356079183801
1635.0 0.2927626255158022 -0.0024958261396436903 -0.0027316931680782066 -0.8970876319284722
1637.0 0.29279736059213995 -0.0023900887267650733 -0.0022055238752276625 -0.9298398925014384
1639.0 0.29274761499818647 -0.0022600246365819497 -0.0016597274758040244 -0.9532820962432624
1641.0 0.29277708940497693 -0.002106923266276117 -0.0011001767885322057 -0.9671767721430092
1643.0 0.2926350110035287 -0.0019323031056636343 -0.0005323448376120969 -0.9713821791165179
1645.0 0.2926950781720994 -0.0017378961631297268 3.78071366306932e-05 -0.9658537766528844
1647.0 0.29269261323920365 -0.0015256322978136323 0.0006047097112111031 -0.9506447117940922
1649.0 0.29268260391977685 -0.0012976190600737165 0.0011631158216140552 -0.9259053252824816
1651.0 0.2926154497179092 -0.0010561214712618658 0.001707673131440477 -0.8918816766787933
1653.0 0.2926574246980286 -0.000803539032316188 0.00223379553643135 -0.848913105408719
1655.0 0.2927218304211641 -0.0005423822858638095 0.002736834675598408 -0.7974288458592809
1657.0 0.29277793211153186 -0.0002752485440351675 0.003212269714481886 -0.7379437360064989
1659.0 0.29273768317848914 -4.795763026587014e-06 0.003655846139765294 -0.6710530608947883
1661.0 0.29276948537874764 0.00026628398447995917 0.004063707759095183 -0.5974265859647631
1663.0 0.2927525016046314 0.0005352912465750607 0.0044326127134413215 -0.5178018400377975
1665.0 0.29273873701742 0.0007995457395752257 0.004760098795428448 -0.4329767167085935
1667.0 0.2926684088999916 0.0010564130296476595 0.00504391260656482 -0.3438014613377527
1669.0 0.2926891347908115 0.00130333024202845 0.0052820848396703595 -0.25117013127320303
1671.0 0.2926840421972212 0.0015378315537742885 0.005473208149478906 -0.1560116142251148
1673.0 0.29265821065586983 0.0017575735347790486 0.005616489518828389 -0.05928029765162898
1675.0 0.29263083579517607 0.0019603587348917787 0.005711581738404943 0.03805352127112559
1677.0 0.2926049975238565 0.002144157350188059 0.005758743206420184 0.13501338461424395
1679.0 0.29249596300558184 0.002307127498881405 0.0057583901072457535 0.23062648728149665
1681.0 0.29248677600087836 0.002447633986263027 0.00571131849499952 0.32393345441872334
1683.0 0.29252229217892617 0.0025642644725806353 0.005619258339900034 0.41399797952255524
1685.0 0.2925212505194237 0.002655843743141115 0.005483807330091284 0.4999162337222674
1687.0 0.2925280156189123 0.0027214457239623053 0.005307263435693807 0.58082594665463
1689.0 0.2925569384494602 0.0027604027402686132 0.00509227396856322 0.6559150699474781
1691.0 0.2926111991148302 0.002772312240887207 0.004841668356559213 0.7244299344376043
1693.0 0.29264352387667464 0.002757041492761248 0.004558617449317371 0.7856828194716109
1695.0 0.29265066347420493 0.0027147285514556273 0.004246641075084678 0.8390588597222106
1697.0 0.2925591662805613 0.0026457810119585867 0.0039094628021371656 0.8840222184088393
1699.0 0.2926097129015226 0.0025508721450711288 0.0035510291654698564 0.9201214665364637
1701.0 0.2925867754193512 0.002430933936823197 0.0031753261323633963 0.9469941133073051
1703.0 0.2926343686521766 0.0022871484807515715 0.002786410211620962 0.9643702425643235
1705.0 0.2926209572965965 0.0021209358911016877 0.002388481288748105 0.9720752184504533
1707.0 0.2926018537004389 0.0019339402603575388 0.0019856446436684705 0.9700314333904525
1709.0 0.29263261426172904 0.0017280132836994325 0.0015819437964982056 0.9582590818572577
1711.0 0.2925860078305056 0.0015051957976383843 0.001181402188187236 0.9368759522130428
1713.0 0.2925123278675271 0.0012676974503653116 0.000787947973335833 0.9060962383237162
1715.0 0.2925328338909066 0.001017874720036902 0.00040528682748729384 0.8662283836283028
1717.0 0.29250803921232554 0.0007582072449845268 3.694043554536012e-05 0.8176719795051332
1719.0 0.2924472036022762 0.0004912729602724215 -0.0003137500415317872 0.7609137487105762
1721.0 0.29243756573715946 0.00021972243869245535 -0.0006436254113661152 0.6965226563133645
1723.0 0.2924226211233987 -5.374758057233405e-05 -0.0009498293810453863 0.6251441947744463
1725.0 0.29237644342104724 -0.00032642105333632117 -0.0012298649688843853 0.547493903113362
1727.0 0.29237179441659805 -0.0005955897912536508 -0.0014814943905248894 0.4643501842232915
1729.0 0.29236632801104084 -0.0008585805704368163 -0.0017027702637695563 0.3765464924076869
1731.0 0.2923622286663237 -0.0011127818442620385 -0.001892161381261806 0.28496297029740714
1733.0 0.29236722238250784 -0.0013556698389576506 -0.0020485098061973316 0.19051761875983095
1735.0 0.29235369848516063 -0.001584833762740252 -0.002170912918569362 0.09415708899879802
1737.0 0.29237885385346024 -0.0017979999216288158 -0.0022589755114823702 -0.003152810469919138
1739.0 0.2924127007921814 -0.001993054386385154 -0.0023125335469095375 -0.10043679866102023
1741.0 0.2924110075877514 -0.0021680641643361536 -0.0023318603364287202 -0.19671989974127374
1743.0 0.292389966598622 -0.002321296567699659 -0.0023175401201446072 -0.291037215137887
1745.0 0.2923233784216548 -0.0024512364875791505 -0.002270492196666607 -0.3824435932171317
1747.0 0.29228830091312547 -0.0025566014762226936 -0.002191846093307666 -0.4700231002121187
1749.0 0.29228009020780066 -0.0026363545698866783 -0.0020830878385283 -0.5528981956135276
1751.0 0.29224994370549406 -0.0026897146497057746 -0.0019459938174659042 -0.6302385214928777
1753.0 0.2922540017857721 -0.0027161642220124528 -0.0017826558043438528 -0.7012692172954029
1755.0 0.2922465214131844 -0.002715454597837333 -0.0015952121747685513 -0.7652786776249736
1757.0 0.2922627259164787 -0.0026876083767944647 -0.001386061638964638 -0.8216256747898086
1759.0 0.29225166773318995 -0.002632919218987992 -0.0011577791732208028 -0.8697457749381542
1761.0 0.2922042199849833 -0.002551948866944577 -0.0009131760891903424 -0.909156983643294
1763.0 0.2922339888125489 -0.0024455215512374025 -0.0006550558695867356 -0.9394645650408591
1765.0 0.29217525850598297 -0.0023147157465911758 -0.0003862882642031417 -0.9603649873049259
1767.0 0.2921785172374319 -0.0021608533673137154 -0.00010982161560800906 -0.9716489523687819
1769.0 0.29218584923232654 -0.0019854865461064702 0.00017153138522420607 -0.9732034822013267
1771.0 0.29215798639779667 -0.001790382068711643 0.00045480507355826464 -0.9650130400696899
1773.0 0.2921877800505786 -0.001577503733876068 0.0007371702043050993 -0.9471596760044219
1775.0 0.2921630212282003 -0.0013489926854756682 0.001015876509729606 -0.9198221951330965
1777.0 0.29216743442072096 -0.0011071460255384431 0.0012881445175194463 -0.8832743574221054
1779.0 0.29222304208614064 -0.0008543938409129847 0.0015515208427673624 -0.8378821273332467
1781.0 0.29221399723337504 -0.000593274915184872 0.001803561763413117 -0.7841000006805195
1783.0 0.2922087351175294 -0.00032641134634425756 0.002042044291486711 -0.7224664458670632
1785.0 0.2922281962137756 -5.648232139136776e-05 0.0022648878621636895 -0.6535985054047607
1787.0 0.2922637573736859 0.00021380266715529067 0.0024702775899295326 -0.5781856116271811
1789.0 0.29226565421256123 0.0004817308886652739 0.002656566812453169 -0.49698267895743237
1791.0 0.29228629447238386 0.0007446135371547219 0.0028223148705764653 -0.4108025417249442
1793.0 0.2922982350823962 0.0009998125913907828 0.002966429431353582 -0.32050781335182343
1795.0 0.29231894203332015 0.0012447671795937755 0.00308802303105725 -0.22700224867934185
1797.0 0.2922907980285558 0.0014770191590089412 0.0031863790958045605 -0.13122169560863636
1799.0 0.2922371955910324 0.0016942377039482622 0.0032611195862628345 -0.03412472715382104
1801.0 0.29220574868130345 0.0018942426015669924 0.0033121105722049658 0.06331695294732669
1803.0 0.2921435392782154 0.0020750260282158483 0.0033394592641838505 0.16012823466896486
1805.0 0.2921673491697731 0.0022347726184303064 0.0033434553234579574 0.2553403589343519
1807.0 0.29217358437094815 0.0023718776051319594 0.0033246551239158877 0.3480006102341393
1809.0 0.2921654001411178 0.0024849628682109487 0.003283835985373192 0.4371818474718711
1811.0 0.2922175529402768 0.002572890681433441 0.003221934883366243 0.5219917778817662
1813.0 0.2922593048649472 0.0026347750937897674 0.0031400939783846472 0.6015818812657125
1815.0 0.29226189986488793 0.002669990768622976 0.0030396156232634654 0.675155895357867
1817.0 0.2922603591261762 0.0026781792373164904 0.0029219909219316675 0.7419777775198344
1819.0 0.29227471942256145 0.0026592524923970155 0.002788831785139864 0.8013790632857583
1821.0 0.2922972099834216 0.0026133938423642577 0.0026418727677780737 0.8527655481773553
1823.0 0.2922889992475297 0.0025410560946419907 0.0024829250013144294 0.895623226136551
1825.0 0.29230771809918116 0.002442957027500539 0.0023138592003838073 0.9295234252416482
1827.0 0.2922833874072707 0.0023200721985823067 0.002136597319130577 0.9541270895304118
1829.0 0.29225003299355845 0.0021736251897216024 0.0019531698539937076 0.9691881642607723
1831.0 0.2922624643645031 0.00200507539457325 0.0017655859774351218 0.9745560506500984
1833.0 0.2922877664164913 0.001816103414445351 0.001575771650447748 0.9701771060091836
1835.0 0.2922419743800105 0.0016085942455238424 0.0013856736981878593 0.9560951741160497
1837.0 0.29224180053254617 0.0013846184445856543 0.001197201726748454 0.9324511407278601
1839.0 0.29223750359992046 0.0011464114208361248 0.001012186648423458 0.8994815188873643
1841.0 0.29222420016936573 0.0008963510977834067 0.0008324034476010249 0.8575160780679135
1843.0 0.29217235373821365 0.000636934161298583 0.0006594919408516152 0.8069745410899402
1845.0 0.29217870487538566 0.0003707510933806587 0.0004949819329360367 0.7483623820139552
1847.0 0.2921708168594968 0.00010046027180572177 0.0003402544011160272 0.6822657669670324
1849.0 0.29217588479897005 -0.00017123859777811793 0.00019659123433104012 0.6093456886599302
1851.0 0.2921785634934668 -0.00044163147575892455 6.511162154449303e-05 0.5303313532248938
1853.0 0.2921971803189607 -0.0007080171141435806 -5.3189302457665225e-05 0.4460128855476544
1855.0 0.2921860427231965 -0.0009677340562748234 -0.0001575042359929836 0.357233426163307
1857.0 0.2922078664684962 -0.0012181872524175384 -0.00024715492118462177 0.26488069872266706
1859.0 0.29220224219595725 -0.0014568739796178428 -0.0003216542177288334 0.1698781322984915
1861.0 0.2921896478100725 -0.0016814088691047772 -0.0003806833897034881 0.073175627408743
1863.0 0.2921966920713127 -0.0018895477552947767 -0.0004240932443467853 -0.0242599420169531
1865.0 0.29216784891180897 -0.0020792101078832307 -0.00045186317158659356 -0.12145439572009706
1867.0 0.29215989593232805 -0.0022484998278762647 -0.00046415779524521433 -0.21743598661155009
1869.0 0.29214868487319234 -0.0023957242098040115 -0.0004612951291330789 -0.3112451153641627
1871.0 0.2921406206287769 -0.0025194108632593977 -0.00044373612915366977 -0.4019439230148414
1873.0 0.29213402700563923 -0.002618322434841296 -0.00041207301361422406 -0.488625665681702
1875.0 0.2921498232081189 -0.0026914689829929178 -0.0003670094501808821 -0.5704237777930947
1877.0 0.29210745607346217 -0.0027381178829116097 -0.0003093858310632367 -0.6465205331688251
1879.0 0.29210806074373863 -0.0027578011591968266 -0.00024013999662068043 -0.7161552174710064
1881.0 0.2921064942300931 -0.002750320170570889 -0.0001602953691031367 -0.7786317304085084
1883.0 0.29212532740222136 -0.002715747600204349 -7.093977477169257e-05 -0.8333255416833157
1885.0 0.29212847164537736 -0.002654426739932219 2.6759058639588115e-05 -0.8796899313309692
1887.0 0.29210498978246213 -0.0025669680656211346 0.00013158696608083693 -0.917261452024222
1889.0 0.2920997483602531 -0.0024542431480352044 0.00024229397892118544 -0.9456645588503522
1891.0 0.29207971951146194 -0.0023173759522899973 0.0003575973418042565 -0.9646153603034411
1893.0 0.29206508786630125 -0.002157731612871464 0.00047620799087481154 -0.973924453093731
1895.0 0.29207990567355485 -0.001976902799364203 0.0005968560300479189 -0.9734988124974194
1897.0 0.2920824476559228 -0.001776693810064549 0.0007182902516662492 -0.9633427193862558
1899.0 0.2921021190409654 -0.001559102546190746 0.0008392555923558204 -0.9435577146972884
1901.0 0.29207324809157187 -0.001326300551162636 0.0009585630333956835 -0.9143415818963478
1903.0 0.29208582797394067 -0.0010806113198698279 0.0010750723287476255 -0.8759863676487025
1905.0 0.29209493545340515 -0.0008244870861489813 0.00118770779243348 -0.8288754604675758
1907.0 0.2920965883690424 -0.0005604843241781374 0.0012954798662366859 -0.7734797566172593
1909.0 0.292095919618825 -0.00029123820406267234 0.0013974466575403016 -0.7103529516289346
1911.0 0.2920896661301304 -1.9436263131486843e-05 0.0014927450228423976 -0.6401260045008115
1913.0 0.2920907181662019 0.0002522084454646483 0.0015806413788775977 -0.5635008299347902
1915.0 0.292093796324478 0.0005209844605106876 0.001660472034387888 -0.4812432816866536
1917.0 0.2921085040231438 0.000784209005408411 0.0017317090615770279 -0.39417549713223476
1919.0 0.2920738847288206 0.0010392547945365324 0.0017939038703292374 -0.30316767961445146
1921.0 0.29209230965301725 0.0012835762839295377 0.0018467056828602945 -0.20912940067860722
1923.0 0.2920702264823855 0.0015147351066603914 0.0018898696423122995 -0.11300050914096305
1925.0 0.29207754074856 0.001730424433711601 0.0019232548847151357 -0.01574173783795438
1927.0 0.29204963166172315 0.0019284920261313718 0.0019468386794994142 0.0816748980721184
1929.0 0.29206053069436405 0.002106961740850949 0.001960687307608557 0.1782758153016162
1931.0 0.29207339121486686 0.0022640532766673807 0.0019649669433135074 0.2730955920587681
1933.0 0.29208704022266985 0.0023981999633813115 0.00195993710369023 0.365186615883592
1935.0 0.29208826098466467 0.002508064415604254 0.0019459365606862486 0.4536285532734628
1937.0 0.29210336670963727 0.0025925518961728085 0.0019233931776006996 0.5375375465248132
1939.0 0.2920881902531315 0.002650821257831132 0.001892792593509574 0.6160750458692994
1941.0 0.2921013207948032 0.0026822933476091998 0.0018546991119453987 0.6884561886549451
1943.0 0.29210299808608436 0.0026866567929774285 0.0018097280500824337 0.7539576418799965
1945.0 0.292089161576417 0.00266387111529931 0.0017585559801685303 0.8119248297170587
1947.0 0.292082778122832 0.0026141671330891397 0.0017018825693826001 0.8617784738194676
1949.0 0.29208522221517264 0.002538044656328176 0.0016404538621037905 0.9030203811016563
1951.0 0.2920855642083772 0.002436267492279581 0.0015750364425301693 0.9352384211461889
1953.0 0.29205314186079 0.0023098558126511274 0.0015064148207560406 0.9581106435469559
1955.0 0.2920694308436063 0.0021600759583741153 0.00143536739577991 0.971408494050541
1957.0 0.29204754039559777 0.001988427788153383 0.0013626856486322952 0.9749990973878256
1959.0 0.29206247634781396 0.0017966296923419235 0.0012891561697111317 0.9688465839775511
1961.0 0.2920672733500584 0.001586601419077069 0.001215542787312376 0.9530124473157268
1963.0 0.2920818593743677 0.0013604448920223882 0.0011425864878047791 0.9276549284555672
1965.0 0.29206256073188014 0.0011204232082473163 0.0010709910721314981 0.8930274337648197
1967.0 0.29209349473807367 0.0008689380231815283 0.0010014194033516443 0.8494760017811843
1969.0 0.29209919412472973 0.0006085055524637162 0.0009345117694892634 0.797435844467462
1971.0 0.29211083124845955 0.0003417314271820965 0.0008708324137272184 0.7374269974843278
1973.0 0.29213103398637835 7.128465714646373e-05 0.0008109218032986823 0.6700491229295271
1975.0 0.29215161722856925 -0.00020012903933933556 0.0007552512573973192 0.5959755164989609
1977.0 0.2921580182105199 -0.00046979427271518273 0.0007042423667321934 0.5159463789618292
1979.0 0.292156386519894 -0.0007350131160219487 0.0006582571555676413 0.43076141916486166
1981.0 0.292137369030597 -0.000993132064230305 0.000617584009769199 0.3412718625259267
1983.0 0.2921254105744651 -0.0012415685498613624 0.0005824551147557564 0.2483719448399729
1985.0 0.29210241760803285 -0.0014778367495093224 0.000553035734293632 0.15298997640707357
1987.0 0.29210495159445715 -0.0016995724243538699 0.0005294228293749051 0.05607906577535862
1989.0 0.2920755020047359 -0.0019045565455164724 0.00051165882489748 -0.041392404217615496
1991.0 0.2920715543434201 -0.002090737468686364 0.0004997260134370955 -0.13845045293792863
1993.0 0.292078812411319 -0.002256251436073076 0.0004935440531501472 -0.23412523428795445
1995.0 0.29206520780031864 -0.0023994411998275386 0.0004929756299680944 -0.32746072764220446
1997.0 0.2920661211064862 -0.00251887258356203 0.0004978349495773001 -0.41752429055883566
1999.0 0.29207235911556173 -0.0026133488146243317 0.0005078878850771449 -0.5034159778179638
2001.0 0.292060035030916 -0.002681922483912039 0.0005228574635504913 -0.5842775336752672
2003.0 0.29207499668690096 -0.0027239050142347874 0.0005424215115276455 -0.6593009674859808
2005.0 0.29206758237372343 -0.002738873542356536 0.0005662251612952784 -0.7277366270196391
2007.0 0.2920882804574594 -0.002726675145923563 0.0005938843810121965 -0.7889006887977854
2009.0 0.29210100882712225 -0.002687428373046521 0.0006249904921526107 -0.8421819906260186
2011.0 0.2921098741539151 -0.002621522059348605 0.0006591092498630172 -0.887048138050649
2013.0 0.29209451706215905 -0.002529611444359537 0.000695790702410293 -0.9230508237332037
2015.0 0.29209938136406827 -0.002412611625891988 0.0007345740706155127 -0.949830306603756
2017.0 0.29209505806243385 -0.0022716884177108577 0.0007749980442033797 -0.9671190060407987
2019.0 0.2920766696347859 -0.002108246701752535 0.0008165950517905348 -0.9747441751730451
2021.0 0.29207625122840375 -0.001923916392230787 0.0008589101300205704 -0.9726296265917758
2023.0 0.29206930423090316 -0.00172053615073408 0.0009014950530591908 -0.960796493251694
2025.0 0.29207007543527447 -0.0015001350156369263 0.0009439103632224781 -0.9393630169483815
2027.0 0.292060895122481 -0.0012649121291735236 0.000985734429669919 -0.90854336649953
2029.0 0.29207488335575066 -0.0010172147647478007 0.0010265710275904913 -0.8686454974440089
2031.0 0.2920755231628693 -0.0007595148740535885 0.0010660433698391864 -0.8200680746444212
2033.0 0.2920627784588592 -0.0004943843883869922 0.0011038000960805008 -0.7632964885544266
2035.0 0.29204289541471123 -0.0002244695208537956 0.0011395260409073843 -0.6988980049544694
2037.0 0.29203919016857943 4.753567367896975e-05 0.0011729380773737065 -0.6275160966225073
2039.0 0.2920407226551565 0.0003189162166949096 0.0012037829769323224 -0.5498640135808112
2041.0 0.2920388993604212 0.0005869633332949213 0.0012318436755212774 -0.4667176561661803
2043.0 0.292031237436197 0.0008490015175225008 0.0012569410672956846 -0.3789078221392193
2045.0 0.2920347511809483 0.001102415265297513 0.0012789287736286712 -0.28731190529441397
2047.0 0.2920369843304427 0.0013446752080327905 0.0012976984687201446 -0.1928451285205902
2049.0 0.29202383181115005 0.0015733633855816059 0.001313176388024211 -0.09645139891309959
2051.0 0.2920354330221309 0.0017861974058214066 0.001325330549839953 0.0009061236924646699
2053.0 0.29204344835148316 0.001981053249943132 0.0013341622947689678 0.09825465052609915
2055.0 0.2920491995826502 0.0021559864953000505 0.0013397028515141321 0.194621483870842
2057.0 0.2920399748809336 0.0023092517437764415 0.0013420175829289554 0.28904373611130485
2059.0 0.2920361100733744 0.0024393200616130662 0.0013412037233631307 0.3805779507373962
2061.0 0.29203293358156396 0.002544894256466749 0.0013373855118761857 0.4683095291684609
2063.0 0.2920407902385449 0.002624921838836399 0.0013307128518114462 0.5513618692117547
2065.0 0.2920392273274014 0.0026786055385357326 0.0013213609597357708 0.6289051238485717
2067.0 0.29204550465313406 0.002705411271224157 0.0013095245558210334 0.7001644928339125
2069.0 0.29205588739355814 0.0027050734751125744 0.0012954175375177199 0.7644279642617733
2071.0 0.29206501654419553 0.002677597764711371 0.0012792678557241959 0.8210534287484941
2073.0 0.29207774734191877 0.0026232608750493035 0.0012613139587348719 0.8694750951542676
2075.0 0.29208152343017946 0.002542607896929756 0.001241806072633885 0.9092091437379325
2077.0 0.2920794941878985 0.002436446830938186 0.0012209980351152788 0.9398585602641275
2079.0 0.29208353043208957 0.0023058405144216415 0.0011991489902565431 0.9611171027641565
2081.0 0.2920755007573926 0.0021520960022333555 0.0011765192143286668 0.9727723613171285
2083.0 0.29208050109878025 0.001976751507345819 0.0011533675762071501 0.9747078802805067
2085.0 0.292075785668777 0.001781561031781142 0.0011299473080889039 0.9669043217707467
2087.0 0.29207952540192567 0.0015684768414346631 0.0011065043842626516 0.9494396587670025
2089.0 0.29207876033282465 0.0013396299599024817 0.0010832757617081385 0.9224883959123743
2091.0 0.29207890290864763 0.0010973088762084074 0.0010604890445283126 0.8863198257959054
2093.0 0.29208921813621896 0.00084393667917951 0.001038354711489591 0.8412953381473278
2095.0 0.2920744310876482 0.0005820468469343968 0.001017073678544891 0.787864808825553
2097.0 0.292072639053239 0.0003142579333918446 0.0009968271664379908 0.7265621046840902
2099.0 0.2920765615928524 4.3247404721790784e-05 0.000977780057519368 0.65799974922931
2101.0 0.2920677814674225 -0.00022827511284187986 0.0009600775792292437 0.5828628023708898
2103.0 0.2920502461272534 -0.0004975949065107124 0.0009438467413163552 0.5019020154170427
2105.0 0.2920607443303961 -0.0007620193012907973 0.0009291939470993797 0.41592632970860954
2107.0 0.292062329033178 -0.0010189045641384288 0.000916204500848988 0.32579479384436516
2109.0 0.2920620541558571 -0.0012656823191013753 0.0009049453453505612 0.23240798025852602
2111.0 0.29205948223015604 -0.0014998852095089164 0.0008954622704658367 0.1366989869130883
2113.0 0.2920577607681537 -0.0017191715508134788 0.0008877800617165164 0.03962411401409512
2115.0 0.29206672198053446 -0.001921348727751039 0.0008819047958782474 -0.05784669109349776
2117.0 0.29207048507832206 -0.0021043951020469067 0.0008778241510103351 -0.15473952537925903
2119.0 0.29207233271062066 -0.002266480211770004 0.000875508509717795 -0.2500862610961794
2121.0 0.2920594282017399 -0.002405983060498868 0.0008749112886507918 -0.34293421903711996
2123.0 0.2920491529564337 -0.002521508313580963 0.0008759696364933369 -0.4323556874256734
2125.0 0.2920502345695029 -0.002611900239645624 0.0008786068979895408 -0.5174571913325667
2127.0 0.29204465254212475 -0.0026762542580683305 0.0008827328818920576 -0.5973884200024709
2129.0 0.29203959877045216 -0.0027139259770112348 0.0008882459481504853 -0.6713507228894395
2131.0 0.29203358637722354 -0.002724537631734886 0.0008950334974629345 -0.7386050895142421
2133.0 0.2920297776872188 -0.0027079818588491046 0.0009029757587416129 -0.798479533411685
2135.0 0.2920316810675893 -0.0026644227687949457 0.0009119455250261131 -0.8503758063895617
2137.0 0.29203500618882616 -0.0025942943058396115 0.0009218102974955892 -0.893775376014723
2139.0 0.2920345881655855 -0.0024982959119747173 0.0009324343824279539 -0.9282446065996621
2141.0 0.29204131849084375 -0.0023773855380365906 0.0009436790567933876 -0.9534390919254848
2143.0 0.29204154412486366 -0.002232770071887524 0.0009554043591659177 -0.9691070964092858
2145.0 0.29203482352316545 -0.0020658932792880576 0.0009674711140999416 -0.9750920703343338
2147.0 0.2920416061009837 -0.0018784213779618254 0.0009797446151512544 -0.9713342140122625
2149.0 0.2920480950464332 -0.0016722263889813389 0.0009920909169795393 -0.9578710752486369
2151.0 0.2920573836690139 -0.001449367431833076 0.0010043815497020735 -0.9348371741427657
2153.0 0.29205624529111585 -0.0012120701500488772 0.0010164941161988621 -0.902462658972439
2155.0 0.2920571340243929 -0.0009627044729793812 0.0010283128632632423 -0.8610710065924241
2157.0 0.2920611787492951 -0.0007037609359086916 0.0010397300278317222 -0.8110757903247402
2159.0 0.29206245889101723 -0.00043782579510847215 0.0010506457597514475 -0.7529765476354612
2161.0 0.29206295520178727 -0.00016755518647814744 0.0010609712873561447 -0.6873537888867024
2163.0 0.29206097812225784 0.00010435141403278588 0.0010706259578884148 -0.6148631970354087
2165.0 0.29206260780758214 0.00037517816304222267 0.001079537969202639 -0.5362290762339351
2167.0 0.2920595371375419 0.0006422199858926795 0.0010876492865767038 -0.4522371147920239
2169.0 0.29205818464839833 0.0009028096052114648 0.0010949119778528298 -0.3637265348107182
2171.0 0.29205904634293145 0.0011543441918128161 0.001101288297006001 -0.27158170692554057
2173.0 0.2920581703142242 0.0013943113716543662 0.0011067499553656373 -0.17672331394349677
2175.0 0.2920533788711989 0.0016203143289945658 0.0011112800483621215 -0.08009915166279699
2177.0 0.2920533788711989 0.0018300957549283296 0.0011148720057522008 0.01732534120888837
2179.0 0.292055558543838 0.002021560402013896 0.0011175291666042939 0.11457672941595776
2181.0 0.2920530772011298 0.0021927960196337663 0.0011192643126881033 0.21068330741285277
2183.0 0.29204994917866006 0.0023420924609073523 0.001120099020776933 0.3046848083368667
2185.0 0.2920544291881375 0.0024679587702483748 0.001120063143637208 0.3956419986872989
2187.0 0.2920557386118178 0.002569138080830544 0.0011191942675624037 0.48264606284347067
2189.0 0.2920607465391589 0.002644620173112889 0.0011175370607336295 0.5648276836557448
2191.0 0.29206502362789444 0.0026936515689423607 0.001115142162837588 0.6413657283783596
2193.0 0.2920573211720069 0.0027157430603760675 0.0011120657741817118 0.7114954531581007
2195.0 0.2920611426161117 0.002710674598001306 0.0011083686974939684 0.774516144101307
2197.0 0.2920634294043577 0.002678497489906313 0.0011041150519838395 0.8297981185741239
2199.0 0.2920641227399432 0.0026195338893316806 0.0010993720963780715 0.876789016779371
2201.0 0.2920641227399432 0.0025343735761230346 0.0010942098264211447 0.9150193207483209
2203.0 0.2920606708781092 0.0024238680641420944 0.0010886991131790877 0.9441070456029824
2205.0 0.2920650652237719 0.002289122093513293 0.0010829112342693405 0.9637615562159225
2207.0 0.2920612893882265 0.002131482592712239 0.001076917336917101 0.9737864711325511
2209.0 0.2920583427207197 0.001952525220783582 0.0010707876001172876 0.9740816247413507
2211.0 0.29205468942168983 0.001754038624154469 0.0010645905179898938 0.964644068086279
2213.0 0.2920633572892267 0.0015380065653428135 0.001058392164566954 0.9455680983229058
2215.0 0.2920645518661978 0.0013065881021270005 0.0010522558119174165 0.9170443165222901
2217.0 0.2920645518661978 0.0010620960152176065 0.0010462413805125532 0.8793577232386435
2219.0 0.2920645518661978 0.0008069736999769268 0.0010404049010020269 0.8328848708683038
2221.0 0.2920645518661978 0.0005437707530749147 0.00103479807532181 0.7780901012528694
2223.0 0.2920637532929621 0.00027511749801302856 0.0010294680462468056 0.7155209061200198
2225.0 0.2920637532929621 3.6987040484124615e-06 0.0010244573110052275 0.6458024567177484
2227.0 0.2920602680721584 -0.0002677732388906089 0.0010198023948418612 0.5696313573016497
2229.0 0.29206385669224766 -0.0005365854212692135 0.0010155349927144456 0.4877686848870864
2231.0 0.29206394566068294 -0.0008000515202064401 0.0010116808154886825 0.40103238481158027
2233.0 0.29206189401380744 -0.0010555386400941554 0.00100826091286963 0.3102890980883258
2235.0 0.2920616804115578 -0.001300493619392297 0.0010052912231794788 0.21644550220927886
2237.0 0.29205785896745295 -0.0015324685407506864 0.001002782249902858 0.12043925191727683
2239.0 0.292054704892343 -0.0017491451895700917 0.0010007384246304733 0.02322961046487972
2241.0 0.2920555809210502 -0.0019483582166191418 0.0009991596108161556 -0.07421213503166664
2243.0 0.2920544689896857 -0.0021281167732740062 0.0009980410268336586 -0.17091237837614603
2245.0 0.29205328081926163 -0.0022866244032101386 0.0009973732374193164 -0.2659049222468666
2247.0 0.29205328081926163 -0.00242229699179222 0.0009971425822384306 -0.35824063212363205
2249.0 0.29205328081926163 -0.002533778593821029 0.0009973315603323688 -0.44699691972810757
2251.0 0.2920497084247046 -0.0026199549814881536 0.0009979191104446477 -0.5312869612225187
2253.0 0.29205353611604695 -0.002679964777174629 0.0009988810160538209 -0.6102685580610748
2255.0 0.29205353611604695 -0.0027132080598567692 0.0010001903266972322 -0.68315255195994
2257.0 0.29205469096972814 -0.0027193523591274196 0.001001817726065421 -0.7492107099058388
2259.0 0.2920545845106428 -0.0026983359769415494 0.0010037319513009073 -0.807783000419243
2261.0 0.2920545845106428 -0.002650368603897712 0.001005900187437094 -0.8582841883698339
2263.0 0.2920580697314465 -0.002575929223895217 0.0010082885310881424 -0.9002096824511304
2265.0 0.2920580697314465 -0.0024757613281070753 0.0010108623496441346 -0.9331405768885321
2267.0 0.29205847643420846 -0.002350865486084113 0.0010135866841440675 -0.9567478370057617
2269.0 0.2920576544831028 -0.002202489348221675 0.0010164265985765017 -0.9707955868284129
2271.0 0.2920556475513441 -0.0020321151794778997 0.0010193476220549584 -0.9751434658765078
2273.0 0.2920556475513441 -0.001841445048903802 0.0010223160374611556 -0.9697480315981011
2275.0 0.2920556475513441 -0.00163238382296805 0.0010252991929581273 -0.9546631934298464
2277.0 0.29205909941317804 -0.001407020132596749 0.001028265803450633 -0.9300396741497827
2279.0 0.2920552717218358 -0.0011676055041057677 0.0010311861982130336 -0.8961235039026071
2281.0 0.2920552717218358 -0.0009165318625359704 0.0010340325650469912 -0.853253561945157
2283.0 0.2920552717218358 -0.0006563076321761911 0.001036779161820291 -0.8018581906745011
2285.0 0.2920552717218358 -0.00038953267306506803 0.0010394024804698176 -0.7424509157700404
2287.0 0.29205518275340053 -0.0001188723039009211 0.0010418807991245712 -0.6756253152121627
2289.0 0.29205518275340053 0.00015296932908693533 0.0010441960521118088 -0.6020490884453246
2291.0 0.2920543067246933 0.0004232762712161564 0.001046332181726967 -0.5224573849435888
2293.0 0.2920543067246933 0.0006893478964128086 0.0010482757166930426 -0.4376454588383305
2295.0 0.2920543067246933 0.0009485258911115524 0.0010500158304298558 -0.3484607229998597
2297.0 0.29205452032694296 0.0011982208153802167 0.0010515445356440944 -0.25579428196669335
2299.0 0.29205452032694296 0.0014359379758799092 0.0010528559861049504 -0.16057202832182282
2301.0 0.29205452032694296 0.0016593023521443194 0.001053947025137742 -0.06374539147897175
2303.0 0.29205452032694296 0.001866082327126653 0.0010548169623442885 0.033718168686900224
2305.0 0.29205452032694296 0.00205421198490236 0.0010554674310006154 0.13084482837982434
2307.0 0.29205452032694296 0.002221811752739742 0.0010559022607908245 0.22666413000910912
2309.0 0.2920584026215737 0.002367207181287431 0.001056127332941363 0.32021867868150816
2311.0 0.2920575988759448 0.0024889456752350916 0.0010561504144023708 0.4105737081750843
2313.0 0.2920575988759448 0.0025858110072791516 0.0010559810078483122 0.4968264208146014
2315.0 0.2920587108073093 0.002656835470374301 0.001055630155378319 0.5781150079278599
2317.0 0.2920552589454753 0.0027013095468519364 0.0010551102541425986 0.653627260753031
2319.0 0.2920552589454753 0.0027187889977912886 0.0010544348374426022 0.7226086857602508
2321.0 0.2920552589454753 0.002709099301811706 0.0010536184057264525 0.7843700433015276
2323.0 0.2920552589454753 0.0026723373989340476 0.001052676224890999 0.8382942342650029
2325.0 0.2920552589454753 0.0026088707220870318 0.0010516241265173135 0.8838424659254213
2327.0 0.2920552589454753 0.0025193335259355368 0.0010504783150262508 0.9205596353821771
2329.0 0.2920552589454753 0.002404620549712263 0.0010492551801849915 0.948078876796844
2331.0 0.2920552589454753 0.0022658780773706587 0.0010479711166977755 0.9661252269950811
2333.0 0.29205608089658097 0.0021044924843853616 0.0010466423477134335 0.974518372806672
2335.0 0.29205608089658097 0.0019220763856347977 0.0010452847671903972 0.9731744526952653
2337.0 0.29205608089658097 0.0017204525227713574 0.001043913806908822 0.9621068946740353
2339.0 0.29205608089658097 0.0015016355520739682 0.0010425442705241218 0.941426282137154
2341.0 0.29205608089658097 0.0012678119147499774 0.001041190219913518 0.9113392489461374
2343.0 0.29205608089658097 0.0010213179908174113 0.0010398648642498231 0.8721464148123873
2345.0 0.29205608089658097 0.0007646167548457193 0.0010385804634801391 0.8242393816035697
2347.0 0.29205608089658097 0.0005002731668043668 0.001037348246533801 0.7680968205866603
2349.0 0.29205608089658097 0.0002309285439048287 0.0010361783444125003 0.7042796897023935
2351.0 0.29205608089658097 -4.072583049561284e-05 0.0010350797381457905 0.6334256286582116
2353.0 0.2920549689652165 -0.00031197559723687284 0.0010340602231099921 0.5562425878430033
2355.0 0.2920549689652165 -0.0005801104422668148 0.0010331263880752493 0.47350175471982164
2357.0 0.2920549689652165 -0.0008424511771359479 0.001032283590168079 0.38602984837568294
2359.0 0.2920549689652165 -0.001096376508497542 0.001031535978193484 0.2947008592170904
2361.0 0.2920549689652165 -0.0013393492291402553 0.001030886502713992 0.20042731634647465
2363.0 0.29205475536296677 -0.0015689415688616498 0.0010303370588370764 0.1041511698727547
2365.0 0.29205475536296677 -0.0017828594518847878 0.0010298881856505957 0.006834379256920696
2367.0 0.29205475536296677 -0.001978965418445972 0.0010295394430899437 -0.09055069826918756
2369.0 0.29205475536296677 -0.0021552999815285315 0.00102928937942856 -0.1870310231750971
2371.0 0.29205475536296677 -0.0023101012053527116 0.0010291355877151903 -0.2816425959212376
2373.0 0.2920555591085957 -0.002441822310001163 0.0010290747787864859 -0.3734400889238522
2375.0 0.2920555591085957 -0.002549147126279479 0.0010291028586504117 -0.4615062919557098
2377.0 0.2920555591085957 -0.002631003246390413 0.0010292150176853681 -0.5449612766077833
2379.0 0.2920555591085957 -0.0026865727390291967 0.0010294058111377867 -0.6229711882427903
2381.0 0.292055648077031 -0.0027153003218315878 0.0010296692495660206 -0.6947565775954975
2383.0 0.2920555591085957 -0.0027168989095248917 0.0010299988939855374 -0.759600188771685
2385.0 0.2920555591085957 -0.002691352482341273 0.001030387937093101 -0.8168541258321416
2387.0 0.2920555591085957 -0.002638916246037347 0.0010308293026236029 -0.8659463263547375
2389.0 0.29205473715749003 -0.0025601140819173154 0.0010313157276531737 -0.9063862772927956
2391.0 0.29205473715749003 -0.0024557333123411142 0.0010318398461400232 -0.9377699160192101
2393.0 0.29205473715749003 -0.002326816834017653 0.0010323942884873667 -0.959783667586768
2395.0 0.29205473715749003 -0.002174652697684388 0.0010329717400961063 -0.9722075778650208
2397.0 0.29205473715749003 -0.0020007612382906322 0.0010335650222083569 -0.9749175112491026
2399.0 0.29205473715749003 -0.0018068798842735933 0.0010341671604629104 -0.9678863909818283


==> data/tully-ii-all-est-MASH-8Sz.dat <==
t P-P+(t) P+Sx(t) SxP+(t) SxSx(t)
1.0 0.0 0.0013679673788888434 0.0014229679500357725 1.9970077397763866
3.0 0.0 0.0012478507041088463 0.0014229679500357725 1.976824787211529
5.0 0.0 0.0011152605089500734 0.0014229679500357725 1.936890054814718
7.0 0.0 0.0009715213892084038 0.0014229679500357725 1.8776025572313153
9.0 0.0 0.0008180693299588332 0.0014229679500357725 1.7995546755387795
11.0 0.0 0.0006564373574343423 0.0014229679500357725 1.703526238371537
13.0 0.0 0.00048824022129533083 0.0014229679500357725 1.5904767301307932
15.0 0.0 0.00031515826033801623 0.0014229679500357725 1.4615357041333434
17.0 0.0 0.00013892061285080917 0.0014229679500357725 1.3179914964884911
19.0 0.0 -3.871206062545973e-05 0.0014252338118145487 1.1612783534696
21.0 0.0 -0.00021596516950471068 0.0014252338118145487 0.9929621009991143
23.0 0.0 -0.00039106792455555905 0.0014252338118145487 0.8147244994337844
25.0 0.0 -0.0005622710313268226 0.0014252338118145487 0.6283464399709406
27.0 0.0 -0.000727864168813543 0.0014252338118145487 0.43569015057251825
29.0 0.0 -0.0008861930787208679 0.0014252338118145487 0.23868058919875587
31.0 0.0 -0.0010356760945772119 0.0014252338118145487 0.03928621026460191
33.0 0.0 -0.0011748199455428644 0.0014252338118145487 -0.16050070350619297
35.0 0.0 -0.0013022346770074095 0.0014252338118145487 -0.35868394731137554
37.0 0.0 -0.001416647538896207 0.0014252338118145487 -0.5532833396887923
39.0 0.0 -0.0015169157029157477 0.0014252338118145487 -0.7423545078348802
41.0 0.0 -0.0016020376816753609 0.0014252338118145487 -0.9240083151351213
43.0 0.0 -0.001671163335586251 0.0014252338118145487 -1.096429736792454
45.0 0.0 -0.0017236023675544867 0.0014252338118145487 -1.257895994955471
47.0 0.0 -0.0017588312205909947 0.0014252338118145487 -1.406793772144509
49.0 0.0 -0.0017764983094209349 0.0014252338118145487 -1.5416353309875415
51.0 0.0 -0.001776427533819085 0.0014252338118145487 -1.6610733791993486
53.0 0.0 -0.0017586200385691737 0.0014252338118145487 -1.7639145312811535
55.0 0.0 -0.001723254202460897 0.0014252338118145487 -1.8491312324342923
57.0 8.19093714121699e-12 -0.001670683856435293 0.001424557625058789 -1.9158720255471937
59.0 8.19093714121699e-12 -0.0016014347486835348 0.001424557625058789 -1.9634700586747034
61.0 8.19093714121699e-12 -0.0015161992920169666 0.001424557625058789 -1.991449748000949
63.0 8.19093714121699e-12 -0.0014158296459937166 0.001424557625058789 -1.999531529716915
65.0 8.19093714121699e-12 -0.0013013292029207435 0.001424557625058789 -1.9876346533283924
67.0 8.19093714121699e-12 -0.0011738425628030314 0.001424557625058789 -1.9558779884894721
69.0 8.19093714121699e-12 -0.0010346440974054556 0.001424557625058789 -1.904578837295533
71.0 8.19093714121699e-12 -0.0008851252176931236 0.001424557625058789 -1.8342497639055844
73.0 8.19093714121699e-12 -0.0007267804718687019 0.0014222917632800152 -1.74559347317139
75.0 8.19093714121699e-12 -0.0005611926129125774 0.0014222917632800152 -1.6394957894418338
77.0 0.0 -0.0003900167848246871 0.0014229679500357725 -1.5170168057003475
79.0 0.0 -0.00021496398557554558 0.0014229679500357725 -1.3793802914644517
81.0 0.0 -3.778397199881789e-05 0.0014229679500357725 -1.2279614652870952
83.0 0.0 0.00013975222256519242 0.0014229679500357725 -1.0642732540266604
85.0 0.0 0.00031586998319699483 0.0014229679500357725 -0.8899511761818232
87.0 0.0 0.0004888088440938783 0.0014229679500357725 -0.7067370003318687
89.0 0.0 0.0006568400778751264 0.0014229679500357725 -0.5164613419606588
91.0 0.0 0.0008182839677487251 0.0014229679500357725 -0.3210253725519769
93.0 0.0 0.0009715265899627637 0.0014229679500357725 -0.12238182371242678
95.0 0.0 0.0011150359388548278 0.0014229679500357725 0.07748452387705607
97.0 0.0 0.0012473772333842306 0.0014229679500357725 0.27657667173370987
99.0 0.0 0.0013672272522076863 0.0014229679500357725 0.47290535692158564
101.0 0.0 0.0014733875540678214 0.0014229679500357725 0.6645089281092688
103.0 0.0 0.0015647964513996165 0.0014230505748767152 0.8494729457413043
105.0 0.0 0.0016405396175194658 0.0014230505748767152 1.0259493104857198
107.0 0.0 0.0016998592214078818 0.0014230505748767152 1.1921747288312832
109.0 0.0 0.0017421614988204568 0.0014230505748767152 1.3464883313336804
111.0 0.0 0.0017670226840754363 0.0014230505748767152 1.4873482674738436
113.0 0.0 0.0017741932432485611 0.0014230505748767152 1.6133471113190014
115.0 0.0 0.0017636003664797048 0.0014230505748767152 1.7232259240569665
117.0 0.0 0.0017353486944863365 0.0014230505748767152 1.815886832897131
119.0 0.0 0.0016897192720271414 0.0014230505748767152 1.8904040006523228
121.0 0.0 0.0016271667387696028 0.0014230505748767152 1.946032876398289
123.0 0.0 0.0015483147856296283 0.0014230505748767152 1.9822176347805713
125.0 0.0 0.0014539499219831035 0.0014230505748767152 1.9985967296376
127.0 0.0 0.0013450136160228308 0.0014230505748767152 1.9950065064515001
129.0 0.0 0.0012225928867924025 0.001426568927623877 1.9714828375291298
131.0 0.0 0.001087909441898455 0.001426568927623877 1.9282607635790439
133.0 0.0 0.0009423074694313778 0.0014301293098381808 1.8657721452623903
135.0 0.0 0.0007872402060750854 0.0014301293098381808 1.7846413481842363
137.0 0.0 0.0006242554156116542 0.0014340190182761778 1.685679004439628
139.0 0.0 0.0004549799229142359 0.0014340190182761778 1.5698739130455577
141.0 2.384836100040033e-10 0.00028110335795905264 0.0014401879071233585 1.4383831601891592
143.0 2.384836100040033e-10 0.00010436127228096183 0.0014401879071233585 1.292520558004852
145.0 2.384836100040033e-10 -7.348220343408194e-05 0.001440105282282416 1.1337435173987014
147.0 2.384836100040033e-10 -0.00025065198733944773 0.001440105282282416 0.9636384860806919
149.0 3.393019227402316e-10 -0.0004253797838673225 0.0014441045922689232 0.7839050973044261
151.0 3.393019227402316e-10 -0.0005959217533958465 0.0014441045922689232 0.5963391876934763
153.0 3.393019227402316e-10 -0.0007605759375918049 0.0014441045922689232 0.4028148538366521
155.0 3.393019227402316e-10 -0.0009176992663206009 0.0014441045922689232 0.2052657269342115
157.0 3.474928598814486e-10 -0.0010657239761983405 0.0014434284055131622 0.005665652594966118
159.0 3.474928598814486e-10 -0.0012031732767361883 0.0014434284055131622 -0.19399103117631875
161.0 3.474928598814486e-10 -0.001328676107548207 0.0014434284055131622 -0.3917094207446826
163.0 9.527864358103156e-10 -0.0014409808391736174 0.0014397795905274895 -0.5855139792623271
165.0 1.2617898750313384e-09 -0.0015389677806201749 0.001436807998389924 -0.7734682755796489
167.0 1.16097156229511e-09 -0.0016216603686573725 0.001428918979965428 -0.9536943324248989
169.0 1.16097156229511e-09 -0.001688234927062601 0.0014294969649580596 -1.1243913905323952
171.0 1.2519674985032037e-09 -0.001738028898307375 0.0014285169861735741 -1.2838539012340915
173.0 1.3092655438708967e-09 -0.0017705474654387398 0.001425643564466485 -1.4304885677378543
175.0 1.3092655438708967e-09 -0.0017854684979902332 0.001425643564466485 -1.5628302648237347
177.0 2.2534874363016044e-09 -0.0017826457725087061 0.0014228624648030353 -1.679556677889827
179.0 2.2534874363016044e-09 -0.001762110435515786 0.0014228624648030353 -1.7795015150849633
181.0 2.2534874363016044e-09 -0.0017240706942910232 0.0014228624648030353 -1.8616661605113338
183.0 2.2534874363016044e-09 -0.001668909738564787 0.0014228624648030353 -1.9252296520660734
185.0 2.2534874363016044e-09 -0.001597181913888731 0.0014228624648030353 -1.969556884223685
187.0 2.2534874363016044e-09 -0.0015096071849196669 0.0014228624648030353 -1.9942049538030326
189.0 3.0174694444418113e-09 -0.0014070639439373903 0.001415504898518095 -1.9989275853107398
191.0 3.0174694444418113e-09 -0.0012905802364545943 0.001415504898518095 -1.983677591646228
193.0 3.0174694444418113e-09 -0.0011613234915883721 0.001415504898518095 -1.9486073455824797
195.0 3.0346159091196865e-09 -0.001020588859807245 0.001411023489025785 -1.8940672573086308
197.0 3.0346159091196865e-09 -0.0008697862745782921 0.001411023489025785 -1.8206022732516787
199.0 3.0772368472560263e-09 -0.0007104263671923465 0.001407264648971853 -1.7289464311526623
201.0 3.0772368472560263e-09 -0.000544105375502311 0.001400461184862759 -1.6200155258087392
203.0 2.6312804170689486e-09 -0.00037248919736057227 0.0013990418090393342 -1.4948979587556919
205.0 2.6312804170689486e-09 -0.00019729674809321958 0.001396346279474572 -1.3548438633240267
207.0 2.934528690700544e-09 -2.0282788296228603e-05 0.001388406720815098 -1.201252613722533
209.0 3.095122664303451e-09 0.00015677960646722487 0.0013829885251867842 -1.0356588429568607
211.0 3.095122664303451e-09 0.000332116758910158 0.0013829885251867842 -0.8597171092874131
213.0 2.673588232963153e-09 0.0005039721092203413 0.0013776393712762525 -0.6751853644330654
215.0 3.04658734112162e-09 0.0006706237631697418 0.0013739010777534325 -0.48390738870170535
217.0 3.04658734112162e-09 0.000830401693796174 0.0013739010777534325 -0.2877943685498852
219.0 4.369776135801917e-09 0.0009817044247902905 0.0013724736764491314 -0.08880580064205072
221.0 7.43919623859135e-09 0.0011230150289129651 0.0013703359563593841 0.11107008679009533
223.0 7.43919623859135e-09 0.001252916281514526 0.0013680165010628363 0.30983619966481646
225.0 8.287248894731869e-09 0.0013701048178212279 0.0013647350409656752 0.5055065323528177
227.0 8.287248894731869e-09 0.001473404152525255 0.0013647350409656752 0.6961260111879338
229.0 8.229950849364176e-09 0.0015617764315715096 0.0013676084626727694 0.8797900289166999
231.0 8.569673944045952e-09 0.0016343327987305557 0.001367376827592751 1.0546634749047088
233.0 8.114895731982763e-09 0.0016903422733768035 0.0013800013132554852 1.2189990709563605
235.0 7.350913723842555e-09 0.0017292390507706438 0.0013865658036193338 1.3711548295432698
237.0 6.541075305165566e-09 0.0017506281519028117 0.001390531511042365 1.509610460003288
239.0 6.656887462142213e-09 0.0017542893664493839 0.0013960686193849603 1.6329825587866298
241.0 6.283888353983746e-09 0.0017401794494450974 0.0014033252656549386 1.740038431971163
243.0 6.283888353983746e-09 0.0017084325497264755 0.0014033252656549386 1.8297084119390175
245.0 6.283888353983746e-09 0.0016593588658568848 0.001409451378916068 1.9010965451482476
247.0 6.8219445155162096e-09 0.0015934415429806588 0.0014276774732617252 1.9534895442137292
249.0 6.77932357737987e-09 0.0015113318416005886 0.0014314363133156682 1.986363914847642
251.0 6.580242275083802e-09 0.0014138426265566867 0.0014417900096620753 1.9993911864522778
253.0 6.419648301480896e-09 0.0013019402412646171 0.0014519366687412664 1.9924411941013838
255.0 6.87630299823394e-09 0.0011767348484052567 0.0014613434675611657 1.9655833791182091
257.0 4.417257996770285e-09 0.0010394693335703475 0.0014814912160832725 1.91908609525485
259.0 4.9527659563257665e-09 0.0008915068827987968 0.0014930902048896474 1.8534139274051806
261.0 4.9527659563257665e-09 0.0007343173579922664 0.0015066498601609916 1.769223049642676
263.0 5.1285687281676925e-09 0.0005694626063902691 0.0015126740003824108 1.6673546689615248
265.0 9.810283887738524e-09 0.0003985808510268119 0.001527544161505532 1.5488266202334549
267.0 9.403901370331757e-09 0.00022337031799642476 0.0015427145216598394 1.414823196354926
269.0 1.090571513290861e-08 4.5572264149637713e-05 0.00155940877570384 1.2666833152022636
271.0 1.0497777988129896e-08 -0.00013304642521741906 0.0015673383117161923 1.1058871416253768
273.0 1.1800953889028243e-08 -0.00031071089476796454 0.0015757053638152775 0.9340412981471874
275.0 1.4006593510766496e-08 -0.0004856560572229988 0.0015839195689821065 0.7528628121402189
277.0 1.2709025431330011e-08 -0.0006561442339236062 0.0015923505646422496 0.5641619598727169
279.0 1.4279363481857431e-08 -0.0008204825213680297 0.0015971061100913545 0.3698241788423135
281.0 1.5851903753185903e-08 -0.0009770397105649943 0.001598827828888331 0.17179122912108097
283.0 1.5851903753185903e-08 -0.001124262590112374 0.0015918087006618253 -0.027958208057156028
285.0 1.8120117708540606e-08 -0.0012606914699142334 0.001590232139114846 -0.2274283006162667
287.0 1.7614352552589585e-08 -0.001384974770486384 0.001582956064129998 -0.42462600732539535
289.0 1.7644187613966577e-08 -0.0014958825321349876 0.001581092312150815 -0.6175809916045475
291.0 1.8964399054482104e-08 -0.001592318709005863 0.0015775948775191878 -0.8043653084761777
293.0 1.7907720855660835e-08 -0.0016733321251782053 0.0015756668422116575 -0.9831126679580308
295.0 1.969433976001489e-08 -0.0017381259833400956 0.0015658863745312275 -1.1520370824238957
297.0 2.0116114353872392e-08 -0.0017860658310180095 0.0015596193841190648 -1.3094507116142216
299.0 2.0962754914126025e-08 -0.001816685904831167 0.0015365654211541506 -1.4537807269962442
301.0 2.0962754914126025e-08 -0.00182969378934861 0.0015325686818531874 -1.5835850269696905
303.0 2.1549443406378766e-08 -0.0018249733439991828 0.0015069564855069368 -1.6975666458983227
305.0 2.6062519881472346e-08 -0.0018025858687802728 0.0014951376370124305 -1.7945867129963455
307.0 2.4752565817086402e-08 -0.0017627694971932971 0.0014812099060082101 -1.8736758315892206
309.0 2.238157001309182e-08 -0.0017059368224375156 0.0014581501286992044 -1.9340437650519566
311.0 2.289528553172504e-08 -0.0016326707805624171 0.0014280970085118999 -1.9750873326444889
313.0 2.562633785934021e-08 -0.0015437188316836548 0.0013885238661176555 -1.996396436353056
315.0 2.7629369018498327e-08 -0.0014399854974988429 0.0013705457468794209 -1.9977581585184425
317.0 2.7671989956634667e-08 -0.0013225233298210708 0.0013573935137988198 -1.9791588893091576
319.0 3.593948699669758e-08 -0.001192522400029273 0.0013316551937181905 -1.9407844627806157
321.0 3.4092184999886975e-08 -0.0010512984146257823 0.0013098706296697548 -1.8830183001634893
323.0 4.100741613346015e-08 -0.0009002795755991852 0.001257289733430083 -1.8064375789283942
325.0 4.348181205282464e-08 -0.0007409923169577809 0.0012183894264335266 -1.7118074659065308
327.0 3.910550350725761e-08 -0.0005750460601771457 0.0012104716404253424 -1.6000734720853866
329.0 3.8636377108021146e-08 -0.0004041171402903974 0.0011887052950121117 -1.472352005465531
331.0 3.604993662840727e-08 -0.00022993206356073195 0.0011673530410802565 -1.32991921637212
333.0 4.246609135848223e-08 -5.4250264211700496e-05 0.001130888178742274 -1.1741982466724936
335.0 4.709058311096248e-08 0.0001211534676556767 0.0011193406747542947 -1.006745010300372
337.0 4.626324510635382e-08 0.000294506711493631 0.0011109869828591669 -0.8292326471617247
339.0 4.970518237216348e-08 0.0004640571179991387 0.001099870142274654 -0.6434348057519953
341.0 5.0867631777307796e-08 0.000628089910178272 0.0010982967689270346 -0.45120792151705635
343.0 5.2334660241477145e-08 0.000784945008711308 0.0010933087448742578 -0.25447266802608043
345.0 4.576423037439081e-08 0.0009330336109270459 0.0010955182382037213 -0.055194766286988585
347.0 6.024601392152972e-08 0.0010708540577305389 0.0011069938010099464 0.14463465604952602
349.0 6.443472300255482e-08 0.0011970068287800407 0.001114572588075938 0.34301895935551935
351.0 7.317520486895512e-08 0.001310208517934985 0.001118371953907567 0.5379759417813024
353.0 8.309915516649546e-08 0.0014093046484483659 0.0011285759002630613 0.7275576447718958
355.0 1.0046112572913212e-07 0.0014932811994486062 0.0011456887423243454 0.9098698164553377
357.0 1.0348487265292205e-07 0.0015612747297609035 0.0011670758191644724 1.083090838433817
359.0 1.1340719908158014e-07 0.0016125809966335536 0.001190829069122429 1.2454899268676192
361.0 1.2349140726270091e-07 0.001646661983866133 0.001214175603248261 1.3954444259952854
363.0 1.2581778904776074e-07 0.001663151269466214 0.0012578645517919078 1.5314560212990338
365.0 1.6029683006672046e-07 0.0016618576789189264 0.001324231504467254 1.6521657103198855
367.0 1.6959330033962705e-07 0.0016427671882080289 0.0013473972600817103 1.7563673815414962
369.0 1.6336107372558772e-07 0.0016060430553243423 0.0013850083542152089 1.8430198656627614
371.0 1.6093452994301604e-07 0.001552024182206708 0.0014394484490436745 1.911257338853863
373.0 1.6780921293049533e-07 0.0014812217221342248 0.0014944707486103791 1.960397974040822
375.0 1.5533397746311971e-07 0.0013943139639280846 0.001543815417126066 1.9899507537856784
377.0 1.5317058563546814e-07 0.0012921395483429378 0.0015918327744756013 1.9996203766817005
379.0 1.647354581208411e-07 0.0011756890823875165 0.001668063874411485 1.9893102082437149
381.0 1.9418397760729444e-07 0.0010460952357591446 0.0017243350493712697 1.959123246803717
383.0 2.065483316044232e-07 0.0009046214181963184 0.0017842986245874023 1.909361094760304
385.0 1.812767968818387e-07 0.0007526491502749449 0.0018530853598456487 1.8405209454559115
387.0 1.8219549920466816e-07 0.0005916642550197278 0.0019051048493179468 1.7532906157857167
389.0 2.0872678402141153e-07 0.000423242007345725 0.0019516551325979739 1.6485416741634453
391.0 2.0839985047365304e-07 0.00024903138984081385 0.001981991041930206 1.527320732506709
393.0 2.1738641045915606e-07 7.073861319748966e-05 0.0020285353611694326 1.390838989239659
395.0 2.1606999655964553e-07 -0.00010988993416934423 0.0020944024562172046 1.240460127791732
397.0 2.587022302914408e-07 -0.0002910851374377734 0.002133494225831858 1.0776866915013625
399.0 2.8337439992453837e-07 -0.00047107283830636427 0.0021848116167905766 0.904145071053245
401.0 2.8550362819894246e-07 -0.0006480915634451683 0.0021911517457551596 0.7215692544437926
403.0 3.084591492293789e-07 -0.000820410126104397 0.0022224210906445917 0.5317835018322028
405.0 3.271054728931488e-07 -0.000986344925734988 0.0022286246564450344 0.33668411837665596
407.0 3.15825707299179e-07 -0.001144276771850153 0.00222274238756819 0.13822050716731837
409.0 3.086706993720367e-07 -0.001292667062640937 0.00222408706038102 -0.061624308438057884
411.0 3.668642199448391e-07 -0.0014300731615094582 0.0022505244780035905 -0.2608534984698772
413.0 3.954182762819218e-07 -0.0015551628139093244 0.002248733907913883 -0.4574763780291645
415.0 4.0428644150308446e-07 -0.001666727461724263 0.0022047343427568917 -0.6495282976537625
417.0 4.109846908282122e-07 -0.0017636943181786537 0.0021834784081848652 -0.835090273636481
419.0 4.12552572941951e-07 -0.001845137090266825 0.0021369368317474403 -1.012308162162241
421.0 4.329788435294639e-07 -0.0019102852380046798 0.0020930374142567394 -1.1794111856866474
423.0 4.575261535748525e-07 -0.001958531675998718 0.0020395694476628467 -1.3347296264527135
425.0 4.664818198963765e-07 -0.0019894388434068162 0.001958189107891471 -1.476711510359524
427.0 5.078928195479946e-07 -0.0020027430806180135 0.0018853520535500627 -1.6039381144879499
429.0 5.072014574438548e-07 -0.0019983572686643283 0.0018132445169079107 -1.7151381433334427
431.0 5.547353653845785e-07 -0.0019763717049541434 0.001697709990796109 -1.8092004321084048
433.0 5.51284085992155e-07 -0.001937053206896733 0.001576163750356629 -1.8851850501770442
435.0 5.442406042219534e-07 -0.0018808424536983191 0.0014642447982496447 -1.9423326936827048
437.0 5.639786928763289e-07 -0.0018083495914615233 0.00135729818110897 -1.9800722735118765
439.0 6.06162331627601e-07 -0.0017203481472864626 0.0012605106066100567 -1.9980266227699042
441.0 6.266149870495927e-07 -0.001617767311845182 0.0011541383288195086 -1.9960162667349084
443.0 6.44711400174562e-07 -0.0015016826662665672 0.0010354783268501611 -1.9740612176061558
445.0 6.366879571411797e-07 -0.0013733054450187575 0.0009280091353784824 -1.932380776105042
447.0 6.329831890350095e-07 -0.0012339704483868216 0.0008348430970646331 -1.8713913418916441
449.0 6.830176756739856e-07 -0.001085122720196919 0.0007284680390140382 -1.791702254660343
451.0 7.280791700381613e-07 -0.0009283031227635965 0.0006438617106236796 -1.694109707446621
453.0 7.380796084545188e-07 -0.0007651329579084036 0.0005505198102347409 -1.5795887929415748
455.0 7.748261637044622e-07 -0.0005972977836321437 0.0004673220970450019 -1.4492837622613064
457.0 7.606658157260473e-07 -0.0004265305906817048 0.00038366383460346817 -1.3044965934771051
459.0 8.239979194083657e-07 -0.0002545945041674648 0.0003023260077411322 -1.1466739841009657
461.0 9.640563557485058e-07 -8.326518641344232e-05 0.00021995102679737847 -0.9773928974654923
463.0 1.0099827992810843e-06 8.56868905863521e-05 0.0001572113393584374 -0.7983448073853922
465.0 1.0823072925019697e-06 0.0002505141106056765 9.510831614143714e-05 -0.6113187984958878
467.0 1.1168426905040082e-06 0.0004095091559805027 4.304461759267187e-05 -0.4181836910934287
469.0 1.2339434041470016e-06 0.000561022051479133 -2.8045059605281648e-05 -0.22086936905358626
471.0 1.2679919892283103e-06 0.0007034766329936224 -4.218750981597057e-05 -0.02134749736387096
473.0 1.3556540391603658e-06 0.0008353862785546929 -4.3155986113100284e-05 0.1783881780921272
475.0 1.3600673153107978e-06 0.0009553687402302047 2.359587835921005e-06 0.3763417516861789
477.0 1.4233305462115313e-06 0.0010621599468979626 3.227795993556692e-05 0.5705351011106021
479.0 1.439663585366148e-06 0.0011546266188855539 0.0001112703518674241 0.7590276531139047
481.0 1.465972372714576e-06 0.0012317775788118436 0.0001851173130983985 0.9399357744314663
483.0 1.526994294364073e-06 0.0012927736434133563 0.00026044807508170657 1.1114515941786471
485.0 1.5419397016207402e-06 0.0013369360029026856 0.0003557185370184049 1.271861069650199
487.0 1.5020957615118435e-06 0.001363752997140766 0.0004926311764243806 1.4195611150227525
489.0 1.5319167129315943e-06 0.0013728852250311917 0.0006481274641884623 1.5530756218202122
491.0 1.6157676354129898e-06 0.0013641689364455758 0.0008058594495510375 1.6710702110638374
493.0 1.6994328173300118e-06 0.0013376176593754504 0.0009740390525860582 1.7723655697004517
495.0 1.7768002622094412e-06 0.001293422084255839 0.001190419306550688 1.8559492380383078
497.0 1.8683804776520648e-06 0.0012319481595813838 0.001374997050611932 1.9209857303936215
499.0 1.919833825924598e-06 0.0011537334414226752 0.0015445474301230624 1.9668248877932175
501.0 2.114576700529791e-06 0.0010594817375793437 0.0017956718821031548 1.993008379243689
503.0 2.1483010300665454e-06 0.000950056091504723 0.0020273416577576073 1.9992742865627078
505.0 2.333221110677318e-06 0.0008264701788556877 0.0022842267223416443 1.9855597269148622
507.0 2.5376273630581314e-06 0.0006898782050131848 0.002493379198852052 1.9520014867893287
509.0 2.536576712046983e-06 0.0005415633852739271 0.002694999314210396 1.8989346610245086
511.0 2.594165713437186e-06 0.0003829251597179483 0.0029110054777593663 1.8268893104050699
513.0 2.965400971340621e-06 0.00021546524413735082 0.003174711110746435 1.7365851711562914
515.0 3.097557876386367e-06 4.07726503523844e-05 0.0033886535693603476 1.6289244691134959
517.0 3.1138735875370845e-06 -0.00013949213801486477 0.0035810362104740957 1.5049829102773855
519.0 3.264399685923247e-06 -0.00032361370871354244 0.0037789335289861157 1.3659989376900372
521.0 3.4185200760463585e-06 -0.0005098388481386045 0.003988607750381544 1.2133613618807018
523.0 3.531955501538222e-06 -0.0006963940086637153 0.004129905460096886 1.0485954883769308
525.0 3.695077186510178e-06 -0.000881502991310915 0.004244693245249463 0.8733478807971139
527.0 3.7888035485374833e-06 -0.0010634046605468156 0.004354234527070242 0.6893699116724565
529.0 3.774781209288777e-06 -0.0012403705030130236 0.0044324406622534476 0.49850026526029473
531.0 3.6963817103871345e-06 -0.0014107218459912343 0.0044598975143780775 0.3026465670836988
533.0 3.802906374017067e-06 -0.0015728465869206073 0.004540862519435973 0.10376632366744917
535.0 3.8587142484665695e-06 -0.0017252152740796934 0.004512481433224344 -0.09615263716681893
537.0 4.094713812334333e-06 -0.0018663963888636698 0.004498592843727236 -0.29511203008140513
539.0 4.325223804429734e-06 -0.0019950706042840423 0.004471726104336824 -0.491123081670212
541.0 4.472000256604878e-06 -0.002110043929498658 0.004373342970658742 -0.6822264060940614
543.0 4.736946573542874e-06 -0.0022102596449357064 0.004222601155169143 -0.8665115883512264
545.0 4.9547741623758044e-06 -0.0022948088596376555 0.004022167208196832 -1.0421362795379152
547.0 5.104399793636715e-06 -0.0023629395722914 0.003829877575676401 -1.207344613314305
549.0 5.330927629860595e-06 -0.002414064170568589 0.003609828867240932 -1.3604847595545178
551.0 5.5617859522857895e-06 -0.002447765317241726 0.003353373464747528 -1.5000254397658193
553.0 5.602683201217691e-06 -0.0024638001376093687 0.0030628541046137593 -1.6245712392140148
555.0 5.632944483156975e-06 -0.0024621026803661452 0.0027884174868094153 -1.7328765626964862
557.0 5.726473918646893e-06 -0.0024427845640445185 0.0024062274985749404 -1.8238580944356628
559.0 5.979799548205562e-06 -0.0024061338946380303 0.0020581394569086733 -1.8966056374929896
561.0 6.038625761550778e-06 -0.0023526124274451847 0.0017064675384701855 -1.950391224269087
563.0 6.356266996411352e-06 -0.002282850997182419 0.0013093682787798184 -1.9846764069145573
565.0 6.769418545154378e-06 -0.0021976432469202776 0.000883176531217563 -1.9991176546382772
567.0 6.836301635851295e-06 -0.002097937704639207 0.0004454460867900639 -1.9935698037968967
569.0 7.227246140065004e-06 -0.001984828405072018 -1.0063761921165527e-05 -1.9680875260852455
571.0 7.332171605737534e-06 -0.0018595440209790185 -0.00038022845977402135 -1.922924799934737
573.0 7.646992628069314e-06 -0.0017234356435750643 -0.000782025047217514 -1.858532390165262
575.0 8.004616045022825e-06 -0.0015779633293086415 -0.001194865736354121 -1.7755533608163048
577.0 8.359895697252993e-06 -0.0014246815466122495 -0.0016039558606040108 -1.6748166657291597
579.0 8.791302768435087e-06 -0.001265223732376189 -0.0019772504715006587 -1.5573288806533705
581.0 8.972631739551562e-06 -0.0011012860203628704 -0.0023503214577318193 -1.42426415921091
583.0 9.262654653742207e-06 -0.0009346103225101305 -0.0026999744111602083 -1.2769525127925345
585.0 9.67644903370079e-06 -0.0007669670070931162 -0.003013681393498035 -1.1168665312303743
587.0 9.933343164850175e-06 -0.0006001372367138105 -0.0032659858238335403 -0.9456066766542454
589.0 1.0613557166290937e-05 -0.00043589519804794637 -0.0034955489507150737 -0.7648852972112277
591.0 1.0896016380420368e-05 -0.0002759904177052829 -0.0036610920555820423 -0.5765095201483329
593.0 1.1300645182703685e-05 -0.00012213029443815563 -0.003803982578987728 -0.3823631949589251
595.0 1.1718889410525548e-05 2.4036950708339254e-05 -0.0038692332740063113 -0.18438806681361347
597.0 1.2176403829269239e-05 0.00016093877517636202 -0.00392510536906705 0.015435631776089136
599.0 1.2292173292822388e-05 0.0002870939924276854 -0.0039255070275505425 0.2151089772825175
601.0 1.2487592089611075e-05 0.0004011276082147143 -0.003799732486196362 0.41263434176918456
603.0 1.2686408888478604e-05 0.0005017845875962165 -0.003645216954722908 0.6060353701312462
605.0 1.3086167174784517e-05 0.0005879424246814358 -0.0034909241590656676 0.7933767483772527
607.0 1.3535601197107395e-05 0.0006586224384753933 -0.0031988109246995893 0.9727835654082444
609.0 1.3966335173236835e-05 0.000712999582096311 -0.0029121661366954053 1.1424600747265299
611.0 1.4164377460252804e-05 0.00075041084013961 -0.0025105018628011912 1.30070766848614
613.0 1.4297639187840183e-05 0.0007703618729878608 -0.002090298378680335 1.4459418840802767
615.0 1.4369546977679513e-05 0.0007725320136516301 -0.001490113496125975 1.576708273095415
617.0 1.4441339396967432e-05 0.0007567776407268777 -0.0009743319456981183 1.6916969737867347
619.0 1.5032171729701702e-05 0.0007231337072422018 -0.0003985004520294465 1.7897558410732883
621.0 1.559211669967884e-05 0.0006718134737783808 0.00019152654346436777 1.869902002458176
623.0 1.6022471169314736e-05 0.000603206510701961 0.0007658475626027701 1.9313317239353252
625.0 1.6427552850701407e-05 0.0005178749501936791 0.001575435097950264 1.973428486772832
627.0 1.717433068807744e-05 0.0004165480432213918 0.0022733882149088584 1.9957691939261082
629.0 1.8201727789134064e-05 0.00030011488541593353 0.003019412617855777 1.9981284434368698
631.0 1.8700674757451042e-05 0.00016961565076722407 0.00371358297226344 1.9804808254952257
633.0 1.9404308803130933e-05 2.623133633667612e-05 0.004413474155963416 1.9430012195936928
635.0 1.9922040353442017e-05 -0.0001287279966385197 0.005143472859928334 1.8860630880260016
637.0 2.0900236260651678e-05 -0.00029383626357165133 0.005877386422127 1.8102347821394307
639.0 2.1558961023021022e-05 -0.00046756546638595294 0.006460103813295049 1.7162738975599479
641.0 2.2644863060959632e-05 -0.0006483009432938752 0.007048148805207938 1.6051197340861127
643.0 2.272997057085088e-05 -0.0008343576095793958 0.007593843081271825 1.4778839349325483
645.0 2.336955380953755e-05 -0.001023996709524819 0.00819406062526433 1.335839398209898
647.0 2.3766572658668565e-05 -0.0012154432674749622 0.0087301531676929 1.180407570848766
649.0 2.5513425562017555e-05 -0.0014069038539363866 0.00923692322521557 1.0131442513786044
651.0 2.533251541201964e-05 -0.001596584755111441 0.00960414376240941 0.8357240429396646
653.0 2.6308400396507893e-05 -0.0017827100255188436 0.009956236889985792 0.6499236114862968
655.0 2.70341441797003e-05 -0.001963539405528027 0.010166827603495087 0.45760391611151796
657.0 2.709040482170477e-05 -0.0021373857274802283 0.010303612395333348 0.2606915888565819
659.0 2.7706630920448713e-05 -0.002302632535989434 0.01039023078114428 0.06115964993165761
661.0 2.824350522121272e-05 -0.0024577505771618846 0.010327685221891095 -0.138992248950447
663.0 2.893171631136659e-05 -0.002601313154558939 0.01022809218522283 -0.337757855614148
665.0 2.9562628291918803e-05 -0.0027320106088805324 0.010053627660734175 -0.5331444225517369
667.0 2.9809080397277362e-05 -0.002848663792372333 0.00974608404202569 -0.7231926846895915
669.0 3.111593623337029e-05 -0.0029502363115372476 0.009356273978533286 -0.9059965097684791
671.0 3.1694604976379416e-05 -0.0030358448813089444 0.008893733898976696 -1.079722024516942
673.0 3.162534359797012e-05 -0.003104768932709831 0.008300752423264491 -1.2426260241273228
675.0 3.232662437497901e-05 -0.0031564579608930176 0.007575481290073885 -1.3930734809245895
677.0 3.382618090021559e-05 -0.0031905374727542067 0.006878776110337474 -1.529553975926901
679.0 3.4062898143334085e-05 -0.00320681321225206 0.00601199362598124 -1.6506968879972417
681.0 3.524648129993579e-05 -0.0032052732791895545 0.005125043652663733 -1.7552851875413802
683.0 3.53111795840126e-05 -0.0031860885921115353 0.004194046554929101 -1.8422676956810669
685.0 3.545199988964168e-05 -0.0031496115792177324 0.0031967054503789787 -1.9107696848810167
687.0 3.712639845584925e-05 -0.0030963730709420772 0.0021182887022645263 -1.9601017137060404
689.0 3.8765709670363435e-05 -0.0030270770616487993 0.000995723111112279 -1.9897666060692891
691.0 4.080285404954372e-05 -0.0029425939618724197 -0.00011476300469560226 -1.9994645034529324
693.0 4.291492631754295e-05 -0.0028439521813254155 -0.001265977404645539 -1.9890959380651734
695.0 4.384976673326322e-05 -0.00273232858416035 -0.0023873968748940612 -1.9587628950987153
697.0 4.539872082854377e-05 -0.0026090362069566887 -0.00346768048055802 -1.9087678516736377
699.0 4.6714654507176735e-05 -0.002475511556710834 -0.004569354094812409 -1.8396108007695315
701.0 4.761282932637768e-05 -0.0023332999773079204 -0.00562692501029375 -1.7519842887936439
703.0 4.9661010398552785e-05 -0.002184040176396611 -0.006695131167293162 -1.6467665151076945
705.0 5.2104364383378276e-05 -0.0020294491918305727 -0.007566976717146146 -1.5250125613286087
707.0 5.668556454251994e-05 -0.001871304219195622 -0.008484097697164092 -1.3879438380133062
709.0 5.857306481190169e-05 -0.001711424799810639 -0.009318773492848131 -1.2369358519371747
711.0 6.399034037555747e-05 -0.0015516545552671916 -0.01005210868314313 -1.07350441732992
713.0 6.544080348135168e-05 -0.00139384276488987 -0.010574216589044234 -0.8992904489290947
715.0 6.740207091064217e-05 -0.0012398254246844464 -0.011125834963251653 -0.7160434863950546
717.0 6.851487073072107e-05 -0.001091406215975474 -0.01160658930058393 -0.5256041196189016
719.0 7.150264289577254e-05 -0.0009503394444571719 -0.011827911347621957 -0.3298854869122588
721.0 7.320387540132571e-05 -0.0008183117589690734 -0.011996819943232796 -0.13085403454553887
723.0 7.505393447258758e-05 -0.0006969246959153511 -0.011960402799056745 0.06949027156879496
725.0 7.549804336856684e-05 -0.0005876787385398069 -0.011854621415193414 0.2691340809410471
727.0 7.72661168941315e-05 -0.0004919597463229785 -0.011564635513524213 0.466070934328966
729.0 7.89200530162296e-05 -0.0004110240427377005 -0.011287106031171772 0.6583214815180657
731.0 8.087383598706845e-05 -0.00034598569172467655 -0.010826118433266098 0.8439534341819495
733.0 8.168257768512477e-05 -0.00029780628456588053 -0.010167528878574488 1.021101048962575
735.0 8.046339514517265e-05 -0.00026728461207544985 -0.009237615776110717 1.1879839498133349
737.0 8.692635507167542e-05 -0.00025504823924649996 -0.008371321917522623 1.3429250932398566
739.0 9.073198535996627e-05 -0.00026154803489920837 -0.0072914624038033105 1.4843676956784237
741.0 9.476906378523587e-05 -0.0002870549319094829 -0.006144758559170443 1.6108909517457295
743.0 0.00010195055731976956 -0.00033165822018214067 -0.0049172248758756545 1.7212243811203272
745.0 0.00010466302328615105 -0.00039526688756388753 -0.003393038215487376 1.8142606568232884
747.0 0.00011166840506022096 -0.00047761074201901584 -0.0018241446206337948 1.889066788317446
749.0 0.00011318587815799616 -0.0005782437254878077 -0.0003205415163327328 1.9448935420010447
751.0 0.00011392370011448325 -0.0006965503888471667 0.0012849675960270798 1.9811829998863804
753.0 0.00011534908259164511 -0.000831753494865014 0.0029419516961447885 1.997574182917842
755.0 0.00012027300730507483 -0.0009829249218185772 0.004725455390893095 1.993906674997683
757.0 0.00012629734807926055 -0.0011489956713504835 0.00633213078882743 1.9702222162950906
759.0 0.00013346104792999507 -0.0013287689741799643 0.00812712640929888 1.926764244942438
761.0 0.00013435474340856097 -0.0015209344235797488 0.009670198681381954 1.8639753887703405
763.0 0.00014001698696005678 -0.0017240862742603942 0.011237843485894473 1.782492935646585
765.0 0.00014869416127231253 -0.0019367375822125616 0.012757408146435273 1.6831423249981097
767.0 0.00015803613639767773 -0.002157337655508877 0.014276055476298124 1.5669287261674054
769.0 0.00016642973431960556 -0.002384292711503579 0.015683322748939816 1.4350267901204836
771.0 0.00017216185207566837 -0.0026159848421679222 0.016998079667013364 1.2887686769366136
773.0 0.00017861911947857228 -0.0028507893614601494 0.018193882191477183 1.1296304853790178
775.0 0.00018250801793816374 -0.0030870934208906075 0.0192279608378898 0.9592172161565219
777.0 0.00019027524576316807 -0.0033233165807693963 0.02010239174891777 0.7792464279870667
779.0 0.0001956201664717633 -0.0035579275265471082 0.02076195216753029 0.5915307530305685
781.0 0.00020563696642207416 -0.0037894618727889145 0.021342854678729855 0.3979594542300677
783.0 0.00021011392895566323 -0.004016544041657124 0.02171441300431608 0.2004792052966616
785.0 0.0002181536944163283 -0.004237900937869874 0.021806389541580262 0.0010742902152019566
787.0 0.00022718982517620122 -0.004452377199470878 0.02172281478461044 -0.19825355487577634
789.0 0.00024414476291363554 -0.004658951953478805 0.021493101490024515 -0.39550546996478925
791.0 0.0002596386738485974 -0.004856753763722055 0.02106721797427842 -0.5887057514048188
793.0 0.0002702512163984096 -0.005045070210429391 0.020444762358043777 -0.7759218824642051
795.0 0.0002852860252147943 -0.005223359055681179 0.019621750278167083 -0.9552841001849446
797.0 0.00030290406585554356 -0.0053912550583476385 0.018562949521697646 -1.125004288596617
799.0 0.0003286888914110051 -0.005548580200612401 0.01733247176221486 -1.2833940164871847
801.0 0.0003440200193512947 -0.005695345260469463 0.01588982841892822 -1.428881537023875
803.0 0.0003668828587407201 -0.0058317489489886475 0.014276430680156101 -1.5600275687394403
805.0 0.00039569836391598246 -0.005958178452428935 0.012508088674501252 -1.6755396861857492
807.0 0.00041671895053448896 -0.006075218883309797 0.01046729346193593 -1.7742851846172563
809.0 0.0004429569149928363 -0.00618363680691627 0.00828001984362252 -1.8553022802458912
811.0 0.0004652029698485968 -0.006284379494684194 0.0060589049969526415 -1.91780953664111
813.0 0.0004905713261628635 -0.006378562886353656 0.003790761721164621 -1.9612134133833985
815.0 0.0005128616518926397 -0.006467468252402772 0.0012703181331071617 -1.9851138671614057
817.0 0.0005521353850225964 -0.006552533397971419 -0.0013219268352354884 -1.9893079505424502
819.0 0.0005955206254677582 -0.006635333929106032 -0.003929352614670726 -1.9737913759373196
821.0 0.0006257601265544 -0.00671757334122323 -0.0066350605528295095 -1.9387580279405863
823.0 0.0006754318164201585 -0.006801073287159053 -0.009190957943842884 -1.8845974281478006
825.0 0.0007264762714652522 -0.006887745145418056 -0.01192547370095588 -1.8118901927310491
827.0 0.0007718962409815433 -0.006979585325082836 -0.014610698324454616 -1.7214015430771195
829.0 0.0008153695030247777 -0.00707865962650151 -0.017119929102398745 -1.614072915247717
831.0 0.0008689442872327339 -0.007187082713352464 -0.019672522056947202 -1.4910117721008882
833.0 0.0009243391101805496 -0.00730700714482083 -0.0219103042176765 -1.353479755755059
835.0 0.0009688096162316513 -0.007440601542665646 -0.02404006170097299 -1.2028792744961705
837.0 0.0010323878107840697 -0.007590025858457011 -0.025901755302502927 -1.0407386665192957
839.0 0.0010868807473957739 -0.007757413083497392 -0.027625467274993393 -0.8686961464355278
841.0 0.001156558888435785 -0.007944851286667536 -0.029287384401876834 -0.688482664870399
843.0 0.0012322757247761526 -0.008154361608630836 -0.03061223584990003 -0.5019038874741181
845.0 0.0013268521677530733 -0.008387879465674703 -0.031785610422481105 -0.3108214793970057
847.0 0.0013953649544705539 -0.008647243613104906 -0.0326130242596426 -0.11713389337191342
849.0 0.0015037098997591162 -0.00893416627415092 -0.033273407382728215 0.07724314663497568
851.0 0.0016079249252091467 -0.009250216513767498 -0.0336098180741749 0.2703961983719788
853.0 0.0016915947261244542 -0.009596812475194288 -0.03369353331928595 0.46043354198977693
855.0 0.0018003693911600187 -0.009975206784688283 -0.03327266516936813 0.6455043053419448
857.0 0.0019275546818711305 -0.010386473574583558 -0.032711361826084064 0.8238170357821757
859.0 0.002027780700280006 -0.010831500030124968 -0.031590422954074555 0.9936575364922885
861.0 0.002161187732602303 -0.011310977640904666 -0.030342266546153823 1.153405801715748
863.0 0.0023117671854916014 -0.011825401283125937 -0.02874318077047481 1.3015518450780663
865.0 0.002454568748189022 -0.012375074480016773 -0.026734697329972523 1.436710253271325
867.0 0.0025972979496658058 -0.012960104538096203 -0.024474516812427467 1.5576333748511757
869.0 0.0027660961562767125 -0.013580400073209641 -0.021898031446320895 1.6632229726851862
871.0 0.0029254389887486813 -0.01423568591258563 -0.019081963536559197 1.7525401997832084
873.0 0.003087125305391914 -0.014925493205797452 -0.01585646714838118 1.8248138727250893
875.0 0.0032582685663895654 -0.01564916222294244 -0.01228770032312593 1.879446899310006
877.0 0.0034154112619904243 -0.016405855849211528 -0.008814346922676542 1.916020844168711
879.0 0.0036273024276774765 -0.017194560576114626 -0.004906528408194947 1.9342986124638089
881.0 0.003822678166476585 -0.018014097643136145 -0.0007189203873284901 1.9342251845948215
883.0 0.00404719624431606 -0.018863121844697264 0.003607825243565601 1.9159264770795568
885.0 0.004262351408624619 -0.019740144166753255 0.008012779022797232 1.879706303075312
887.0 0.004479218605786511 -0.020643563339969966 0.01239318574586111 1.826041530446612
889.0 0.004708218990400772 -0.0215716713703168 0.017225035208338416 1.7555755008370708
891.0 0.004970229686562603 -0.022522648695924182 0.022059258635935303 1.6691097399823416
893.0 0.005216017210949639 -0.023494599834695956 0.026790271392092693 1.5675941452474476
895.0 0.005504963026246973 -0.024485567709694935 0.031580443729462476 1.4521157358898538
897.0 0.005832490304479889 -0.02549355840919459 0.036222538533357135 1.3238861029342854
899.0 0.00617718996686735 -0.026516550918314508 0.040880890291609684 1.184227729659552
901.0 0.006472735594065267 -0.027552527370928313 0.04548252827019235 1.0345593149264738
903.0 0.006829810246424986 -0.02859944755344814 0.04966001928390039 0.8763802583793934
905.0 0.007119720108289538 -0.029655304269527727 0.053476668744818955 0.7112545774091851
907.0 0.007455615302044839 -0.030718130569913193 0.05722043619537129 0.5407943704182739
909.0 0.007872737690319275 -0.03178600727434681 0.06056578380201456 0.3666430081598577
911.0 0.008318118688592122 -0.03285709640851418 0.06378122106801572 0.19045828131694748
913.0 0.00876077460859607 -0.03392963108704396 0.06640679002962561 0.013895593366138357
915.0 0.009210861077430058 -0.03500192510761103 0.0689012730050593 -0.1614085371300059
917.0 0.009668790290262743 -0.03607240380003421 0.07059117920543827 -0.3338524669204595
919.0 0.010142542925728668 -0.037139586942834 0.07217201264947093 -0.5018848048088408
921.0 0.010638959602245321 -0.038202105927749225 0.07297821441105729 -0.6640190122309609
923.0 0.011185061331329934 -0.0392586926658934 0.07308611690857897 -0.8188470061076761
925.0 0.011751304846062946 -0.040308194582380726 0.07284676160614113 -0.9650517158883383
927.0 0.012314353268927047 -0.04134958698387891 0.07181172227051705 -1.1014184555568705
929.0 0.012882159769923036 -0.04238192464683721 0.07015246423766788 -1.2268450641327626
931.0 0.013415525260446298 -0.04340435835177728 0.06781019235963803 -1.3403505892416612
933.0 0.014020570126927947 -0.04441610697325336 0.06527656835560385 -1.4410825493666841
935.0 0.014636677050119725 -0.045416472461554114 0.061681485363106865 -1.5283226860484902
937.0 0.015300148960778658 -0.04640481512980891 0.05739871098122289 -1.6014911908689184
939.0 0.0160277195389193 -0.04738053780087975 0.05282591853721728 -1.6601494059199708
941.0 0.016682056244984093 -0.04834310249579372 0.047305908642139745 -1.7040010183891612
943.0 0.017438097053429826 -0.04929204510857358 0.041256419804776595 -1.732891744336266
945.0 0.01819456117411116 -0.050226984615408726 0.03451716058025224 -1.7468074809553011
947.0 0.01906623475679731 -0.05114761590262381 0.02742371923767581 -1.7458711174117134
949.0 0.019851775966421722 -0.05205369520046927 0.019907246826093575 -1.730337945959196
951.0 0.02060158877501213 -0.05294505683332074 0.011902589801375998 -1.7005898413362674
953.0 0.021430500357376602 -0.05382160288673047 0.003636461420601448 -1.6571283322424797
955.0 0.022291721203016993 -0.05468332262188549 -0.005142603439189914 -1.6005665990184634
957.0 0.023239087477080294 -0.05553029157411176 -0.01401175357556025 -1.5316205548109003
959.0 0.024151425584969424 -0.05636258483783955 -0.02336979327756269 -1.4510990978333698
961.0 0.025152818843959878 -0.057180305691836124 -0.032563777572442464 -1.3598938061544559
963.0 0.02609001261819932 -0.05798357906746013 -0.041913322751879145 -1.258968042720742
965.0 0.026920997999850205 -0.05877251291313802 -0.0512102814902251 -1.1493456499662558
967.0 0.02795950064690802 -0.059547123972634744 -0.06060547148351148 -1.0320994465742508
969.0 0.02899485570100421 -0.060307368820672023 -0.06990629739762623 -0.9083397528645847
971.0 0.03007219397511878 -0.06105309114740094 -0.07874338309585485 -0.7792027966539303
973.0 0.03129591397986181 -0.061783951151956104 -0.08755680817099301 -0.6458392925638324
975.0 0.03255041614584742 -0.06249946261197754 -0.0960622136202881 -0.5094035226084719
977.0 0.03359438243636303 -0.06319895154053526 -0.10354217237142702 -0.37104255237906286
979.0 0.03479168013813211 -0.06388153510356762 -0.11060213808440757 -0.23188609440186672
981.0 0.03595316806381372 -0.06454610645296478 -0.11707572822659541 -0.09303713982956185
983.0 0.037237189915983675 -0.0651913582554399 -0.1227677886484108 0.04443693459809026
985.0 0.03851111283729472 -0.06581578810741244 -0.12767268410029173 0.17951234628920762
987.0 0.039733558185007525 -0.06641767303591477 -0.13130229307604757 0.3112161641449644
989.0 0.0410415212838869 -0.06699515287522145 -0.1342041760628013 0.43863258800554195
991.0 0.04235669920003025 -0.06754618452077835 -0.13606861963203765 0.5609083915815753
993.0 0.04372022641571928 -0.06806861594591644 -0.1367142308556641 0.6772574517627097
995.0 0.04505368121036858 -0.06856019547018179 -0.13637974985568016 0.7869643136427965
997.0 0.04649499791961282 -0.06901859599708292 -0.1347798626333542 0.8893869458170526
999.0 0.04790848759111179 -0.06944146482774331 -0.1322490412912653 0.9839585066156371
1001.0 0.049237223878102754 -0.06982644412852974 -0.12860491167295657 1.070188347848906
1003.0 0.050672498264247856 -0.07017116512335898 -0.12362181341968707 1.1476621870160675
1005.0 0.052222299550683166 -0.07047328979948424 -0.1180792945600429 1.2160415093412529
1007.0 0.05370917450212594 -0.07073057045058355 -0.11095755624737726 1.2750622651803865
1009.0 0.055195636385499645 -0.07094080711886984 -0.10287315375953907 1.3245329617242059
1011.0 0.0567098195111953 -0.07110184065821293 -0.09366281234012709 1.364332214929206
1013.0 0.058250407435148775 -0.0712115826313155 -0.08338177603549458 1.3944058140741848
1015.0 0.05971585329237935 -0.07126800224185552 -0.07247375897441155 1.4147633794163135
1017.0 0.06135595097600509 -0.07126915787033906 -0.06057858336731708 1.4254747298098482
1019.0 0.06302657290598282 -0.07121315897275471 -0.04813067324118695 1.426666081154934
1021.0 0.06457053702488398 -0.07109818380801733 -0.03504421551601242 1.4185159956076978
1023.0 0.06623906829011829 -0.07092246084449234 -0.02105827678956774 1.401251310324506
1025.0 0.06792866647934485 -0.07068430930501125 -0.0071072632969793395 1.375143074820694
1027.0 0.06953488070360621 -0.07038214910560882 0.0070506233263994585 1.3405025237839832
1029.0 0.07126523915915892 -0.07001449889565313 0.02128228039268285 1.2976772121509181
1031.0 0.07307159786909732 -0.06958000963947583 0.03579259963515223 1.247047425406527
1033.0 0.07467854591242704 -0.06907741343986853 0.05002236608649466 1.1890225930566243
1035.0 0.07628899406422383 -0.06850556884176964 0.06373069134113249 1.1240380391279456
1037.0 0.07813285427845722 -0.06786349254493916 0.07752379143110953 1.0525520985170407
1039.0 0.07975792838690095 -0.06715036910706565 0.09077218938662178 0.9750435674742588
1041.0 0.08157177859743076 -0.06636556505859385 0.10352717442045323 0.8920092631944907
1043.0 0.08338137197317684 -0.06550862939545109 0.11532537572530573 0.8039620491638476
1045.0 0.0850282077550679 -0.06457931732630766 0.1260853167464817 0.7114290407249575
1047.0 0.08694784203232468 -0.06357758554563255 0.13652431753709277 0.6149500813586176
1049.0 0.0886556199785899 -0.06250360156224657 0.1452028291240103 0.5150766203403747
1051.0 0.09040237446262422 -0.061357795382160484 0.15320816137079524 0.4123705171225147
1053.0 0.09220349807561702 -0.06014084460493856 0.15994632975065404 0.3074032177354809
1055.0 0.09390018949276523 -0.058853605825836486 0.16509109510087003 0.20075481821626348
1057.0 0.09582393345350854 -0.05749712774825658 0.16924941209771707 0.0930132000372208
1059.0 0.0977644818043495 -0.0560726858621906 0.1722509808065386 -0.015226628039447349
1061.0 0.09951935192961722 -0.05458181944502354 0.17322119709741418 -0.12336338410973012
1063.0 0.10123713140231909 -0.0530262535534394 0.17273610644710333 -0.2307906287852897
1065.0 0.10287064256556103 -0.0514078550910989 0.1713370420334219 -0.3368979055400847
1067.0 0.10455159325748649 -0.049728607377215836 0.16822507502921855 -0.44107213819744084
1069.0 0.10631841099561799 -0.04799063420125837 0.16421958985333085 -0.542699167381748
1071.0 0.10822212353542916 -0.04619620260133116 0.1585802163270417 -0.6411657039152381
1073.0 0.10990685008589442 -0.04434767036923995 0.15160099613255798 -0.7358616386138817
1075.0 0.11166462771644557 -0.04244748526689374 0.14337739660851267 -0.8261826485412932
1077.0 0.113395915071948 -0.040498144895324446 0.13422023257923596 -0.9115331847154555
1079.0 0.11522432772255402 -0.03850216210280536 0.1239693312243331 -0.9913298012994572
1081.0 0.11692355218609486 -0.03646206862669172 0.11314799594424622 -1.065004953611423
1083.0 0.11854888438222748 -0.03438039429077701 0.1017260845150931 -1.1320111163913407
1085.0 0.1202241248923259 -0.03225966841324972 0.08926907110375513 -1.1918251216619622
1087.0 0.12202642178914805 -0.030102359346620443 0.07658346361643893 -1.2439528238566422
1089.0 0.12375125765511681 -0.027910845192788903 0.0635649279863544 -1.2879339623557071
1091.0 0.12546371168523476 -0.025687453416507466 0.05002056238376455 -1.3233473533284896
1093.0 0.1271044725837908 -0.02343445171789537 0.03625342964505883 -1.3498160940279886
1095.0 0.12866126133700548 -0.0211539887801958 0.022874356303975475 -1.3670126636767461
1097.0 0.13046491810731806 -0.018848157523073464 0.00960273236731303 -1.3746640871126106
1099.0 0.13219369957664667 -0.016519038336608564 -0.003952190276499304 -1.3725571086734194
1101.0 0.13385000493389784 -0.01416866490166653 -0.0165308556101078 -1.3605428728080242
1103.0 0.13542821671879648 -0.011799065928265545 -0.028409875308144636 -1.338541404310022
1105.0 0.13699828462789637 -0.009412267997101384 -0.03980161670164185 -1.3065457045623379
1107.0 0.1386186933189499 -0.007010283276351262 -0.05068752617334324 -1.264625223169707
1109.0 0.1403540673325839 -0.004595076868017616 -0.06057052666563651 -1.2129287334845387
1111.0 0.14189736750191656 -0.0021686465873645 -0.06949963475332532 -1.1516866516929734
1113.0 0.1433695103098492 0.000267004902454614 -0.07783970325482122 -1.0812123958237587
1115.0 0.14504782639197827 0.0027098938918486007 -0.08442736953449054 -1.0019030947436673
1117.0 0.14670899636369922 0.005158005469158307 -0.09054098092036167 -0.9142393744027469
1119.0 0.14832477258030557 0.007609346713212851 -0.095143240372703 -0.8187842063890509
1121.0 0.14992369433101047 0.01006193279676126 -0.09897639518301418 -0.7161806863021206
1123.0 0.15139102472586805 0.012513792354875283 -0.1015507645166731 -0.607148849142638
1125.0 0.15285766505753273 0.014963031302916574 -0.10287213970691926 -0.49248148556567417
1127.0 0.15421078610500547 0.01740779249851331 -0.10319477730165613 -0.37303899261945417
1129.0 0.1559171861533293 0.01984622499206679 -0.10276855817329718 -0.24974323316923344
1131.0 0.15728582253509626 0.022276608279424456 -0.1012838406739378 -0.12357045976664083
1133.0 0.15876607692896022 0.02469732142495713 -0.09915795999299613 0.00445671621248922
1135.0 0.16019286767678925 0.027106807931588556 -0.09591221346414808 0.1332781305814249
1137.0 0.1616681471656672 0.02950356136217603 -0.09202646166007888 0.26180546781132014
1139.0 0.1629580365599763 0.03188614298635195 -0.08758043979757642 0.3889324771828401
1141.0 0.16430980155880281 0.034253254293057485 -0.08243588735405814 0.5135456437164562
1143.0 0.165883915660314 0.03660373989870297 -0.07691323563172073 0.6345352432437392
1145.0 0.16730766256148658 0.038936549762951925 -0.07103710007057235 0.7508066811021774
1147.0 0.16893338307146108 0.041250769911433637 -0.06490317972197564 0.8612919653326349
1149.0 0.17057078004732915 0.04354561688108488 -0.05865838220769413 0.9649612525491272
1151.0 0.1721983480696525 0.045820366939652496 -0.05266200593380246 1.0608341689728777
1153.0 0.17380664438069454 0.04807436566237478 -0.04681386721792501 1.1479908227909568
1155.0 0.17556369001218802 0.050307002248944896 -0.04073203188516741 1.2255823571802076
1157.0 0.17703792680914027 0.05251773218601084 -0.03506358538686579 1.2928409610215432
1159.0 0.17846307411867648 0.0547060373132791 -0.02950495922477824 1.3490891273598975
1161.0 0.18025743638963865 0.056871409016113324 -0.024487458227771597 1.3937481031082624
1163.0 0.18178362765098371 0.05901339601201592 -0.01970088246674946 1.426345233279482
1165.0 0.18344897241848035 0.06113157522601211 -0.015467166325604551 1.4465202040846428
1167.0 0.18510481852949168 0.06322552603894364 -0.01182798152075364 1.4540302236548686
1169.0 0.186824161520578 0.06529482610911128 -0.008854571493646778 1.448753977402682
1171.0 0.1886243899098814 0.06733902759713482 -0.006133003277618478 1.4306941973767389
1173.0 0.1902252170489497 0.06935764780158435 -0.004517139842897124 1.3999786082854564
1175.0 0.19200252532071366 0.07135014832470085 -0.0034779785234248144 1.3568594851545521
1177.0 0.1937542351725289 0.07331593467080451 -0.0028685383996850103 1.3017120270502736
1179.0 0.19535758986335278 0.07525439141511182 -0.0029158820565225985 1.2350310742417259
1181.0 0.19707745511359545 0.07716489929427287 -0.0034042702966378046 1.1574264807480987
1183.0 0.19890686146725808 0.07904681506532832 -0.0044037570255580525 1.069617300211475
1185.0 0.20071743067052278 0.08089946377413401 -0.005891684427371709 0.9724245714586237
1187.0 0.2026947214555152 0.08272217166346914 -0.007711807971197027 0.866762781416722
1189.0 0.20443135298324272 0.08451421751710597 -0.009894694934473406 0.753630427021253
1191.0 0.20636603912232016 0.0862748307074112 -0.012161209484006274 0.6340993845132172
1193.0 0.20812172693284242 0.08800320194913566 -0.014794873887224003 0.5093035908976695
1195.0 0.20987906002488457 0.08969846338704474 -0.017295478399105283 0.3804269684628744
1197.0 0.21166507602684576 0.09135969869722654 -0.01973167123112994 0.2486907738337625
1199.0 0.2135983479365036 0.09298590211802768 -0.02242745389653482 0.11534059962100396
1201.0 0.2156443618000281 0.09457594465107078 -0.02486435701908326 -0.018366951059959818
1203.0 0.2174751947104385 0.09612860425465167 -0.026918805623896244 -0.151177613626068
1205.0 0.21946187421872726 0.09764257795800681 -0.028651510697883378 -0.28185276690009714
1207.0 0.2216064974083694 0.09911642850460267 -0.029939993541142764 -0.40918239697053443
1209.0 0.22365470118117856 0.10054859699485497 -0.03075491290227003 -0.5319977482190887
1211.0 0.22582923551629341 0.10193738548351436 -0.031053171941474045 -0.6491833958738878
1213.0 0.2279083237837044 0.10328094846723136 -0.030537831388593863 -0.7596885530475175
1215.0 0.22993075333173998 0.10457725783281135 -0.02971584452348056 -0.8625375081437352
1217.0 0.23205255216250423 0.10582414797192913 -0.02800825168984352 -0.9568392481791851
1219.0 0.23430126415792502 0.10701926647503848 -0.025826063809911346 -1.041795940608925
1221.0 0.2364656167052232 0.10816010159356663 -0.022998274769835972 -1.1167101903280974
1223.0 0.23848501426426535 0.10924398369555657 -0.019392151483771276 -1.1809911106796316
1225.0 0.24069942115511084 0.110268006923987 -0.014817540751779636 -1.2341590683153372
1227.0 0.24282198230642324 0.1112291130136456 -0.009765656354350071 -1.2758492804544936
1229.0 0.24508354776642763 0.11212410692538707 -0.0039035723076558376 -1.3058138140402977
1231.0 0.24752737234394231 0.11294970707271107 0.002419460339243775 -1.323922397992119
1233.0 0.24980531710547982 0.11370257547616765 0.009214933075797207 -1.3301616937716445
1235.0 0.2520916585743835 0.11437928317844386 0.01646487578966004 -1.3246334167164207
1237.0 0.2546521030959332 0.11497635791175245 0.02425266811392373 -1.3075512199555641
1239.0 0.2569256007074605 0.11549032453094007 0.03245962406213126 -1.279236428050066
1241.0 0.2590657180884744 0.11591776003454086 0.04065515324528846 -1.2401124168059274
1243.0 0.2615977347570833 0.11625533847159822 0.04913318020739443 -1.1906982046697174
1245.0 0.2638085094651475 0.11649988570037374 0.05740208423509821 -1.1316012476457877
1247.0 0.26597531042662764 0.11664835633347691 0.06516744590863635 -1.0635090681606372
1249.0 0.2681440391410178 0.11669797542621387 0.07360868034312766 -0.9871805612433816
1251.0 0.27034063933763475 0.11664624754427308 0.0815218285474779 -0.9034365711056284
1253.0 0.2726048543581651 0.1164909959068156 0.08855319896627102 -0.8131501228718625
1255.0 0.2749094770258568 0.11623034921891803 0.09553279302818475 -0.7172362546265183
1257.0 0.2770789592915126 0.11586280576949702 0.10167228974356339 -0.6166418360079051
1259.0 0.27945792370392614 0.11538729658464328 0.10719246318800986 -0.5123353019015148
1261.0 0.281953669350388 0.11480309329644389 0.1119084080787993 -0.405296523281548
1263.0 0.2842703761648934 0.11410990662755488 0.11585404376133412 -0.2965066549115641
1265.0 0.2864297212765967 0.1133079108506128 0.11883873649607991 -0.18693854068480303
1267.0 0.28851576241426996 0.11239766207591165 0.12106740253481403 -0.07754745342800413
1269.0 0.29059927858123596 0.1113801606631547 0.12223669488000959 0.03073758915028131
1271.0 0.2923917973602925 0.11025680785574293 0.12237476370725056 0.13702194022715897
1273.0 0.294391518699651 0.10902940295036107 0.12157368675645712 0.24045270232048085
1275.0 0.29677175790107163 0.10770015568612615 0.11961851056311695 0.3402254974554481
1277.0 0.29866036233846405 0.10627160181907955 0.11634675639128969 0.43559033487837867
1279.0 0.3006565016526955 0.10474650903329775 0.11221658633600465 0.5258566078621857
1281.0 0.30256723694755094 0.10312797418444175 0.10709411871534665 0.610397560764857
1283.0 0.30446051316797584 0.10141937703292506 0.10109023864063399 0.6886536151524452
1285.0 0.3064188984998842 0.0996242919863326 0.09380326123761856 0.7601348267541586
1287.0 0.30835651039956374 0.09774648150153202 0.08555949843039147 0.8244226363496427
1289.0 0.31026942791258116 0.0957898719684078 0.07670772491284662 0.8811708689312435
1291.0 0.312103265546648 0.09375852099846986 0.06724166882838309 0.9301057491966401
1293.0 0.313826237342866 0.09165662557664087 0.05715168701103954 0.9710254040193894
1295.0 0.3155042070395821 0.08948853779521339 0.04638175460127335 1.0037986465071675
1297.0 0.3170981087516529 0.08725865763848309 0.03497964720115135 1.0283627834861553
1299.0 0.31865494512239384 0.08497144527504175 0.023473405520597776 1.0447212731214814
1301.0 0.32004889188222585 0.08263143747947405 0.011522069193202547 1.052940785582139
1303.0 0.32158421303401996 0.0802432650504088 -0.00037959992304042545 1.0531477571670262
1305.0 0.3227634947832489 0.07781161757763079 -0.012141513858870247 1.0455247160988186
1307.0 0.32435364153187957 0.07534120832871273 -0.02425349330807162 1.030306162402922
1309.0 0.32573516561151133 0.07283671462915492 -0.035816428826612366 1.0077743846415799
1311.0 0.3267897302249647 0.07030281918404391 -0.0469081441639066 0.9782549858561838
1313.0 0.3281025150901423 0.06774422274400944 -0.058142525619196236 0.9421123829565187
1315.0 0.32919731690480625 0.06516555246522772 -0.06861338601765203 0.8997453180900857
1317.0 0.33041620195500504 0.06257144513479558 -0.078442723682911 0.8515824350924843
1319.0 0.3314169316171409 0.05996649783757303 -0.08750001384629348 0.798077862647162
1321.0 0.33254423423966556 0.057355234796259195 -0.09550689226209748 0.7397070134076161
1323.0 0.3335519350403512 0.054742075949687684 -0.10292787551224399 0.6769625510252444
1325.0 0.33418766948297035 0.05213140744847132 -0.10956093208387337 0.6103505043164141
1327.0 0.33490018476210026 0.04952751205010356 -0.11494815389479703 0.5403866829774512
1329.0 0.33558054975301393 0.04693460150739746 -0.11940679508790983 0.4675932988384154
1331.0 0.3365847564710856 0.044356857198064405 -0.12294158754622397 0.3924958048749666
1333.0 0.33716094498964166 0.04179844515843045 -0.12506825695497173 0.3156199984967143
1335.0 0.33776981272055756 0.03926349203536771 -0.1263934022445575 0.23748929535983296
1337.0 0.338413421491202 0.03675603503277408 -0.12662276995426883 0.15862234109942944
1339.0 0.33917968288097033 0.03427999128914371 -0.12550014364518997 0.07953089090038533
1341.0 0.3396444409108677 0.031839213429767234 -0.12376508123073644 0.0007177668827330154
1343.0 0.34006108447032174 0.029437503317738513 -0.12122840415973016 -0.07732502755674472
1345.0 0.34053755719746126 0.02707852909592945 -0.11745036881597225 -0.15411782260235243
1347.0 0.3410708998127425 0.02476575241459476 -0.1129546649219814 -0.22919474879108848
1349.0 0.34112310925538736 0.022502480167999724 -0.10726631387227498 -0.30210525332497895
1351.0 0.341261322604266 0.020291845159581143 -0.10091984299722764 -0.37241543204316235
1353.0 0.3414015448725664 0.01813678916983734 -0.09390236825042853 -0.4397091870233969
1355.0 0.34154577049494816 0.01604004156682312 -0.08634806132378477 -0.503589436445018
1357.0 0.34174095974816665 0.01400411310872857 -0.0779701770293308 -0.5636794861161739
1359.0 0.34157414478732523 0.012031288358516957 -0.06910403746010574 -0.6196240770406737
1361.0 0.3415382527698543 0.01012362944639355 -0.05991133742277137 -0.6710905842027768
1363.0 0.34138627214358813 0.008282983604211258 -0.05056722043877401 -0.7177703486656083
1365.0 0.3415901080190685 0.006510971548544838 -0.041001088519153656 -0.7593799278969992
1367.0 0.34149266264581496 0.004809061692257589 -0.03128363097024672 -0.7956624953740477
1369.0 0.3411521322382029 0.0031785176925434055 -0.021547410928845993 -0.8263890789492396
1371.0 0.3409220443624214 0.0016203761485275169 -0.011974151146051637 -0.8513599668207424
1373.0 0.34055030687330207 0.00013550474038193327 -0.002332236395366053 -0.8704062687610945
1375.0 0.34026613243848974 -0.0012754048745394566 0.00667636652625637 -0.8833911883275132
1377.0 0.3397714603953186 -0.002611848344164218 0.015388959393629607 -0.8902115147312178
1379.0 0.33936567964779185 -0.003873540827478454 0.023528861573875945 -0.8907989653837426
1381.0 0.33884349140678205 -0.005060449323541319 0.031517519531054174 -0.8851214775268827
1383.0 0.3384544097908276 -0.00617276387244476 0.038825287474057855 -0.8731844599180003
1385.0 0.3380125002594892 -0.007210916674785394 0.04565135149668524 -0.8550319053758801
1387.0 0.3375030517520129 -0.008175634047721696 0.05231466304247545 -0.8307473153378326
1389.0 0.33708277668805064 -0.00906788419919104 0.05782149427471858 -0.8004544702802753
1391.0 0.3364656076721211 -0.009888909031877169 0.06286236289666482 -0.7643180276122864
1393.0 0.3356619640843196 -0.010640207685079018 0.06715582855026361 -0.7225438423402333
1395.0 0.33481520825759387 -0.01132350990630682 0.07093171329529883 -0.6753790117235761
1397.0 0.3342022446845227 -0.011940818867975876 0.07395494453175201 -0.6231116531052256
1399.0 0.3337433852143733 -0.012494338405495223 0.07603118287171502 -0.5660702872145514
1401.0 0.33297379779530983 -0.01298650842852706 0.0777708533425236 -0.5046229199625257
1403.0 0.33220095170172886 -0.013419925240463213 0.07876902071833658 -0.4391757130432662
1405.0 0.33166429313371626 -0.01379733883028445 0.07890441924823245 -0.37017128477182093
1407.0 0.3309144832829235 -0.01412161389765588 0.07863865505499207 -0.2980866053856836
1409.0 0.33018051288340755 -0.014395686654067761 0.0776405732495976 -0.22343047442466024
1411.0 0.32960301133542846 -0.014622533822848482 0.075960380180967 -0.1467405773595543
1413.0 0.3289660221720826 -0.014805158074317886 0.07396505180082065 -0.06858017422210724
1415.0 0.3283606766958076 -0.014946580314003356 0.07124059386844063 0.010465514319844391
1417.0 0.3277730425157675 -0.01504980425543151 0.06806089401193727 0.08979337081979624
1419.0 0.3268446006193247 -0.015117823886603937 0.06460730027277128 0.16878677192015631
1421.0 0.3261996783785025 -0.015153565282339208 0.06070293233935463 0.24682034499772462
1423.0 0.3256113112858144 -0.015159881521100612 0.0567589798042114 0.3232649642846585
1425.0 0.324731795204724 -0.01513953395964466 0.05238895672589908 0.3974929326214671
1427.0 0.3241516487949347 -0.01509517349116228 0.0477351861636091 0.46888334653127356
1429.0 0.32337863928210836 -0.015029349524298529 0.043155881231618946 0.5368276221045676
1431.0 0.3225067344616134 -0.014944478411188922 0.038265094973511375 0.6007351086480526
1433.0 0.32186895856438047 -0.014842805606390687 0.033217384380514636 0.6600387681993761
1435.0 0.32092329068312314 -0.014726417949798776 0.028010734972603975 0.7142008099459607
1437.0 0.3201534763462389 -0.01459726374788653 0.022884503278994325 0.7627180878760597
1439.0 0.31950870162661443 -0.014457125722062899 0.017821694332283405 0.8051274399863381
1441.0 0.3190444378623913 -0.014307615418923749 0.012858818994719596 0.8410108488093433
1443.0 0.31817218431919786 -0.014150118609990105 0.007974925259789357 0.8700002336827743
1445.0 0.3173175622503198 -0.013985830701886188 0.0032135896381127343 0.8917818484216824
1447.0 0.3167016150495252 -0.013815755569735062 -0.0013390843991286125 0.9061003794681924
1449.0 0.31613428026645946 -0.013640717873038513 -0.005623625870940314 0.912762545467686
1451.0 0.3153841510344748 -0.013461340568445309 -0.009765027097461194 0.9116400863235221
1453.0 0.31458513055261206 -0.01327804979781732 -0.013276815327363148 0.9026722385927304
1455.0 0.31385377963901745 -0.013091100853215317 -0.016786351984720265 0.8858676392873027
1457.0 0.3131289095234 -0.012900583898879901 -0.019891090244402557 0.8613054862719104
1459.0 0.3126046821169822 -0.01270645394866173 -0.022539373558513636 0.8291361003135246
1461.0 0.31186569974409495 -0.012508519060856836 -0.02505365566595312 0.7895807308128411
1463.0 0.31114058687993634 -0.012306456316754524 -0.02740749965776153 0.7429306713724847
1465.0 0.3103176993318506 -0.012099829167143101 -0.0292562801056975 0.6895456153968679
1467.0 0.3096100696740022 -0.011888115070755122 -0.03095753249301844 0.6298513425146044
1469.0 0.3089539426529831 -0.011670725875380596 -0.03216725270572993 0.564336704927338
1471.0 0.3084367333793521 -0.011447021798388886 -0.03311223801144358 0.49354986673024764
1473.0 0.3077706754365281 -0.011216331808350563 -0.033646082152030334 0.41809390312433536
1475.0 0.30720881673970707 -0.010977974314583779 -0.03387241921355153 0.3386217749071685
1477.0 0.30649043403976556 -0.010731275793328741 -0.03367498584898244 0.2558307167365848
1479.0 0.30586674491093074 -0.010475596288631038 -0.0334543094502361 0.17045611796944754
1481.0 0.3052515052151955 -0.010210345216185879 -0.03292129652082303 0.0832648669284765
1483.0 0.3046473719667417 -0.00993501190679312 -0.031993139321991174 -0.004951688899600915
1485.0 0.3041407258547592 -0.009649161098259978 -0.031049351665246926 -0.09338514057222747
1487.0 0.3038012837991366 -0.009352462316449258 -0.029642832795476526 -0.18121770741837656
1489.0 0.3032720507951577 -0.009044713401739056 -0.028270998067595192 -0.267630052080168
1491.0 0.3028985655519457 -0.008725849987852564 -0.026675628534627356 -0.3518093058102985
1493.0 0.3025985329119583 -0.008395946841620929 -0.024847752469111705 -0.4329571213490792
1495.0 0.3021446126616035 -0.008055233811360259 -0.02293205324224751 -0.5102976305885366
1497.0 0.30169237014349176 -0.007704081617485922 -0.02083251667829917 -0.5830852627016906
1499.0 0.30125329443006005 -0.007343019118588154 -0.01888587935059013 -0.6506123850891684
1501.0 0.3008459276622006 -0.006972734251870939 -0.016761965061245256 -0.7122166594288378
1503.0 0.3005513067990144 -0.006594071299907526 -0.014368057998942849 -0.7672879482226519
1505.0 0.30009281546044997 -0.006208032568025582 -0.012075373411931054 -0.815274776336442
1507.0 0.2997811421248229 -0.005815761559471006 -0.009679242957898477 -0.8556902660020249
1509.0 0.299482752615161 -0.005418536947185148 -0.007515988291812048 -0.8881175282675562
1511.0 0.29916224679178244 -0.005017761418466558 -0.005128874052006103 -0.9122143512668759
1513.0 0.298847211849596 -0.00461495171179975 -0.0029181450905581626 -0.9277171601259934
1515.0 0.29859088357475994 -0.004211721724212361 -0.0007492246060538419 -0.9344442265117573
1517.0 0.29833965741950735 -0.0038097679964290577 0.0012973637962988603 -0.9322980795140149
1519.0 0.2980214224739735 -0.003410847636315683 0.0033407559736473944 -0.9212670682679435
1521.0 0.29768265809035643 -0.00301676091011283 0.005394469190427378 -0.9014260479909693
1523.0 0.2974081162817818 -0.00262934060313657 0.0072395299168276665 -0.8729362017720155
1525.0 0.2971751391108103 -0.0022504212857993484 0.008731790585034994 -0.8360440047041854
1527.0 0.29691356001070984 -0.0018818184721868237 0.010209263608857686 -0.7910793137836
1529.0 0.2966420521897423 -0.001525307073178902 0.01158354184419688 -0.7384525671659249
1531.0 0.29653168379777173 -0.001182607765805017 0.012739452022959653 -0.6786511473346227
1533.0 0.29641530299413055 -0.0008553636899758659 0.013883582199953655 -0.6122349514324864
1535.0 0.2962840767676365 -0.0005451219483771908 0.01480964871143775 -0.5398311945743416
1537.0 0.29604505377939677 -0.00025332212680577763 0.015621393340881442 -0.4621285093685924
1539.0 0.2958584396473273 1.8716854634199464e-05 0.016235605056782842 -0.37987038970725695
1541.0 0.2956946120366543 0.00026981135887509594 0.01670648336579314 -0.2938480049738731
1543.0 0.2954959969166248 0.0004989291272339864 0.0169520013493102 -0.2048925063983071
1545.0 0.2952331544776317 0.0007052053832453149 0.01712293512332093 -0.1138669089156205
1547.0 0.29509130466704514 0.0008879419866037063 0.017053153149388774 -0.02165760351074864
1549.0 0.2949680312085771 0.0010466144554253812 0.01687696972715609 0.07083440866502722
1551.0 0.2948334740910958 0.0011808829373326666 0.016649793060424984 0.16270247838325858
1553.0 0.29475195284422284 0.0012905910409521267 0.016226530747067525 0.2530433736874331
1555.0 0.2946396780705899 0.0013757683501792262 0.015711874395258934 0.34096634116623087
1557.0 0.2946236613559451 0.001436632145995085 0.015067854021507697 0.4256020801289417
1559.0 0.29457261080744496 0.0014735809899471643 0.014272120460376698 0.5061115408027261
1561.0 0.29444554993040606 0.0014871949578673775 0.013490660504962736 0.581694450234025
1563.0 0.2943495361696837 0.0014782344612230926 0.012606708426689322 0.6515974395650204
1565.0 0.2942298356128584 0.0014476301927713038 0.011601937373075839 0.7151217702101313
1567.0 0.29406804126936087 0.0013964714075963968 0.010498496310116418 0.7716304975463324
1569.0 0.2940738167170065 0.0013260001957032276 0.009413922531210196 0.8205550674245208
1571.0 0.29412511184622925 0.001237603356613515 0.008187602574726326 0.8614012047710915
1573.0 0.29408515178070643 0.001132793299146666 0.006991922265121413 0.8937540661793302
1575.0 0.29402956341514275 0.0010131981947609724 0.005761822650297053 0.9172826210856249
1577.0 0.29394864971097107 0.0008805459315173625 0.004571772107054625 0.9317431696564756
1579.0 0.2939349917630341 0.000736652017739822 0.0033707440703993692 0.9369820117971651
1581.0 0.2938946202881408 0.0005834018845818048 0.002166013544076982 0.9329371883240157
1583.0 0.2937810019956178 0.00042273599766984126 0.0008884494643887083 0.9196392922682711
1585.0 0.2937498285647442 0.0002566281099474902 -0.00025605301365459217 0.8972113586628774
1587.0 0.293723909958364 8.706995484605791e-05 -0.0013662810927092715 0.8658678043236017
1589.0 0.2936351505354794 -8.394716145597359e-05 -0.002407208243471678 0.825912443277619
1591.0 0.29358244787840826 -0.00025445061056455153 -0.0034326733185929964 0.7777355922375598
1593.0 0.2936038167792219 -0.00042250343966908805 -0.00431587731252134 0.7218102942037028
1595.0 0.29353383570816083 -0.0005862199371605908 -0.005172089657703776 0.6586876975147138
1597.0 0.29351204760089655 -0.0007437836158553561 -0.00588469094922917 0.5889916271692639
1599.0 0.2934126372535148 -0.0008934626885218365 -0.006519043935800716 0.5134124182153387
1601.0 0.29341499981832025 -0.0010336255617694442 -0.007128925068168475 0.43270006256999544
1603.0 0.2933588594052983 -0.0011627536217894009 -0.0076118240804868885 0.3476567489081986
1605.0 0.2933237248521012 -0.0012794544623886933 -0.00802310974303859 0.2591288542125275
1607.0 0.2932127820008341 -0.0013824749966119636 -0.00831033880672245 0.16799847895693817
1609.0 0.29317819663320077 -0.0014707136877102945 -0.008503778401591531 0.07517461873496308
1611.0 0.2931095673568038 -0.0015432280205917874 -0.00867164754414371 -0.01841595860241806
1613.0 0.29309588260155095 -0.0015992421897803805 -0.008707337130032735 -0.11183802382980297
1615.0 0.29306534464567624 -0.0016381536634513302 -0.008622022626599607 -0.20415728999049984
1617.0 0.29307874296936187 -0.0016595361215601073 -0.00845702895582085 -0.2944498202216984
1619.0 0.2930167643289166 -0.0016631433256043865 -0.008165842738055885 -0.38181134001536293
1621.0 0.2930541025069402 -0.0016489117024244635 -0.0078426337664218 -0.4653663462500794
1623.0 0.2929320267465835 -0.0016169606724693523 -0.007411339907901786 -0.544276947514451
1625.0 0.2929355331452713 -0.0015675908742973593 -0.0069285536266203976 -0.617751323971767
1627.0 0.29283626451974554 -0.0015012788417589496 -0.006324211465224559 -0.6850517356180061
1629.0 0.2928319623504213 -0.0014186710242902144 -0.005657485452813003 -0.7455019812317513
1631.0 0.29289302150041496 -0.0013205789269052331 -0.005029534979626116 -0.7984942469647176
1633.0 0.29283219751707285 -0.001207969992366957 -0.0042715424270542285 -0.8434952628262339
1635.0 0.2927626255158022 -0.0010819593841199858 -0.003540115548193122 -0.8800517118179135
1637.0 0.29279736059213995 -0.0009437964910595652 -0.002786599118407726 -0.9077948377895064
1639.0 0.29274761499818647 -0.0007948535100265685 -0.0018981063758306744 -0.9264441982049562
1641.0 0.29277708940497693 -0.0006366111677727985 -0.0010830565359140477 -0.9358105278577189
1643.0 0.2926350110035287 -0.00047064370543659014 -0.0003095690266889719 -0.9357976856803306
1645.0 0.2926950781720994 -0.0002986024925062208 0.0005055665687011482 -0.926403658946411
1647.0 0.29269261323920365 -0.0001222009367421032 0.0012750013776876064 -0.907720618406806
1649.0 0.29268260391977685 5.680324246238952e-05 0.002031237108138665 -0.8799340257737696
1651.0 0.2926154497179092 0.0002366252080509965 0.002722841068562928 -0.8433208000442667
1653.0 0.2926574246980286 0.0004154712194474794 0.003372756986606178 -0.7982465609261381
1655.0 0.2927218304211641 0.0005915562729468599 0.003943571449309088 -0.7451619768281728
1657.0 0.29277793211153186 0.0007631210213113076 0.004584158455370943 -0.6845982515467494
1659.0 0.29273768317848914 0.0009284495151042399 0.00512873242487869 -0.6171618003486347
1661.0 0.29276948537874764 0.001085886757185765 0.005670094773578071 -0.5435281671191156
1663.0 0.2927525016046314 0.0012338549660333598 0.005989194817906653 -0.46443524597856206
1665.0 0.29273873701742 0.0013708689656727025 0.00634228107534826 -0.3806758731113651
1667.0 0.2926684088999916 0.0014955511262940693 0.006691890614853291 -0.29308986317412755
1669.0 0.2926891347908115 0.0016066446893237163 0.006938538094666729 -0.20255557188388823
1671.0 0.2926840421972212 0.0017030262650523697 0.007120090680479797 -0.10998107153826493
1673.0 0.29265821065586983 0.0017837174757341558 0.007291728943496517 -0.016295028234663916
1675.0 0.29263083579517607 0.0018478950675456605 0.007358218704312471 0.07756263263971748
1677.0 0.2926049975238565 0.0018948992721034529 0.007284220058452224 0.1706501692299213
1679.0 0.29249596300558184 0.0019242402410071906 0.0072088055307770495 0.26203348894947753
1681.0 0.29248677600087836 0.0019356032559455399 0.007077367565554758 0.3507955366497154
1683.0 0.29252229217892617 0.001928851745580515 0.00689448696067594 0.43604550700855055
1685.0 0.2925212505194237 0.001904028933333239 0.006566265381903068 0.5169277963549977
1687.0 0.2925280156189123 0.001861357559675699 0.006326869796805871 0.5926305988178648
1689.0 0.2925569384494602 0.0018012379606594361 0.005982872380036155 0.662394060730179
1691.0 0.2926111991148302 0.0017242439911658888 0.0056273251231086325 0.7255179122848731
1693.0 0.29264352387667464 0.0016311178154519628 0.0052125207691488176 0.7813684994679193
1695.0 0.29265066347420493 0.0015227622780764657 0.004794089182499907 0.8293851464302332
1697.0 0.2925591662805613 0.0014002319690188483 0.004297763394060907 0.8690857837059296
1699.0 0.2926097129015226 0.0012647228379135118 0.003804460374831106 0.9000717861046775
1701.0 0.2925867754193512 0.001117559546487438 0.0032694527015374353 0.9220319715933363
1703.0 0.2926343686521766 0.0009601836952168876 0.002720358427205733 0.9347457213499725
1705.0 0.2926209572965965 0.0007941391095795317 0.0022287269796268643 0.9380851890525818
1707.0 0.2926018537004389 0.0006210562916644304 0.0017666459480977668 0.9320165781171168
1709.0 0.29263261426172904 0.00044263592317630806 0.0012372870910968476 0.9166004752648943
1711.0 0.2925860078305056 0.0002606319160473745 0.0007180861746926697 0.8919912362436748
1713.0 0.2925123278675271 7.683398466761379e-05 0.0002537897084143487 0.8584354299060002
1715.0 0.2925328338909066 -0.00010695018573204953 -0.0002435682974910803 0.8162693568766839
1717.0 0.29250803921232554 -0.0002889131710371491 -0.0006518700966669214 0.7659156680455029
1719.0 0.2924472036022762 -0.0004672659939235278 -0.001050804926584059 0.7078791167204778
1721.0 0.29243756573715946 -0.0006402557529241894 -0.0013985112156413046 0.6427414889905201
1723.0 0.2924226211233987 -0.000806183246800507 -0.0017246233192811794 0.5711557604408811
1725.0 0.29237644342104724 -0.0009634198816963907 -0.002114323011541534 0.4938395404918835
1727.0 0.29237179441659805 -0.0011104239609146741 -0.0023649377021330697 0.4115678694886414
1729.0 0.29236632801104084 -0.0012457561375518829 -0.0026353898929264955 0.3251654407659916
1731.0 0.2923622286663237 -0.0013680937445692998 -0.0027846960327367 0.2354983263072633
1733.0 0.29236722238250784 -0.0014762440252610244 -0.003035661698194976 0.1434652886715884
1735.0 0.29235369848516063 -0.001569156023079723 -0.003158775496249896 0.04998876692353465
1737.0 0.29237885385346024 -0.0016459310935939416 -0.003226048573699258 -0.04399437302729281
1739.0 0.2924127007921814 -0.001705831822850421 -0.003243884592804934 -0.13754223184944958
1741.0 0.2924110075877514 -0.0017482893929429298 -0.0032626249586796266 -0.2297173185705357
1743.0 0.292389966598622 -0.001772909279041882 -0.003214751775601366 -0.31959594607368086
1745.0 0.2923233784216548 -0.001779475144433432 -0.0030881955622163995 -0.4062774867235087
1747.0 0.29228830091312547 -0.001767950915073359 -0.0029246821215859085 -0.48889339589056474
1749.0 0.29228009020780066 -0.001738481119916782 -0.002760402430311576 -0.5666159115972729
1751.0 0.29224994370549406 -0.0016913894172676863 -0.0025435143676501085 -0.6386663440940435
1753.0 0.2922540017857721 -0.0016271752859520685 -0.002220157098950896 -0.7043228721651812
1755.0 0.2922465214131844 -0.001546509043245916 -0.0019909608791775445 -0.7629277688550841
1757.0 0.2922627259164787 -0.0014502250988118804 -0.0016715388389794302 -0.8138939835424289
1759.0 0.29225166773318995 -0.0013393135584682395 -0.0013909017743380385 -0.8567110147911079
1761.0 0.2922042199849833 -0.0012149102650056396 -0.0011228223535407846 -0.8909500152844665
1763.0 0.2922339888125489 -0.0010782854294658247 -0.0007425131744136424 -0.9162680788034823
1765.0 0.29217525850598297 -0.0009308309091195109 -0.00041030914829864765 -0.9324116652423385
1767.0 0.2921785172374319 -0.0007740462392552316 -3.172490541410604e-05 -0.9392191301724871
1769.0 0.29218584923232654 -0.0006095236200477688 0.00032506863251480634 -0.9366223339847393
1771.0 0.29215798639779667 -0.00043893193934248876 0.000642080881983125 -0.9246473142324019
1773.0 0.2921877800505786 -0.0002640001103090726 0.0009744828904359578 -0.903414015119255
1775.0 0.2921630212282003 -8.649972418959421e-05 0.001302333106683244 -0.8731350767904834
1777.0 0.29216743442072096 9.17726531651248e-05 0.0015802001549555477 -0.8341136967884502
1779.0 0.29222304208614064 0.00026901346140688234 0.0018442670341675712 -0.7867405855633778
1781.0 0.29221399723337504 0.0004434301708042441 0.0021172461223750703 -0.7314900462208621
1783.0 0.2922087351175294 0.0006132592042429019 0.002337256731191847 -0.6689152183395556
1785.0 0.2922281962137756 0.0007767835884913478 0.002623297043582958 -0.5996425333582507
1787.0 0.2922637573736859 0.0009323500973217626 0.0028359340796866037 -0.524365437145902
1789.0 0.29226565421256123 0.0010783857544535058 0.0030207101769029075 -0.4438374430080343
1791.0 0.29228629447238386 0.0012134135955885752 0.0031443365344154045 -0.3588645845469844
1793.0 0.2922982350823962 0.0013360674001305015 0.0033165105294549616 -0.2702973437748007
1795.0 0.29231894203332015 0.0014451053303973693 0.003429453560109621 -0.17902213581550322
1797.0 0.2922907980285558 0.0015394223050962897 0.003501296593347508 -0.08595243513464663
1799.0 0.2922371955910324 0.0016180610477430726 0.003569710513254076 0.007980367690616967
1801.0 0.29220574868130345 0.001680221630453933 0.0035760972055408702 0.10183628737738333
1803.0 0.2921435392782154 0.001725269434367283 0.0035611695030678984 0.19467615005800826
1805.0 0.2921673491697731 0.0017527414715116352 0.003575484822955129 0.285570990140878
1807.0 0.29217358437094815 0.0017623509929040266 0.003551871746121107 0.3736113439544405
1809.0 0.2921654001411178 0.0017539903395560066 0.0034758056490997867 0.45791634708732776
1811.0 0.2922175529402768 0.0017277319711029417 0.00338942544572507 0.5376425446238333
1813.0 0.2922593048649472 0.0016838277267794005 0.0033272995453951953 0.611992326170158
1815.0 0.29226189986488793 0.001622706275652021 0.0032115489181782954 0.6802219013196076
1817.0 0.2922603591261762 0.0015449688330139003 0.0030525229435129416 0.7416487359999521
1819.0 0.29227471942256145 0.0014513831334486964 0.0028761961995997457 0.7956583753847671
1821.0 0.2922972099834216 0.0013428757232723568 0.0026727573955147967 0.8417105851208204
1823.0 0.2922889992475297 0.0012205226954317752 0.002493879579297692 0.8793447496451621
1825.0 0.29230771809918116 0.0010855389244859345 0.0022624935251480513 0.9081844737977554
1827.0 0.2922833874072707 0.0009392659024734678 0.0020853735402792234 0.9279413416799395
1829.0 0.29225003299355845 0.0007831583158071626 0.001885659598780932 0.9384177953709227
1831.0 0.2922624643645031 0.0006187695137308607 0.001678930171201288 0.9395091048397883
1833.0 0.2922877664164913 0.0004477359657220253 0.0014808948770948956 0.9312044094863235
1835.0 0.2922419743800105 0.0002717608877042222 0.0013189831856583775 0.9135868208675592
1837.0 0.29224180053254617 9.259721826109384e-05 0.0011000974782916517 0.8868325858007403
1839.0 0.29223750359992046 -8.796991103422374e-05 0.0009408980167177605 0.8512093184818308
1841.0 0.29222420016936573 -0.00026814101073131005 0.0007345531595171935 0.8070733189973814
1843.0 0.29217235373821365 -0.00044612020902482766 0.0005236394603722974 0.7548660053458387
1845.0 0.29217870487538566 -0.0006201332083163904 0.00036767607038213506 0.6951094949154294
1847.0 0.2921708168594968 -0.0007884450278371374 0.0001596860001879311 0.6284013794192153
1849.0 0.29217588479897005 -0.0009493773370570276 4.559607520330506e-05 0.5554087456969612
1851.0 0.2921785634934668 -0.0011013252359005842 -9.069648982272466e-05 0.47686150217536394
1853.0 0.2921971803189607 -0.0012427732969295228 -0.0002265762244890761 0.39354507777229475
1855.0 0.2921860427231965 -0.0013723107079130507 -0.0003514043929959796 0.30629256630180873
1857.0 0.2922078664684962 -0.00148864538204387 -0.0004526269700402389 0.21597639496250462
1859.0 0.29220224219595725 -0.0015906168572640213 -0.0005144168365264964 0.12349960016823915
1861.0 0.2921896478100725 -0.0016772079022109917 -0.0005464843468074892 0.02978679799360887
1863.0 0.2921966920713127 -0.0017475546877106362 -0.0006001663995415542 -0.06422506053269347
1865.0 0.29216784891180897 -0.0018009554185830974 -0.0006028437736815092 -0.15759605685727007
1867.0 0.29215989593232805 -0.0018368773515449492 -0.0005975729285335076 -0.2493927013822469
1869.0 0.29214868487319234 -0.001854962128510412 -0.0005518805874358542 -0.33869726514099724
1871.0 0.2921406206287769 -0.001855029359373103 -0.0005343125051730159 -0.42461695341829137
1873.0 0.29213402700563923 -0.001837078429183515 -0.0004749768635974715 -0.5062928296054529
1875.0 0.2921498232081189 -0.0018012885142602022 -0.00042033380254410913 -0.5829084001504141
1877.0 0.29210745607346217 -0.0017480168011552422 -0.00035418638189470085 -0.6536977747934043
1879.0 0.29210806074373863 -0.0016777949279341803 -0.00030292684807533757 -0.7179533206007901
1881.0 0.2921064942300931 -0.0015913236789757146 -0.00019408117768621413 -0.7750327333583473
1883.0 0.29212532740222136 -0.0014894659896947516 -7.404471209062026e-05 -0.8243654555837892
1885.0 0.29212847164537736 -0.0013732383313996993 2.468899109126728e-05 -0.8654583772498033
1887.0 0.29210498978246213 -0.0012438005615987514 0.00011384867005279869 -0.8979007621353999
1889.0 0.2920997483602531 -0.0011024443476798118 0.00020723330354807537 -0.9213683506925668
1891.0 0.29207971951146194 -0.0009505802690437034 0.0003123284198870418 -0.9356265984247277
1893.0 0.29206508786630125 -0.0007897237307239875 0.00042901577419098767 -0.9405330174898058
1895.0 0.29207990567355485 -0.0006214798314459418 0.0005258158882614213 -0.9360385981906735
1897.0 0.2920824476559228 -0.0004475273350690984 0.0006731374709002572 -0.9221882961735955
1899.0 0.2921021190409654 -0.0002696019014042527 0.0008564340729955795 -0.8991205804930721
1901.0 0.29207324809157187 -8.94787519730346e-05 0.0009881571843003724 -0.8670660471521261
1903.0 0.29208582797394067 9.104505623013949e-05 0.0010861123507978638 -0.8263451120014128
1905.0 0.29209493545340515 0.00027016857995397844 0.0012019566824972977 -0.7773648060687651
1907.0 0.2920965883690424 0.0004461049766886572 0.0013256328603105637 -0.7206147053933971
1909.0 0.292095919618825 0.0006170993533896248 0.0014045083686004501 -0.6566620360761161
1911.0 0.2920896661301304 0.0007814462947669736 0.0014975480447915494 -0.5861460035075379
1913.0 0.2920907181662019 0.0009375068961531819 0.0016051654588935572 -0.509771402447229
1915.0 0.292093796324478 0.0010837251339912233 0.0016789107022535056 -0.42830157185425394
1917.0 0.2921085040231438 0.0012186434098035977 0.0017543468563541301 -0.3425507648486477
1919.0 0.2920738847288206 0.0013409171098738661 0.0018179479298717244 -0.2533760101246137
1921.0 0.29209230965301725 0.0014493280342847354 0.0018462865898217552 -0.16166854612640882
1923.0 0.2920702264823855 0.0015427965659980598 0.0018838101469022877 -0.06834491358448398
1925.0 0.29207754074856 0.0016203924514232248 0.001903344147730815 0.02566220455292897
1927.0 0.29204963166172315 0.0016813440940767338 0.0019116542038531898 0.11941330425034193
1929.0 0.29206053069436405 0.0017250462615545545 0.0019076141962625322 0.2119714494524972
1931.0 0.29207339121486686 0.0017510661296014037 0.001899637448729117 0.3024116352645379
1933.0 0.29208704022266985 0.0017591476048232227 0.001891020944348991 0.38983003168716057
1935.0 0.29208826098466467 0.0017492138806778797 0.0018835810222096012 0.47335301552928477
1937.0 0.29210336670963727 0.0017213682021208856 0.001861248285127034 0.5521459002876823
1939.0 0.2920881902531315 0.0016758928348893122 0.001804221295345683 0.6254212767603167
1941.0 0.2921013207948032 0.0016132462426481876 0.0017689022832531511 0.6924468810476477
1943.0 0.29210299808608436 0.0015340585032533167 0.0017349831006708033 0.7525529113497045
1945.0 0.292089161576417 0.0014391250131053086 0.0016924304961638975 0.8051387204596842
1947.0 0.292082778122832 0.0013293985376634006 0.0016272380978208086 0.8496788171064078
1949.0 0.29208522221517264 0.0012059796906825483 0.0015704463774054236 0.8857281161865416
1951.0 0.2920855642083772 0.001070105935807398 0.0015213952714614955 0.9129263854298838
1953.0 0.29205314186079 0.0009231392199327506 0.0014459195769505719 0.9310018441165705
1955.0 0.2920694308436063 0.000766552362399237 0.0013758428819310576 0.9397738778857258
1957.0 0.29204754039559777 0.0006019143395589759 0.0013239356046788118 0.9391548425312279
1959.0 0.29206247634781396 0.0004308746068357815 0.0012646553907974436 0.9291509387618156
1961.0 0.2920672733500584 0.0002551466135357538 0.0012025697276776388 0.9098621492352638
1963.0 0.2920818593743677 7.64906815965518e-05 0.0011430960239883568 0.8814812384893537
1965.0 0.29206256073188014 -0.00010330358344915593 0.0010715281634769654 0.8442918257827595
1967.0 0.29209349473807367 -0.0002824351769904036 0.0010136582026694764 0.7986655501199095
1969.0 0.29209919412472973 -0.0004591096919329996 0.00094679665624635 0.7450583557916781
1971.0 0.29211083124845955 -0.000631557251717999 0.0008797401759181825 0.6840059355670662
1973.0 0.29213103398637835 -0.0007980501966369947 0.0008444819153172868 0.6161183770712748
1975.0 0.29215161722856925 -0.0009569203484941578 0.0007647132289813517 0.542074065876659
1977.0 0.2921580182105199 -0.0011065756811521536 0.0007049892024008393 0.46261290622566237
1979.0 0.292156386519894 -0.0012455162300960782 0.0006667272208850947 0.3785289271077522
1981.0 0.292137369030597 -0.0013723490819703753 0.0006237020464549193 0.29066234761023974
1983.0 0.2921254105744651 -0.0014858022950483716 0.0005809436581800627 0.19989118081501345
1985.0 0.29210241760803285 -0.001584737610663989 0.0005687858724321772 0.10712246013363423
1987.0 0.29210495159445715 -0.0016681618293055637 0.000528979239142347 0.013283175756673907
1989.0 0.2920755020047359 -0.0017352367370937656 0.0005250468004269104 -0.08068898822288681
1991.0 0.2920715543434201 -0.0017852874838601798 0.0005142389159770016 -0.17385502346005885
1993.0 0.292078812411319 -0.0018178093287378988 0.0005060401645023296 -0.26528398015085797
1995.0 0.29206520780031864 -0.001832472685267547 0.0005134495385237689 -0.3540622692244502
1997.0 0.2920661211064862 -0.0018291264175337 0.000529698285442188 -0.439302790993654
1999.0 0.29207235911556173 -0.0018077993528953981 0.0005315937526577695 -0.5201537990527187
2001.0 0.292060035030916 -0.00176869999628989 0.0005500683714482498 -0.5958074108591656
2003.0 0.29207499668690096 -0.0017122144496133195 0.0005713202033318755 -0.6655076799654981
2005.0 0.29206758237372343 -0.0016389025562560632 0.0005873465279103125 -0.7285581492550818
2007.0 0.2920882804574594 -0.001549492309618904 0.0006153738636143252 -0.7843288097111943
2009.0 0.29210100882712225 -0.0014448725812615782 0.0006453744516692997 -0.832262395196848
2011.0 0.2921098741539151 -0.0013260842415918272 0.0006968201341845704 -0.8718799503534248
2013.0 0.29209451706215905 -0.0011943097618424539 0.0007329978485166493 -0.9027856159912906
2015.0 0.29209938136406827 -0.0010508614011020523 0.0007601674451192218 -0.9246705841691238
2017.0 0.29209505806243385 -0.0008971680964145314 0.0007949046354975877 -0.9373161834439118
2019.0 0.2920766696347859 -0.0007347611857698724 0.000845195269445187 -0.9405960634748913
2021.0 0.29207625122840375 -0.0005652591096226765 0.0008837088437633372 -0.9344774571517755
2023.0 0.29206930423090316 -0.0003903512412974045 0.000938868152123651 -0.9190215076513021
2025.0 0.29207007543527447 -0.00021178100856249674 0.0009727536431805569 -0.8943826571542316
2027.0 0.292060895122481 -3.1328474919306405e-05 0.0009924101706291805 -0.8608071033366568
2029.0 0.29207488335575066 0.0001492074452258749 0.0010220805151178456 -0.8186303390653187
2031.0 0.2920755231628693 0.00032802695989286553 0.0010440176350549508 -0.7682737998813205
2033.0 0.2920627784588592 0.0005033473816992919 0.0010788461929390279 -0.7102406527775084
2035.0 0.29204289541471123 0.0006734209393713648 0.0011017019367689214 -0.6451107683483077
2037.0 0.29203919016857943 0.0008365522403863195 0.0011181229814071559 -0.5735349265517093
2039.0 0.2920407226551565 0.0009911152103203227 0.0011354886268637003 -0.4962283139829792
2041.0 0.2920388993604212 0.001135569339727546 0.0011454736430431365 -0.4139633776343903
2043.0 0.292031237436197 0.0012684750761369832 0.0011799409770105096 -0.3275621065495533
2045.0 0.2920347511809483 0.0013885082073996427 0.0011895237644699694 -0.23788781848986093
2047.0 0.2920369843304427 0.001494473092816001 0.001201718359392192 -0.14583653368143093
2049.0 0.29202383181115005 0.001585314609639606 0.0012196534583946489 -0.052328021835399426
2051.0 0.2920354330221309 0.0016601286953104543 0.0012231955986148606 0.041703388104026816
2053.0 0.29204344835148316 0.0017181713806590994 0.0012307236087297977 0.13531814365585698
2055.0 0.2920491995826502 0.001758866223526038 0.0012371042683137323 0.2275808566644014
2057.0 0.2920399748809336 0.0017818100685248102 0.0012584956041269372 0.3175696495261069
2059.0 0.2920361100733744 0.0017867770754409658 0.001260541210969065 0.4043853663976071
2061.0 0.29203293358156396 0.0017737209760382035 0.0012538135294151282 0.4871605573493196
2063.0 0.2920407902385449 0.0017427755365555762 0.0012477451213475258 0.5650681456990119
2065.0 0.2920392273274014 0.0016942532214113527 0.0012350405705928702 0.637329691928098
2067.0 0.29204550465313406 0.0016286420715134358 0.0012345978308046922 0.7032231716081677
2069.0 0.29205588739355814 0.001546600828185495 0.0012311481402116648 0.7620901896256683
2071.0 0.29206501654419553 0.001448952351543918 0.001211121807803938 0.8133425586243594
2073.0 0.29207774734191877 0.0013366753990467523 0.0012001585665267376 0.8564681759389807
2075.0 0.29208152343017946 0.0012108948463693682 0.0011657553077716308 0.891036140298985
2077.0 0.2920794941878985 0.0010728704483974982 0.0011598384681857235 0.9167010571811587
2079.0 0.29208353043208957 0.0009239842524495098 0.0011376424835236659 0.933206489795301
2081.0 0.2920755007573926 0.0007657267896151978 0.0011272528731238556 0.9403875212229319
2083.0 0.29208050109878025 0.0005996821821793802 0.0010983641397617695 0.9381724021119054
2085.0 0.292075785668777 0.00042751231589482815 0.0010813465656037418 0.9265832674665476
2087.0 0.29207952540192567 0.000250940235266921 0.0010697116297242644 0.9057359153699793
2089.0 0.29207876033282465 7.173292775465875e-05 0.0010599737129424135 0.8758386498537726
2091.0 0.29207890290864763 -0.00010831633109562589 0.0010468159274389713 0.8371901994744391
2093.0 0.29208921813621896 -0.00028740589518335915 0.001026657138880009 0.790176732400868
2095.0 0.2920744310876482 -0.00046374374902783853 0.0010049161303366792 0.735267997834988
2097.0 0.292072639053239 -0.0006355654127203205 0.0009838103136760616 0.6730126323204295
2099.0 0.2920765615928524 -0.0008011515717533484 0.0009736008402478826 0.604032677838241
2101.0 0.2920677814674225 -0.0009588452555867848 0.0009580484910107745 0.5290173664655295
2103.0 0.2920502461272534 -0.001107068393250624 0.0009412153830342759 0.4487162336964846
2105.0 0.2920607443303961 -0.0012443375806520218 0.000936601223394231 0.36393162923975886
2107.0 0.292062329033178 -0.0013692789020047856 0.000928083514366999 0.2755107001189789
2109.0 0.2920620541558571 -0.0014806416572755014 0.00092083408399744 0.18433692618116593
2111.0 0.29205948223015604 -0.0015773108584918338 0.0009051435228295574 0.09132129258710678
2113.0 0.2920577607681537 -0.0016583183700620797 0.0009045337031433707 -0.0026068125144564883
2115.0 0.29206672198053446 -0.0017228525817891951 0.0009028930198479925 -0.09650888418139598
2117.0 0.29207048507832206 -0.0017702665179285585 0.0008973653372258034 -0.18944667795633147
2119.0 0.29207233271062066 -0.001800084301269493 0.0008933203877860356 -0.28049158453441847
2121.0 0.2920594282017399 -0.0018120059076406527 0.0008864666697964483 -0.36873390815212215
2123.0 0.2920491529564337 -0.0018059101633504668 0.0008916956070427059 -0.4532919559906744
2125.0 0.2920502345695029 -0.0017818559556057251 0.0008904648872140929 -0.5333208477759193
2127.0 0.29204465254212475 -0.0017400816438099527 0.0008819276889385007 -0.6080209575531305
2129.0 0.29203959877045216 -0.0016810026776254206 0.0008848100600715754 -0.676645903288648
2131.0 0.29203358637722354 -0.0016052074455996175 0.0008955045995195437 -0.7385100044698228
2133.0 0.2920297776872188 -0.001513451395834056 0.0009079537084212263 -0.7929951331904256
2135.0 0.2920316810675893 -0.0014066494874370797 0.0009129469023556171 -0.8395568902675209
2137.0 0.29203500618882616 -0.0012858670481898234 0.0009232771195017803 -0.8777300446810642
2139.0 0.2920345881655855 -0.001152309129765676 0.0009311263276404265 -0.9071331819871408
2141.0 0.29204131849084375 -0.0010073084668671994 0.000943422007546183 -0.9274725152608388
2143.0 0.29204154412486366 -0.0008523121605863086 0.0009469236088764769 -0.9385448204908834
2145.0 0.29203482352316545 -0.0006888672190450399 0.0009625187538185066 -0.9402394670973074
2147.0 0.2920416061009837 -0.0005186050997899011 0.0009737029023631875 -0.9325395232847149
2149.0 0.2920480950464332 -0.0003432254083882833 0.0009798590723446687 -0.9155219251871302
2151.0 0.2920573836690139 -0.0001644789161040488 0.0009884901801379808 -0.8893567081142765
2153.0 0.29205624529111585 1.584993366393859e-05 0.0009966721741937216 -0.8543053075816679
2155.0 0.2920571340243929 0.00019596085538997049 0.0010047815172697162 -0.8107179471007496
2157.0 0.2920611787492951 0.00037405570972454333 0.0010070232443554496 -0.759030138827825
2159.0 0.29206245889101723 0.0005483564703585085 0.0010181012075204832 -0.6997583320395934
2161.0 0.29206295520178727 0.0007171229899281189 0.0010230060136005026 -0.6334947529113706
2163.0 0.29206097812225784 0.0008786703874503912 0.0010258527096957115 -0.5609014871601051
2165.0 0.29206260780758214 0.0010313858835570599 0.0010374099751366702 -0.4827038646748169
2167.0 0.2920595371375419 0.0011737449153150395 0.001043483131116935 -0.3996832122344531
2169.0 0.29205818464839833 0.0013043263696195058 0.0010545589595372332 -0.3126690467251468
2171.0 0.29205904634293145 0.0014218267829502653 0.0010532891390067362 -0.22253078686002073
2173.0 0.2920581703142242 0.0015250733656137466 0.0010566624522504737 -0.13016906621516897
2175.0 0.2920533788711989 0.0016130357203333766 0.001061102432070196 -0.03650673437951649
2177.0 0.2920533788711989 0.0016848361381018961 0.001061102432070196 0.05752036386833786
2179.0 0.292055558543838 0.0017397583684207307 0.0010596214224694487 0.15097273922453786
2181.0 0.2920530772011298 0.0017772547762976072 0.0010601483514820012 0.24291664493710735
2183.0 0.29204994917866006 0.0017969518144902144 0.0010554655681554183 0.3324334065032695
2185.0 0.2920544291881375 0.0017986537563210283 0.001056460946781426 0.41862860076766284
2187.0 0.2920557386118178 0.0017823446517624686 0.0010603315292847945 0.5006409927073009
2189.0 0.2920607465391589 0.0017481884872525156 0.0010577130205121927 0.5776511406094491
2191.0 0.29206502362789444 0.0016965275476328603 0.0010524170152315321 0.648889583663535
2193.0 0.2920573211720069 0.0016278789965921852 0.001056777512031522 0.7136445301577373
2195.0 0.2920611426161117 0.001542929709768117 0.0010540441204781362 0.7712689694647147
2197.0 0.2920634294043577 0.0014425294121412063 0.0010489937846108247 0.8211871367538223
2199.0 0.2920641227399432 0.0013276821882849791 0.0010444259902180496 0.8629002658382413
2201.0 0.2920641227399432 0.0011995364502999691 0.0010444259902180496 0.895991572676157
2203.0 0.2920606708781092 0.0010593734636719224 0.001043926545132389 0.920130419732048
2205.0 0.2920650652237719 0.0009085945456976355 0.001041180449312823 0.9350756195903177
2207.0 0.2920612893882265 0.0007487070643826234 0.0010410300512958528 0.9406778448126469
2209.0 0.2920583427207197 0.0005813093777126276 0.0010361329354248337 0.9368811199594248
2211.0 0.29205468942168983 0.00040807486377674476 0.0010349629310380686 0.923723380869218
2213.0 0.2920633572892267 0.0002307352013083565 0.001028503964706479 0.9013360956080365
2215.0 0.2920645518661978 5.106306770047273e-05 0.0010254654442667871 0.8699429508743769
2217.0 0.2920645518661978 -0.00012914557263084563 0.0010253660344975441 0.8298576169870922
2219.0 0.2920645518661978 -0.0003080894125641668 0.0010253660344975441 0.7814806137866338
2221.0 0.2920645518661978 -0.00048397979997889866 0.0010253660344975441 0.7252953087646221
2223.0 0.2920637532929621 -0.0006550586090226508 0.0010214501563714598 0.6618630874075971
2225.0 0.2920637532929621 -0.0008196158063754516 0.0010204726091015877 0.591817744011175
2227.0 0.2920602680721584 -0.0009760065369949231 0.0010188920439828258 0.5158591490096075
2229.0 0.29206385669224766 -0.0011226675586269773 0.0010174175177356246 0.4347462560952556
2231.0 0.29206394566068294 -0.0012581328608736349 0.0010135183640366295 0.34928951899770766
2233.0 0.29206189401380744 -0.0013810483127578348 0.0010133216542707474 0.26034279369244534
2235.0 0.2920616804115578 -0.0014901851924307736 0.0010094678914311758 0.16879480694927596
2237.0 0.29205785896745295 -0.001584452463837872 0.0010088200367988323 0.07556027646367268
2239.0 0.292054704892343 -0.0016629076776788299 0.0010109960215620537 -0.018429228703863206
2241.0 0.2920555809210502 -0.0017247663877426234 0.001007622708318316 -0.11223459606120847
2243.0 0.2920544689896857 -0.0017694099885332075 0.0010053388971064075 -0.20491855298883105
2245.0 0.29205328081926163 -0.0017963918958728874 0.0009957736837685005 -0.295555031660172
2247.0 0.29205328081926163 -0.0018054420087323239 0.0009957736837685005 -0.3832384220066412
2249.0 0.29205328081926163 -0.001796469407701708 0.0009957736837685005 -0.46709262027536136
2251.0 0.2920497084247046 -0.0017695632631446712 0.0009971207998420311 -0.5462797827686612
2253.0 0.29205353611604695 -0.0017249919439576364 0.000996232923023591 -0.6200086973014559
2255.0 0.29205353611604695 -0.0016632003358425468 0.000996232923023591 -0.687542688731754
2257.0 0.29205469096972814 -0.0015848053958852745 0.000997590545497723 -0.7482069795744206
2259.0 0.2920545845106428 -0.0014905899878583974 0.0009984488059964047 -0.8013954321535468
2261.0 0.2920545845106428 -0.0013814950598434205 0.0009984488059964047 -0.8465766049288447
2263.0 0.2920580697314465 -0.0012586102423309891 0.0010000293711151672 -0.8832990624822392
2265.0 0.2920580697314465 -0.0011231629607402942 0.0010000293711151672 -0.9111958861092155
2267.0 0.29205847643420846 -0.0009765061711402644 0.001003196171143557 -0.9299883399478527
2269.0 0.2920576544831028 -0.0008201048417151331 0.0010055726981594724 -0.9394886560131201
2271.0 0.2920556475513441 -0.0006555213150459725 0.0010087282056696542 -0.9396019103103084
2273.0 0.2920556475513441 -0.0004843996974627863 0.0010087282056696542 -0.9303269712822055
2275.0 0.2920556475513441 -0.0003084494314450502 0.0010087282056696542 -0.9117565111126815
2277.0 0.29205909941317804 -0.000129428215208958 0.0010092276507553154 -0.8840760797750981
2279.0 0.2920552717218358 5.087555985680703e-05 0.0010101155275737514 -0.8475622510755735
2281.0 0.2920552717218358 0.0002306606784274151 0.0010101155275737514 -0.8025798592173459
2283.0 0.2920552717218358 0.00040813109860634656 0.0010101155275737514 -0.7495783534952043
2285.0 0.2920552717218358 0.0005815138975953205 0.0010101155275737514 -0.6890873075453855
2287.0 0.29205518275340053 0.0007490769863611214 0.0010141140910419936 -0.6217111280185775
2289.0 0.29205518275340053 0.0009091464163019381 0.0010141140910419936 -0.5481230155466823
2291.0 0.2920543067246933 0.0010601231049889445 0.0010174874042857272 -0.4690582383430704
2293.0 0.2920543067246933 0.0012004988138666437 0.0010174874042857272 -0.38530678564425264
2295.0 0.2920543067246933 0.0013288712182668036 0.0010174874042857272 -0.2977054743968093
2297.0 0.29205452032694296 0.001443957919162558 0.0010213411671253002 -0.2071295880582603
2299.0 0.29205452032694296 0.001544609256661166 0.0010213411671253002 -0.11448413105276008
2301.0 0.29205452032694296 0.0016298197972072635 0.0010213411671253002 -0.020694786265221622
2303.0 0.29205452032694296 0.001698738379720825 0.0010213411671253002 0.07330133407689533
2305.0 0.29205452032694296 0.0017506766202914465 0.0010213411671253002 0.16656505171980002
2307.0 0.29205452032694296 0.0017851157904538732 0.0010213411671253002 0.25816450634258675
2309.0 0.2920584026215737 0.0018017120003183127 0.0010206333046435861 0.3471844663978207
2311.0 0.2920575988759448 0.0018002996347683017 0.0010226004987076752 0.4327354738029186
2313.0 0.2920575988759448 0.0017808930083916474 0.0010226004987076752 0.5139627311114856
2315.0 0.2920587108073093 0.0017436862226109398 0.0010248843099195843 0.5900546423665987
2317.0 0.2920552589454753 0.001689051226439184 0.0010243848648339255 0.6602509222997286
2319.0 0.2920552589454753 0.0016175341002378643 0.0010243848648339255 0.7238501928491204
2321.0 0.2920552589454753 0.0015298495996088704 0.0010243848648339255 0.7802169910977068
2323.0 0.2920552589454753 0.0014268740139358762 0.0010243848648339255 0.8287881186080677
2325.0 0.2920552589454753 0.0013096364109304107 0.0010243848648339255 0.8690782687145385
2327.0 0.2920552589454753 0.001179308354663652 0.0010243848648339255 0.9006848755469029
2329.0 0.2920552589454753 0.0010371921998194996 0.0010243848648339255 0.9232921363346682
2331.0 0.2920552589454753 0.0008847080791272528 0.0010243848648339255 0.9366741668038
2333.0 0.29205608089658097 0.0007233797139920291 0.0010229858850878874 0.9406972581370074
2335.0 0.29205608089658097 0.0005548191900986728 0.0010229858850878874 0.9353212129475993
2337.0 0.29205608089658097 0.0003807108501060656 0.0010229858850878874 0.920599746918038
2339.0 0.29205608089658097 0.00020279446437022322 0.0010229858850878874 0.8966799520896739
2341.0 0.29205608089658097 2.284784785018153e-05 0.0010229858850878874 0.8638008271678937
2343.0 0.29205608089658097 -0.00015733090311871497 0.0010229858850878874 0.8222908895248542
2345.0 0.29205608089658097 -0.0003359413766986934 0.0010229858850878874 0.7725648927624676
2347.0 0.29205608089658097 -0.0005111988345618885 0.0010229858850878874 0.7151196826307861
2349.0 0.29205608089658097 -0.0006813520443007595 0.0010229858850878874 0.6505292327091171
2351.0 0.29205608089658097 -0.0008447007770609316 0.0010229858850878874 0.5794389094513749
2353.0 0.2920549689652165 -0.0009996127955661353 0.001020702073875978 0.5025590238976445
2355.0 0.2920549689652165 -0.0011445401627958151 0.001020702073875978 0.4206577344802345
2357.0 0.2920549689652165 -0.0012780347083653078 0.001020702073875978 0.3345533718385639
2359.0 0.2920549689652165 -0.0013987624980726803 0.001020702073875978 0.24510626232959767
2361.0 0.2920549689652165 -0.0015055171620381822 0.001020702073875978 0.15321013193102212
2363.0 0.29205475536296677 -0.001597231948264735 0.0010168483110364079 0.05978317642643515
2365.0 0.29205475536296677 -0.0016729903811859236 0.0010168483110364079 -0.034241112903534036
2367.0 0.29205475536296677 -0.0017320354187024321 0.0010168483110364079 -0.1279232764176795
2369.0 0.29205475536296677 -0.0017737770162152642 0.0010168483110364079 -0.22032727288451445
2371.0 0.29205475536296677 -0.0017977980220765986 0.0010168483110364079 -0.310529832096928
2373.0 0.2920555591085957 -0.0018038583455534255 0.0010148811169723192 -0.3976296798829821
2375.0 0.2920555591085957 -0.0017918973556594912 0.0010148811169723192 -0.4807565433394387
2377.0 0.2920555591085957 -0.0017620344868859194 0.0010148811169723192 -0.5590798463111274
2379.0 0.2920555591085957 -0.0017145680457799782 0.0010148811169723192 -0.6318170082330485
2381.0 0.292055648077031 -0.001649972230294362 0.001010882553504081 -0.6982412634170103
2383.0 0.2920555591085957 -0.0015688923916902834 0.0010148811169723192 -0.7576889226537425
2385.0 0.2920555591085957 -0.0014721385863343322 0.0010148811169723192 -0.809566004576055
2387.0 0.2920555591085957 -0.0013606774818185393 0.0010148811169723192 -0.8533541705246168
2389.0 0.29205473715749003 -0.0012356226982742002 0.0010162800967183562 -0.8886159036159295
2391.0 0.29205473715749003 -0.0010982236813871587 0.0010162800967183562 -0.9149988802665003
2393.0 0.29205473715749003 -0.0009498532182888788 0.0010162800967183562 -0.9322394904935669
2395.0 0.29205473715749003 -0.0007919937210639812 0.0010162800967183562 -0.9401654718187548
2397.0 0.29205473715749003 -0.0006262224149216349 0.0010162800967183562 -0.9386976304575807
2399.0 0.29205473715749003 -0.00045419557902809957 0.0010162800967183562 -0.9278506325976531


==> data/tully-ii-all-est-MASH-Szt.dat <==
t P-P+(t) P+Sx(t) SxP+(t) SxSx(t)
1.0 0.0 0.0013679673788888434 0.0014229679500357725 1.99920031688542
3.0 0.0 0.0012478507041088463 0.0014229679500357725 1.9790793878158528
5.0 0.0 0.0011152605089500734 0.0014229679500357725 1.9391841516878894
7.0 0.0 0.0009715213892084038 0.0014229679500357725 1.879913228512944
9.0 0.0 0.0008180693299588332 0.0014229679500357725 1.8018588337622274
11.0 0.0 0.0006564373574343423 0.0014229679500357725 1.7058008611462545
13.0 0.0 0.00048824022129533083 0.0014229679500357725 1.5926990901746878
15.0 0.0 0.00031515826033801623 0.0014229679500357725 1.4636835963559338
17.0 0.0 0.00013892061285080917 0.0014229679500357725 1.3200434598571176
19.0 0.0 -3.871206062545973e-05 0.0014252338118145487 1.1632138854405951
21.0 0.0 -0.00021596516950471068 0.0014252338118145487 0.9947618623728539
23.0 0.0 -0.00039106792455555905 0.0014252338118145487 0.8163705075851777
25.0 0.0 -0.0005622710313268226 0.0014252338118145487 0.6298222485261558
27.0 0.0 -0.000727864168813543 0.0014252338118145487 0.4369810137355914
29.0 0.0 -0.0008861930787208679 0.0014252338118145487 0.2397736090866545
31.0 0.0 -0.0010356760945772119 0.0014252338118145487 0.040170465778642944
33.0 0.0 -0.0011748199455428644 0.0014252338118145487 -0.15983404756029948
35.0 0.0 -0.0013022346770074095 0.0014252338118145487 -0.35824155194528284
37.0 0.0 -0.001416647538896207 0.0014252338118145487 -0.5530696251768373
39.0 0.0 -0.0015169157029157477 0.0014252338118145487 -0.7423716095481958
41.0 0.0 -0.0016020376816753609 0.0014252338118145487 -0.9242560622057513
43.0 0.0 -0.001671163335586251 0.0014252338118145487 -1.0969056538206763
45.0 0.0 -0.0017236023675544867 0.0014252338118145487 -1.2585953267429102
47.0 0.0 -0.0017588312205909947 0.0014252338118145487 -1.407709531206876
49.0 0.0 -0.0017764983094209349 0.0014252338118145487 -1.5427583673710779
51.0 0.0 -0.001776427533819085 0.0014252338118145487 -1.6623924719041445
53.0 0.0 -0.0017586200385691737 0.0014252338118145487 -1.765416500378125
55.0 0.0 -0.001723254202460897 0.0014252338118145487 -1.8508010707536946
57.0 1.5910009487640762e-13 -0.001670683856435293 0.001424557625058789 -1.9176930486263832
59.0 3.922077347340291e-13 -0.0016014347486835348 0.001424557625058789 -1.965424071463047
61.0 5.768591011534596e-13 -0.0015161992920169666 0.001424557625058789 -1.9935172266592565
63.0 7.075692223246221e-13 -0.0014158296459937166 0.001424557625058789 -2.0016918166929383
65.0 7.791030247616959e-13 -0.0013013292029207435 0.001424557625058789 -1.9898661637605408
67.0 7.865537536844158e-13 -0.0011738425628030314 0.001424557625058789 -1.9581584258753049
69.0 7.254228473474455e-13 -0.0010346440974054556 0.001424557625058789 -1.9068854162710862
71.0 5.917004399780268e-13 -0.0008851252176931236 0.001424557625058789 -1.836559437909594
73.0 3.8194553120263204e-13 -0.0007267804718687019 0.0014222917632800152 -1.7478831647183182
75.0 9.33649064727149e-14 -0.0005611926129125774 0.0014222917632800152 -1.6417426207052381
77.0 0.0 -0.0003900167848246871 0.0014229679500357725 -1.5191983270997933
79.0 0.0 -0.00021496398557554558 0.0014229679500357725 -1.3814747059751187
81.0 0.0 -3.778397199881789e-05 0.0014229679500357725 -1.229947846228018
83.0 0.0 0.00013975222256519242 0.0014229679500357725 -1.0661317541530604
85.0 0.0 0.00031586998319699483 0.0014229679500357725 -0.8916632259927303
87.0 0.0 0.0004888088440938783 0.0014229679500357725 -0.7082854936101479
89.0 0.0 0.0006568400778751264 0.0014229679500357725 -0.5178308066927281
91.0 0.0 0.0008182839677487251 0.0014229679500357725 -0.32220212551917415
93.0 0.0 0.0009715265899627637 0.0014229679500357725 -0.12335410720921591
95.0 0.0 0.0011150359388548278 0.0014229679500357725 0.07672642456395623
97.0 0.0 0.0012473772333842306 0.0014229679500357725 0.2760403312590777
99.0 0.0 0.0013672272522076863 0.0014229679500357725 0.47259613419825086
101.0 0.0 0.0014733875540678214 0.0014229679500357725 0.6644299127634856
103.0 0.0 0.0015647964513996165 0.0014230505748767152 0.8496249272423636
105.0 0.0 0.0016405396175194658 0.0014230505748767152 1.0263307702575644
107.0 0.0 0.0016998592214078818 0.0014230505748767152 1.1927818554257243
109.0 0.0 0.0017421614988204568 0.0014230505748767152 1.3473150585131595
111.0 0.0 0.0017670226840754363 0.0014230505748767152 1.4883863348230233
113.0 0.0 0.0017741932432485611 0.0014230505748767152 1.6145861467800062
115.0 0.0 0.0017636003664797048 0.0014230505748767152 1.7246535475637421
117.0 0.0 0.0017353486944863365 0.0014230505748767152 1.8174887800729072
119.0 0.0 0.0016897192720271414 0.0014230505748767152 1.8921642653343869
121.0 0.0 0.0016271667387696028 0.0014230505748767152 1.9479338705660953
123.0 0.0 0.0015483147856296283 0.0014230505748767152 1.9842403642896518
125.0 0.0 0.0014539499219831035 0.0014230505748767152 2.0007209840024895
127.0 0.0 0.0013450136160228308 0.0014230505748767152 1.997211060782128
129.0 0.0 0.0012225928867924025 0.001426568927623877 1.9737456646032263
131.0 0.0 0.001087909441898455 0.001426568927623877 1.9305592539303744
133.0 0.0 0.0009423074694313778 0.0014301293098381808 1.8680833330869944
135.0 0.0 0.0007872402060750854 0.0014301293098381808 1.7869421408075579
137.0 0.0 0.0006242554156116542 0.0014340190182761778 1.6879464130501003
139.0 0.0 0.0004549799229142359 0.0014340190182761778 1.5720852823919815
141.0 1.9521385796750222e-13 0.00028110335795905264 0.0014401879071233585 1.4405163949434614
143.0 1.1660700250715195e-11 0.00010436127228096183 0.0014401879071233585 1.2945543435320481
145.0 2.1381620396443424e-11 -7.348220343408194e-05 0.001440105282282416 1.1356575327250502
147.0 2.915669595515702e-11 -0.00025065198733944773 0.001440105282282416 0.9654136069345346
149.0 3.846721339040293e-11 -0.0004253797838673225 0.0014441045922689232 0.7855235871989472
151.0 4.481097618747043e-11 -0.0005959217533958465 0.0014441045922689232 0.5977848751443274
153.0 4.785750521207888e-11 -0.0007605759375918049 0.0014441045922689232 0.40407329394147457
155.0 4.739657374708272e-11 -0.0009176992663206009 0.0014441045922689232 0.2063243457016409
157.0 4.48558080217154e-11 -0.0010657239761983405 0.0014434284055131622 0.0065138725795636345
159.0 4.061095343321774e-11 -0.0012031732767361883 0.0014434284055131622 -0.1933616851878969
161.0 3.255209459318564e-11 -0.001328676107548207 0.0014434284055131622 -0.39130523705213094
163.0 9.570905926392647e-11 -0.0014409808391736174 0.0014397795905274895 -0.585338996421207
165.0 2.4218321903690664e-10 -0.0015389677806201749 0.001436807998389924 -0.7735242420495005
167.0 3.9973810793569873e-10 -0.0016216603686573725 0.001428918979965428 -0.9539806890994015
169.0 5.538616720792699e-10 -0.001688234927062601 0.0014294969649580596 -1.124905276325808
171.0 7.030847546172225e-10 -0.001738028898307375 0.0014285169861735741 -1.2845901816682677
173.0 8.576548749468227e-10 -0.0017705474654387398 0.001425643564466485 -1.4314398862447795
175.0 1.0096171110984818e-09 -0.0017854684979902332 0.001425643564466485 -1.5639871162489998
177.0 1.191011874610348e-09 -0.0017826457725087061 0.0014228624648030353 -1.6809075034664875
179.0 1.3866976464897983e-09 -0.001762110435515786 0.0014228624648030353 -1.7810328179238604
181.0 1.5599917913136085e-09 -0.0017240706942910232 0.0014228624648030353 -1.8633626404581216
183.0 1.7078745352216983e-09 -0.001668909738564787 0.0014228624648030353 -1.927074358575108
185.0 1.8274531415634064e-09 -0.001597181913888731 0.0014228624648030353 -1.9715313857231032
187.0 1.916000273415985e-09 -0.0015096071849196669 0.0014228624648030353 -1.9962895218560286
189.0 1.997432056624504e-09 -0.0014070639439373903 0.001415504898518095 -2.0011013917365643
191.0 2.1202378087765706e-09 -0.0012905802364545943 0.001415504898518095 -1.9859189166279436
193.0 2.202806508025512e-09 -0.0011613234915883721 0.001415504898518095 -1.9508937946845746
195.0 2.2857774017257526e-09 -0.001020588859807245 0.001411023489025785 -1.8963759852352036
197.0 2.4142812569003523e-09 -0.0008697862745782921 0.001411023489025785 -1.8229102121088543
199.0 2.501989043812047e-09 -0.0007104263671923465 0.001407264648971853 -1.7312305209355374
201.0 2.549126096261123e-09 -0.000544105375502311 0.001400461184862759 -1.622252944809191
203.0 2.5649437897412585e-09 -0.00037248919736057227 0.0013990418090393342 -1.4970663515903402
205.0 2.5766322828626453e-09 -0.00019729674809321958 0.001396346279474572 -1.35692156430128
207.0 2.5451911508167502e-09 -2.0282788296228603e-05 0.001388406720815098 -1.2032188633193297
209.0 2.489569478123954e-09 0.00015677960646722487 0.0013829885251867842 -1.0374939952411788
211.0 2.388429086214616e-09 0.000332116758910158 0.0013829885251867842 -0.8614028282141667
213.0 2.400611554345566e-09 0.0005039721092203413 0.0013776393712762525 -0.6767048070520292
215.0 2.4583557747579476e-09 0.0006706237631697418 0.0013739010777534325 -0.4852453734466678
217.0 2.4703987580259044e-09 0.000830401693796174 0.0013739010777534325 -0.28893752692847113
219.0 2.469949083979683e-09 0.0009817044247902905 0.0013724736764491314 -0.08974271080916424
221.0 2.5431215479878586e-09 0.0011230150289129651 0.0013703359563593841 0.11034878590847348
223.0 2.8179737518969624e-09 0.001252916281514526 0.0013680165010628363 0.3093377148387047
225.0 3.0217668207030976e-09 0.0013701048178212279 0.0013647350409656752 0.5052358440402422
227.0 3.190289052185324e-09 0.001473404152525255 0.0013647350409656752 0.6960858237714739
229.0 3.265371884453527e-09 0.0015617764315715096 0.0013676084626727694 0.8799807436820514
231.0 3.2734547964541335e-09 0.0016343327987305557 0.001367376827592751 1.0550831860305772
233.0 3.2138482264172374e-09 0.0016903422733768035 0.0013800013132554852 1.2196435845566675
235.0 3.214581185115417e-09 0.0017292390507706438 0.0013865658036193338 1.3720177055703606
237.0 3.2394303930383115e-09 0.0017506281519028117 0.001390531511042365 1.5106830765950876
239.0 3.2849298504493693e-09 0.0017542893664493839 0.0013960686193849603 1.634254198412139
241.0 3.2792332217115305e-09 0.0017401794494450974 0.0014033252656549386 1.7414963885166388
243.0 3.193301756243549e-09 0.0017084325497264755 0.0014033252656549386 1.831338117662418
245.0 3.0151456564704302e-09 0.0016593588658568848 0.001409451378916068 1.9028817162356075
247.0 2.864978919262739e-09 0.0015934415429806588 0.0014276774732617252 1.9554123434801078
249.0 2.7031666227508298e-09 0.0015113318416005886 0.0014314363133156682 1.9884051299606602
251.0 2.5098962182996673e-09 0.0014138426265566867 0.0014417900096620753 2.0015304218947945
253.0 2.3333548365374047e-09 0.0013019402412646171 0.0014519366687412664 1.994657074956244
255.0 2.0989234123212075e-09 0.0011767348484052567 0.0014613434675611657 1.9678537646387042
257.0 1.8259899866912564e-09 0.0010394693335703475 0.0014814912160832725 1.9213883000874685
259.0 2.0389936418088172e-09 0.0008915068827987968 0.0014930902048896474 1.855724948253529
261.0 2.297703618463709e-09 0.0007343173579922664 0.0015066498601609916 1.7715197951081267
263.0 2.5206007062319456e-09 0.0005694626063902691 0.0015126740003824108 1.669614190264959
265.0 2.825658182819435e-09 0.0003985808510268119 0.001527544161505532 1.5510263405110267
267.0 3.267542423021741e-09 0.00022337031799642476 0.0015427145216598394 1.416941136238115
269.0 3.87204362193927e-09 4.5572264149637713e-05 0.00155940877570384 1.2686983124284155
271.0 4.453352519051101e-09 -0.00013304642521741906 0.0015673383117161923 1.1077790624832526
273.0 5.019382809643424e-09 -0.00031071089476796454 0.0015757053638152775 0.9357912386461343
275.0 5.702688080275076e-09 -0.0004856560572229988 0.0015839195689821065 0.7544532868921663
277.0 6.65010562138768e-09 -0.0006561442339236062 0.0015923505646422496 0.5655770768003181
279.0 7.756810275019842e-09 -0.0008204825213680297 0.0015971061100913545 0.3710497979668219
281.0 9.295133813508327e-09 -0.0009770397105649943 0.001598827828888331 0.17281510384424217
283.0 1.1132363383892673e-08 -0.001124262590112374 0.0015918087006618253 -0.02714630858951333
285.0 1.2840644357280606e-08 -0.0012606914699142334 0.001590232139114846 -0.2268364892909753
287.0 1.4489528688150121e-08 -0.001384974770486384 0.001582956064129998 -0.42426019800084097
289.0 1.596940965239124e-08 -0.0014958825321349876 0.001581092312150815 -0.6174448400213218
291.0 1.728130123474325e-08 -0.001592318709005863 0.0015775948775191878 -0.8044601757303418
293.0 1.868228409028716e-08 -0.0016733321251782053 0.0015756668422116575 -0.983437606901282
295.0 2.021613046344517e-08 -0.0017381259833400956 0.0015658863745312275 -1.152588847127204
297.0 2.1564380555550764e-08 -0.0017860658310180095 0.0015596193841190648 -1.3102237898000137
299.0 2.2867176270694232e-08 -0.001816685904831167 0.0015365654211541506 -1.4547673951148907
301.0 2.4022358702546097e-08 -0.00182969378934861 0.0015325686818531874 -1.5847754273706744
303.0 2.5185252977819372e-08 -0.0018249733439991828 0.0015069564855069368 -1.6989488853245776
305.0 2.6307705540866253e-08 -0.0018025858687802728 0.0014951376370124305 -1.7961469814171176
307.0 2.7780853117696845e-08 -0.0017627694971932971 0.0014812099060082101 -1.875398540185598
309.0 2.9116947193727147e-08 -0.0017059368224375156 0.0014581501286992044 -1.9359117019746979
311.0 3.076428070101378e-08 -0.0016326707805624171 0.0014280970085118999 -1.9770818349887618
313.0 3.2654312818202635e-08 -0.0015437188316836548 0.0013885238661176555 -1.998497576632279
315.0 3.4683191003829884e-08 -0.0014399854974988429 0.0013705457468794209 -1.999944943772482
317.0 3.631526391406781e-08 -0.0013225233298210708 0.0013573935137988198 -1.981409470858633
319.0 3.762829277485236e-08 -0.001192522400029273 0.0013316551937181905 -1.94307635453245
321.0 3.9012142967409734e-08 -0.0010512984146257823 0.0013098706296697548 -1.8853286032838228
323.0 4.048641101147798e-08 -0.0009002795755991852 0.001257289733430083 -1.8087432106403856
325.0 4.181155571397443e-08 -0.0007409923169577809 0.0012183894264335266 -1.7140853901261792
327.0 4.2863139380867385e-08 -0.0005750460601771457 0.0012104716404253424 -1.6023009295901862
329.0 4.3982473678737306e-08 -0.0004041171402903974 0.0011887052950121117 -1.4745067412979704
331.0 4.487859886079159e-08 -0.00022993206356073195 0.0011673530410802565 -1.3319797022041096
333.0 4.576965039287484e-08 -5.4250264211700496e-05 0.001130888178742274 -1.1761438959099613
335.0 4.711873892018436e-08 0.0001211534676556767 0.0011193406747542947 -1.008556383778836
337.0 4.868110768616374e-08 0.000294506711493631 0.0011109869828591669 -0.8308916473770163
339.0 5.064685079304975e-08 0.0004640571179991387 0.001099870142274654 -0.6449248576858213
341.0 5.226731288250885e-08 0.000628089910178272 0.0010982967689270346 -0.45251413825067877
343.0 5.371746311586278e-08 0.000784945008711308 0.0010933087448742578 -0.25558199948718485
345.0 5.565176772358482e-08 0.0009330336109270459 0.0010955182382037213 -0.056096129643633814
347.0 5.8612298317269437e-08 0.0010708540577305389 0.0011069938010099464 0.14395026565067381
349.0 6.194365161101678e-08 0.0011970068287800407 0.001114572588075938 0.34255837881284107
351.0 6.462476454484988e-08 0.001310208517934985 0.001118371953907567 0.5377437717236475
353.0 6.801150122574761e-08 0.0014093046484483659 0.0011285759002630613 0.7275562035877309
355.0 7.144449847059353e-08 0.0014932811994486062 0.0011456887423243454 0.9100991171251089
357.0 7.50439238733318e-08 0.0015612747297609035 0.0011670758191644724 1.083548588396614
359.0 7.919218194231758e-08 0.0016125809966335536 0.001190829069122429 1.2461715509243578
361.0 8.329224534009371e-08 0.001646661983866133 0.001214175603248261 1.3963431120192225
363.0 8.780149079433741e-08 0.001663151269466214 0.0012578645517919078 1.5325627882959243
365.0 9.272080580859865e-08 0.0016618576789189264 0.001324231504467254 1.6534694981591134
367.0 9.760495669982649e-08 0.0016427671882080289 0.0013473972600817103 1.7578551614598834
369.0 1.0193594607399192e-07 0.0016060430553243423 0.0013850083542152089 1.8446767704400715
371.0 1.0592061067909264e-07 0.001552024182206708 0.0014394484490436745 1.9130668113561362
373.0 1.0921378954824545e-07 0.0014812217221342248 0.0014944707486103791 1.9623419326491405
375.0 1.1313435976462104e-07 0.0013943139639280846 0.001543815417126066 1.9920097730568607
377.0 1.1911318173313344e-07 0.0012921395483429378 0.0015918327744756013 2.0017738814381363
379.0 1.242497102449851e-07 0.0011756890823875165 0.001668063874411485 1.9915366791497904
381.0 1.298286395872017e-07 0.0010460952357591446 0.0017243350493712697 1.9614004353749812
383.0 1.3730952521542038e-07 0.0009046214181963184 0.0017842986245874023 1.9116662456599511
385.0 1.4623970113740348e-07 0.0007526491502749449 0.0018530853598456487 1.8428310238556134
387.0 1.566079896673327e-07 0.0005916642550197278 0.0019051048493179468 1.755582537518234
389.0 1.661420036240966e-07 0.000423242007345725 0.0019516551325979739 1.6507925363694413
391.0 1.7513563879978688e-07 0.00024903138984081385 0.001981991041930206 1.529508042470812
393.0 1.8399488300726307e-07 7.073861319748966e-05 0.0020285353611694326 1.392940889128456
395.0 1.9429169138955447e-07 -0.00010988993416934423 0.0020944024562172046 1.2424556130476856
397.0 2.0535853169093166e-07 -0.0002910851374377734 0.002133494225831858 1.0795558207104967
399.0 2.1735732423863996e-07 -0.00047107283830636427 0.0021848116167905766 0.9058691651967384
401.0 2.2857168997355481e-07 -0.0006480915634451683 0.0021911517457551596 0.7231310835349529
403.0 2.3861718626798265e-07 -0.000820410126104397 0.0022224210906445917 0.533167457074767
405.0 2.507524611693634e-07 -0.000986344925734988 0.0022286246564450344 0.3378763681261026
407.0 2.6446210666343405e-07 -0.001144276771850153 0.00222274238756819 0.13920913513677782
409.0 2.7911366498055855e-07 -0.001292667062640937 0.00222408706038102 -0.060849184111064304
411.0 2.9496554492652094e-07 -0.0014300731615094582 0.0022505244780035905 -0.26029962648061644
413.0 3.130607118576021e-07 -0.0015551628139093244 0.002248733907913883 -0.457149296475312
415.0 3.2850352068058173e-07 -0.001666727461724263 0.0022047343427568917 -0.6494312786920748
417.0 3.425089644603676e-07 -0.0017636943181786537 0.0021834784081848652 -0.8352242907819398
419.0 3.548146281225188e-07 -0.001845137090266825 0.0021369368317474403 -1.0126718805520145
421.0 3.6815677029953427e-07 -0.0019102852380046798 0.0020930374142567394 -1.1800009754076959
423.0 3.803158263440587e-07 -0.001958531675998718 0.0020395694476628467 -1.335539598799773
425.0 3.919773457124258e-07 -0.0019894388434068162 0.001958189107891471 -1.4777335766618689
427.0 4.0201421640459877e-07 -0.0020027430806180135 0.0018853520535500627 -1.6051620669163265
429.0 4.142668656371704e-07 -0.0019983572686643283 0.0018132445169079107 -1.7165517568842295
431.0 4.2952491471774e-07 -0.0019763717049541434 0.001697709990796109 -1.8107895867390718
433.0 4.501857357658225e-07 -0.001937053206896733 0.001576163750356629 -1.8869338718766975
435.0 4.746815303778706e-07 -0.0018808424536983191 0.0014642447982496447 -1.9442237130676476
437.0 4.966653737104569e-07 -0.0018083495914615233 0.00135729818110897 -1.9820866003570057
439.0 5.18143027931923e-07 -0.0017203481472864626 0.0012605106066100567 -2.0001441347425732
441.0 5.377555065604955e-07 -0.001617767311845182 0.0011541383288195086 -1.9982158104401009
443.0 5.579415789813297e-07 -0.0015016826662665672 0.0010354783268501611 -1.9763208199332236
445.0 5.799905474136264e-07 -0.0013733054450187575 0.0009280091353784824 -1.9346778637657442
447.0 6.037289520208791e-07 -0.0012339704483868216 0.0008348430970646331 -1.8737029669582692
449.0 6.249470192195674e-07 -0.001085122720196919 0.0007284680390140382 -1.7940053238454858
451.0 6.444211196484662e-07 -0.0009283031227635965 0.0006438617106236796 -1.6963812128410918
453.0 6.636797227885423e-07 -0.0007651329579084036 0.0005505198102347409 -1.5818060419037312
455.0 6.808707012142338e-07 -0.0005972977836321437 0.0004673220970450019 -1.451424604151387
457.0 6.979004035434029e-07 -0.0004265305906817048 0.00038366383460346817 -1.3065396409803334
459.0 7.20499187586702e-07 -0.0002545945041674648 0.0003023260077411322 -1.1485988269290706
461.0 7.48412342223913e-07 -8.326518641344232e-05 0.00021995102679737847 -0.9791803063019692
463.0 7.750457395155938e-07 8.56868905863521e-05 0.0001572113393584374 -0.7999769260314752
465.0 8.043439088844715e-07 0.0002505141106056765 9.510831614143714e-05 -0.6127793222982398
467.0 8.363726005498779e-07 0.0004095091559805027 4.304461759267187e-05 -0.4194580298720748
469.0 8.753411914122068e-07 0.000561022051479133 -2.8045059605281648e-05 -0.22194479290281974
471.0 9.184154103858825e-07 0.0007034766329936224 -4.218750981597057e-05 -0.022213263867850015
473.0 9.655844028391817e-07 0.0008353862785546929 -4.3155986113100284e-05 0.17774071649594636
475.0 1.01676615512977e-06 0.0009553687402302047 2.359587835921005e-06 0.3759190612645348
477.0 1.0604350290275478e-06 0.0010621599468979626 3.227795993556692e-05 0.5703414021929702
479.0 1.1066577977826348e-06 0.0011546266188855539 0.0001112703518674241 0.7590648778904027
481.0 1.154080485652477e-06 0.0012317775788118436 0.0001851173130983985 0.9402035476075161
483.0 1.190930610000736e-06 0.0012927736434133563 0.00026044807508170657 1.1119472366844678
485.0 1.22736565293524e-06 0.0013369360029026856 0.0003557185370184049 1.2725796253660597
487.0 1.2688937401872733e-06 0.001363752997140766 0.0004926311764243806 1.4204954002525243
489.0 1.3079275430395444e-06 0.0013728852250311917 0.0006481274641884623 1.5542162970188922
491.0 1.3489068568543534e-06 0.0013641689364455758 0.0008058594495510375 1.672405874098977
493.0 1.390847646102027e-06 0.0013376176593754504 0.0009740390525860582 1.7738828697262794
495.0 1.443457281366851e-06 0.001293422084255839 0.001190419306550688 1.8576330088412885
497.0 1.5018138350397988e-06 0.0012319481595813838 0.001374997050611932 1.922819141884809
499.0 1.5574890917929495e-06 0.0011537334414226752 0.0015445474301230624 1.9687896141202572
501.0 1.6182162188229128e-06 0.0010594817375793437 0.0017956718821031548 1.995084781842594
503.0 1.681720793819036e-06 0.000950056091504723 0.0020273416577576073 2.0014416103361685
505.0 1.755907947662791e-06 0.0008264701788556877 0.0022842267223416443 1.987796307568441
507.0 1.843133294203862e-06 0.0006898782050131848 0.002493379198852052 1.9542849672583433
509.0 1.928295021813664e-06 0.0005415633852739271 0.002694999314210396 1.9012422148367456
511.0 2.014545046494037e-06 0.0003829251597179483 0.0029110054777593663 1.829197869728119
513.0 2.1111819092818677e-06 0.00021546524413735082 0.003174711110746435 1.738871657273624
515.0 2.2161502226606456e-06 4.07726503523844e-05 0.0033886535693603476 1.6311660230258176
517.0 2.3143545269940773e-06 -0.00013949213801486477 0.0035810362104740957 1.5071571210868375
519.0 2.4095239411603e-06 -0.00032361370871354244 0.0037789335289861157 1.3680840664847456
521.0 2.519126495601955e-06 -0.0005098388481386045 0.003988607750381544 1.215336558954655
523.0 2.6482862077606917e-06 -0.0006963940086637153 0.004129905460096886 1.0504410015767274
525.0 2.7617457488213603e-06 -0.000881502991310915 0.004244693245249463 0.8750452529080768
527.0 2.8750624996753743e-06 -0.0010634046605468156 0.004354234527070242 0.6909021648798266
529.0 2.9961236815864113e-06 -0.0012403705030130236 0.0044324406622534476 0.49985207084735633
531.0 3.1064201060340125e-06 -0.0014107218459912343 0.0044598975143780775 0.3038043986305355
533.0 3.2121524168713065e-06 -0.0015728465869206073 0.004540862519435973 0.10471859226388097
535.0 3.3133626738629452e-06 -0.0017252152740796934 0.004512481433224344 -0.09541546705425302
537.0 3.408930388584805e-06 -0.0018663963888636698 0.004498592843727236 -0.29459734522411307
539.0 3.5191487989717692e-06 -0.0019950706042840423 0.004471726104336824 -0.49083604616095444
541.0 3.6334301826044527e-06 -0.002110043929498658 0.004373342970658742 -0.6821699096309272
543.0 3.7476410090816086e-06 -0.0022102596449357064 0.004222601155169143 -0.8666862172214106
545.0 3.864618134616046e-06 -0.0022948088596376555 0.004022167208196832 -1.042540310602354
547.0 3.993705795582607e-06 -0.0023629395722914 0.003829877575676401 -1.207974031090637
549.0 4.137361206219754e-06 -0.002414064170568589 0.003609828867240932 -1.3613332961861213
551.0 4.282384048956187e-06 -0.002447765317241726 0.003353373464747528 -1.5010846374928628
553.0 4.429674894874758e-06 -0.0024638001376093687 0.0030628541046137593 -1.6258305347353328
555.0 4.584099076634421e-06 -0.0024621026803661452 0.0027884174868094153 -1.7343233925384705
557.0 4.725035634689375e-06 -0.0024427845640445185 0.0024062274985749404 -1.825478020279256
559.0 4.87156377114636e-06 -0.0024061338946380303 0.0020581394569086733 -1.8983824902605853
561.0 5.017075126442439e-06 -0.0023526124274451847 0.0017064675384701855 -1.9523072655280687
563.0 5.161340203981776e-06 -0.002282850997182419 0.0013093682787798184 -1.986712505957839
565.0 5.320823416416558e-06 -0.0021976432469202776 0.000883176531217563 -2.001253479503625
567.0 5.486354228410718e-06 -0.002097937704639207 0.0004454460867900639 -1.995784024266041
569.0 5.659518569961839e-06 -0.001984828405072018 -1.0063761921165527e-05 -1.9703580266749885
571.0 5.835880729428997e-06 -0.0018595440209790185 -0.00038022845977402135 -1.9252289007118812
573.0 6.017933541394224e-06 -0.0017234356435750643 -0.000782025047217514 -1.860847073305268
575.0 6.203390960557055e-06 -0.0015779633293086415 -0.001194865736354121 -1.7778555005545118
577.0 6.3816763203113455e-06 -0.0014246815466122495 -0.0016039558606040108 -1.6770832593887781
579.0 6.558761458337317e-06 -0.001265223732376189 -0.0019772504715006587 -1.5595372784978954
581.0 6.74308151038855e-06 -0.0011012860203628704 -0.0023503214577318193 -1.4263922908246638
583.0 6.962260417073393e-06 -0.0009346103225101305 -0.0026999744111602083 -1.278979107609473
585.0 7.221024639847527e-06 -0.0007669670070931162 -0.003013681393498035 -1.11877133115749
587.0 7.496899921591626e-06 -0.0006001372367138105 -0.0032659858238335403 -0.9473706386393425
589.0 7.787967996670666e-06 -0.00043589519804794637 -0.0034955489507150737 -0.7664907836112838
591.0 8.087866688632438e-06 -0.0002759904177052829 -0.0036610920555820423 -0.5779404751411709
593.0 8.388274298189136e-06 -0.00012213029443815563 -0.003803982578987728 -0.3836053051626837
595.0 8.705065877696543e-06 2.4036950708339254e-05 -0.0038692332740063113 -0.18542890451173583
597.0 9.00201991252476e-06 0.00016093877517636202 -0.00392510536906705 0.014606484185932153
599.0 9.2783450208693e-06 0.0002870939924276854 -0.0039255070275505425 0.21449982293797112
601.0 9.548960940873371e-06 0.0004011276082147143 -0.003799732486196362 0.41225128613668194
603.0 9.795649809205078e-06 0.0005017845875962165 -0.003645216954722908 0.6058822596763562
605.0 1.0055658965831662e-05 0.0005879424246814358 -0.0034909241590656676 0.7934551317077406
607.0 1.028962264270609e-05 0.0006586224384753933 -0.0031988109246995893 0.9730926775020058
609.0 1.0513646490608166e-05 0.000712999582096311 -0.0029121661366954053 1.1429968442346181
611.0 1.0747727398439146e-05 0.00075041084013961 -0.0025105018628011912 1.3014667481417599
613.0 1.0948809756204981e-05 0.0007703618729878608 -0.002090298378680335 1.4469157037310987
615.0 1.1182215678401017e-05 0.0007725320136516301 -0.001490113496125975 1.5778871148246627
617.0 1.1437417297546394e-05 0.0007567776407268777 -0.0009743319456981183 1.6930690686404082
619.0 1.1714124200412048e-05 0.0007231337072422018 -0.0003985004520294465 1.7913074862299065
621.0 1.201396142982409e-05 0.0006718134737783808 0.00019152654346436777 1.8716176978087529
623.0 1.2372048849391764e-05 0.000603206510701961 0.0007658475626027701 1.9331943266923521
625.0 1.2785208344089336e-05 0.0005178749501936791 0.001575435097950264 1.9754193824392834
627.0 1.3265345781940515e-05 0.0004165480432213918 0.0022733882149088584 1.9978684820664898
629.0 1.3791720292990445e-05 0.00030011488541593353 0.003019412617855777 2.000315136304137
631.0 1.4332495337408033e-05 0.00016961565076722407 0.00371358297226344 1.9827330574555317
633.0 1.4904860185354249e-05 2.623133633667612e-05 0.004413474155963416 1.9452964656091714
635.0 1.5470403233905124e-05 -0.0001287279966385197 0.005143472859928334 1.8883783887023504
637.0 1.6050459584227083e-05 -0.00029383626357165133 0.005877386422127 1.8125469730035677
639.0 1.65939210659339e-05 -0.00046756546638595294 0.006460103813295049 1.7185598405999358
641.0 1.710578639237211e-05 -0.0006483009432938752 0.007048148805207938 1.6073565490134043
643.0 1.7627946307697187e-05 -0.0008343576095793958 0.007593843081271825 1.4800492280183615
645.0 1.8165767301401524e-05 -0.001023996709524819 0.00819406062526433 1.3379114861695929
647.0 1.8730997378301678e-05 -0.0012154432674749622 0.0087301531676929 1.1823656976775456
649.0 1.939391252621391e-05 -0.0014069038539363866 0.00923692322521557 1.0149687959260614
651.0 2.0082071321386085e-05 -0.001596584755111441 0.00960414376240941 0.8373967152491902
653.0 2.0743539314438202e-05 -0.0017827100255188436 0.009956236889985792 0.6514276358535283
655.0 2.1383534966758367e-05 -0.001963539405528027 0.010166827603495087 0.4589241990043061
657.0 2.195661726431625e-05 -0.0021373857274802283 0.010303612395333348 0.2618148700505434
659.0 2.2462919159910093e-05 -0.002302632535989434 0.01039023078114428 0.062074635455945514
661.0 2.2894152033161164e-05 -0.0024577505771618846 0.010327685221891095 -0.13829477341312615
663.0 2.3328308883375018e-05 -0.002601313154558939 0.01022809218522283 -0.33728493211998184
665.0 2.3801073739241e-05 -0.0027320106088805324 0.010053627660734175 -0.5329008499567226
667.0 2.424613279249061e-05 -0.002848663792372333 0.00974608404202569 -0.7231809702463642
669.0 2.4704294920494844e-05 -0.0029502363115372476 0.009356273978533286 -0.9062168435184527
671.0 2.518130035142549e-05 -0.0030358448813089444 0.008893733898976696 -1.0801722773287386
673.0 2.5681632980312632e-05 -0.003104768932709831 0.008300752423264491 -1.243301768539531
675.0 2.6328940776419525e-05 -0.0031564579608930176 0.007575481290073885 -1.3939680350885377
677.0 2.7046677296792823e-05 -0.0031905374727542067 0.006878776110337474 -1.5306584700131225
679.0 2.7804178656536573e-05 -0.00320681321225206 0.00601199362598124 -1.652000352440053
681.0 2.859979765178481e-05 -0.0032052732791895545 0.005125043652663733 -1.7567746624197214
683.0 2.9426723015952057e-05 -0.0031860885921115353 0.004194046554929101 -1.8439283604516543
685.0 3.024867468387596e-05 -0.0031496115792177324 0.0031967054503789787 -1.9125850062913934
687.0 3.105170935825022e-05 -0.0030963730709420772 0.0021182887022645263 -1.962053610524936
689.0 3.188640107513219e-05 -0.0030270770616487993 0.000995723111112279 -1.9918356300372229
691.0 3.277525440575815e-05 -0.0029425939618724197 -0.00011476300469560226 -2.0016300340502298
693.0 3.3691676368547914e-05 -0.0028439521813254155 -0.001265977404645539 -1.9913363881698642
695.0 3.4639055675202646e-05 -0.00273232858416035 -0.0023873968748940612 -1.9610559268591554
697.0 3.561224467758889e-05 -0.0026090362069566887 -0.00346768048055802 -1.9110906000244297
699.0 3.656207512900815e-05 -0.002475511556710834 -0.004569354094812409 -1.8419401015631782
701.0 3.748167176097711e-05 -0.0023332999773079204 -0.00562692501029375 -1.7542969106459558
703.0 3.845213494451761e-05 -0.002184040176396611 -0.006695131167293162 -1.6490393923881754
705.0 3.945001527083307e-05 -0.0020294491918305727 -0.007566976717146146 -1.5272230246635878
707.0 4.075534826255446e-05 -0.001871304219195622 -0.008484097697164092 -1.3900698402097638
709.0 4.224736401823143e-05 -0.001711424799810639 -0.009318773492848131 -1.2389561867392218
711.0 4.4006306114155954e-05 -0.0015516545552671916 -0.01005210868314313 -1.0753989319186217
713.0 4.5876601814578436e-05 -0.00139384276488987 -0.010574216589044234 -0.9010402448492683
715.0 4.776343731101353e-05 -0.0012398254246844464 -0.011125834963251653 -0.7176311078080281
717.0 4.977719444322516e-05 -0.001091406215975474 -0.01160658930058393 -0.5270137279234138
719.0 5.183552178971428e-05 -0.0009503394444571719 -0.011827911347621957 -0.3311030191049425
721.0 5.402099259856336e-05 -0.0008183117589690734 -0.011996819943232796 -0.13186734297180255
723.0 5.615950721399226e-05 -0.0006969246959153511 -0.011960402799056745 0.06869129940261257
725.0 5.8223120294106824e-05 -0.0005876787385398069 -0.011854621415193414 0.2685574216218251
727.0 6.021929267377485e-05 -0.0004919597463229785 -0.011564635513524213 0.4657223500825618
729.0 6.219095885673248e-05 -0.0004110240427377005 -0.011287106031171772 0.6582044632883012
731.0 6.418371165910463e-05 -0.00034598569172467655 -0.010826118433266098 0.8440691676253177
733.0 6.603715162351453e-05 -0.00029780628456588053 -0.010167528878574488 1.0214484046041472
735.0 6.785897007863477e-05 -0.00026728461207544985 -0.009237615776110717 1.188559496103789
737.0 6.971560502856503e-05 -0.00025504823924649996 -0.008371321917522623 1.3437231315659344
739.0 7.175949092537348e-05 -0.00026154803489920837 -0.0072914624038033105 1.4853803184072931
741.0 7.390517752722285e-05 -0.0002870549319094829 -0.006144758559170443 1.6121081229091125
743.0 7.611689235693765e-05 -0.00033165822018214067 -0.0049172248758756545 1.7226340363766146
745.0 7.873255993755001e-05 -0.00039526688756388753 -0.003393038215487376 1.8158488236773802
747.0 8.200463088311892e-05 -0.00047761074201901584 -0.0018241446206337948 1.8908177242921145
749.0 8.569206446963336e-05 -0.0005782437254878077 -0.0003205415163327328 1.9467898935977157
751.0 8.934010627176458e-05 -0.0006965503888471667 0.0012849675960270798 1.9832059768733676
753.0 9.305583883595905e-05 -0.000831753494865014 0.0029419516961447885 1.9997037456618683
755.0 9.695074502509108e-05 -0.0009829249218185772 0.004725455390893095 1.9961217342361475
757.0 0.00010099916381745742 -0.0011489956713504835 0.00633213078882743 1.972500843337591
759.0 0.00010557554081247513 -0.0013287689741799643 0.00812712640929888 1.929083891563422
761.0 0.00011024700326840188 -0.0015209344235797488 0.009670198681381954 1.8663131133123734
763.0 0.0001150866919595817 -0.0017240862742603942 0.011237843485894473 1.7848256322084648
765.0 0.00012029248696735647 -0.0019367375822125616 0.012757408146435273 1.6854469518113533
767.0 0.0001260837924987619 -0.002157337655508877 0.014276055476298124 1.5691825372115564
769.0 0.00013233325008307536 -0.002384292711503579 0.015683322748939816 1.437207560369191
771.0 0.0001387299752471718 -0.0026159848421679222 0.016998079667013364 1.2908549252275483
773.0 0.0001451550953528916 -0.0028507893614601494 0.018193882191477183 1.1316016900692902
775.0 0.00015199564964684458 -0.0030870934208906075 0.0192279608378898 0.961054018259768
777.0 0.00015907156617479397 -0.0033233165807693963 0.02010239174891777 0.7809308247480942
779.0 0.00016650621792963188 -0.0035579275265471082 0.02076195216753029 0.5930462766709504
781.0 0.00017424453712659596 -0.0037894618727889145 0.021342854678729855 0.39929133661782984
783.0 0.00018207391078192394 -0.004016544041657124 0.02171441300431608 0.2016145251505537
785.0 0.00018994483021828873 -0.004237900937869874 0.021806389541580262 0.0020021021122065418
787.0 0.00019823464817823354 -0.004452377199470878 0.02172281478461044 -0.19754211240673056
789.0 0.00020727350520980387 -0.004658951953478805 0.021493101490024515 -0.39501708656760787
791.0 0.00021731040596198545 -0.004856753763722055 0.02106721797427842 -0.588444879315535
793.0 0.00022814463753700922 -0.005045070210429391 0.020444762358043777 -0.775890693177642
795.0 0.00023965736699832775 -0.005223359055681179 0.019621750278167083 -0.955482461621339
797.0 0.00025206391992344603 -0.0053912550583476385 0.018562949521697646 -1.125429768326987
799.0 0.00026584109283513276 -0.005548580200612401 0.01733247176221486 -1.2840419037644393
801.0 0.00028094867349792176 -0.005695345260469463 0.01588982841892822 -1.42974488667775
803.0 0.000296897905674385 -0.0058317489489886475 0.014276430680156101 -1.5610972666714702
805.0 0.0003138793057612413 -0.005958178452428935 0.012508088674501252 -1.676804543840918
807.0 0.00033241904820727414 -0.006075218883309797 0.01046729346193593 -1.7757320483312464
809.0 0.0003523823979736553 -0.00618363680691627 0.00828001984362252 -1.8569161631459188
811.0 0.00037433836143905815 -0.006284379494684194 0.0060589049969526415 -1.9195737663932142
813.0 0.0003978339619593778 -0.006378562886353656 0.003790761721164621 -1.9631098008576509
815.0 0.0004224427084513763 -0.006467468252402772 0.0012703181331071617 -1.9871228910731427
817.0 0.0004481257970890972 -0.006552533397971419 -0.0013219268352354884 -1.991408958398187
819.0 0.00047639413335646454 -0.006635333929106032 -0.003929352614670726 -1.9759627891870106
821.0 0.0005068786968038211 -0.00671757334122323 -0.0066350605528295095 -1.9409775593227534
823.0 0.0005391881108773088 -0.006801073287159053 -0.009190957943842884 -1.8868423050018244
825.0 0.0005747553643981691 -0.006887745145418056 -0.01192547370095588 -1.8141373946392436
827.0 0.0006134288201818121 -0.006979585325082836 -0.014610698324454616 -1.7236280392240624
829.0 0.0006554320092185557 -0.00707865962650151 -0.017119929102398745 -1.6162559008837003
831.0 0.0007000566700691443 -0.007187082713352464 -0.019672522056947202 -1.4931289089209223
833.0 0.0007479919766718367 -0.00730700714482083 -0.0219103042176765 -1.3555094018053073
835.0 0.0007988585270463359 -0.007440601542665646 -0.02404006170097299 -1.204800706010455
837.0 0.0008523020702100886 -0.007590025858457011 -0.025901755302502927 -1.042532286059797
839.0 0.0009087660618601718 -0.007757413083497392 -0.027625467274993393 -0.8703436841706231
841.0 0.0009684596977566624 -0.007944851286667536 -0.029287384401876834 -0.6899673737453463
843.0 0.001031530584075229 -0.008154361608630836 -0.03061223584990003 -0.5032107173270111
845.0 0.0010988502126161005 -0.008387879465674703 -0.031785610422481105 -0.3119372445849803
847.0 0.0011699081046271395 -0.008647243613104906 -0.0326130242596426 -0.11804740997815999
849.0 0.0012451726343564024 -0.00893416627415092 -0.033273407382728215 0.07654093342870752
851.0 0.001324464297132369 -0.009250216513767498 -0.0336098180741749 0.2699121121914184
853.0 0.001409097216937587 -0.009596812475194288 -0.03369353331928595 0.4601720943606906
855.0 0.0014989770583106513 -0.009975206784688283 -0.03327266516936813 0.6454676344591614
857.0 0.001594956642315286 -0.010386473574583558 -0.032711361826084064 0.8240048715953917
859.0 0.001696269155649829 -0.010831500030124968 -0.031590422954074555 0.9940671932668089
861.0 0.0018038178591883488 -0.011310977640904666 -0.030342266546153823 1.1540321859974496
863.0 0.0019187677905551494 -0.011825401283125937 -0.02874318077047481 1.3023874889414593
865.0 0.002041722414426372 -0.012375074480016773 -0.026734697329972523 1.4377453918556742
867.0 0.0021727068399042073 -0.012960104538096203 -0.024474516812427467 1.5588560439038217
869.0 0.002311417816724283 -0.013580400073209641 -0.021898031446320895 1.6646191312412417
871.0 0.002456258291169523 -0.01423568591258563 -0.019081963536559197 1.7540938768309613
873.0 0.00260861276197654 -0.014925493205797452 -0.01585646714838118 1.8265073295921637
875.0 0.0027700462903973364 -0.01564916222294244 -0.01228770032312593 1.8812607994639485
877.0 0.002939117153500539 -0.016405855849211528 -0.008814346922676542 1.917934460343544
879.0 0.0031171628239480623 -0.017194560576114626 -0.004906528408194947 1.9362900591038408
881.0 0.0033032838488557237 -0.018014097643136145 -0.0007189203873284901 1.9362716526926178
883.0 0.0034982606238076397 -0.018863121844697264 0.003607825243565601 1.9180044916931072
885.0 0.0037031077214763086 -0.019740144166753255 0.008012779022797232 1.881791983401173
887.0 0.003915247337736294 -0.020643563339969966 0.01239318574586111 1.828110842462889
889.0 0.00413439000676367 -0.0215716713703168 0.017225035208338416 1.7576045249556316
891.0 0.004364538514560059 -0.022522648695924182 0.022059258635935303 1.6710749436134162
893.0 0.004603857102779727 -0.023494599834695956 0.026790271392092693 1.569472636667888
895.0 0.004855223310992249 -0.024485567709694935 0.031580443729462476 1.453885524824816
897.0 0.005119513195024801 -0.02549355840919459 0.036222538533357135 1.32552634454877
899.0 0.005398695427655472 -0.026516550918314508 0.040880890291609684 1.1857189686086234
901.0 0.005692506788462921 -0.027552527370928313 0.04548252827019235 1.035883703842015
903.0 0.005998843185144558 -0.02859944755344814 0.04966001928390039 0.8775217590649883
905.0 0.006314767224454771 -0.029655304269527727 0.053476668744818955 0.7121991350339062
907.0 0.0066396554632539365 -0.030718130569913193 0.05722043619537129 0.5415300718124292
909.0 0.006978409729943441 -0.03178600727434681 0.06056578380201456 0.3671602299034324
911.0 0.007334145043844823 -0.03285709640851418 0.06378122106801572 0.19074980445128437
913.0 0.007707469793744139 -0.03392963108704396 0.06640679002962561 0.01395671522985417
915.0 0.008099098009036281 -0.03500192510761103 0.0689012730050593 -0.1615799205741652
917.0 0.008510010622292773 -0.03607240380003421 0.07059117920543827 -0.3342557956698524
919.0 0.008937072091050257 -0.037139586942834 0.07217201264947093 -0.5025168557495262
921.0 0.009382795531578354 -0.038202105927749225 0.07297821441105729 -0.6648738946707712
923.0 0.009845696047100746 -0.0392586926658934 0.07308611690857897 -0.8199162157502565
925.0 0.010328807498117168 -0.040308194582380726 0.07284676160614113 -0.9663242203027678
927.0 0.010829918136869168 -0.04134958698387891 0.07181172227051705 -1.102880804598116
929.0 0.011345734612191485 -0.04238192464683721 0.07015246423766788 -1.2284815087508283
931.0 0.011880554884596292 -0.04340435835177728 0.06781019235963803 -1.3421432392706714
933.0 0.012435511884396492 -0.04441610697325336 0.06527656835560385 -1.4430115628868538
935.0 0.013012050092494842 -0.045416472461554114 0.061681485363106865 -1.5303665028808568
937.0 0.01361354656687147 -0.04640481512980891 0.05739871098122289 -1.6036267766918473
939.0 0.014237927198527832 -0.04738053780087975 0.05282591853721728 -1.6623525241166406
941.0 0.014885048828971561 -0.04834310249579372 0.047305908642139745 -1.7062465089540853
943.0 0.015558212733544019 -0.04929204510857358 0.041256419804776595 -1.7351537881581902
945.0 0.016256669517785774 -0.050226984615408726 0.03451716058025224 -1.749059959377057
947.0 0.016978763475485662 -0.05114761590262381 0.02742371923767581 -1.7480879246231569
949.0 0.01772507052765854 -0.05205369520046927 0.019907246826093575 -1.7324933172433252
951.0 0.018494917156663387 -0.05294505683332074 0.011902589801375998 -1.7026586723777506
953.0 0.01928210042005654 -0.05382160288673047 0.003636461420601448 -1.6590864860580607
955.0 0.02009794698427133 -0.05468332262188549 -0.005142603439189914 -1.602391231899371
957.0 0.020933808828269236 -0.05553029157411176 -0.01401175357556025 -1.5332904321487961
959.0 0.02179031632293574 -0.05636258483783955 -0.02336979327756269 -1.452594862132954
961.0 0.02266992516796908 -0.057180305691836124 -0.032563777572442464 -1.3611982116824803
963.0 0.0235728297994793 -0.05798357906746013 -0.041913322751879145 -1.260066188875648
965.0 0.02449498009613136 -0.05877251291313802 -0.0512102814902251 -1.1502251904580394
967.0 0.02543549704105799 -0.059547123972634744 -0.06060547148351148 -1.0327507454687777
969.0 0.02640263983250106 -0.060307368820672023 -0.06990629739762623 -0.9087560424248438
971.0 0.02739374818994546 -0.06105309114740094 -0.07874338309585485 -0.7793802736371085
973.0 0.02841042602012824 -0.061783951151956104 -0.08755680817099301 -0.6457771623714862
975.0 0.02946043286294625 -0.06249946261197754 -0.0960622136202881 -0.5091040020995314
977.0 0.030534207762706943 -0.06319895154053526 -0.10354217237142702 -0.3705108325156414
979.0 0.03162807877485469 -0.06388153510356762 -0.11060213808440757 -0.23113030136166546
981.0 0.03274615376849762 -0.06454610645296478 -0.11707572822659541 -0.09206820214144378
983.0 0.03388661501702412 -0.0651913582554399 -0.1227677886484108 0.045605405431469126
985.0 0.035051551154225966 -0.06581578810741244 -0.12767268410029173 0.18086420236193973
987.0 0.036235315717612716 -0.06641767303591477 -0.13130229307604757 0.31273290294009454
989.0 0.03744082160692904 -0.06699515287522145 -0.1342041760628013 0.4402935947706565
991.0 0.03866669289534572 -0.06754618452077835 -0.13606861963203765 0.5626911795962602
993.0 0.03991318775044282 -0.06806861594591644 -0.1367142308556641 0.6791379069284791
995.0 0.041180257769081824 -0.06856019547018179 -0.13637974985568016 0.7889169691482799
997.0 0.0424630577959257 -0.06901859599708292 -0.1347798626333542 0.89138526864509
999.0 0.0437694853713357 -0.06944146482774331 -0.1322490412912653 0.9859751887710017
1001.0 0.04509225726099036 -0.06982644412852974 -0.12860491167295657 1.0721955893722876
1003.0 0.046428885886344105 -0.07017116512335898 -0.12362181341968707 1.149632023388585
1005.0 0.04778615145471384 -0.07047328979948424 -0.1180792945600429 1.2179461428435934
1007.0 0.04916907154598627 -0.07073057045058355 -0.11095755624737726 1.2768744024683167
1009.0 0.05058031008820524 -0.07094080711886984 -0.10287315375953907 1.326226157399251
1011.0 0.05201583857629783 -0.07110184065821293 -0.09366281234012709 1.3658812033456968
1013.0 0.053476183386627095 -0.0712115826313155 -0.08338177603549458 1.3957868397605264
1015.0 0.05494816579374 -0.07126800224185552 -0.07247375897441155 1.4159545249637837
1017.0 0.056437359628304366 -0.07126915787033906 -0.06057858336731708 1.4264562686803677
1019.0 0.05794818538228366 -0.07121315897275471 -0.04813067324118695 1.4274207855224186
1021.0 0.05947285204020611 -0.07109818380801733 -0.03504421551601242 1.4190294298397799
1023.0 0.061016360793038675 -0.07092246084449234 -0.02105827678956774 1.4015120390447087
1025.0 0.06258178624508681 -0.07068430930501125 -0.0071072632969793395 1.3751429172219984
1027.0 0.0641640560682789 -0.07038214910560882 0.0070506233263994585 1.3402368118410541
1029.0 0.06575484427982205 -0.07001449889565313 0.02128228039268285 1.297144918194139
1031.0 0.06736162157181005 -0.06958000963947583 0.03579259963515223 1.2462513334422025
1033.0 0.06897904786851515 -0.06907741343986853 0.05002236608649466 1.1879693401692828
1035.0 0.07059612522653433 -0.06850556884176964 0.06373069134113249 1.12273812793317
1037.0 0.07222620846353349 -0.06786349254493916 0.07752379143110953 1.051019853367134
1039.0 0.07386639268329984 -0.06715036910706565 0.09077218938662178 0.973297007736758
1041.0 0.07551640989603015 -0.06636556505859385 0.10352717442045323 0.8900699573451806
1043.0 0.07717444034786344 -0.06550862939545109 0.11532537572530573 0.8018548577275142
1045.0 0.07883441977594928 -0.06457931732630766 0.1260853167464817 0.7091818137836667
1047.0 0.08049588306072247 -0.06357758554563255 0.13652431753709277 0.6125933132472249
1049.0 0.08215917547952432 -0.06250360156224657 0.1452028291240103 0.5126430179576376
1051.0 0.08381902201318803 -0.061357795382160484 0.15320816137079524 0.40989455210277875
1053.0 0.08548536579999941 -0.06014084460493856 0.15994632975065404 0.3049206455579604
1055.0 0.08714829476088842 -0.058853605825836486 0.16509109510087003 0.19830214571224777
1057.0 0.08881281386523857 -0.05749712774825658 0.16924941209771707 0.09062714471828773
1059.0 0.09048354994369508 -0.0560726858621906 0.1722509808065386 -0.017509711028171455
1061.0 0.09215353851606702 -0.05458181944502354 0.17322119709741418 -0.1255081242502463
1063.0 0.0938185287430075 -0.0530262535534394 0.17273610644710333 -0.2327631824001664
1065.0 0.09548205491268615 -0.0514078550910989 0.1713370420334219 -0.3386664753265574
1067.0 0.0971388914481303 -0.049728607377215836 0.16822507502921855 -0.44260751090365197
1069.0 0.09879458702252518 -0.04799063420125837 0.16421958985333085 -0.5439752181646528
1071.0 0.10044339438198355 -0.04619620260133116 0.1585802163270417 -0.6421599036247149
1073.0 0.10208428446616273 -0.04434767036923995 0.15160099613255798 -0.7365554816489813
1075.0 0.10371265837379666 -0.04244748526689374 0.14337739660851267 -0.8265619968902593
1077.0 0.1053287104858487 -0.040498144895324446 0.13422023257923596 -0.9115885702602532
1079.0 0.10693618678358612 -0.03850216210280536 0.1239693312243331 -0.9910566843445479
1081.0 0.10853954192798107 -0.03646206862669172 0.11314799594424622 -1.064403910377229
1083.0 0.1101309465710865 -0.03438039429077701 0.1017260845150931 -1.1310879278742267
1085.0 0.11171274388151507 -0.03225966841324972 0.08926907110375513 -1.1905908127435054
1087.0 0.11328086059596412 -0.030102359346620443 0.07658346361643893 -1.242423629613886
1089.0 0.11483764815100646 -0.027910845192788903 0.0635649279863544 -1.286131227534534
1091.0 0.1163796206147354 -0.025687453416507466 0.05002056238376455 -1.3212973071946048
1093.0 0.11790877175513059 -0.02343445171789537 0.03625342964505883 -1.347549524598145
1095.0 0.11942031261220434 -0.0211539887801958 0.022874356303975475 -1.36456457268004
1097.0 0.12091722964728144 -0.018848157523073464 0.00960273236731303 -1.372073246121457
1099.0 0.12241378065939237 -0.016519038336608564 -0.003952190276499304 -1.3698655656429852
1101.0 0.12390318496484493 -0.01416866490166653 -0.0165308556101078 -1.3577953477602365
1103.0 0.1253809661267873 -0.011799065928265545 -0.028409875308144636 -1.3357846063871714
1105.0 0.12684990702433946 -0.009412267997101384 -0.03980161670164185 -1.3038276454494657
1107.0 0.12831117378041085 -0.007010283276351262 -0.05068752617334324 -1.2619944826218046
1109.0 0.12976497007503535 -0.004595076868017616 -0.06057052666563651 -1.210433730831773
1111.0 0.13120336249491477 -0.0021686465873645 -0.06949963475332532 -1.149374885301625
1113.0 0.13262806273520072 0.000267004902454614 -0.07783970325482122 -1.0791296728671818
1115.0 0.13403748646618194 0.0027098938918486007 -0.08442736953449054 -1.0000928047842357
1117.0 0.13543284214007797 0.005158005469158307 -0.09054098092036167 -0.9127417423998475
1119.0 0.13681102693424807 0.007609346713212851 -0.095143240372703 -0.8176355351335682
1121.0 0.13817841211824808 0.01006193279676126 -0.09897639518301418 -0.7154126706524416
1123.0 0.1395331062699505 0.012513792354875283 -0.1015507645166731 -0.6067879426856514
1125.0 0.14087769733144836 0.014963031302916574 -0.10287213970691926 -0.4925483624559386
1127.0 0.14220690407231487 0.01740779249851331 -0.10319477730165613 -0.37354803638010475
1129.0 0.14352823541642432 0.01984622499206679 -0.10276855817329718 -0.2507021154233176
1131.0 0.14484299431169687 0.022276608279424456 -0.1012838406739378 -0.12497977238527713
1133.0 0.1461416932504154 0.02469732142495713 -0.09915795999299613 0.0026036944911757725
1135.0 0.1474203029839381 0.027106807931588556 -0.09591221346414808 0.13099552918043003
1137.0 0.14868989197654378 0.02950356136217603 -0.09202646166007888 0.2591148976419419
1139.0 0.14995370670609412 0.03188614298635195 -0.08758043979757642 0.3858630090279795
1141.0 0.15120341488345124 0.034253254293057485 -0.08243588735405814 0.5101336303826965
1143.0 0.15244591796020526 0.03660373989870297 -0.07691323563172073 0.6308240097516662
1145.0 0.1536814090567525 0.038936549762951925 -0.07103710007057235 0.7468461204166894
1147.0 0.154909137440628 0.041250769911433637 -0.06490317972197564 0.8571380109245306
1149.0 0.15613454205949243 0.04354561688108488 -0.05865838220769413 0.9606752269099016
1151.0 0.15735545392672212 0.045820366939652496 -0.05266200593380246 1.056482030038643
1153.0 0.15856663822704536 0.04807436566237478 -0.04681386721792501 1.1436422735532763
1155.0 0.15977024876039417 0.050307002248944896 -0.04073203188516741 1.2213099007253987
1157.0 0.16097302642304376 0.05251773218601084 -0.03506358538686579 1.2887188994944867
1159.0 0.162176086456016 0.0547060373132791 -0.02950495922477824 1.3451924849625823
1161.0 0.16338721867190417 0.056871409016113324 -0.024487458227771597 1.3901514794318546
1163.0 0.1645984333648146 0.05901339601201592 -0.01970088246674946 1.4231216225531251
1165.0 0.16580562509224953 0.06113157522601211 -0.015467166325604551 1.4437398123331318
1167.0 0.16700910407180075 0.06322552603894364 -0.01182798152075364 1.4517592999227507
1169.0 0.16821079985539672 0.06529482610911128 -0.008854571493646778 1.4470536481765826
1171.0 0.16941554764547537 0.06733902759713482 -0.006133003277618478 1.4296193355232505
1173.0 0.17062265227025014 0.06935764780158435 -0.004517139842897124 1.3995768368207928
1175.0 0.17183024941699127 0.07135014832470085 -0.0034779785234248144 1.3571702810537882
1177.0 0.1730439541521285 0.07331593467080451 -0.0028685383996850103 1.302765894745224
1179.0 0.17425841988266244 0.07525439141511182 -0.0029158820565225985 1.2368488714921306
1181.0 0.1754772419016485 0.07716489929427287 -0.0034042702966378046 1.1600188809204595
1183.0 0.1767054227079177 0.07904681506532832 -0.0044037570255580525 1.0729844099379844
1185.0 0.1779394644567961 0.08089946377413401 -0.005891684427371709 0.9765556341489563
1187.0 0.17917771536417884 0.08272217166346914 -0.007711807971197027 0.8716360392066924
1189.0 0.180425107685494 0.08451421751710597 -0.009894694934473406 0.7592132209491338
1191.0 0.18168272241549502 0.0862748307074112 -0.012161209484006274 0.6403484105688049
1193.0 0.1829457151998127 0.08800320194913566 -0.014794873887224003 0.5161652976446292
1195.0 0.18420811350354777 0.08969846338704474 -0.017295478399105283 0.38783814876402345
1197.0 0.18546891373536478 0.09135969869722654 -0.01973167123112994 0.2565792937409334
1199.0 0.1867325088115706 0.09298590211802768 -0.02242745389653482 0.12362623293240048
1201.0 0.18800663095014777 0.09457594465107078 -0.02486435701908326 -0.009771538359709439
1203.0 0.18928887353504537 0.09612860425465167 -0.026918805623896244 -0.14236575854026912
1205.0 0.19058367072683893 0.09764257795800681 -0.028651510697883378 -0.27292262527950434
1207.0 0.1918859975792388 0.09911642850460267 -0.029939993541142764 -0.4002356722270253
1209.0 0.1932015988345059 0.10054859699485497 -0.03075491290227003 -0.5231383670263627
1211.0 0.19452665726820223 0.10193738548351436 -0.031053171941474045 -0.6405161596937299
1213.0 0.19585675981815256 0.10328094846723136 -0.030537831388593863 -0.7513177852498012
1215.0 0.1971894650498227 0.10457725783281135 -0.02971584452348056 -0.8545656793594523
1217.0 0.1985229840231442 0.10582414797192913 -0.02800825168984352 -0.9493656281851486
1219.0 0.19985446505340784 0.10701926647503848 -0.025826063809911346 -1.034915314001395
1221.0 0.2011798986548288 0.10816010159356663 -0.022998274769835972 -1.1105116015884215
1223.0 0.20250716279045444 0.10924398369555657 -0.019392151483771276 -1.1755567081799883
1225.0 0.20382879979636245 0.110268006923987 -0.014817540751779636 -1.2295630323191935
1227.0 0.2051494387625771 0.1112291130136456 -0.009765656354350071 -1.2721568189541468
1229.0 0.20646941917331246 0.11212410692538707 -0.0039035723076558376 -1.303080339083199
1231.0 0.20779280215299026 0.11294970707271107 0.002419460339243775 -1.322192776665717
1233.0 0.20911317952102237 0.11370257547616765 0.009214933075797207 -1.3294696874305367
1235.0 0.21043390371616177 0.11437928317844386 0.01646487578966004 -1.3250012510675704
1237.0 0.21175406088217538 0.11497635791175245 0.02425266811392373 -1.308989280040745
1239.0 0.21307892026201364 0.11549032453094007 0.03245962406213126 -1.2817430947589192
1241.0 0.21440378213952307 0.11591776003454086 0.04065515324528846 -1.2436740650649734
1243.0 0.2157278911614842 0.11625533847159822 0.04913318020739443 -1.1952893660951798
1245.0 0.2170496401012666 0.11649988570037374 0.05740208423509821 -1.1371848680758259
1247.0 0.21836802788881468 0.11664835633347691 0.06516744590863635 -1.0700369678551302
1249.0 0.21968144435721226 0.11669797542621387 0.07360868034312766 -0.9945939250450254
1251.0 0.22098838388990005 0.11664624754427308 0.0815218285474779 -0.9116665572969054
1253.0 0.22228029479869527 0.1164909959068156 0.08855319896627102 -0.8221186237652011
1255.0 0.22355603533093402 0.11623034921891803 0.09553279302818475 -0.7268567415466033
1257.0 0.22481233007225224 0.11586280576949702 0.10167228974356339 -0.6268202511855211
1259.0 0.22604369358388132 0.11538729658464328 0.10719246318800986 -0.5229709842201563
1261.0 0.22725225200317956 0.11480309329644389 0.1119084080787993 -0.41628317660541303
1263.0 0.2284483050531175 0.11410990662755488 0.11585404376133412 -0.3077334024695688
1265.0 0.22961819989222548 0.1133079108506128 0.11883873649607991 -0.19829102694176504
1267.0 0.23077007379033912 0.11239766207591165 0.12106740253481403 -0.08890898620398238
1269.0 0.23190203610703877 0.1113801606631547 0.12223669488000959 0.01948489229024508
1271.0 0.2330172432862316 0.11025680785574293 0.12237476370725056 0.12599601831060483
1273.0 0.23410332852033172 0.10902940295036107 0.12157368675645712 0.22977045398288173
1275.0 0.2351673168709926 0.10770015568612615 0.11961851056311695 0.3300016336829195
1277.0 0.23620418249020916 0.10627160181907955 0.11634675639128969 0.425936300987802
1279.0 0.23721367804944457 0.10474650903329775 0.11221658633600465 0.516879597188244
1281.0 0.23820174701237457 0.10312797418444175 0.10709411871534665 0.6021994876860627
1283.0 0.23916809863577004 0.10141937703292506 0.10109023864063399 0.6813301477684167
1285.0 0.24010304184019174 0.0996242919863326 0.09380326123761856 0.7537745317321571
1287.0 0.24101179534886671 0.09774648150153202 0.08555949843039147 0.8191061860752997
1289.0 0.24188552715869907 0.0957898719684078 0.07670772491284662 0.8769702875409702
1291.0 0.24271352754602038 0.09375852099846986 0.06724166882838309 0.927083771287139
1293.0 0.24350935432685245 0.09165662557664087 0.05715168701103954 0.9692348338493375
1295.0 0.24427137149931769 0.08948853779521339 0.04638175460127335 1.0032817867216206
1297.0 0.2449931197901193 0.08725865763848309 0.03497964720115135 1.0291510137500497
1299.0 0.24567344479252892 0.08497144527504175 0.023473405520597776 1.0468347217434002
1301.0 0.2463043581041744 0.08263143747947405 0.011522069193202547 1.0563880798149623
1303.0 0.2468883260105591 0.0802432650504088 -0.00037959992304042545 1.0579258731459003
1305.0 0.24742452518517252 0.07781161757763079 -0.012141513858870247 1.0516188901170858
1307.0 0.24791195826787507 0.07534120832871273 -0.02425349330807162 1.0376898967466361
1309.0 0.24835861306859283 0.07283671462915492 -0.035816428826612366 1.0164095265330482
1311.0 0.2487620366818888 0.07030281918404391 -0.0469081441639066 0.9880919027529593
1313.0 0.24912536813330324 0.06774422274400944 -0.058142525619196236 0.95309024632985
1315.0 0.2494507585718532 0.06516555246522772 -0.06861338601765203 0.9117924333795341
1317.0 0.24972780569192016 0.06257144513479558 -0.078442723682911 0.8646166766443173
1319.0 0.24995948246229094 0.05996649783757303 -0.08750001384629348 0.8120072040163439
1321.0 0.25014051168132484 0.057355234796259195 -0.09550689226209748 0.7544301075943912
1323.0 0.25027910017595845 0.054742075949687684 -0.10292787551224399 0.6923693297609296
1325.0 0.25037782700798367 0.05213140744847132 -0.10956093208387337 0.6263228385068658
1327.0 0.250434587579342 0.04952751205010356 -0.11494815389479703 0.5567991262379713
1329.0 0.2504478073651987 0.04693460150739746 -0.11940679508790983 0.48431386509565566
1331.0 0.25041870089103596 0.044356857198064405 -0.12294158754622397 0.4093868252872961
1333.0 0.25035244758839603 0.04179844515843045 -0.12506825695497173 0.3325390186213736
1335.0 0.25025098690850894 0.03926349203536771 -0.1263934022445575 0.25429004018273826
1337.0 0.25011887148997536 0.03675603503277408 -0.12662276995426883 0.17515571855514872
1339.0 0.2499485567214232 0.03427999128914371 -0.12550014364518997 0.09564606078793851
1341.0 0.24975040033480272 0.031839213429767234 -0.12376508123073644 0.016263234542150475
1343.0 0.24951865963880127 0.029437503317738513 -0.12122840415973016 -0.06250024937584585
1345.0 0.24924520702088446 0.02707852909592945 -0.11745036881597225 -0.1401630734005692
1347.0 0.2489301730561094 0.02476575241459476 -0.1129546649219814 -0.2162565525630792
1349.0 0.24856979952598574 0.022502480167999724 -0.10726631387227498 -0.2903261171773763
1351.0 0.24817354353661578 0.020291845159581143 -0.10091984299722764 -0.3619326014347735
1353.0 0.24773794804312066 0.01813678916983734 -0.09390236825042853 -0.43065344373818143
1355.0 0.24726187821063925 0.01604004156682312 -0.08634806132378477 -0.4960838892299447
1357.0 0.24675239106553018 0.01400411310872857 -0.0779701770293308 -0.557838333543364
1359.0 0.24620971306566755 0.012031288358516957 -0.06910403746010574 -0.615551389458823
1361.0 0.24564052261874064 0.01012362944639355 -0.05991133742277137 -0.6688791738817125
1363.0 0.24503945547988878 0.008282983604211258 -0.05056722043877401 -0.7175005798252859
1365.0 0.24440110415504498 0.006510971548544838 -0.041001088519153656 -0.7611186471178691
1367.0 0.24372556241116913 0.004809061692257589 -0.03128363097024672 -0.799461943604868
1369.0 0.2430180758048701 0.0031785176925434055 -0.021547410928845993 -0.8322859693598071
1371.0 0.24228663345378174 0.0016203761485275169 -0.011974151146051637 -0.8593746191439143
1373.0 0.2415374779885166 0.00013550474038193327 -0.002332236395366053 -0.880541786689175
1375.0 0.24077191619353738 -0.0012754048745394566 0.00667636652625637 -0.8956327708598896
1377.0 0.2399852801655385 -0.002611848344164218 0.015388959393629607 -0.9045259173559682
1379.0 0.23916922203501054 -0.003873540827478454 0.023528861573875945 -0.9071341152025483
1381.0 0.23832646308570593 -0.005060449323541319 0.031517519531054174 -0.903406215851281
1383.0 0.23745609522545683 -0.00617276387244476 0.038825287474057855 -0.8933284452449077
1385.0 0.23657044475579891 -0.007210916674785394 0.04565135149668524 -0.876925691487586
1387.0 0.2356694508534784 -0.008175634047721696 0.05231466304247545 -0.8542626043772297
1389.0 0.23475541323898697 -0.00906788419919104 0.05782149427471858 -0.8254445720359008
1391.0 0.23383107043565193 -0.009888909031877169 0.06286236289666482 -0.7906185042525171
1393.0 0.23289513954117588 -0.010640207685079018 0.06715582855026361 -0.7499733298632478
1395.0 0.23194626236168056 -0.01132350990630682 0.07093171329529883 -0.7037402584914464
1397.0 0.230990609691413 -0.011940818867975876 0.07395494453175201 -0.6521927147030276
1399.0 0.23002696916252388 -0.012494338405495223 0.07603118287171502 -0.5956459391580696
1401.0 0.22905224880052596 -0.01298650842852706 0.0777708533425236 -0.534456263998542
1403.0 0.22806714027802372 -0.013419925240463213 0.07876902071833658 -0.4690199935543593
1405.0 0.2270825777597213 -0.01379733883028445 0.07890441924823245 -0.39977183940713873
1407.0 0.22609147912158573 -0.01412161389765588 0.07863865505499207 -0.32718295903124855
1409.0 0.22508709141541264 -0.014395686654067761 0.0776405732495976 -0.25175860696646934
1411.0 0.22408177879285118 -0.014622533822848482 0.075960380180967 -0.1740353359548778
1413.0 0.2230794224003464 -0.014805158074317886 0.07396505180082065 -0.09457776760409597
1415.0 0.22207303646647786 -0.014946580314003356 0.07124059386844063 -0.013975035103022612
1417.0 0.22106578652018896 -0.01504980425543151 0.06806089401193727 0.06716324394296207
1419.0 0.22006646484262626 -0.015117823886603937 0.06460730027277128 0.1482112946734799
1421.0 0.219072521908641 -0.015153565282339208 0.06070293233935463 0.22853192072132816
1423.0 0.21808252632442346 -0.015159881521100612 0.0567589798042114 0.3074815552162462
1425.0 0.21709482889061063 -0.01513953395964466 0.05238895672589908 0.3844155026689263
1427.0 0.21611209336295617 -0.01509517349116228 0.0477351861636091 0.45869340823632054
1429.0 0.21513506642955618 -0.015029349524298529 0.043155881231618946 0.5296849160249066
1431.0 0.21416036829711377 -0.014944478411188922 0.038265094973511375 0.5967754513738756
1433.0 0.21319514372597492 -0.014842805606390687 0.033217384380514636 0.659372059353887
1435.0 0.21224051297326568 -0.014726417949798776 0.028010734972603975 0.7169092525010484
1437.0 0.2112968650026606 -0.01459726374788653 0.022884503278994325 0.7688546188315974
1439.0 0.21036231028558386 -0.014457125722062899 0.017821694332283405 0.8147144441096761
1441.0 0.20943816615216868 -0.014307615418923749 0.012858818994719596 0.8540391417227553
1443.0 0.20852900500940152 -0.014150118609990105 0.007974925259789357 0.8864282932525425
1445.0 0.2076375141055383 -0.013985830701886188 0.0032135896381127343 0.9115354186524866
1447.0 0.2067615335523789 -0.013815755569735062 -0.0013390843991286125 0.9290723833158551
1449.0 0.20589877269335255 -0.013640717873038513 -0.005623625870940314 0.9388133246155548
1451.0 0.20505331356502862 -0.013461340568445309 -0.009765027097461194 0.9405979873851963
1453.0 0.20422509030436167 -0.01327804979781732 -0.013276815327363148 0.9343345335147044
1455.0 0.20341418815681958 -0.013091100853215317 -0.016786351984720265 0.9200017997243789
1457.0 0.20261884074872263 -0.012900583898879901 -0.019891090244402557 0.8976507925655604
1459.0 0.20183896592238998 -0.01270645394866173 -0.022539373558513636 0.8674055707728205
1461.0 0.20107369943829312 -0.012508519060856836 -0.02505365566595312 0.8294633577807792
1463.0 0.2003224031714068 -0.012306456316754524 -0.02740749965776153 0.7840939804296226
1465.0 0.19959207030874773 -0.012099829167143101 -0.0292562801056975 0.7316384906384449
1467.0 0.19887681835835552 -0.011888115070755122 -0.03095753249301844 0.6725071162735126
1469.0 0.1981780730504822 -0.011670725875380596 -0.03216725270572993 0.6071764600582676
1471.0 0.19749829758321544 -0.011447021798388886 -0.03311223801144358 0.5361859492137597
1473.0 0.19683773318242018 -0.011216331808350563 -0.033646082152030334 0.46013360425596966
1475.0 0.1961970876994402 -0.010977974314583779 -0.03387241921355153 0.3796711343121692
1477.0 0.19557455227159143 -0.010731275793328741 -0.03367498584898244 0.29549840550977274
1479.0 0.19496878892523276 -0.010475596288631038 -0.0334543094502361 0.20835735739867317
1481.0 0.19437822224706908 -0.010210345216185879 -0.03292129652082303 0.11902537166455164
1483.0 0.19380590619035457 -0.00993501190679312 -0.031993139321991174 0.02830820022247638
1485.0 0.19325220376816088 -0.009649161098259978 -0.031049351665246926 -0.06296751030449571
1487.0 0.19271394067614603 -0.009352462316449258 -0.029642832795476526 -0.15396203356479368
1489.0 0.19219187095737497 -0.009044713401739056 -0.028270998067595192 -0.243830556241698
1491.0 0.1916847633081496 -0.008725849987852564 -0.026675628534627356 -0.33173137195493996
1493.0 0.19119374126437366 -0.008395946841620929 -0.024847752469111705 -0.41683417550475776
1495.0 0.19072160703165247 -0.008055233811360259 -0.02293205324224751 -0.498328307909442
1497.0 0.1902698315452553 -0.007704081617485922 -0.02083251667829917 -0.5754308883263876
1499.0 0.18983346487054306 -0.007343019118588154 -0.01888587935059013 -0.6473948055481512
1501.0 0.18941182457150627 -0.006972734251870939 -0.016761965061245256 -0.7135164391331903
1503.0 0.18900421304076506 -0.006594071299907526 -0.014368057998942849 -0.7731429616232356
1505.0 0.18861518404065425 -0.006208032568025582 -0.012075373411931054 -0.8256792276464284
1507.0 0.18824512234168775 -0.005815761559471006 -0.009679242957898477 -0.8705941409816897
1509.0 0.1878899657116013 -0.005418536947185148 -0.007515988291812048 -0.907426507530969
1511.0 0.18754979466441782 -0.005017761418466558 -0.005128874052006103 -0.9357901687460608
1513.0 0.18722571544429484 -0.00461495171179975 -0.0029181450905581626 -0.9553784374522601
1515.0 0.1869148334163883 -0.004211721724212361 -0.0007492246060538419 -0.9659677721931139
1517.0 0.18661568044862437 -0.0038097679964290577 0.0012973637962988603 -0.9674206253052071
1519.0 0.18632783659932464 -0.003410847636315683 0.0033407559736473944 -0.9596874428151473
1521.0 0.18605248649209788 -0.00301676091011283 0.005394469190427378 -0.9428077700827608
1523.0 0.18579124529721253 -0.00262934060313657 0.0072395299168276665 -0.9169104838115874
1525.0 0.1855430031498884 -0.0022504212857993484 0.008731790585034994 -0.882213117707089
1527.0 0.18530434346802516 -0.0018818184721868237 0.010209263608857686 -0.8390202865151474
1529.0 0.18507775073587848 -0.001525307073178902 0.01158354184419688 -0.7877211913216721
1531.0 0.1848618783408578 -0.001182607765805017 0.012739452022959653 -0.7287862456306489
1533.0 0.18465465321591112 -0.0008553636899758659 0.013883582199953655 -0.6627628694337185
1535.0 0.1844569512741071 -0.0005451219483771908 0.01480964871143775 -0.5902704638910816
1537.0 0.18426879792984868 -0.00025332212680577763 0.015621393340881442 -0.5119946312213423
1539.0 0.18409121446522064 1.8716854634199464e-05 0.016235605056782842 -0.4286806845749523
1541.0 0.1839216078650856 0.00026981135887509594 0.01670648336579314 -0.34112649917193927
1543.0 0.183759514404105 0.0004989291272339864 0.0169520013493102 -0.25017479660554337
1545.0 0.18360704491699914 0.0007052053832453149 0.01712293512332093 -0.1567049420157137
1547.0 0.18346283369924274 0.0008879419866037063 0.017053153149388774 -0.06162432130595601
1549.0 0.18332688968081123 0.0010466144554253812 0.01687696972715609 0.034140615530613976
1551.0 0.18319860122185241 0.0011808829373326666 0.016649793060424984 0.12965353640555763
1553.0 0.1830771591209693 0.0012905910409521267 0.016226530747067525 0.2239775727133756
1555.0 0.18296291557052854 0.0013757683501792262 0.015711874395258934 0.31618468853171916
1557.0 0.18285476628403802 0.001436632145995085 0.015067854021507697 0.40536502263627916
1559.0 0.18275288924321675 0.0014735809899471643 0.014272120460376698 0.4906360804752527
1561.0 0.1826569857144935 0.0014871949578673775 0.013490660504962736 0.5711516865452468
1563.0 0.18256735858334242 0.0014782344612230926 0.012606708426689322 0.6461105731128807
1565.0 0.1824828457236434 0.0014476301927713038 0.011601937373075839 0.7147645825725126
1567.0 0.18240374437364293 0.0013964714075963968 0.010498496310116418 0.7764263350190376
1569.0 0.18232830737286007 0.0013260001957032276 0.009413922531210196 0.8304763274332834
1571.0 0.1822572764424315 0.001237603356613515 0.008187602574726326 0.876369351204221
1573.0 0.18219097826022115 0.001132793299146666 0.006991922265121413 0.9136401669750446
1575.0 0.18212819213864084 0.0010131981947609724 0.005761822650297053 0.9419083981607487
1577.0 0.18206823523377147 0.0008805459315173625 0.004571772107054625 0.9608825656076284
1579.0 0.18201098154157683 0.000736652017739822 0.0033707440703993692 0.9703632494414149
1581.0 0.1819569011459291 0.0005834018845818048 0.002166013544076982 0.9702453032794717
1583.0 0.18190692329578106 0.00042273599766984126 0.0008884494643887083 0.9605191176018427
1585.0 0.18186008380086943 0.0002566281099474902 -0.00025605301365459217 0.9412709411585706
1587.0 0.18181546445592026 8.706995484605791e-05 -0.0013662810927092715 0.9126822134286202
1589.0 0.18177358118813625 -8.394716145597359e-05 -0.002407208243471678 0.8750279302071619
1591.0 0.1817345727527345 -0.00025445061056455153 -0.0034326733185929964 0.8286740559705745
1593.0 0.18169791491877352 -0.00042250343966908805 -0.00431587731252134 0.7740740115776297
1595.0 0.18166368689680723 -0.0005862199371605908 -0.005172089657703776 0.7117642725437873
1597.0 0.18163075253186275 -0.0007437836158553561 -0.00588469094922917 0.6423591130595853
1599.0 0.18159914610477706 -0.0008934626885218365 -0.006519043935800716 0.5665445489077682
1601.0 0.18156902416940376 -0.0010336255617694442 -0.007128925068168475 0.4850715434328614
1603.0 0.18154028963204324 -0.0011627536217894009 -0.0076118240804868885 0.398748555196324
1605.0 0.18151290128876457 -0.0012794544623886933 -0.00802310974303859 0.3084334792300123
1607.0 0.18148669989183677 -0.0013824749966119636 -0.00831033880672245 0.2150250818109367
1609.0 0.1814619670260172 -0.0014707136877102945 -0.008503778401591531 0.11945401281381436
1611.0 0.18143897934157263 -0.0015432280205917874 -0.00867164754414371 0.02267347431805244
1613.0 0.18141696858765957 -0.0015992421897803805 -0.008707337130032735 -0.07435034464575359
1615.0 0.18139548593323312 -0.0016381536634513302 -0.008622022626599607 -0.1706479761060761
1617.0 0.18137466759261847 -0.0016595361215601073 -0.00845702895582085 -0.2652564327267602
1619.0 0.18135501051011602 -0.0016631433256043865 -0.008165842738055885 -0.35722890576601823
1621.0 0.18133658032264555 -0.0016489117024244635 -0.0078426337664218 -0.4456443023576312
1623.0 0.18131901784248325 -0.0016169606724693523 -0.007411339907901786 -0.5296165434804659
1625.0 0.18130248418632425 -0.0015675908742973593 -0.0069285536266203976 -0.6083035088799765
1627.0 0.18128726903219397 -0.0015012788417589496 -0.006324211465224559 -0.680915548867951
1629.0 0.18127317172209434 -0.0014186710242902144 -0.005657485452813003 -0.7467234696881879
1631.0 0.1812597867321706 -0.0013205789269052331 -0.005029534979626116 -0.8050659173743213
1633.0 0.18124724976941137 -0.001207969992366957 -0.0042715424270542285 -0.855356079183801
1635.0 0.18123557602792623 -0.0010819593841199858 -0.003540115548193122 -0.8970876319284722
1637.0 0.18122469721800366 -0.0009437964910595652 -0.002786599118407726 -0.9298398925014384
1639.0 0.18121431386222772 -0.0007948535100265685 -0.0018981063758306744 -0.9532820962432624
1641.0 0.18120457415055444 -0.0006366111677727985 -0.0010830565359140477 -0.9671767721430092
1643.0 0.18119539316864644 -0.00047064370543659014 -0.0003095690266889719 -0.9713821791165179
1645.0 0.18118679715891345 -0.0002986024925062208 0.0005055665687011482 -0.9658537766528844
1647.0 0.1811787951258621 -0.0001222009367421032 0.0012750013776876064 -0.9506447117940922
1649.0 0.18117139774111019 5.680324246238952e-05 0.002031237108138665 -0.9259053252824816
1651.0 0.1811644972145075 0.0002366252080509965 0.002722841068562928 -0.8918816766787933
1653.0 0.18115810478288155 0.0004154712194474794 0.003372756986606178 -0.848913105408719
1655.0 0.18115202630023183 0.0005915562729468599 0.003943571449309088 -0.7974288458592809
1657.0 0.18114610675955473 0.0007631210213113076 0.004584158455370943 -0.7379437360064989
1659.0 0.18114069638296265 0.0009284495151042399 0.00512873242487869 -0.6710530608947883
1661.0 0.18113606833069604 0.001085886757185765 0.005670094773578071 -0.5974265859647631
1663.0 0.18113203136515227 0.0012338549660333598 0.005989194817906653 -0.5178018400377975
1665.0 0.18112797627212487 0.0013708689656727025 0.00634228107534826 -0.4329767167085935
1667.0 0.18112410264297113 0.0014955511262940693 0.006691890614853291 -0.3438014613377527
1669.0 0.18112045616839323 0.0016066446893237163 0.006938538094666729 -0.25117013127320303
1671.0 0.1811171105535073 0.0017030262650523697 0.007120090680479797 -0.1560116142251148
1673.0 0.18111422991508477 0.0017837174757341558 0.007291728943496517 -0.05928029765162898
1675.0 0.18111171761943604 0.0018478950675456605 0.007358218704312471 0.03805352127112559
1677.0 0.18110960634540138 0.0018948992721034529 0.007284220058452224 0.13501338461424395
1679.0 0.18110789729806764 0.0019242402410071906 0.0072088055307770495 0.23062648728149665
1681.0 0.18110641620077483 0.0019356032559455399 0.007077367565554758 0.32393345441872334
1683.0 0.18110526174592878 0.001928851745580515 0.00689448696067594 0.41399797952255524
1685.0 0.18110421056636222 0.001904028933333239 0.006566265381903068 0.4999162337222674
1687.0 0.1811033025418459 0.001861357559675699 0.006326869796805871 0.58082594665463
1689.0 0.18110248514256083 0.0018012379606594361 0.005982872380036155 0.6559150699474781
1691.0 0.1811017038683574 0.0017242439911658888 0.0056273251231086325 0.7244299344376043
1693.0 0.18110093253719198 0.0016311178154519628 0.0052125207691488176 0.7856828194716109
1695.0 0.18110021806413917 0.0015227622780764657 0.004794089182499907 0.8390588597222106
1697.0 0.18109967527106638 0.0014002319690188483 0.004297763394060907 0.8840222184088393
1699.0 0.1810992862784518 0.0012647228379135118 0.003804460374831106 0.9201214665364637
1701.0 0.18109882364452792 0.001117559546487438 0.0032694527015374353 0.9469941133073051
1703.0 0.18109840971625363 0.0009601836952168876 0.002720358427205733 0.9643702425643235
1705.0 0.18109793894145765 0.0007941391095795317 0.0022287269796268643 0.9720752184504533
1707.0 0.18109732441485066 0.0006210562916644304 0.0017666459480977668 0.9700314333904525
1709.0 0.18109664155371902 0.00044263592317630806 0.0012372870910968476 0.9582590818572577
1711.0 0.18109594276099922 0.0002606319160473745 0.0007180861746926697 0.9368759522130428
1713.0 0.18109521153518507 7.683398466761379e-05 0.0002537897084143487 0.9060962383237162
1715.0 0.18109446516227123 -0.00010695018573204953 -0.0002435682974910803 0.8662283836283028
1717.0 0.18109382245548394 -0.0002889131710371491 -0.0006518700966669214 0.8176719795051332
1719.0 0.18109312624357798 -0.0004672659939235278 -0.001050804926584059 0.7609137487105762
1721.0 0.18109238507954478 -0.0006402557529241894 -0.0013985112156413046 0.6965226563133645
1723.0 0.1810915180758962 -0.000806183246800507 -0.0017246233192811794 0.6251441947744463
1725.0 0.18109067821949126 -0.0009634198816963907 -0.002114323011541534 0.547493903113362
1727.0 0.18108984997291055 -0.0011104239609146741 -0.0023649377021330697 0.4643501842232915
1729.0 0.1810890366765141 -0.0012457561375518829 -0.0026353898929264955 0.3765464924076869
1731.0 0.18108822621900464 -0.0013680937445692998 -0.0027846960327367 0.28496297029740714
1733.0 0.18108742741783218 -0.0014762440252610244 -0.003035661698194976 0.19051761875983095
1735.0 0.1810867663992029 -0.001569156023079723 -0.003158775496249896 0.09415708899879802
1737.0 0.18108622011867886 -0.0016459310935939416 -0.003226048573699258 -0.003152810469919138
1739.0 0.1810857051764583 -0.001705831822850421 -0.003243884592804934 -0.10043679866102023
1741.0 0.1810851792007645 -0.0017482893929429298 -0.0032626249586796266 -0.19671989974127374
1743.0 0.18108459551905662 -0.001772909279041882 -0.003214751775601366 -0.291037215137887
1745.0 0.18108406714934816 -0.001779475144433432 -0.0030881955622163995 -0.3824435932171317
1747.0 0.18108353304226044 -0.001767950915073359 -0.0029246821215859085 -0.4700231002121187
1749.0 0.18108300601348187 -0.001738481119916782 -0.002760402430311576 -0.5528981956135276
1751.0 0.18108244872409565 -0.0016913894172676863 -0.0025435143676501085 -0.6302385214928777
1753.0 0.18108187099473996 -0.0016271752859520685 -0.002220157098950896 -0.7012692172954029
1755.0 0.18108124922520663 -0.001546509043245916 -0.0019909608791775445 -0.7652786776249736
1757.0 0.18108061257628347 -0.0014502250988118804 -0.0016715388389794302 -0.8216256747898086
1759.0 0.18107998850173126 -0.0013393135584682395 -0.0013909017743380385 -0.8697457749381542
1761.0 0.1810794518113086 -0.0012149102650056396 -0.0011228223535407846 -0.909156983643294
1763.0 0.18107897180719099 -0.0010782854294658247 -0.0007425131744136424 -0.9394645650408591
1765.0 0.18107853027629955 -0.0009308309091195109 -0.00041030914829864765 -0.9603649873049259
1767.0 0.1810780809603538 -0.0007740462392552316 -3.172490541410604e-05 -0.9716489523687819
1769.0 0.18107763539858196 -0.0006095236200477688 0.00032506863251480634 -0.9732034822013267
1771.0 0.1810771962571837 -0.00043893193934248876 0.000642080881983125 -0.9650130400696899
1773.0 0.18107677958848892 -0.0002640001103090726 0.0009744828904359578 -0.9471596760044219
1775.0 0.18107635929458454 -8.649972418959421e-05 0.001302333106683244 -0.9198221951330965
1777.0 0.18107588481335404 9.17726531651248e-05 0.0015802001549555477 -0.8832743574221054
1779.0 0.18107535858395468 0.00026901346140688234 0.0018442670341675712 -0.8378821273332467
1781.0 0.18107481551335727 0.0004434301708042441 0.0021172461223750703 -0.7841000006805195
1783.0 0.18107427260232647 0.0006132592042429019 0.002337256731191847 -0.7224664458670632
1785.0 0.18107372459492202 0.0007767835884913478 0.002623297043582958 -0.6535985054047607
1787.0 0.18107317247526136 0.0009323500973217626 0.0028359340796866037 -0.5781856116271811
1789.0 0.1810726303194312 0.0010783857544535058 0.0030207101769029075 -0.49698267895743237
1791.0 0.1810720858383703 0.0012134135955885752 0.0031443365344154045 -0.4108025417249442
1793.0 0.18107152490059675 0.0013360674001305015 0.0033165105294549616 -0.32050781335182343
1795.0 0.18107099526864362 0.0014451053303973693 0.003429453560109621 -0.22700224867934185
1797.0 0.18107054298343017 0.0015394223050962897 0.003501296593347508 -0.13122169560863636
1799.0 0.18107011014107843 0.0016180610477430726 0.003569710513254076 -0.03412472715382104
1801.0 0.18106969099645318 0.001680221630453933 0.0035760972055408702 0.06331695294732669
1803.0 0.18106928689330481 0.001725269434367283 0.0035611695030678984 0.16012823466896486
1805.0 0.18106894741238205 0.0017527414715116352 0.003575484822955129 0.2553403589343519
1807.0 0.1810686442823687 0.0017623509929040266 0.003551871746121107 0.3480006102341393
1809.0 0.18106836281618052 0.0017539903395560066 0.0034758056490997867 0.4371818474718711
1811.0 0.18106810182288444 0.0017277319711029417 0.00338942544572507 0.5219917778817662
1813.0 0.18106784127377634 0.0016838277267794005 0.0033272995453951953 0.6015818812657125
1815.0 0.18106760197448946 0.001622706275652021 0.0032115489181782954 0.675155895357867
1817.0 0.18106738628165064 0.0015449688330139003 0.0030525229435129416 0.7419777775198344
1819.0 0.18106720092405498 0.0014513831334486964 0.0028761961995997457 0.8013790632857583
1821.0 0.1810670433425011 0.0013428757232723568 0.0026727573955147967 0.8527655481773553
1823.0 0.18106691632179553 0.0012205226954317752 0.002493879579297692 0.895623226136551
1825.0 0.18106682493934526 0.0010855389244859345 0.0022624935251480513 0.9295234252416482
1827.0 0.18106677815069255 0.0009392659024734678 0.0020853735402792234 0.9541270895304118
1829.0 0.1810667380807697 0.0007831583158071626 0.001885659598780932 0.9691881642607723
1831.0 0.1810666729225918 0.0006187695137308607 0.001678930171201288 0.9745560506500984
1833.0 0.1810665837327865 0.0004477359657220253 0.0014808948770948956 0.9701771060091836
1835.0 0.18106646227845766 0.0002717608877042222 0.0013189831856583775 0.9560951741160497
1837.0 0.1810663384020298 9.259721826109384e-05 0.0011000974782916517 0.9324511407278601
1839.0 0.18106620976827725 -8.796991103422374e-05 0.0009408980167177605 0.8994815188873643
1841.0 0.18106606175298548 -0.00026814101073131005 0.0007345531595171935 0.8575160780679135
1843.0 0.18106591441972245 -0.00044612020902482766 0.0005236394603722974 0.8069745410899402
1845.0 0.1810657766887078 -0.0006201332083163904 0.00036767607038213506 0.7483623820139552
1847.0 0.1810656930712396 -0.0007884450278371374 0.0001596860001879311 0.6822657669670324
1849.0 0.1810656287636004 -0.0009493773370570276 4.559607520330506e-05 0.6093456886599302
1851.0 0.18106558711233006 -0.0011013252359005842 -9.069648982272466e-05 0.5303313532248938
1853.0 0.18106554039796077 -0.0012427732969295228 -0.0002265762244890761 0.4460128855476544
1855.0 0.18106551701452664 -0.0013723107079130507 -0.0003514043929959796 0.357233426163307
1857.0 0.18106551425774808 -0.00148864538204387 -0.0004526269700402389 0.26488069872266706
1859.0 0.18106552505450155 -0.0015906168572640213 -0.0005144168365264964 0.1698781322984915
1861.0 0.1810655177519972 -0.0016772079022109917 -0.0005464843468074892 0.073175627408743
1863.0 0.1810654965779159 -0.0017475546877106362 -0.0006001663995415542 -0.0242599420169531
1865.0 0.18106546958802294 -0.0018009554185830974 -0.0006028437736815092 -0.12145439572009706
1867.0 0.18106543265201078 -0.0018368773515449492 -0.0005975729285335076 -0.21743598661155009
1869.0 0.18106539289955356 -0.001854962128510412 -0.0005518805874358542 -0.3112451153641627
1871.0 0.18106533837368013 -0.001855029359373103 -0.0005343125051730159 -0.4019439230148414
1873.0 0.18106529092998666 -0.001837078429183515 -0.0004749768635974715 -0.488625665681702
1875.0 0.18106523915116396 -0.0018012885142602022 -0.00042033380254410913 -0.5704237777930947
1877.0 0.18106518897019155 -0.0017480168011552422 -0.00035418638189470085 -0.6465205331688251
1879.0 0.1810651393221006 -0.0016777949279341803 -0.00030292684807533757 -0.7161552174710064
1881.0 0.1810650905532542 -0.0015913236789757146 -0.00019408117768621413 -0.7786317304085084
1883.0 0.18106503701412158 -0.0014894659896947516 -7.404471209062026e-05 -0.8333255416833157
1885.0 0.18106498003511637 -0.0013732383313996993 2.468899109126728e-05 -0.8796899313309692
1887.0 0.18106489961044087 -0.0012438005615987514 0.00011384867005279869 -0.917261452024222
1889.0 0.1810647973178491 -0.0011024443476798118 0.00020723330354807537 -0.9456645588503522
1891.0 0.18106467130494486 -0.0009505802690437034 0.0003123284198870418 -0.9646153603034411
1893.0 0.18106451019949302 -0.0007897237307239875 0.00042901577419098767 -0.973924453093731
1895.0 0.18106433217039625 -0.0006214798314459418 0.0005258158882614213 -0.9734988124974194
1897.0 0.18106414454659528 -0.0004475273350690984 0.0006731374709002572 -0.9633427193862558
1899.0 0.1810639756314415 -0.0002696019014042527 0.0008564340729955795 -0.9435577146972884
1901.0 0.18106381353325873 -8.94787519730346e-05 0.0009881571843003724 -0.9143415818963478
1903.0 0.18106364838169167 9.104505623013949e-05 0.0010861123507978638 -0.8759863676487025
1905.0 0.18106346427080836 0.00027016857995397844 0.0012019566824972977 -0.8288754604675758
1907.0 0.18106327633916672 0.0004461049766886572 0.0013256328603105637 -0.7734797566172593
1909.0 0.18106308108022998 0.0006170993533896248 0.0014045083686004501 -0.7103529516289346
1911.0 0.18106287615702044 0.0007814462947669736 0.0014975480447915494 -0.6401260045008115
1913.0 0.18106268140230297 0.0009375068961531819 0.0016051654588935572 -0.5635008299347902
1915.0 0.1810624969927958 0.0010837251339912233 0.0016789107022535056 -0.4812432816866536
1917.0 0.18106231506215 0.0012186434098035977 0.0017543468563541301 -0.39417549713223476
1919.0 0.18106213964203086 0.0013409171098738661 0.0018179479298717244 -0.30316767961445146
1921.0 0.18106196585348883 0.0014493280342847354 0.0018462865898217552 -0.20912940067860722
1923.0 0.18106181501989416 0.0015427965659980598 0.0018838101469022877 -0.11300050914096305
1925.0 0.18106168460703118 0.0016203924514232248 0.001903344147730815 -0.01574173783795438
1927.0 0.18106155465620524 0.0016813440940767338 0.0019116542038531898 0.0816748980721184
1929.0 0.1810614324420117 0.0017250462615545545 0.0019076141962625322 0.1782758153016162
1931.0 0.18106130815735028 0.0017510661296014037 0.001899637448729117 0.2730955920587681
1933.0 0.18106119779364085 0.0017591476048232227 0.001891020944348991 0.365186615883592
1935.0 0.18106110570424985 0.0017492138806778797 0.0018835810222096012 0.4536285532734628
1937.0 0.181061017415196 0.0017213682021208856 0.001861248285127034 0.5375375465248132
1939.0 0.1810609493110702 0.0016758928348893122 0.001804221295345683 0.6160750458692994
1941.0 0.18106090538762415 0.0016132462426481876 0.0017689022832531511 0.6884561886549451
1943.0 0.1810608765942365 0.0015340585032533167 0.0017349831006708033 0.7539576418799965
1945.0 0.18106085069363817 0.0014391250131053086 0.0016924304961638975 0.8119248297170587
1947.0 0.1810608343882578 0.0013293985376634006 0.0016272380978208086 0.8617784738194676
1949.0 0.18106082236745974 0.0012059796906825483 0.0015704463774054236 0.9030203811016563
1951.0 0.1810608149273339 0.001070105935807398 0.0015213952714614955 0.9352384211461889
1953.0 0.18106081289446474 0.0009231392199327506 0.0014459195769505719 0.9581106435469559
1955.0 0.18106081872424637 0.000766552362399237 0.0013758428819310576 0.971408494050541
1957.0 0.18106083925054317 0.0006019143395589759 0.0013239356046788118 0.9749990973878256
1959.0 0.18106086697138546 0.0004308746068357815 0.0012646553907974436 0.9688465839775511
1961.0 0.18106089602727907 0.0002551466135357538 0.0012025697276776388 0.9530124473157268
1963.0 0.18106092417264544 7.64906815965518e-05 0.0011430960239883568 0.9276549284555672
1965.0 0.1810609595419448 -0.00010330358344915593 0.0010715281634769654 0.8930274337648197
1967.0 0.18106100587578583 -0.0002824351769904036 0.0010136582026694764 0.8494760017811843
1969.0 0.18106105744109716 -0.0004591096919329996 0.00094679665624635 0.797435844467462
1971.0 0.18106112650444292 -0.000631557251717999 0.0008797401759181825 0.7374269974843278
1973.0 0.1810612072029438 -0.0007980501966369947 0.0008444819153172868 0.6700491229295271
1975.0 0.1810613008280896 -0.0009569203484941578 0.0007647132289813517 0.5959755164989609
1977.0 0.18106139869204912 -0.0011065756811521536 0.0007049892024008393 0.5159463789618292
1979.0 0.1810614991377817 -0.0012455162300960782 0.0006667272208850947 0.43076141916486166
1981.0 0.18106159290074547 -0.0013723490819703753 0.0006237020464549193 0.3412718625259267
1983.0 0.18106168581408674 -0.0014858022950483716 0.0005809436581800627 0.2483719448399729
1985.0 0.1810617743938331 -0.001584737610663989 0.0005687858724321772 0.15298997640707357
1987.0 0.18106185862498866 -0.0016681618293055637 0.000528979239142347 0.05607906577535862
1989.0 0.18106193618359062 -0.0017352367370937656 0.0005250468004269104 -0.041392404217615496
1991.0 0.1810620088709391 -0.0017852874838601798 0.0005142389159770016 -0.13845045293792863
1993.0 0.18106207114738265 -0.0018178093287378988 0.0005060401645023296 -0.23412523428795445
1995.0 0.18106212396624968 -0.001832472685267547 0.0005134495385237689 -0.32746072764220446
1997.0 0.18106216476534806 -0.0018291264175337 0.000529698285442188 -0.41752429055883566
1999.0 0.1810621976766809 -0.0018077993528953981 0.0005315937526577695 -0.5034159778179638
2001.0 0.18106221586290644 -0.00176869999628989 0.0005500683714482498 -0.5842775336752672
2003.0 0.18106222593919352 -0.0017122144496133195 0.0005713202033318755 -0.6593009674859808
2005.0 0.181062225784862 -0.0016389025562560632 0.0005873465279103125 -0.7277366270196391
2007.0 0.18106221336243478 -0.001549492309618904 0.0006153738636143252 -0.7889006887977854
2009.0 0.18106218798710236 -0.0014448725812615782 0.0006453744516692997 -0.8421819906260186
2011.0 0.18106215302985573 -0.0013260842415918272 0.0006968201341845704 -0.887048138050649
2013.0 0.18106211050223084 -0.0011943097618424539 0.0007329978485166493 -0.9230508237332037
2015.0 0.18106205657687605 -0.0010508614011020523 0.0007601674451192218 -0.949830306603756
2017.0 0.18106199304028653 -0.0008971680964145314 0.0007949046354975877 -0.9671190060407987
2019.0 0.181061922741027 -0.0007347611857698724 0.000845195269445187 -0.9747441751730451
2021.0 0.18106184828544736 -0.0005652591096226765 0.0008837088437633372 -0.9726296265917758
2023.0 0.18106176800672064 -0.0003903512412974045 0.000938868152123651 -0.960796493251694
2025.0 0.18106168318164473 -0.00021178100856249674 0.0009727536431805569 -0.9393630169483815
2027.0 0.1810615959707454 -3.1328474919306405e-05 0.0009924101706291805 -0.90854336649953
2029.0 0.1810615036573433 0.0001492074452258749 0.0010220805151178456 -0.8686454974440089
2031.0 0.1810614075350913 0.00032802695989286553 0.0010440176350549508 -0.8200680746444212
2033.0 0.1810613101602622 0.0005033473816992919 0.0010788461929390279 -0.7632964885544266
2035.0 0.1810612102297334 0.0006734209393713648 0.0011017019367689214 -0.6988980049544694
2037.0 0.18106110805408077 0.0008365522403863195 0.0011181229814071559 -0.6275160966225073
2039.0 0.1810610096772859 0.0009911152103203227 0.0011354886268637003 -0.5498640135808112
2041.0 0.18106091367892885 0.001135569339727546 0.0011454736430431365 -0.4667176561661803
2043.0 0.1810608226123587 0.0012684750761369832 0.0011799409770105096 -0.3789078221392193
2045.0 0.18106073813158374 0.0013885082073996427 0.0011895237644699694 -0.28731190529441397
2047.0 0.1810606572013171 0.001494473092816001 0.001201718359392192 -0.1928451285205902
2049.0 0.1810605818193566 0.001585314609639606 0.0012196534583946489 -0.09645139891309959
2051.0 0.1810605125072174 0.0016601286953104543 0.0012231955986148606 0.0009061236924646699
2053.0 0.18106044868328483 0.0017181713806590994 0.0012307236087297977 0.09825465052609915
2055.0 0.18106039103309737 0.001758866223526038 0.0012371042683137323 0.194621483870842
2057.0 0.18106034248064998 0.0017818100685248102 0.0012584956041269372 0.28904373611130485
2059.0 0.1810603037042196 0.0017867770754409658 0.001260541210969065 0.3805779507373962
2061.0 0.1810602726371411 0.0017737209760382035 0.0012538135294151282 0.4683095291684609
2063.0 0.18106024873557622 0.0017427755365555762 0.0012477451213475258 0.5513618692117547
2065.0 0.18106023111126698 0.0016942532214113527 0.0012350405705928702 0.6289051238485717
2067.0 0.18106021937535646 0.0016286420715134358 0.0012345978308046922 0.7001644928339125
2069.0 0.18106021443476414 0.001546600828185495 0.0012311481402116648 0.7644279642617733
2071.0 0.181060217513178 0.001448952351543918 0.001211121807803938 0.8210534287484941
2073.0 0.1810602289658483 0.0013366753990467523 0.0012001585665267376 0.8694750951542676
2075.0 0.18106024714737737 0.0012108948463693682 0.0011657553077716308 0.9092091437379325
2077.0 0.18106027312759 0.0010728704483974982 0.0011598384681857235 0.9398585602641275
2079.0 0.18106030633186207 0.0009239842524495098 0.0011376424835236659 0.9611171027641565
2081.0 0.18106034659682607 0.0007657267896151978 0.0011272528731238556 0.9727723613171285
2083.0 0.1810603933974835 0.0005996821821793802 0.0010983641397617695 0.9747078802805067
2085.0 0.18106044436217922 0.00042751231589482815 0.0010813465656037418 0.9669043217707467
2087.0 0.18106050107539995 0.000250940235266921 0.0010697116297242644 0.9494396587670025
2089.0 0.18106056144111937 7.173292775465875e-05 0.0010599737129424135 0.9224883959123743
2091.0 0.1810606233149597 -0.00010831633109562589 0.0010468159274389713 0.8863198257959054
2093.0 0.18106068853619062 -0.00028740589518335915 0.001026657138880009 0.8412953381473278
2095.0 0.18106075595129179 -0.00046374374902783853 0.0010049161303366792 0.787864808825553
2097.0 0.18106082409010954 -0.0006355654127203205 0.0009838103136760616 0.7265621046840902
2099.0 0.18106089249741245 -0.0008011515717533484 0.0009736008402478826 0.65799974922931
2101.0 0.18106095996489419 -0.0009588452555867848 0.0009580484910107745 0.5828628023708898
2103.0 0.1810610293601081 -0.001107068393250624 0.0009412153830342759 0.5019020154170427
2105.0 0.18106109647960508 -0.0012443375806520218 0.000936601223394231 0.41592632970860954
2107.0 0.1810611601185652 -0.0013692789020047856 0.000928083514366999 0.32579479384436516
2109.0 0.18106122035247524 -0.0014806416572755014 0.00092083408399744 0.23240798025852602
2111.0 0.18106127782905027 -0.0015773108584918338 0.0009051435228295574 0.1366989869130883
2113.0 0.1810613301720552 -0.0016583183700620797 0.0009045337031433707 0.03962411401409512
2115.0 0.18106137732325928 -0.0017228525817891951 0.0009028930198479925 -0.05784669109349776
2117.0 0.18106141855161184 -0.0017702665179285585 0.0008973653372258034 -0.15473952537925903
2119.0 0.18106145392432887 -0.001800084301269493 0.0008933203877860356 -0.2500862610961794
2121.0 0.18106148332349734 -0.0018120059076406527 0.0008864666697964483 -0.34293421903711996
2123.0 0.18106150706701493 -0.0018059101633504668 0.0008916956070427059 -0.4323556874256734
2125.0 0.18106152462719113 -0.0017818559556057251 0.0008904648872140929 -0.5174571913325667
2127.0 0.18106153552325696 -0.0017400816438099527 0.0008819276889385007 -0.5973884200024709
2129.0 0.18106154048089718 -0.0016810026776254206 0.0008848100600715754 -0.6713507228894395
2131.0 0.18106153943000752 -0.0016052074455996175 0.0008955045995195437 -0.7386050895142421
2133.0 0.18106153201208317 -0.001513451395834056 0.0009079537084212263 -0.798479533411685
2135.0 0.18106151845601626 -0.0014066494874370797 0.0009129469023556171 -0.8503758063895617
2137.0 0.18106149874778124 -0.0012858670481898234 0.0009232771195017803 -0.893775376014723
2139.0 0.18106147440198156 -0.001152309129765676 0.0009311263276404265 -0.9282446065996621
2141.0 0.18106144492606008 -0.0010073084668671994 0.000943422007546183 -0.9534390919254848
2143.0 0.181061410893119 -0.0008523121605863086 0.0009469236088764769 -0.9691070964092858
2145.0 0.1810613728476535 -0.0006888672190450399 0.0009625187538185066 -0.9750920703343338
2147.0 0.18106133184172446 -0.0005186050997899011 0.0009737029023631875 -0.9713342140122625
2149.0 0.18106128756912815 -0.0003432254083882833 0.0009798590723446687 -0.9578710752486369
2151.0 0.18106124035434298 -0.0001644789161040488 0.0009884901801379808 -0.9348371741427657
2153.0 0.1810611907570194 1.584993366393859e-05 0.0009966721741937216 -0.902462658972439
2155.0 0.18106113943348243 0.00019596085538997049 0.0010047815172697162 -0.8610710065924241
2157.0 0.18106108729852158 0.00037405570972454333 0.0010070232443554496 -0.8110757903247402
2159.0 0.18106103519761169 0.0005483564703585085 0.0010181012075204832 -0.7529765476354612
2161.0 0.1810609832872173 0.0007171229899281189 0.0010230060136005026 -0.6873537888867024
2163.0 0.18106093173980023 0.0008786703874503912 0.0010258527096957115 -0.6148631970354087
2165.0 0.1810608823583104 0.0010313858835570599 0.0010374099751366702 -0.5362290762339351
2167.0 0.18106083459379027 0.0011737449153150395 0.001043483131116935 -0.4522371147920239
2169.0 0.18106078924657584 0.0013043263696195058 0.0010545589595372332 -0.3637265348107182
2171.0 0.1810607473301291 0.0014218267829502653 0.0010532891390067362 -0.27158170692554057
2173.0 0.1810607079494677 0.0015250733656137466 0.0010566624522504737 -0.17672331394349677
2175.0 0.18106067153226182 0.0016130357203333766 0.001061102432070196 -0.08009915166279699
2177.0 0.1810606384408626 0.0016848361381018961 0.001061102432070196 0.01732534120888837
2179.0 0.18106060880551217 0.0017397583684207307 0.0010596214224694487 0.11457672941595776
2181.0 0.18106058292865868 0.0017772547762976072 0.0010601483514820012 0.21068330741285277
2183.0 0.18106056109034224 0.0017969518144902144 0.0010554655681554183 0.3046848083368667
2185.0 0.1810605434142701 0.0017986537563210283 0.001056460946781426 0.3956419986872989
2187.0 0.1810605301312107 0.0017823446517624686 0.0010603315292847945 0.48264606284347067
2189.0 0.1810605210301907 0.0017481884872525156 0.0010577130205121927 0.5648276836557448
2191.0 0.18106051614752522 0.0016965275476328603 0.0010524170152315321 0.6413657283783596
2193.0 0.18106051557715144 0.0016278789965921852 0.001056777512031522 0.7114954531581007
2195.0 0.1810605191232722 0.001542929709768117 0.0010540441204781362 0.774516144101307
2197.0 0.18106052682978727 0.0014425294121412063 0.0010489937846108247 0.8297981185741239
2199.0 0.18106053863736588 0.0013276821882849791 0.0010444259902180496 0.876789016779371
2201.0 0.18106055392735396 0.0011995364502999691 0.0010444259902180496 0.9150193207483209
2203.0 0.18106057251006943 0.0010593734636719224 0.001043926545132389 0.9441070456029824
2205.0 0.18106059438628067 0.0009085945456976355 0.001041180449312823 0.9637615562159225
2207.0 0.18106061899809384 0.0007487070643826234 0.0010410300512958528 0.9737864711325511
2209.0 0.1810606459661498 0.0005813093777126276 0.0010361329354248337 0.9740816247413507
2211.0 0.18106067498670986 0.00040807486377674476 0.0010349629310380686 0.964644068086279
2213.0 0.1810607057542037 0.0002307352013083565 0.001028503964706479 0.9455680983229058
2215.0 0.18106073797846703 5.106306770047273e-05 0.0010254654442667871 0.9170443165222901
2217.0 0.181060771272613 -0.00012914557263084563 0.0010253660344975441 0.8793577232386435
2219.0 0.1810608051111313 -0.0003080894125641668 0.0010253660344975441 0.8328848708683038
2221.0 0.18106083913739926 -0.00048397979997889866 0.0010253660344975441 0.7780901012528694
2223.0 0.1810608730591855 -0.0006550586090226508 0.0010214501563714598 0.7155209061200198
2225.0 0.18106090678651604 -0.0008196158063754516 0.0010204726091015877 0.6458024567177484
2227.0 0.1810609396821663 -0.0009760065369949231 0.0010188920439828258 0.5696313573016497
2229.0 0.18106097149472686 -0.0011226675586269773 0.0010174175177356246 0.4877686848870864
2231.0 0.18106100223595775 -0.0012581328608736349 0.0010135183640366295 0.40103238481158027
2233.0 0.18106103168012688 -0.0013810483127578348 0.0010133216542707474 0.3102890980883258
2235.0 0.1810610592443859 -0.0014901851924307736 0.0010094678914311758 0.21644550220927886
2237.0 0.1810610849605697 -0.001584452463837872 0.0010088200367988323 0.12043925191727683
2239.0 0.18106110829403807 -0.0016629076776788299 0.0010109960215620537 0.02322961046487972
2241.0 0.18106112910370473 -0.0017247663877426234 0.001007622708318316 -0.07421213503166664
2243.0 0.1810611472644501 -0.0017694099885332075 0.0010053388971064075 -0.17091237837614603
2245.0 0.18106116264324051 -0.0017963918958728874 0.0009957736837685005 -0.2659049222468666
2247.0 0.1810611751742414 -0.0018054420087323239 0.0009957736837685005 -0.35824063212363205
2249.0 0.18106118476837893 -0.001796469407701708 0.0009957736837685005 -0.44699691972810757
2251.0 0.181061191435719 -0.0017695632631446712 0.0009971207998420311 -0.5312869612225187
2253.0 0.1810611952160134 -0.0017249919439576364 0.000996232923023591 -0.6102685580610748
2255.0 0.18106119612617946 -0.0016632003358425468 0.000996232923023591 -0.68315255195994
2257.0 0.18106119424547626 -0.0015848053958852745 0.000997590545497723 -0.7492107099058388
2259.0 0.18106118970290208 -0.0014905899878583974 0.0009984488059964047 -0.807783000419243
2261.0 0.1810611826254748 -0.0013814950598434205 0.0009984488059964047 -0.8582841883698339
2263.0 0.1810611731431539 -0.0012586102423309891 0.0010000293711151672 -0.9002096824511304
2265.0 0.18106116143020282 -0.0011231629607402942 0.0010000293711151672 -0.9331405768885321
2267.0 0.18106114766554876 -0.0009765061711402644 0.001003196171143557 -0.9567478370057617
2269.0 0.18106113210453922 -0.0008201048417151331 0.0010055726981594724 -0.9707955868284129
2271.0 0.18106111492884253 -0.0006555213150459725 0.0010087282056696542 -0.9751434658765078
2273.0 0.18106109634280143 -0.0004843996974627863 0.0010087282056696542 -0.9697480315981011
2275.0 0.18106107657755016 -0.0003084494314450502 0.0010087282056696542 -0.9546631934298464
2277.0 0.1810610559108311 -0.000129428215208958 0.0010092276507553154 -0.9300396741497827
2279.0 0.18106103456599926 5.087555985680703e-05 0.0010101155275737514 -0.8961235039026071
2281.0 0.18106101276122744 0.0002306606784274151 0.0010101155275737514 -0.853253561945157
2283.0 0.18106099073047421 0.00040813109860634656 0.0010101155275737514 -0.8018581906745011
2285.0 0.18106096870657712 0.0005815138975953205 0.0010101155275737514 -0.7424509157700404
2287.0 0.1810609473085 0.0007490769863611214 0.0010141140910419936 -0.6756253152121627
2289.0 0.18106092636499754 0.0009091464163019381 0.0010141140910419936 -0.6020490884453246
2291.0 0.18106090606455585 0.0010601231049889445 0.0010174874042857272 -0.5224573849435888
2293.0 0.18106088659922193 0.0012004988138666437 0.0010174874042857272 -0.4376454588383305
2295.0 0.18106086813396377 0.0013288712182668036 0.0010174874042857272 -0.3484607229998597
2297.0 0.1810608509859154 0.001443957919162558 0.0010213411671253002 -0.25579428196669335
2299.0 0.18106083515095864 0.001544609256661166 0.0010213411671253002 -0.16057202832182282
2301.0 0.18106082072587562 0.0016298197972072635 0.0010213411671253002 -0.06374539147897175
2303.0 0.1810608078130143 0.001698738379720825 0.0010213411671253002 0.033718168686900224
2305.0 0.18106079649576773 0.0017506766202914465 0.0010213411671253002 0.13084482837982434
2307.0 0.18106078683835436 0.0017851157904538732 0.0010213411671253002 0.22666413000910912
2309.0 0.18106077888770145 0.0018017120003183127 0.0010206333046435861 0.32021867868150816
2311.0 0.18106077268744447 0.0018002996347683017 0.0010226004987076752 0.4105737081750843
2313.0 0.1810607682272726 0.0017808930083916474 0.0010226004987076752 0.4968264208146014
2315.0 0.181060765496656 0.0017436862226109398 0.0010248843099195843 0.5781150079278599
2317.0 0.18106076449848846 0.001689051226439184 0.0010243848648339255 0.653627260753031
2319.0 0.1810607651696504 0.0016175341002378643 0.0010243848648339255 0.7226086857602508
2321.0 0.18106076743040178 0.0015298495996088704 0.0010243848648339255 0.7843700433015276
2323.0 0.18106077120507086 0.0014268740139358762 0.0010243848648339255 0.8382942342650029
2325.0 0.18106077640488225 0.0013096364109304107 0.0010243848648339255 0.8838424659254213
2327.0 0.18106078292932534 0.001179308354663652 0.0010243848648339255 0.9205596353821771
2329.0 0.181060790667627 0.0010371921998194996 0.0010243848648339255 0.948078876796844
2331.0 0.18106079950020249 0.0008847080791272528 0.0010243848648339255 0.9661252269950811
2333.0 0.1810608093092647 0.0007233797139920291 0.0010229858850878874 0.974518372806672
2335.0 0.1810608199726827 0.0005548191900986728 0.0010229858850878874 0.9731744526952653
2337.0 0.18106083133233541 0.0003807108501060656 0.0010229858850878874 0.9621068946740353
2339.0 0.1810608432489165 0.00020279446437022322 0.0010229858850878874 0.941426282137154
2341.0 0.18106085558214172 2.284784785018153e-05 0.0010229858850878874 0.9113392489461374
2343.0 0.18106086819224373 -0.00015733090311871497 0.0010229858850878874 0.8721464148123873
2345.0 0.18106088094141676 -0.0003359413766986934 0.0010229858850878874 0.8242393816035697
2347.0 0.18106089369518769 -0.0005111988345618885 0.0010229858850878874 0.7680968205866603
2349.0 0.1810609063236765 -0.0006813520443007595 0.0010229858850878874 0.7042796897023935
2351.0 0.18106091870282756 -0.0008447007770609316 0.0010229858850878874 0.6334256286582116
2353.0 0.18106093071742285 -0.0009996127955661353 0.001020702073875978 0.5562425878430033
2355.0 0.18106094226441977 -0.0011445401627958151 0.001020702073875978 0.47350175471982164
2357.0 0.18106095323520136 -0.0012780347083653078 0.001020702073875978 0.38602984837568294
2359.0 0.181060963538544 -0.0013987624980726803 0.001020702073875978 0.2947008592170904
2361.0 0.18106097309334254 -0.0015055171620381822 0.001020702073875978 0.20042731634647465
2363.0 0.1810609819080025 -0.001597231948264735 0.0010168483110364079 0.1041511698727547
2365.0 0.1810609898454069 -0.0016729903811859236 0.0010168483110364079 0.006834379256920696
2367.0 0.1810609968496445 -0.0017320354187024321 0.0010168483110364079 -0.09055069826918756
2369.0 0.18106100288305196 -0.0017737770162152642 0.0010168483110364079 -0.1870310231750971
2371.0 0.18106100791931778 -0.0017977980220765986 0.0010168483110364079 -0.2816425959212376
2373.0 0.18106101194361665 -0.0018038583455534255 0.0010148811169723192 -0.3734400889238522
2375.0 0.18106101495436583 -0.0017918973556594912 0.0010148811169723192 -0.4615062919557098
2377.0 0.18106101695501348 -0.0017620344868859194 0.0010148811169723192 -0.5449612766077833
2379.0 0.18106101796218962 -0.0017145680457799782 0.0010148811169723192 -0.6229711882427903
2381.0 0.18106101800276955 -0.001649972230294362 0.001010882553504081 -0.6947565775954975
2383.0 0.18106101711012731 -0.0015688923916902834 0.0010148811169723192 -0.759600188771685
2385.0 0.18106101532968616 -0.0014721385863343322 0.0010148811169723192 -0.8168541258321416
2387.0 0.18106101271191963 -0.0013606774818185393 0.0010148811169723192 -0.8659463263547375
2389.0 0.1810610093169937 -0.0012356226982742002 0.0010162800967183562 -0.9063862772927956
2391.0 0.18106100521931318 -0.0010982236813871587 0.0010162800967183562 -0.9377699160192101
2393.0 0.18106100047394563 -0.0009498532182888788 0.0010162800967183562 -0.959783667586768
2395.0 0.18106099515358448 -0.0007919937210639812 0.0010162800967183562 -0.9722075778650208
2397.0 0.18106098933413087 -0.0006262224149216349 0.0010162800967183562 -0.9749175112491026
2399.0 0.18106098309378899 -0.00045419557902809957 0.0010162800967183562 -0.9678863909818283


==> data/tully-ii-all-est-MASH.dat <==
t P-P+(t) P+Sx(t) SxP+(t) SxSx(t)
1.0 0.0 0.0013679673788888434 0.0014229679500357725 1.99920031688542
3.0 0.0 0.0012478507041088463 0.0014229679500357725 1.9790793878158528
5.0 0.0 0.0011152605089500734 0.0014229679500357725 1.9391841516878894
7.0 0.0 0.0009715213892084038 0.0014229679500357725 1.879913228512944
9.0 0.0 0.0008180693299588332 0.0014229679500357725 1.8018588337622274
11.0 0.0 0.0006564373574343423 0.0014229679500357725 1.7058008611462545
13.0 0.0 0.00048824022129533083 0.0014229679500357725 1.5926990901746878
15.0 0.0 0.00031515826033801623 0.0014229679500357725 1.4636835963559338
17.0 0.0 0.00013892061285080917 0.0014229679500357725 1.3200434598571176
19.0 0.0 -3.871206062545973e-05 0.0014252338118145487 1.1632138854405951
21.0 0.0 -0.00021596516950471068 0.0014252338118145487 0.9947618623728539
23.0 0.0 -0.00039106792455555905 0.0014252338118145487 0.8163705075851777
25.0 0.0 -0.0005622710313268226 0.0014252338118145487 0.6298222485261558
27.0 0.0 -0.000727864168813543 0.0014252338118145487 0.4369810137355914
29.0 0.0 -0.0008861930787208679 0.0014252338118145487 0.2397736090866545
31.0 0.0 -0.0010356760945772119 0.0014252338118145487 0.040170465778642944
33.0 0.0 -0.0011748199455428644 0.0014252338118145487 -0.15983404756029948
35.0 0.0 -0.0013022346770074095 0.0014252338118145487 -0.35824155194528284
37.0 0.0 -0.001416647538896207 0.0014252338118145487 -0.5530696251768373
39.0 0.0 -0.0015169157029157477 0.0014252338118145487 -0.7423716095481958
41.0 0.0 -0.0016020376816753609 0.0014252338118145487 -0.9242560622057513
43.0 0.0 -0.001671163335586251 0.0014252338118145487 -1.0969056538206763
45.0 0.0 -0.0017236023675544867 0.0014252338118145487 -1.2585953267429102
47.0 0.0 -0.0017588312205909947 0.0014252338118145487 -1.407709531206876
49.0 0.0 -0.0017764983094209349 0.0014252338118145487 -1.5427583673710779
51.0 0.0 -0.001776427533819085 0.0014252338118145487 -1.6623924719041445
53.0 0.0 -0.0017586200385691737 0.0014252338118145487 -1.765416500378125
55.0 0.0 -0.001723254202460897 0.0014252338118145487 -1.8508010707536946
57.0 8.19093714121699e-12 -0.001670683856435293 0.001424557625058789 -1.9176930486263832
59.0 8.19093714121699e-12 -0.0016014347486835348 0.001424557625058789 -1.965424071463047
61.0 8.19093714121699e-12 -0.0015161992920169666 0.001424557625058789 -1.9935172266592565
63.0 8.19093714121699e-12 -0.0014158296459937166 0.001424557625058789 -2.0016918166929383
65.0 8.19093714121699e-12 -0.0013013292029207435 0.001424557625058789 -1.9898661637605408
67.0 8.19093714121699e-12 -0.0011738425628030314 0.001424557625058789 -1.9581584258753049
69.0 8.19093714121699e-12 -0.0010346440974054556 0.001424557625058789 -1.9068854162710862
71.0 8.19093714121699e-12 -0.0008851252176931236 0.001424557625058789 -1.836559437909594
73.0 8.19093714121699e-12 -0.0007267804718687019 0.0014222917632800152 -1.7478831647183182
75.0 8.19093714121699e-12 -0.0005611926129125774 0.0014222917632800152 -1.6417426207052381
77.0 0.0 -0.0003900167848246871 0.0014229679500357725 -1.5191983270997933
79.0 0.0 -0.00021496398557554558 0.0014229679500357725 -1.3814747059751187
81.0 0.0 -3.778397199881789e-05 0.0014229679500357725 -1.229947846228018
83.0 0.0 0.00013975222256519242 0.0014229679500357725 -1.0661317541530604
85.0 0.0 0.00031586998319699483 0.0014229679500357725 -0.8916632259927303
87.0 0.0 0.0004888088440938783 0.0014229679500357725 -0.7082854936101479
89.0 0.0 0.0006568400778751264 0.0014229679500357725 -0.5178308066927281
91.0 0.0 0.0008182839677487251 0.0014229679500357725 -0.32220212551917415
93.0 0.0 0.0009715265899627637 0.0014229679500357725 -0.12335410720921591
95.0 0.0 0.0011150359388548278 0.0014229679500357725 0.07672642456395623
97.0 0.0 0.0012473772333842306 0.0014229679500357725 0.2760403312590777
99.0 0.0 0.0013672272522076863 0.0014229679500357725 0.47259613419825086
101.0 0.0 0.0014733875540678214 0.0014229679500357725 0.6644299127634856
103.0 0.0 0.0015647964513996165 0.0014230505748767152 0.8496249272423636
105.0 0.0 0.0016405396175194658 0.0014230505748767152 1.0263307702575644
107.0 0.0 0.0016998592214078818 0.0014230505748767152 1.1927818554257243
109.0 0.0 0.0017421614988204568 0.0014230505748767152 1.3473150585131595
111.0 0.0 0.0017670226840754363 0.0014230505748767152 1.4883863348230233
113.0 0.0 0.0017741932432485611 0.0014230505748767152 1.6145861467800062
115.0 0.0 0.0017636003664797048 0.0014230505748767152 1.7246535475637421
117.0 0.0 0.0017353486944863365 0.0014230505748767152 1.8174887800729072
119.0 0.0 0.0016897192720271414 0.0014230505748767152 1.8921642653343869
121.0 0.0 0.0016271667387696028 0.0014230505748767152 1.9479338705660953
123.0 0.0 0.0015483147856296283 0.0014230505748767152 1.9842403642896518
125.0 0.0 0.0014539499219831035 0.0014230505748767152 2.0007209840024895
127.0 0.0 0.0013450136160228308 0.0014230505748767152 1.997211060782128
129.0 0.0 0.0012225928867924025 0.001426568927623877 1.9737456646032263
131.0 0.0 0.001087909441898455 0.001426568927623877 1.9305592539303744
133.0 0.0 0.0009423074694313778 0.0014301293098381808 1.8680833330869944
135.0 0.0 0.0007872402060750854 0.0014301293098381808 1.7869421408075579
137.0 0.0 0.0006242554156116542 0.0014340190182761778 1.6879464130501003
139.0 0.0 0.0004549799229142359 0.0014340190182761778 1.5720852823919815
141.0 2.384836100040033e-10 0.00028110335795905264 0.0014401879071233585 1.4405163949434614
143.0 2.384836100040033e-10 0.00010436127228096183 0.0014401879071233585 1.2945543435320481
145.0 2.384836100040033e-10 -7.348220343408194e-05 0.001440105282282416 1.1356575327250502
147.0 2.384836100040033e-10 -0.00025065198733944773 0.001440105282282416 0.9654136069345346
149.0 3.393019227402316e-10 -0.0004253797838673225 0.0014441045922689232 0.7855235871989472
151.0 3.393019227402316e-10 -0.0005959217533958465 0.0014441045922689232 0.5977848751443274
153.0 3.393019227402316e-10 -0.0007605759375918049 0.0014441045922689232 0.40407329394147457
155.0 3.393019227402316e-10 -0.0009176992663206009 0.0014441045922689232 0.2063243457016409
157.0 3.474928598814486e-10 -0.0010657239761983405 0.0014434284055131622 0.0065138725795636345
159.0 3.474928598814486e-10 -0.0012031732767361883 0.0014434284055131622 -0.1933616851878969
161.0 3.474928598814486e-10 -0.001328676107548207 0.0014434284055131622 -0.39130523705213094
163.0 9.527864358103156e-10 -0.0014409808391736174 0.0014397795905274895 -0.585338996421207
165.0 1.2617898750313384e-09 -0.0015389677806201749 0.001436807998389924 -0.7735242420495005
167.0 1.16097156229511e-09 -0.0016216603686573725 0.001428918979965428 -0.9539806890994015
169.0 1.16097156229511e-09 -0.001688234927062601 0.0014294969649580596 -1.124905276325808
171.0 1.2519674985032037e-09 -0.001738028898307375 0.0014285169861735741 -1.2845901816682677
173.0 1.3092655438708967e-09 -0.0017705474654387398 0.001425643564466485 -1.4314398862447795
175.0 1.3092655438708967e-09 -0.0017854684979902332 0.001425643564466485 -1.5639871162489998
177.0 2.2534874363016044e-09 -0.0017826457725087061 0.0014228624648030353 -1.6809075034664875
179.0 2.2534874363016044e-09 -0.001762110435515786 0.0014228624648030353 -1.7810328179238604
181.0 2.2534874363016044e-09 -0.0017240706942910232 0.0014228624648030353 -1.8633626404581216
183.0 2.2534874363016044e-09 -0.001668909738564787 0.0014228624648030353 -1.927074358575108
185.0 2.2534874363016044e-09 -0.001597181913888731 0.0014228624648030353 -1.9715313857231032
187.0 2.2534874363016044e-09 -0.0015096071849196669 0.0014228624648030353 -1.9962895218560286
189.0 3.0174694444418113e-09 -0.0014070639439373903 0.001415504898518095 -2.0011013917365643
191.0 3.0174694444418113e-09 -0.0012905802364545943 0.001415504898518095 -1.9859189166279436
193.0 3.0174694444418113e-09 -0.0011613234915883721 0.001415504898518095 -1.9508937946845746
195.0 3.0346159091196865e-09 -0.001020588859807245 0.001411023489025785 -1.8963759852352036
197.0 3.0346159091196865e-09 -0.0008697862745782921 0.001411023489025785 -1.8229102121088543
199.0 3.0772368472560263e-09 -0.0007104263671923465 0.001407264648971853 -1.7312305209355374
201.0 3.0772368472560263e-09 -0.000544105375502311 0.001400461184862759 -1.622252944809191
203.0 2.6312804170689486e-09 -0.00037248919736057227 0.0013990418090393342 -1.4970663515903402
205.0 2.6312804170689486e-09 -0.00019729674809321958 0.001396346279474572 -1.35692156430128
207.0 2.934528690700544e-09 -2.0282788296228603e-05 0.001388406720815098 -1.2032188633193297
209.0 3.095122664303451e-09 0.00015677960646722487 0.0013829885251867842 -1.0374939952411788
211.0 3.095122664303451e-09 0.000332116758910158 0.0013829885251867842 -0.8614028282141667
213.0 2.673588232963153e-09 0.0005039721092203413 0.0013776393712762525 -0.6767048070520292
215.0 3.04658734112162e-09 0.0006706237631697418 0.0013739010777534325 -0.4852453734466678
217.0 3.04658734112162e-09 0.000830401693796174 0.0013739010777534325 -0.28893752692847113
219.0 4.369776135801917e-09 0.0009817044247902905 0.0013724736764491314 -0.08974271080916424
221.0 7.43919623859135e-09 0.0011230150289129651 0.0013703359563593841 0.11034878590847348
223.0 7.43919623859135e-09 0.001252916281514526 0.0013680165010628363 0.3093377148387047
225.0 8.287248894731869e-09 0.0013701048178212279 0.0013647350409656752 0.5052358440402422
227.0 8.287248894731869e-09 0.001473404152525255 0.0013647350409656752 0.6960858237714739
229.0 8.229950849364176e-09 0.0015617764315715096 0.0013676084626727694 0.8799807436820514
231.0 8.569673944045952e-09 0.0016343327987305557 0.001367376827592751 1.0550831860305772
233.0 8.114895731982763e-09 0.0016903422733768035 0.0013800013132554852 1.2196435845566675
235.0 7.350913723842555e-09 0.0017292390507706438 0.0013865658036193338 1.3720177055703606
237.0 6.541075305165566e-09 0.0017506281519028117 0.001390531511042365 1.5106830765950876
239.0 6.656887462142213e-09 0.0017542893664493839 0.0013960686193849603 1.634254198412139
241.0 6.283888353983746e-09 0.0017401794494450974 0.0014033252656549386 1.7414963885166388
243.0 6.283888353983746e-09 0.0017084325497264755 0.0014033252656549386 1.831338117662418
245.0 6.283888353983746e-09 0.0016593588658568848 0.001409451378916068 1.9028817162356075
247.0 6.8219445155162096e-09 0.0015934415429806588 0.0014276774732617252 1.9554123434801078
249.0 6.77932357737987e-09 0.0015113318416005886 0.0014314363133156682 1.9884051299606602
251.0 6.580242275083802e-09 0.0014138426265566867 0.0014417900096620753 2.0015304218947945
253.0 6.419648301480896e-09 0.0013019402412646171 0.0014519366687412664 1.994657074956244
255.0 6.87630299823394e-09 0.0011767348484052567 0.0014613434675611657 1.9678537646387042
257.0 4.417257996770285e-09 0.0010394693335703475 0.0014814912160832725 1.9213883000874685
259.0 4.9527659563257665e-09 0.0008915068827987968 0.0014930902048896474 1.855724948253529
261.0 4.9527659563257665e-09 0.0007343173579922664 0.0015066498601609916 1.7715197951081267
263.0 5.1285687281676925e-09 0.0005694626063902691 0.0015126740003824108 1.669614190264959
265.0 9.810283887738524e-09 0.0003985808510268119 0.001527544161505532 1.5510263405110267
267.0 9.403901370331757e-09 0.00022337031799642476 0.0015427145216598394 1.416941136238115
269.0 1.090571513290861e-08 4.5572264149637713e-05 0.00155940877570384 1.2686983124284155
271.0 1.0497777988129896e-08 -0.00013304642521741906 0.0015673383117161923 1.1077790624832526
273.0 1.1800953889028243e-08 -0.00031071089476796454 0.0015757053638152775 0.9357912386461343
275.0 1.4006593510766496e-08 -0.0004856560572229988 0.0015839195689821065 0.7544532868921663
277.0 1.2709025431330011e-08 -0.0006561442339236062 0.0015923505646422496 0.5655770768003181
279.0 1.4279363481857431e-08 -0.0008204825213680297 0.0015971061100913545 0.3710497979668219
281.0 1.5851903753185903e-08 -0.0009770397105649943 0.001598827828888331 0.17281510384424217
283.0 1.5851903753185903e-08 -0.001124262590112374 0.0015918087006618253 -0.02714630858951333
285.0 1.8120117708540606e-08 -0.0012606914699142334 0.001590232139114846 -0.2268364892909753
287.0 1.7614352552589585e-08 -0.001384974770486384 0.001582956064129998 -0.42426019800084097
289.0 1.7644187613966577e-08 -0.0014958825321349876 0.001581092312150815 -0.6174448400213218
291.0 1.8964399054482104e-08 -0.001592318709005863 0.0015775948775191878 -0.8044601757303418
293.0 1.7907720855660835e-08 -0.0016733321251782053 0.0015756668422116575 -0.983437606901282
295.0 1.969433976001489e-08 -0.0017381259833400956 0.0015658863745312275 -1.152588847127204
297.0 2.0116114353872392e-08 -0.0017860658310180095 0.0015596193841190648 -1.3102237898000137
299.0 2.0962754914126025e-08 -0.001816685904831167 0.0015365654211541506 -1.4547673951148907
301.0 2.0962754914126025e-08 -0.00182969378934861 0.0015325686818531874 -1.5847754273706744
303.0 2.1549443406378766e-08 -0.0018249733439991828 0.0015069564855069368 -1.6989488853245776
305.0 2.6062519881472346e-08 -0.0018025858687802728 0.0014951376370124305 -1.7961469814171176
307.0 2.4752565817086402e-08 -0.0017627694971932971 0.0014812099060082101 -1.875398540185598
309.0 2.238157001309182e-08 -0.0017059368224375156 0.0014581501286992044 -1.9359117019746979
311.0 2.289528553172504e-08 -0.0016326707805624171 0.0014280970085118999 -1.9770818349887618
313.0 2.562633785934021e-08 -0.0015437188316836548 0.0013885238661176555 -1.998497576632279
315.0 2.7629369018498327e-08 -0.0014399854974988429 0.0013705457468794209 -1.999944943772482
317.0 2.7671989956634667e-08 -0.0013225233298210708 0.0013573935137988198 -1.981409470858633
319.0 3.593948699669758e-08 -0.001192522400029273 0.0013316551937181905 -1.94307635453245
321.0 3.4092184999886975e-08 -0.0010512984146257823 0.0013098706296697548 -1.8853286032838228
323.0 4.100741613346015e-08 -0.0009002795755991852 0.001257289733430083 -1.8087432106403856
325.0 4.348181205282464e-08 -0.0007409923169577809 0.0012183894264335266 -1.7140853901261792
327.0 3.910550350725761e-08 -0.0005750460601771457 0.0012104716404253424 -1.6023009295901862
329.0 3.8636377108021146e-08 -0.0004041171402903974 0.0011887052950121117 -1.4745067412979704
331.0 3.604993662840727e-08 -0.00022993206356073195 0.0011673530410802565 -1.3319797022041096
333.0 4.246609135848223e-08 -5.4250264211700496e-05 0.001130888178742274 -1.1761438959099613
335.0 4.709058311096248e-08 0.0001211534676556767 0.0011193406747542947 -1.008556383778836
337.0 4.626324510635382e-08 0.000294506711493631 0.0011109869828591669 -0.8308916473770163
339.0 4.970518237216348e-08 0.0004640571179991387 0.001099870142274654 -0.6449248576858213
341.0 5.0867631777307796e-08 0.000628089910178272 0.0010982967689270346 -0.45251413825067877
343.0 5.2334660241477145e-08 0.000784945008711308 0.0010933087448742578 -0.25558199948718485
345.0 4.576423037439081e-08 0.0009330336109270459 0.0010955182382037213 -0.056096129643633814
347.0 6.024601392152972e-08 0.0010708540577305389 0.0011069938010099464 0.14395026565067381
349.0 6.443472300255482e-08 0.0011970068287800407 0.001114572588075938 0.34255837881284107
351.0 7.317520486895512e-08 0.001310208517934985 0.001118371953907567 0.5377437717236475
353.0 8.309915516649546e-08 0.0014093046484483659 0.0011285759002630613 0.7275562035877309
355.0 1.0046112572913212e-07 0.0014932811994486062 0.0011456887423243454 0.9100991171251089
357.0 1.0348487265292205e-07 0.0015612747297609035 0.0011670758191644724 1.083548588396614
359.0 1.1340719908158014e-07 0.0016125809966335536 0.001190829069122429 1.2461715509243578
361.0 1.2349140726270091e-07 0.001646661983866133 0.001214175603248261 1.3963431120192225
363.0 1.2581778904776074e-07 0.001663151269466214 0.0012578645517919078 1.5325627882959243
365.0 1.6029683006672046e-07 0.0016618576789189264 0.001324231504467254 1.6534694981591134
367.0 1.6959330033962705e-07 0.0016427671882080289 0.0013473972600817103 1.7578551614598834
369.0 1.6336107372558772e-07 0.0016060430553243423 0.0013850083542152089 1.8446767704400715
371.0 1.6093452994301604e-07 0.001552024182206708 0.0014394484490436745 1.9130668113561362
373.0 1.6780921293049533e-07 0.0014812217221342248 0.0014944707486103791 1.9623419326491405
375.0 1.5533397746311971e-07 0.0013943139639280846 0.001543815417126066 1.9920097730568607
377.0 1.5317058563546814e-07 0.0012921395483429378 0.0015918327744756013 2.0017738814381363
379.0 1.647354581208411e-07 0.0011756890823875165 0.001668063874411485 1.9915366791497904
381.0 1.9418397760729444e-07 0.0010460952357591446 0.0017243350493712697 1.9614004353749812
383.0 2.065483316044232e-07 0.0009046214181963184 0.0017842986245874023 1.9116662456599511
385.0 1.812767968818387e-07 0.0007526491502749449 0.0018530853598456487 1.8428310238556134
387.0 1.8219549920466816e-07 0.0005916642550197278 0.0019051048493179468 1.755582537518234
389.0 2.0872678402141153e-07 0.000423242007345725 0.0019516551325979739 1.6507925363694413
391.0 2.0839985047365304e-07 0.00024903138984081385 0.001981991041930206 1.529508042470812
393.0 2.1738641045915606e-07 7.073861319748966e-05 0.0020285353611694326 1.392940889128456
395.0 2.1606999655964553e-07 -0.00010988993416934423 0.0020944024562172046 1.2424556130476856
397.0 2.587022302914408e-07 -0.0002910851374377734 0.002133494225831858 1.0795558207104967
399.0 2.8337439992453837e-07 -0.00047107283830636427 0.0021848116167905766 0.9058691651967384
401.0 2.8550362819894246e-07 -0.0006480915634451683 0.0021911517457551596 0.7231310835349529
403.0 3.084591492293789e-07 -0.000820410126104397 0.0022224210906445917 0.533167457074767
405.0 3.271054728931488e-07 -0.000986344925734988 0.0022286246564450344 0.3378763681261026
407.0 3.15825707299179e-07 -0.001144276771850153 0.00222274238756819 0.13920913513677782
409.0 3.086706993720367e-07 -0.001292667062640937 0.00222408706038102 -0.060849184111064304
411.0 3.668642199448391e-07 -0.0014300731615094582 0.0022505244780035905 -0.26029962648061644
413.0 3.954182762819218e-07 -0.0015551628139093244 0.002248733907913883 -0.457149296475312
415.0 4.0428644150308446e-07 -0.001666727461724263 0.0022047343427568917 -0.6494312786920748
417.0 4.109846908282122e-07 -0.0017636943181786537 0.0021834784081848652 -0.8352242907819398
419.0 4.12552572941951e-07 -0.001845137090266825 0.0021369368317474403 -1.0126718805520145
421.0 4.329788435294639e-07 -0.0019102852380046798 0.0020930374142567394 -1.1800009754076959
423.0 4.575261535748525e-07 -0.001958531675998718 0.0020395694476628467 -1.335539598799773
425.0 4.664818198963765e-07 -0.0019894388434068162 0.001958189107891471 -1.4777335766618689
427.0 5.078928195479946e-07 -0.0020027430806180135 0.0018853520535500627 -1.6051620669163265
429.0 5.072014574438548e-07 -0.0019983572686643283 0.0018132445169079107 -1.7165517568842295
431.0 5.547353653845785e-07 -0.0019763717049541434 0.001697709990796109 -1.8107895867390718
433.0 5.51284085992155e-07 -0.001937053206896733 0.001576163750356629 -1.8869338718766975
435.0 5.442406042219534e-07 -0.0018808424536983191 0.0014642447982496447 -1.9442237130676476
437.0 5.639786928763289e-07 -0.0018083495914615233 0.00135729818110897 -1.9820866003570057
439.0 6.06162331627601e-07 -0.0017203481472864626 0.0012605106066100567 -2.0001441347425732
441.0 6.266149870495927e-07 -0.001617767311845182 0.0011541383288195086 -1.9982158104401009
443.0 6.44711400174562e-07 -0.0015016826662665672 0.0010354783268501611 -1.9763208199332236
445.0 6.366879571411797e-07 -0.0013733054450187575 0.0009280091353784824 -1.9346778637657442
447.0 6.329831890350095e-07 -0.0012339704483868216 0.0008348430970646331 -1.8737029669582692
449.0 6.830176756739856e-07 -0.001085122720196919 0.0007284680390140382 -1.7940053238454858
451.0 7.280791700381613e-07 -0.0009283031227635965 0.0006438617106236796 -1.6963812128410918
453.0 7.380796084545188e-07 -0.0007651329579084036 0.0005505198102347409 -1.5818060419037312
455.0 7.748261637044622e-07 -0.0005972977836321437 0.0004673220970450019 -1.451424604151387
457.0 7.606658157260473e-07 -0.0004265305906817048 0.00038366383460346817 -1.3065396409803334
459.0 8.239979194083657e-07 -0.0002545945041674648 0.0003023260077411322 -1.1485988269290706
461.0 9.640563557485058e-07 -8.326518641344232e-05 0.00021995102679737847 -0.9791803063019692
463.0 1.0099827992810843e-06 8.56868905863521e-05 0.0001572113393584374 -0.7999769260314752
465.0 1.0823072925019697e-06 0.0002505141106056765 9.510831614143714e-05 -0.6127793222982398
467.0 1.1168426905040082e-06 0.0004095091559805027 4.304461759267187e-05 -0.4194580298720748
469.0 1.2339434041470016e-06 0.000561022051479133 -2.8045059605281648e-05 -0.22194479290281974
471.0 1.2679919892283103e-06 0.0007034766329936224 -4.218750981597057e-05 -0.022213263867850015
473.0 1.3556540391603658e-06 0.0008353862785546929 -4.3155986113100284e-05 0.17774071649594636
475.0 1.3600673153107978e-06 0.0009553687402302047 2.359587835921005e-06 0.3759190612645348
477.0 1.4233305462115313e-06 0.0010621599468979626 3.227795993556692e-05 0.5703414021929702
479.0 1.439663585366148e-06 0.0011546266188855539 0.0001112703518674241 0.7590648778904027
481.0 1.465972372714576e-06 0.0012317775788118436 0.0001851173130983985 0.9402035476075161
483.0 1.526994294364073e-06 0.0012927736434133563 0.00026044807508170657 1.1119472366844678
485.0 1.5419397016207402e-06 0.0013369360029026856 0.0003557185370184049 1.2725796253660597
487.0 1.5020957615118435e-06 0.001363752997140766 0.0004926311764243806 1.4204954002525243
489.0 1.5319167129315943e-06 0.0013728852250311917 0.0006481274641884623 1.5542162970188922
491.0 1.6157676354129898e-06 0.0013641689364455758 0.0008058594495510375 1.672405874098977
493.0 1.6994328173300118e-06 0.0013376176593754504 0.0009740390525860582 1.7738828697262794
495.0 1.7768002622094412e-06 0.001293422084255839 0.001190419306550688 1.8576330088412885
497.0 1.8683804776520648e-06 0.0012319481595813838 0.001374997050611932 1.922819141884809
499.0 1.919833825924598e-06 0.0011537334414226752 0.0015445474301230624 1.9687896141202572
501.0 2.114576700529791e-06 0.0010594817375793437 0.0017956718821031548 1.995084781842594
503.0 2.1483010300665454e-06 0.000950056091504723 0.0020273416577576073 2.0014416103361685
505.0 2.333221110677318e-06 0.0008264701788556877 0.0022842267223416443 1.987796307568441
507.0 2.5376273630581314e-06 0.0006898782050131848 0.002493379198852052 1.9542849672583433
509.0 2.536576712046983e-06 0.0005415633852739271 0.002694999314210396 1.9012422148367456
511.0 2.594165713437186e-06 0.0003829251597179483 0.0029110054777593663 1.829197869728119
513.0 2.965400971340621e-06 0.00021546524413735082 0.003174711110746435 1.738871657273624
515.0 3.097557876386367e-06 4.07726503523844e-05 0.0033886535693603476 1.6311660230258176
517.0 3.1138735875370845e-06 -0.00013949213801486477 0.0035810362104740957 1.5071571210868375
519.0 3.264399685923247e-06 -0.00032361370871354244 0.0037789335289861157 1.3680840664847456
521.0 3.4185200760463585e-06 -0.0005098388481386045 0.003988607750381544 1.215336558954655
523.0 3.531955501538222e-06 -0.0006963940086637153 0.004129905460096886 1.0504410015767274
525.0 3.695077186510178e-06 -0.000881502991310915 0.004244693245249463 0.8750452529080768
527.0 3.7888035485374833e-06 -0.0010634046605468156 0.004354234527070242 0.6909021648798266
529.0 3.774781209288777e-06 -0.0012403705030130236 0.0044324406622534476 0.49985207084735633
531.0 3.6963817103871345e-06 -0.0014107218459912343 0.0044598975143780775 0.3038043986305355
533.0 3.802906374017067e-06 -0.0015728465869206073 0.004540862519435973 0.10471859226388097
535.0 3.8587142484665695e-06 -0.0017252152740796934 0.004512481433224344 -0.09541546705425302
537.0 4.094713812334333e-06 -0.0018663963888636698 0.004498592843727236 -0.29459734522411307
539.0 4.325223804429734e-06 -0.0019950706042840423 0.004471726104336824 -0.49083604616095444
541.0 4.472000256604878e-06 -0.002110043929498658 0.004373342970658742 -0.6821699096309272
543.0 4.736946573542874e-06 -0.0022102596449357064 0.004222601155169143 -0.8666862172214106
545.0 4.9547741623758044e-06 -0.0022948088596376555 0.004022167208196832 -1.042540310602354
547.0 5.104399793636715e-06 -0.0023629395722914 0.003829877575676401 -1.207974031090637
549.0 5.330927629860595e-06 -0.002414064170568589 0.003609828867240932 -1.3613332961861213
551.0 5.5617859522857895e-06 -0.002447765317241726 0.003353373464747528 -1.5010846374928628
553.0 5.602683201217691e-06 -0.0024638001376093687 0.0030628541046137593 -1.6258305347353328
555.0 5.632944483156975e-06 -0.0024621026803661452 0.0027884174868094153 -1.7343233925384705
557.0 5.726473918646893e-06 -0.0024427845640445185 0.0024062274985749404 -1.825478020279256
559.0 5.979799548205562e-06 -0.0024061338946380303 0.0020581394569086733 -1.8983824902605853
561.0 6.038625761550778e-06 -0.0023526124274451847 0.0017064675384701855 -1.9523072655280687
563.0 6.356266996411352e-06 -0.002282850997182419 0.0013093682787798184 -1.986712505957839
565.0 6.769418545154378e-06 -0.0021976432469202776 0.000883176531217563 -2.001253479503625
567.0 6.836301635851295e-06 -0.002097937704639207 0.0004454460867900639 -1.995784024266041
569.0 7.227246140065004e-06 -0.001984828405072018 -1.0063761921165527e-05 -1.9703580266749885
571.0 7.332171605737534e-06 -0.0018595440209790185 -0.00038022845977402135 -1.9252289007118812
573.0 7.646992628069314e-06 -0.0017234356435750643 -0.000782025047217514 -1.860847073305268
575.0 8.004616045022825e-06 -0.0015779633293086415 -0.001194865736354121 -1.7778555005545118
577.0 8.359895697252993e-06 -0.0014246815466122495 -0.0016039558606040108 -1.6770832593887781
579.0 8.791302768435087e-06 -0.001265223732376189 -0.0019772504715006587 -1.5595372784978954
581.0 8.972631739551562e-06 -0.0011012860203628704 -0.0023503214577318193 -1.4263922908246638
583.0 9.262654653742207e-06 -0.0009346103225101305 -0.0026999744111602083 -1.278979107609473
585.0 9.67644903370079e-06 -0.0007669670070931162 -0.003013681393498035 -1.11877133115749
587.0 9.933343164850175e-06 -0.0006001372367138105 -0.0032659858238335403 -0.9473706386393425
589.0 1.0613557166290937e-05 -0.00043589519804794637 -0.0034955489507150737 -0.7664907836112838
591.0 1.0896016380420368e-05 -0.0002759904177052829 -0.0036610920555820423 -0.5779404751411709
593.0 1.1300645182703685e-05 -0.00012213029443815563 -0.003803982578987728 -0.3836053051626837
595.0 1.1718889410525548e-05 2.4036950708339254e-05 -0.0038692332740063113 -0.18542890451173583
597.0 1.2176403829269239e-05 0.00016093877517636202 -0.00392510536906705 0.014606484185932153
599.0 1.2292173292822388e-05 0.0002870939924276854 -0.0039255070275505425 0.21449982293797112
601.0 1.2487592089611075e-05 0.0004011276082147143 -0.003799732486196362 0.41225128613668194
603.0 1.2686408888478604e-05 0.0005017845875962165 -0.003645216954722908 0.6058822596763562
605.0 1.3086167174784517e-05 0.0005879424246814358 -0.0034909241590656676 0.7934551317077406
607.0 1.3535601197107395e-05 0.0006586224384753933 -0.0031988109246995893 0.9730926775020058
609.0 1.3966335173236835e-05 0.000712999582096311 -0.0029121661366954053 1.1429968442346181
611.0 1.4164377460252804e-05 0.00075041084013961 -0.0025105018628011912 1.3014667481417599
613.0 1.4297639187840183e-05 0.0007703618729878608 -0.002090298378680335 1.4469157037310987
615.0 1.4369546977679513e-05 0.0007725320136516301 -0.001490113496125975 1.5778871148246627
617.0 1.4441339396967432e-05 0.0007567776407268777 -0.0009743319456981183 1.6930690686404082
619.0 1.5032171729701702e-05 0.0007231337072422018 -0.0003985004520294465 1.7913074862299065
621.0 1.559211669967884e-05 0.0006718134737783808 0.00019152654346436777 1.8716176978087529
623.0 1.6022471169314736e-05 0.000603206510701961 0.0007658475626027701 1.9331943266923521
625.0 1.6427552850701407e-05 0.0005178749501936791 0.001575435097950264 1.9754193824392834
627.0 1.717433068807744e-05 0.0004165480432213918 0.0022733882149088584 1.9978684820664898
629.0 1.8201727789134064e-05 0.00030011488541593353 0.003019412617855777 2.000315136304137
631.0 1.8700674757451042e-05 0.00016961565076722407 0.00371358297226344 1.9827330574555317
633.0 1.9404308803130933e-05 2.623133633667612e-05 0.004413474155963416 1.9452964656091714
635.0 1.9922040353442017e-05 -0.0001287279966385197 0.005143472859928334 1.8883783887023504
637.0 2.0900236260651678e-05 -0.00029383626357165133 0.005877386422127 1.8125469730035677
639.0 2.1558961023021022e-05 -0.00046756546638595294 0.006460103813295049 1.7185598405999358
641.0 2.2644863060959632e-05 -0.0006483009432938752 0.007048148805207938 1.6073565490134043
643.0 2.272997057085088e-05 -0.0008343576095793958 0.007593843081271825 1.4800492280183615
645.0 2.336955380953755e-05 -0.001023996709524819 0.00819406062526433 1.3379114861695929
647.0 2.3766572658668565e-05 -0.0012154432674749622 0.0087301531676929 1.1823656976775456
649.0 2.5513425562017555e-05 -0.0014069038539363866 0.00923692322521557 1.0149687959260614
651.0 2.533251541201964e-05 -0.001596584755111441 0.00960414376240941 0.8373967152491902
653.0 2.6308400396507893e-05 -0.0017827100255188436 0.009956236889985792 0.6514276358535283
655.0 2.70341441797003e-05 -0.001963539405528027 0.010166827603495087 0.4589241990043061
657.0 2.709040482170477e-05 -0.0021373857274802283 0.010303612395333348 0.2618148700505434
659.0 2.7706630920448713e-05 -0.002302632535989434 0.01039023078114428 0.062074635455945514
661.0 2.824350522121272e-05 -0.0024577505771618846 0.010327685221891095 -0.13829477341312615
663.0 2.893171631136659e-05 -0.002601313154558939 0.01022809218522283 -0.33728493211998184
665.0 2.9562628291918803e-05 -0.0027320106088805324 0.010053627660734175 -0.5329008499567226
667.0 2.9809080397277362e-05 -0.002848663792372333 0.00974608404202569 -0.7231809702463642
669.0 3.111593623337029e-05 -0.0029502363115372476 0.009356273978533286 -0.9062168435184527
671.0 3.1694604976379416e-05 -0.0030358448813089444 0.008893733898976696 -1.0801722773287386
673.0 3.162534359797012e-05 -0.003104768932709831 0.008300752423264491 -1.243301768539531
675.0 3.232662437497901e-05 -0.0031564579608930176 0.007575481290073885 -1.3939680350885377
677.0 3.382618090021559e-05 -0.0031905374727542067 0.006878776110337474 -1.5306584700131225
679.0 3.4062898143334085e-05 -0.00320681321225206 0.00601199362598124 -1.652000352440053
681.0 3.524648129993579e-05 -0.0032052732791895545 0.005125043652663733 -1.7567746624197214
683.0 3.53111795840126e-05 -0.0031860885921115353 0.004194046554929101 -1.8439283604516543
685.0 3.545199988964168e-05 -0.0031496115792177324 0.0031967054503789787 -1.9125850062913934
687.0 3.712639845584925e-05 -0.0030963730709420772 0.0021182887022645263 -1.962053610524936
689.0 3.8765709670363435e-05 -0.0030270770616487993 0.000995723111112279 -1.9918356300372229
691.0 4.080285404954372e-05 -0.0029425939618724197 -0.00011476300469560226 -2.0016300340502298
693.0 4.291492631754295e-05 -0.0028439521813254155 -0.001265977404645539 -1.9913363881698642
695.0 4.384976673326322e-05 -0.00273232858416035 -0.0023873968748940612 -1.9610559268591554
697.0 4.539872082854377e-05 -0.0026090362069566887 -0.00346768048055802 -1.9110906000244297
699.0 4.6714654507176735e-05 -0.002475511556710834 -0.004569354094812409 -1.8419401015631782
701.0 4.761282932637768e-05 -0.0023332999773079204 -0.00562692501029375 -1.7542969106459558
703.0 4.9661010398552785e-05 -0.002184040176396611 -0.006695131167293162 -1.6490393923881754
705.0 5.2104364383378276e-05 -0.0020294491918305727 -0.007566976717146146 -1.5272230246635878
707.0 5.668556454251994e-05 -0.001871304219195622 -0.008484097697164092 -1.3900698402097638
709.0 5.857306481190169e-05 -0.001711424799810639 -0.009318773492848131 -1.2389561867392218
711.0 6.399034037555747e-05 -0.0015516545552671916 -0.01005210868314313 -1.0753989319186217
713.0 6.544080348135168e-05 -0.00139384276488987 -0.010574216589044234 -0.9010402448492683
715.0 6.740207091064217e-05 -0.0012398254246844464 -0.011125834963251653 -0.7176311078080281
717.0 6.851487073072107e-05 -0.001091406215975474 -0.01160658930058393 -0.5270137279234138
719.0 7.150264289577254e-05 -0.0009503394444571719 -0.011827911347621957 -0.3311030191049425
721.0 7.320387540132571e-05 -0.0008183117589690734 -0.011996819943232796 -0.13186734297180255
723.0 7.505393447258758e-05 -0.0006969246959153511 -0.011960402799056745 0.06869129940261257
725.0 7.549804336856684e-05 -0.0005876787385398069 -0.011854621415193414 0.2685574216218251
727.0 7.72661168941315e-05 -0.0004919597463229785 -0.011564635513524213 0.4657223500825618
729.0 7.89200530162296e-05 -0.0004110240427377005 -0.011287106031171772 0.6582044632883012
731.0 8.087383598706845e-05 -0.00034598569172467655 -0.010826118433266098 0.8440691676253177
733.0 8.168257768512477e-05 -0.00029780628456588053 -0.010167528878574488 1.0214484046041472
735.0 8.046339514517265e-05 -0.00026728461207544985 -0.009237615776110717 1.188559496103789
737.0 8.692635507167542e-05 -0.00025504823924649996 -0.008371321917522623 1.3437231315659344
739.0 9.073198535996627e-05 -0.00026154803489920837 -0.0072914624038033105 1.4853803184072931
741.0 9.476906378523587e-05 -0.0002870549319094829 -0.006144758559170443 1.6121081229091125
743.0 0.00010195055731976956 -0.00033165822018214067 -0.0049172248758756545 1.7226340363766146
745.0 0.00010466302328615105 -0.00039526688756388753 -0.003393038215487376 1.8158488236773802
747.0 0.00011166840506022096 -0.00047761074201901584 -0.0018241446206337948 1.8908177242921145
749.0 0.00011318587815799616 -0.0005782437254878077 -0.0003205415163327328 1.9467898935977157
751.0 0.00011392370011448325 -0.0006965503888471667 0.0012849675960270798 1.9832059768733676
753.0 0.00011534908259164511 -0.000831753494865014 0.0029419516961447885 1.9997037456618683
755.0 0.00012027300730507483 -0.0009829249218185772 0.004725455390893095 1.9961217342361475
757.0 0.00012629734807926055 -0.0011489956713504835 0.00633213078882743 1.972500843337591
759.0 0.00013346104792999507 -0.0013287689741799643 0.00812712640929888 1.929083891563422
761.0 0.00013435474340856097 -0.0015209344235797488 0.009670198681381954 1.8663131133123734
763.0 0.00014001698696005678 -0.0017240862742603942 0.011237843485894473 1.7848256322084648
765.0 0.00014869416127231253 -0.0019367375822125616 0.012757408146435273 1.6854469518113533
767.0 0.00015803613639767773 -0.002157337655508877 0.014276055476298124 1.5691825372115564
769.0 0.00016642973431960556 -0.002384292711503579 0.015683322748939816 1.437207560369191
771.0 0.00017216185207566837 -0.0026159848421679222 0.016998079667013364 1.2908549252275483
773.0 0.00017861911947857228 -0.0028507893614601494 0.018193882191477183 1.1316016900692902
775.0 0.00018250801793816374 -0.0030870934208906075 0.0192279608378898 0.961054018259768
777.0 0.00019027524576316807 -0.0033233165807693963 0.02010239174891777 0.7809308247480942
779.0 0.0001956201664717633 -0.0035579275265471082 0.02076195216753029 0.5930462766709504
781.0 0.00020563696642207416 -0.0037894618727889145 0.021342854678729855 0.39929133661782984
783.0 0.00021011392895566323 -0.004016544041657124 0.02171441300431608 0.2016145251505537
785.0 0.0002181536944163283 -0.004237900937869874 0.021806389541580262 0.0020021021122065418
787.0 0.00022718982517620122 -0.004452377199470878 0.02172281478461044 -0.19754211240673056
789.0 0.00024414476291363554 -0.004658951953478805 0.021493101490024515 -0.39501708656760787
791.0 0.0002596386738485974 -0.004856753763722055 0.02106721797427842 -0.588444879315535
793.0 0.0002702512163984096 -0.005045070210429391 0.020444762358043777 -0.775890693177642
795.0 0.0002852860252147943 -0.005223359055681179 0.019621750278167083 -0.955482461621339
797.0 0.00030290406585554356 -0.0053912550583476385 0.018562949521697646 -1.125429768326987
799.0 0.0003286888914110051 -0.005548580200612401 0.01733247176221486 -1.2840419037644393
801.0 0.0003440200193512947 -0.005695345260469463 0.01588982841892822 -1.42974488667775
803.0 0.0003668828587407201 -0.0058317489489886475 0.014276430680156101 -1.5610972666714702
805.0 0.00039569836391598246 -0.005958178452428935 0.012508088674501252 -1.676804543840918
807.0 0.00041671895053448896 -0.006075218883309797 0.01046729346193593 -1.7757320483312464
809.0 0.0004429569149928363 -0.00618363680691627 0.00828001984362252 -1.8569161631459188
811.0 0.0004652029698485968 -0.006284379494684194 0.0060589049969526415 -1.9195737663932142
813.0 0.0004905713261628635 -0.006378562886353656 0.003790761721164621 -1.9631098008576509
815.0 0.0005128616518926397 -0.006467468252402772 0.0012703181331071617 -1.9871228910731427
817.0 0.0005521353850225964 -0.006552533397971419 -0.0013219268352354884 -1.991408958398187
819.0 0.0005955206254677582 -0.006635333929106032 -0.003929352614670726 -1.9759627891870106
821.0 0.0006257601265544 -0.00671757334122323 -0.0066350605528295095 -1.9409775593227534
823.0 0.0006754318164201585 -0.006801073287159053 -0.009190957943842884 -1.8868423050018244
825.0 0.0007264762714652522 -0.006887745145418056 -0.01192547370095588 -1.8141373946392436
827.0 0.0007718962409815433 -0.006979585325082836 -0.014610698324454616 -1.7236280392240624
829.0 0.0008153695030247777 -0.00707865962650151 -0.017119929102398745 -1.6162559008837003
831.0 0.0008689442872327339 -0.007187082713352464 -0.019672522056947202 -1.4931289089209223
833.0 0.0009243391101805496 -0.00730700714482083 -0.0219103042176765 -1.3555094018053073
835.0 0.0009688096162316513 -0.007440601542665646 -0.02404006170097299 -1.204800706010455
837.0 0.0010323878107840697 -0.007590025858457011 -0.025901755302502927 -1.042532286059797
839.0 0.0010868807473957739 -0.007757413083497392 -0.027625467274993393 -0.8703436841706231
841.0 0.001156558888435785 -0.007944851286667536 -0.029287384401876834 -0.6899673737453463
843.0 0.0012322757247761526 -0.008154361608630836 -0.03061223584990003 -0.5032107173270111
845.0 0.0013268521677530733 -0.008387879465674703 -0.031785610422481105 -0.3119372445849803
847.0 0.0013953649544705539 -0.008647243613104906 -0.0326130242596426 -0.11804740997815999
849.0 0.0015037098997591162 -0.00893416627415092 -0.033273407382728215 0.07654093342870752
851.0 0.0016079249252091467 -0.009250216513767498 -0.0336098180741749 0.2699121121914184
853.0 0.0016915947261244542 -0.009596812475194288 -0.03369353331928595 0.4601720943606906
855.0 0.0018003693911600187 -0.009975206784688283 -0.03327266516936813 0.6454676344591614
857.0 0.0019275546818711305 -0.010386473574583558 -0.032711361826084064 0.8240048715953917
859.0 0.002027780700280006 -0.010831500030124968 -0.031590422954074555 0.9940671932668089
861.0 0.002161187732602303 -0.011310977640904666 -0.030342266546153823 1.1540321859974496
863.0 0.0023117671854916014 -0.011825401283125937 -0.02874318077047481 1.3023874889414593
865.0 0.002454568748189022 -0.012375074480016773 -0.026734697329972523 1.4377453918556742
867.0 0.0025972979496658058 -0.012960104538096203 -0.024474516812427467 1.5588560439038217
869.0 0.0027660961562767125 -0.013580400073209641 -0.021898031446320895 1.6646191312412417
871.0 0.0029254389887486813 -0.01423568591258563 -0.019081963536559197 1.7540938768309613
873.0 0.003087125305391914 -0.014925493205797452 -0.01585646714838118 1.8265073295921637
875.0 0.0032582685663895654 -0.01564916222294244 -0.01228770032312593 1.8812607994639485
877.0 0.0034154112619904243 -0.016405855849211528 -0.008814346922676542 1.917934460343544
879.0 0.0036273024276774765 -0.017194560576114626 -0.004906528408194947 1.9362900591038408
881.0 0.003822678166476585 -0.018014097643136145 -0.0007189203873284901 1.9362716526926178
883.0 0.00404719624431606 -0.018863121844697264 0.003607825243565601 1.9180044916931072
885.0 0.004262351408624619 -0.019740144166753255 0.008012779022797232 1.881791983401173
887.0 0.004479218605786511 -0.020643563339969966 0.01239318574586111 1.828110842462889
889.0 0.004708218990400772 -0.0215716713703168 0.017225035208338416 1.7576045249556316
891.0 0.004970229686562603 -0.022522648695924182 0.022059258635935303 1.6710749436134162
893.0 0.005216017210949639 -0.023494599834695956 0.026790271392092693 1.569472636667888
895.0 0.005504963026246973 -0.024485567709694935 0.031580443729462476 1.453885524824816
897.0 0.005832490304479889 -0.02549355840919459 0.036222538533357135 1.32552634454877
899.0 0.00617718996686735 -0.026516550918314508 0.040880890291609684 1.1857189686086234
901.0 0.006472735594065267 -0.027552527370928313 0.04548252827019235 1.035883703842015
903.0 0.006829810246424986 -0.02859944755344814 0.04966001928390039 0.8775217590649883
905.0 0.007119720108289538 -0.029655304269527727 0.053476668744818955 0.7121991350339062
907.0 0.007455615302044839 -0.030718130569913193 0.05722043619537129 0.5415300718124292
909.0 0.007872737690319275 -0.03178600727434681 0.06056578380201456 0.3671602299034324
911.0 0.008318118688592122 -0.03285709640851418 0.06378122106801572 0.19074980445128437
913.0 0.00876077460859607 -0.03392963108704396 0.06640679002962561 0.01395671522985417
915.0 0.009210861077430058 -0.03500192510761103 0.0689012730050593 -0.1615799205741652
917.0 0.009668790290262743 -0.03607240380003421 0.07059117920543827 -0.3342557956698524
919.0 0.010142542925728668 -0.037139586942834 0.07217201264947093 -0.5025168557495262
921.0 0.010638959602245321 -0.038202105927749225 0.07297821441105729 -0.6648738946707712
923.0 0.011185061331329934 -0.0392586926658934 0.07308611690857897 -0.8199162157502565
925.0 0.011751304846062946 -0.040308194582380726 0.07284676160614113 -0.9663242203027678
927.0 0.012314353268927047 -0.04134958698387891 0.07181172227051705 -1.102880804598116
929.0 0.012882159769923036 -0.04238192464683721 0.07015246423766788 -1.2284815087508283
931.0 0.013415525260446298 -0.04340435835177728 0.06781019235963803 -1.3421432392706714
933.0 0.014020570126927947 -0.04441610697325336 0.06527656835560385 -1.4430115628868538
935.0 0.014636677050119725 -0.045416472461554114 0.061681485363106865 -1.5303665028808568
937.0 0.015300148960778658 -0.04640481512980891 0.05739871098122289 -1.6036267766918473
939.0 0.0160277195389193 -0.04738053780087975 0.05282591853721728 -1.6623525241166406
941.0 0.016682056244984093 -0.04834310249579372 0.047305908642139745 -1.7062465089540853
943.0 0.017438097053429826 -0.04929204510857358 0.041256419804776595 -1.7351537881581902
945.0 0.01819456117411116 -0.050226984615408726 0.03451716058025224 -1.749059959377057
947.0 0.01906623475679731 -0.05114761590262381 0.02742371923767581 -1.7480879246231569
949.0 0.019851775966421722 -0.05205369520046927 0.019907246826093575 -1.7324933172433252
951.0 0.02060158877501213 -0.05294505683332074 0.011902589801375998 -1.7026586723777506
953.0 0.021430500357376602 -0.05382160288673047 0.003636461420601448 -1.6590864860580607
955.0 0.022291721203016993 -0.05468332262188549 -0.005142603439189914 -1.602391231899371
957.0 0.023239087477080294 -0.05553029157411176 -0.01401175357556025 -1.5332904321487961
959.0 0.024151425584969424 -0.05636258483783955 -0.02336979327756269 -1.452594862132954
961.0 0.025152818843959878 -0.057180305691836124 -0.032563777572442464 -1.3611982116824803
963.0 0.02609001261819932 -0.05798357906746013 -0.041913322751879145 -1.260066188875648
965.0 0.026920997999850205 -0.05877251291313802 -0.0512102814902251 -1.1502251904580394
967.0 0.02795950064690802 -0.059547123972634744 -0.06060547148351148 -1.0327507454687777
969.0 0.02899485570100421 -0.060307368820672023 -0.06990629739762623 -0.9087560424248438
971.0 0.03007219397511878 -0.06105309114740094 -0.07874338309585485 -0.7793802736371085
973.0 0.03129591397986181 -0.061783951151956104 -0.08755680817099301 -0.6457771623714862
975.0 0.03255041614584742 -0.06249946261197754 -0.0960622136202881 -0.5091040020995314
977.0 0.03359438243636303 -0.06319895154053526 -0.10354217237142702 -0.3705108325156414
979.0 0.03479168013813211 -0.06388153510356762 -0.11060213808440757 -0.23113030136166546
981.0 0.03595316806381372 -0.06454610645296478 -0.11707572822659541 -0.09206820214144378
983.0 0.037237189915983675 -0.0651913582554399 -0.1227677886484108 0.045605405431469126
985.0 0.03851111283729472 -0.06581578810741244 -0.12767268410029173 0.18086420236193973
987.0 0.039733558185007525 -0.06641767303591477 -0.13130229307604757 0.31273290294009454
989.0 0.0410415212838869 -0.06699515287522145 -0.1342041760628013 0.4402935947706565
991.0 0.04235669920003025 -0.06754618452077835 -0.13606861963203765 0.5626911795962602
993.0 0.04372022641571928 -0.06806861594591644 -0.1367142308556641 0.6791379069284791
995.0 0.04505368121036858 -0.06856019547018179 -0.13637974985568016 0.7889169691482799
997.0 0.04649499791961282 -0.06901859599708292 -0.1347798626333542 0.89138526864509
999.0 0.04790848759111179 -0.06944146482774331 -0.1322490412912653 0.9859751887710017
1001.0 0.049237223878102754 -0.06982644412852974 -0.12860491167295657 1.0721955893722876
1003.0 0.050672498264247856 -0.07017116512335898 -0.12362181341968707 1.149632023388585
1005.0 0.052222299550683166 -0.07047328979948424 -0.1180792945600429 1.2179461428435934
1007.0 0.05370917450212594 -0.07073057045058355 -0.11095755624737726 1.2768744024683167
1009.0 0.055195636385499645 -0.07094080711886984 -0.10287315375953907 1.326226157399251
1011.0 0.0567098195111953 -0.07110184065821293 -0.09366281234012709 1.3658812033456968
1013.0 0.058250407435148775 -0.0712115826313155 -0.08338177603549458 1.3957868397605264
1015.0 0.05971585329237935 -0.07126800224185552 -0.07247375897441155 1.4159545249637837
1017.0 0.06135595097600509 -0.07126915787033906 -0.06057858336731708 1.4264562686803677
1019.0 0.06302657290598282 -0.07121315897275471 -0.04813067324118695 1.4274207855224186
1021.0 0.06457053702488398 -0.07109818380801733 -0.03504421551601242 1.4190294298397799
1023.0 0.06623906829011829 -0.07092246084449234 -0.02105827678956774 1.4015120390447087
1025.0 0.06792866647934485 -0.07068430930501125 -0.0071072632969793395 1.3751429172219984
1027.0 0.06953488070360621 -0.07038214910560882 0.0070506233263994585 1.3402368118410541
1029.0 0.07126523915915892 -0.07001449889565313 0.02128228039268285 1.297144918194139
1031.0 0.07307159786909732 -0.06958000963947583 0.03579259963515223 1.2462513334422025
1033.0 0.07467854591242704 -0.06907741343986853 0.05002236608649466 1.1879693401692828
1035.0 0.07628899406422383 -0.06850556884176964 0.06373069134113249 1.12273812793317
1037.0 0.07813285427845722 -0.06786349254493916 0.07752379143110953 1.051019853367134
1039.0 0.07975792838690095 -0.06715036910706565 0.09077218938662178 0.973297007736758
1041.0 0.08157177859743076 -0.06636556505859385 0.10352717442045323 0.8900699573451806
1043.0 0.08338137197317684 -0.06550862939545109 0.11532537572530573 0.8018548577275142
1045.0 0.0850282077550679 -0.06457931732630766 0.1260853167464817 0.7091818137836667
1047.0 0.08694784203232468 -0.06357758554563255 0.13652431753709277 0.6125933132472249
1049.0 0.0886556199785899 -0.06250360156224657 0.1452028291240103 0.5126430179576376
1051.0 0.09040237446262422 -0.061357795382160484 0.15320816137079524 0.40989455210277875
1053.0 0.09220349807561702 -0.06014084460493856 0.15994632975065404 0.3049206455579604
1055.0 0.09390018949276523 -0.058853605825836486 0.16509109510087003 0.19830214571224777
1057.0 0.09582393345350854 -0.05749712774825658 0.16924941209771707 0.09062714471828773
1059.0 0.0977644818043495 -0.0560726858621906 0.1722509808065386 -0.017509711028171455
1061.0 0.09951935192961722 -0.05458181944502354 0.17322119709741418 -0.1255081242502463
1063.0 0.10123713140231909 -0.0530262535534394 0.17273610644710333 -0.2327631824001664
1065.0 0.10287064256556103 -0.0514078550910989 0.1713370420334219 -0.3386664753265574
1067.0 0.10455159325748649 -0.049728607377215836 0.16822507502921855 -0.44260751090365197
1069.0 0.10631841099561799 -0.04799063420125837 0.16421958985333085 -0.5439752181646528
1071.0 0.10822212353542916 -0.04619620260133116 0.1585802163270417 -0.6421599036247149
1073.0 0.10990685008589442 -0.04434767036923995 0.15160099613255798 -0.7365554816489813
1075.0 0.11166462771644557 -0.04244748526689374 0.14337739660851267 -0.8265619968902593
1077.0 0.113395915071948 -0.040498144895324446 0.13422023257923596 -0.9115885702602532
1079.0 0.11522432772255402 -0.03850216210280536 0.1239693312243331 -0.9910566843445479
1081.0 0.11692355218609486 -0.03646206862669172 0.11314799594424622 -1.064403910377229
1083.0 0.11854888438222748 -0.03438039429077701 0.1017260845150931 -1.1310879278742267
1085.0 0.1202241248923259 -0.03225966841324972 0.08926907110375513 -1.1905908127435054
1087.0 0.12202642178914805 -0.030102359346620443 0.07658346361643893 -1.242423629613886
1089.0 0.12375125765511681 -0.027910845192788903 0.0635649279863544 -1.286131227534534
1091.0 0.12546371168523476 -0.025687453416507466 0.05002056238376455 -1.3212973071946048
1093.0 0.1271044725837908 -0.02343445171789537 0.03625342964505883 -1.347549524598145
1095.0 0.12866126133700548 -0.0211539887801958 0.022874356303975475 -1.36456457268004
1097.0 0.13046491810731806 -0.018848157523073464 0.00960273236731303 -1.372073246121457
1099.0 0.13219369957664667 -0.016519038336608564 -0.003952190276499304 -1.3698655656429852
1101.0 0.13385000493389784 -0.01416866490166653 -0.0165308556101078 -1.3577953477602365
1103.0 0.13542821671879648 -0.011799065928265545 -0.028409875308144636 -1.3357846063871714
1105.0 0.13699828462789637 -0.009412267997101384 -0.03980161670164185 -1.3038276454494657
1107.0 0.1386186933189499 -0.007010283276351262 -0.05068752617334324 -1.2619944826218046
1109.0 0.1403540673325839 -0.004595076868017616 -0.06057052666563651 -1.210433730831773
1111.0 0.14189736750191656 -0.0021686465873645 -0.06949963475332532 -1.149374885301625
1113.0 0.1433695103098492 0.000267004902454614 -0.07783970325482122 -1.0791296728671818
1115.0 0.14504782639197827 0.0027098938918486007 -0.08442736953449054 -1.0000928047842357
1117.0 0.14670899636369922 0.005158005469158307 -0.09054098092036167 -0.9127417423998475
1119.0 0.14832477258030557 0.007609346713212851 -0.095143240372703 -0.8176355351335682
1121.0 0.14992369433101047 0.01006193279676126 -0.09897639518301418 -0.7154126706524416
1123.0 0.15139102472586805 0.012513792354875283 -0.1015507645166731 -0.6067879426856514
1125.0 0.15285766505753273 0.014963031302916574 -0.10287213970691926 -0.4925483624559386
1127.0 0.15421078610500547 0.01740779249851331 -0.10319477730165613 -0.37354803638010475
1129.0 0.1559171861533293 0.01984622499206679 -0.10276855817329718 -0.2507021154233176
1131.0 0.15728582253509626 0.022276608279424456 -0.1012838406739378 -0.12497977238527713
1133.0 0.15876607692896022 0.02469732142495713 -0.09915795999299613 0.0026036944911757725
1135.0 0.16019286767678925 0.027106807931588556 -0.09591221346414808 0.13099552918043003
1137.0 0.1616681471656672 0.02950356136217603 -0.09202646166007888 0.2591148976419419
1139.0 0.1629580365599763 0.03188614298635195 -0.08758043979757642 0.3858630090279795
1141.0 0.16430980155880281 0.034253254293057485 -0.08243588735405814 0.5101336303826965
1143.0 0.165883915660314 0.03660373989870297 -0.07691323563172073 0.6308240097516662
1145.0 0.16730766256148658 0.038936549762951925 -0.07103710007057235 0.7468461204166894
1147.0 0.16893338307146108 0.041250769911433637 -0.06490317972197564 0.8571380109245306
1149.0 0.17057078004732915 0.04354561688108488 -0.05865838220769413 0.9606752269099016
1151.0 0.1721983480696525 0.045820366939652496 -0.05266200593380246 1.056482030038643
1153.0 0.17380664438069454 0.04807436566237478 -0.04681386721792501 1.1436422735532763
1155.0 0.17556369001218802 0.050307002248944896 -0.04073203188516741 1.2213099007253987
1157.0 0.17703792680914027 0.05251773218601084 -0.03506358538686579 1.2887188994944867
1159.0 0.17846307411867648 0.0547060373132791 -0.02950495922477824 1.3451924849625823
1161.0 0.18025743638963865 0.056871409016113324 -0.024487458227771597 1.3901514794318546
1163.0 0.18178362765098371 0.05901339601201592 -0.01970088246674946 1.4231216225531251
1165.0 0.18344897241848035 0.06113157522601211 -0.015467166325604551 1.4437398123331318
1167.0 0.18510481852949168 0.06322552603894364 -0.01182798152075364 1.4517592999227507
1169.0 0.186824161520578 0.06529482610911128 -0.008854571493646778 1.4470536481765826
1171.0 0.1886243899098814 0.06733902759713482 -0.006133003277618478 1.4296193355232505
1173.0 0.1902252170489497 0.06935764780158435 -0.004517139842897124 1.3995768368207928
1175.0 0.19200252532071366 0.07135014832470085 -0.0034779785234248144 1.3571702810537882
1177.0 0.1937542351725289 0.07331593467080451 -0.0028685383996850103 1.302765894745224
1179.0 0.19535758986335278 0.07525439141511182 -0.0029158820565225985 1.2368488714921306
1181.0 0.19707745511359545 0.07716489929427287 -0.0034042702966378046 1.1600188809204595
1183.0 0.19890686146725808 0.07904681506532832 -0.0044037570255580525 1.0729844099379844
1185.0 0.20071743067052278 0.08089946377413401 -0.005891684427371709 0.9765556341489563
1187.0 0.2026947214555152 0.08272217166346914 -0.007711807971197027 0.8716360392066924
1189.0 0.20443135298324272 0.08451421751710597 -0.009894694934473406 0.7592132209491338
1191.0 0.20636603912232016 0.0862748307074112 -0.012161209484006274 0.6403484105688049
1193.0 0.20812172693284242 0.08800320194913566 -0.014794873887224003 0.5161652976446292
1195.0 0.20987906002488457 0.08969846338704474 -0.017295478399105283 0.38783814876402345
1197.0 0.21166507602684576 0.09135969869722654 -0.01973167123112994 0.2565792937409334
1199.0 0.2135983479365036 0.09298590211802768 -0.02242745389653482 0.12362623293240048
1201.0 0.2156443618000281 0.09457594465107078 -0.02486435701908326 -0.009771538359709439
1203.0 0.2174751947104385 0.09612860425465167 -0.026918805623896244 -0.14236575854026912
1205.0 0.21946187421872726 0.09764257795800681 -0.028651510697883378 -0.27292262527950434
1207.0 0.2216064974083694 0.09911642850460267 -0.029939993541142764 -0.4002356722270253
1209.0 0.22365470118117856 0.10054859699485497 -0.03075491290227003 -0.5231383670263627
1211.0 0.22582923551629341 0.10193738548351436 -0.031053171941474045 -0.6405161596937299
1213.0 0.2279083237837044 0.10328094846723136 -0.030537831388593863 -0.7513177852498012
1215.0 0.22993075333173998 0.10457725783281135 -0.02971584452348056 -0.8545656793594523
1217.0 0.23205255216250423 0.10582414797192913 -0.02800825168984352 -0.9493656281851486
1219.0 0.23430126415792502 0.10701926647503848 -0.025826063809911346 -1.034915314001395
1221.0 0.2364656167052232 0.10816010159356663 -0.022998274769835972 -1.1105116015884215
1223.0 0.23848501426426535 0.10924398369555657 -0.019392151483771276 -1.1755567081799883
1225.0 0.24069942115511084 0.110268006923987 -0.014817540751779636 -1.2295630323191935
1227.0 0.24282198230642324 0.1112291130136456 -0.009765656354350071 -1.2721568189541468
1229.0 0.24508354776642763 0.11212410692538707 -0.0039035723076558376 -1.303080339083199
1231.0 0.24752737234394231 0.11294970707271107 0.002419460339243775 -1.322192776665717
1233.0 0.24980531710547982 0.11370257547616765 0.009214933075797207 -1.3294696874305367
1235.0 0.2520916585743835 0.11437928317844386 0.01646487578966004 -1.3250012510675704
1237.0 0.2546521030959332 0.11497635791175245 0.02425266811392373 -1.308989280040745
1239.0 0.2569256007074605 0.11549032453094007 0.03245962406213126 -1.2817430947589192
1241.0 0.2590657180884744 0.11591776003454086 0.04065515324528846 -1.2436740650649734
1243.0 0.2615977347570833 0.11625533847159822 0.04913318020739443 -1.1952893660951798
1245.0 0.2638085094651475 0.11649988570037374 0.05740208423509821 -1.1371848680758259
1247.0 0.26597531042662764 0.11664835633347691 0.06516744590863635 -1.0700369678551302
1249.0 0.2681440391410178 0.11669797542621387 0.07360868034312766 -0.9945939250450254
1251.0 0.27034063933763475 0.11664624754427308 0.0815218285474779 -0.9116665572969054
1253.0 0.2726048543581651 0.1164909959068156 0.08855319896627102 -0.8221186237652011
1255.0 0.2749094770258568 0.11623034921891803 0.09553279302818475 -0.7268567415466033
1257.0 0.2770789592915126 0.11586280576949702 0.10167228974356339 -0.6268202511855211
1259.0 0.27945792370392614 0.11538729658464328 0.10719246318800986 -0.5229709842201563
1261.0 0.281953669350388 0.11480309329644389 0.1119084080787993 -0.41628317660541303
1263.0 0.2842703761648934 0.11410990662755488 0.11585404376133412 -0.3077334024695688
1265.0 0.2864297212765967 0.1133079108506128 0.11883873649607991 -0.19829102694176504
1267.0 0.28851576241426996 0.11239766207591165 0.12106740253481403 -0.08890898620398238
1269.0 0.29059927858123596 0.1113801606631547 0.12223669488000959 0.01948489229024508
1271.0 0.2923917973602925 0.11025680785574293 0.12237476370725056 0.12599601831060483
1273.0 0.294391518699651 0.10902940295036107 0.12157368675645712 0.22977045398288173
1275.0 0.29677175790107163 0.10770015568612615 0.11961851056311695 0.3300016336829195
1277.0 0.29866036233846405 0.10627160181907955 0.11634675639128969 0.425936300987802
1279.0 0.3006565016526955 0.10474650903329775 0.11221658633600465 0.516879597188244
1281.0 0.30256723694755094 0.10312797418444175 0.10709411871534665 0.6021994876860627
1283.0 0.30446051316797584 0.10141937703292506 0.10109023864063399 0.6813301477684167
1285.0 0.3064188984998842 0.0996242919863326 0.09380326123761856 0.7537745317321571
1287.0 0.30835651039956374 0.09774648150153202 0.08555949843039147 0.8191061860752997
1289.0 0.31026942791258116 0.0957898719684078 0.07670772491284662 0.8769702875409702
1291.0 0.312103265546648 0.09375852099846986 0.06724166882838309 0.927083771287139
1293.0 0.313826237342866 0.09165662557664087 0.05715168701103954 0.9692348338493375
1295.0 0.3155042070395821 0.08948853779521339 0.04638175460127335 1.0032817867216206
1297.0 0.3170981087516529 0.08725865763848309 0.03497964720115135 1.0291510137500497
1299.0 0.31865494512239384 0.08497144527504175 0.023473405520597776 1.0468347217434002
1301.0 0.32004889188222585 0.08263143747947405 0.011522069193202547 1.0563880798149623
1303.0 0.32158421303401996 0.0802432650504088 -0.00037959992304042545 1.0579258731459003
1305.0 0.3227634947832489 0.07781161757763079 -0.012141513858870247 1.0516188901170858
1307.0 0.32435364153187957 0.07534120832871273 -0.02425349330807162 1.0376898967466361
1309.0 0.32573516561151133 0.07283671462915492 -0.035816428826612366 1.0164095265330482
1311.0 0.3267897302249647 0.07030281918404391 -0.0469081441639066 0.9880919027529593
1313.0 0.3281025150901423 0.06774422274400944 -0.058142525619196236 0.95309024632985
1315.0 0.32919731690480625 0.06516555246522772 -0.06861338601765203 0.9117924333795341
1317.0 0.33041620195500504 0.06257144513479558 -0.078442723682911 0.8646166766443173
1319.0 0.3314169316171409 0.05996649783757303 -0.08750001384629348 0.8120072040163439
1321.0 0.33254423423966556 0.057355234796259195 -0.09550689226209748 0.7544301075943912
1323.0 0.3335519350403512 0.054742075949687684 -0.10292787551224399 0.6923693297609296
1325.0 0.33418766948297035 0.05213140744847132 -0.10956093208387337 0.6263228385068658
1327.0 0.33490018476210026 0.04952751205010356 -0.11494815389479703 0.5567991262379713
1329.0 0.33558054975301393 0.04693460150739746 -0.11940679508790983 0.48431386509565566
1331.0 0.3365847564710856 0.044356857198064405 -0.12294158754622397 0.4093868252872961
1333.0 0.33716094498964166 0.04179844515843045 -0.12506825695497173 0.3325390186213736
1335.0 0.33776981272055756 0.03926349203536771 -0.1263934022445575 0.25429004018273826
1337.0 0.338413421491202 0.03675603503277408 -0.12662276995426883 0.17515571855514872
1339.0 0.33917968288097033 0.03427999128914371 -0.12550014364518997 0.09564606078793851
1341.0 0.3396444409108677 0.031839213429767234 -0.12376508123073644 0.016263234542150475
1343.0 0.34006108447032174 0.029437503317738513 -0.12122840415973016 -0.06250024937584585
1345.0 0.34053755719746126 0.02707852909592945 -0.11745036881597225 -0.1401630734005692
1347.0 0.3410708998127425 0.02476575241459476 -0.1129546649219814 -0.2162565525630792
1349.0 0.34112310925538736 0.022502480167999724 -0.10726631387227498 -0.2903261171773763
1351.0 0.341261322604266 0.020291845159581143 -0.10091984299722764 -0.3619326014347735
1353.0 0.3414015448725664 0.01813678916983734 -0.09390236825042853 -0.43065344373818143
1355.0 0.34154577049494816 0.01604004156682312 -0.08634806132378477 -0.4960838892299447
1357.0 0.34174095974816665 0.01400411310872857 -0.0779701770293308 -0.557838333543364
1359.0 0.34157414478732523 0.012031288358516957 -0.06910403746010574 -0.615551389458823
1361.0 0.3415382527698543 0.01012362944639355 -0.05991133742277137 -0.6688791738817125
1363.0 0.34138627214358813 0.008282983604211258 -0.05056722043877401 -0.7175005798252859
1365.0 0.3415901080190685 0.006510971548544838 -0.041001088519153656 -0.7611186471178691
1367.0 0.34149266264581496 0.004809061692257589 -0.03128363097024672 -0.799461943604868
1369.0 0.3411521322382029 0.0031785176925434055 -0.021547410928845993 -0.8322859693598071
1371.0 0.3409220443624214 0.0016203761485275169 -0.011974151146051637 -0.8593746191439143
1373.0 0.34055030687330207 0.00013550474038193327 -0.002332236395366053 -0.880541786689175
1375.0 0.34026613243848974 -0.0012754048745394566 0.00667636652625637 -0.8956327708598896
1377.0 0.3397714603953186 -0.002611848344164218 0.015388959393629607 -0.9045259173559682
1379.0 0.33936567964779185 -0.003873540827478454 0.023528861573875945 -0.9071341152025483
1381.0 0.33884349140678205 -0.005060449323541319 0.031517519531054174 -0.903406215851281
1383.0 0.3384544097908276 -0.00617276387244476 0.038825287474057855 -0.8933284452449077
1385.0 0.3380125002594892 -0.007210916674785394 0.04565135149668524 -0.876925691487586
1387.0 0.3375030517520129 -0.008175634047721696 0.05231466304247545 -0.8542626043772297
1389.0 0.33708277668805064 -0.00906788419919104 0.05782149427471858 -0.8254445720359008
1391.0 0.3364656076721211 -0.009888909031877169 0.06286236289666482 -0.7906185042525171
1393.0 0.3356619640843196 -0.010640207685079018 0.06715582855026361 -0.7499733298632478
1395.0 0.33481520825759387 -0.01132350990630682 0.07093171329529883 -0.7037402584914464
1397.0 0.3342022446845227 -0.011940818867975876 0.07395494453175201 -0.6521927147030276
1399.0 0.3337433852143733 -0.012494338405495223 0.07603118287171502 -0.5956459391580696
1401.0 0.33297379779530983 -0.01298650842852706 0.0777708533425236 -0.534456263998542
1403.0 0.33220095170172886 -0.013419925240463213 0.07876902071833658 -0.4690199935543593
1405.0 0.33166429313371626 -0.01379733883028445 0.07890441924823245 -0.39977183940713873
1407.0 0.3309144832829235 -0.01412161389765588 0.07863865505499207 -0.32718295903124855
1409.0 0.33018051288340755 -0.014395686654067761 0.0776405732495976 -0.25175860696646934
1411.0 0.32960301133542846 -0.014622533822848482 0.075960380180967 -0.1740353359548778
1413.0 0.3289660221720826 -0.014805158074317886 0.07396505180082065 -0.09457776760409597
1415.0 0.3283606766958076 -0.014946580314003356 0.07124059386844063 -0.013975035103022612
1417.0 0.3277730425157675 -0.01504980425543151 0.06806089401193727 0.06716324394296207
1419.0 0.3268446006193247 -0.015117823886603937 0.06460730027277128 0.1482112946734799
1421.0 0.3261996783785025 -0.015153565282339208 0.06070293233935463 0.22853192072132816
1423.0 0.3256113112858144 -0.015159881521100612 0.0567589798042114 0.3074815552162462
1425.0 0.324731795204724 -0.01513953395964466 0.05238895672589908 0.3844155026689263
1427.0 0.3241516487949347 -0.01509517349116228 0.0477351861636091 0.45869340823632054
1429.0 0.32337863928210836 -0.015029349524298529 0.043155881231618946 0.5296849160249066
1431.0 0.3225067344616134 -0.014944478411188922 0.038265094973511375 0.5967754513738756
1433.0 0.32186895856438047 -0.014842805606390687 0.033217384380514636 0.659372059353887
1435.0 0.32092329068312314 -0.014726417949798776 0.028010734972603975 0.7169092525010484
1437.0 0.3201534763462389 -0.01459726374788653 0.022884503278994325 0.7688546188315974
1439.0 0.31950870162661443 -0.014457125722062899 0.017821694332283405 0.8147144441096761
1441.0 0.3190444378623913 -0.014307615418923749 0.012858818994719596 0.8540391417227553
1443.0 0.31817218431919786 -0.014150118609990105 0.007974925259789357 0.8864282932525425
1445.0 0.3173175622503198 -0.013985830701886188 0.0032135896381127343 0.9115354186524866
1447.0 0.3167016150495252 -0.013815755569735062 -0.0013390843991286125 0.9290723833158551
1449.0 0.31613428026645946 -0.013640717873038513 -0.005623625870940314 0.9388133246155548
1451.0 0.3153841510344748 -0.013461340568445309 -0.009765027097461194 0.9405979873851963
1453.0 0.31458513055261206 -0.01327804979781732 -0.013276815327363148 0.9343345335147044
1455.0 0.31385377963901745 -0.013091100853215317 -0.016786351984720265 0.9200017997243789
1457.0 0.3131289095234 -0.012900583898879901 -0.019891090244402557 0.8976507925655604
1459.0 0.3126046821169822 -0.01270645394866173 -0.022539373558513636 0.8674055707728205
1461.0 0.31186569974409495 -0.012508519060856836 -0.02505365566595312 0.8294633577807792
1463.0 0.31114058687993634 -0.012306456316754524 -0.02740749965776153 0.7840939804296226
1465.0 0.3103176993318506 -0.012099829167143101 -0.0292562801056975 0.7316384906384449
1467.0 0.3096100696740022 -0.011888115070755122 -0.03095753249301844 0.6725071162735126
1469.0 0.3089539426529831 -0.011670725875380596 -0.03216725270572993 0.6071764600582676
1471.0 0.3084367333793521 -0.011447021798388886 -0.03311223801144358 0.5361859492137597
1473.0 0.3077706754365281 -0.011216331808350563 -0.033646082152030334 0.46013360425596966
1475.0 0.30720881673970707 -0.010977974314583779 -0.03387241921355153 0.3796711343121692
1477.0 0.30649043403976556 -0.010731275793328741 -0.03367498584898244 0.29549840550977274
1479.0 0.30586674491093074 -0.010475596288631038 -0.0334543094502361 0.20835735739867317
1481.0 0.3052515052151955 -0.010210345216185879 -0.03292129652082303 0.11902537166455164
1483.0 0.3046473719667417 -0.00993501190679312 -0.031993139321991174 0.02830820022247638
1485.0 0.3041407258547592 -0.009649161098259978 -0.031049351665246926 -0.06296751030449571
1487.0 0.3038012837991366 -0.009352462316449258 -0.029642832795476526 -0.15396203356479368
1489.0 0.3032720507951577 -0.009044713401739056 -0.028270998067595192 -0.243830556241698
1491.0 0.3028985655519457 -0.008725849987852564 -0.026675628534627356 -0.33173137195493996
1493.0 0.3025985329119583 -0.008395946841620929 -0.024847752469111705 -0.41683417550475776
1495.0 0.3021446126616035 -0.008055233811360259 -0.02293205324224751 -0.498328307909442
1497.0 0.30169237014349176 -0.007704081617485922 -0.02083251667829917 -0.5754308883263876
1499.0 0.30125329443006005 -0.007343019118588154 -0.01888587935059013 -0.6473948055481512
1501.0 0.3008459276622006 -0.006972734251870939 -0.016761965061245256 -0.7135164391331903
1503.0 0.3005513067990144 -0.006594071299907526 -0.014368057998942849 -0.7731429616232356
1505.0 0.30009281546044997 -0.006208032568025582 -0.012075373411931054 -0.8256792276464284
1507.0 0.2997811421248229 -0.005815761559471006 -0.009679242957898477 -0.8705941409816897
1509.0 0.299482752615161 -0.005418536947185148 -0.007515988291812048 -0.907426507530969
1511.0 0.29916224679178244 -0.005017761418466558 -0.005128874052006103 -0.9357901687460608
1513.0 0.298847211849596 -0.00461495171179975 -0.0029181450905581626 -0.9553784374522601
1515.0 0.29859088357475994 -0.004211721724212361 -0.0007492246060538419 -0.9659677721931139
1517.0 0.29833965741950735 -0.0038097679964290577 0.0012973637962988603 -0.9674206253052071
1519.0 0.2980214224739735 -0.003410847636315683 0.0033407559736473944 -0.9596874428151473
1521.0 0.29768265809035643 -0.00301676091011283 0.005394469190427378 -0.9428077700827608
1523.0 0.2974081162817818 -0.00262934060313657 0.0072395299168276665 -0.9169104838115874
1525.0 0.2971751391108103 -0.0022504212857993484 0.008731790585034994 -0.882213117707089
1527.0 0.29691356001070984 -0.0018818184721868237 0.010209263608857686 -0.8390202865151474
1529.0 0.2966420521897423 -0.001525307073178902 0.01158354184419688 -0.7877211913216721
1531.0 0.29653168379777173 -0.001182607765805017 0.012739452022959653 -0.7287862456306489
1533.0 0.29641530299413055 -0.0008553636899758659 0.013883582199953655 -0.6627628694337185
1535.0 0.2962840767676365 -0.0005451219483771908 0.01480964871143775 -0.5902704638910816
1537.0 0.29604505377939677 -0.00025332212680577763 0.015621393340881442 -0.5119946312213423
1539.0 0.2958584396473273 1.8716854634199464e-05 0.016235605056782842 -0.4286806845749523
1541.0 0.2956946120366543 0.00026981135887509594 0.01670648336579314 -0.34112649917193927
1543.0 0.2954959969166248 0.0004989291272339864 0.0169520013493102 -0.25017479660554337
1545.0 0.2952331544776317 0.0007052053832453149 0.01712293512332093 -0.1567049420157137
1547.0 0.29509130466704514 0.0008879419866037063 0.017053153149388774 -0.06162432130595601
1549.0 0.2949680312085771 0.0010466144554253812 0.01687696972715609 0.034140615530613976
1551.0 0.2948334740910958 0.0011808829373326666 0.016649793060424984 0.12965353640555763
1553.0 0.29475195284422284 0.0012905910409521267 0.016226530747067525 0.2239775727133756
1555.0 0.2946396780705899 0.0013757683501792262 0.015711874395258934 0.31618468853171916
1557.0 0.2946236613559451 0.001436632145995085 0.015067854021507697 0.40536502263627916
1559.0 0.29457261080744496 0.0014735809899471643 0.014272120460376698 0.4906360804752527
1561.0 0.29444554993040606 0.0014871949578673775 0.013490660504962736 0.5711516865452468
1563.0 0.2943495361696837 0.0014782344612230926 0.012606708426689322 0.6461105731128807
1565.0 0.2942298356128584 0.0014476301927713038 0.011601937373075839 0.7147645825725126
1567.0 0.29406804126936087 0.0013964714075963968 0.010498496310116418 0.7764263350190376
1569.0 0.2940738167170065 0.0013260001957032276 0.009413922531210196 0.8304763274332834
1571.0 0.29412511184622925 0.001237603356613515 0.008187602574726326 0.876369351204221
1573.0 0.29408515178070643 0.001132793299146666 0.006991922265121413 0.9136401669750446
1575.0 0.29402956341514275 0.0010131981947609724 0.005761822650297053 0.9419083981607487
1577.0 0.29394864971097107 0.0008805459315173625 0.004571772107054625 0.9608825656076284
1579.0 0.2939349917630341 0.000736652017739822 0.0033707440703993692 0.9703632494414149
1581.0 0.2938946202881408 0.0005834018845818048 0.002166013544076982 0.9702453032794717
1583.0 0.2937810019956178 0.00042273599766984126 0.0008884494643887083 0.9605191176018427
1585.0 0.2937498285647442 0.0002566281099474902 -0.00025605301365459217 0.9412709411585706
1587.0 0.293723909958364 8.706995484605791e-05 -0.0013662810927092715 0.9126822134286202
1589.0 0.2936351505354794 -8.394716145597359e-05 -0.002407208243471678 0.8750279302071619
1591.0 0.29358244787840826 -0.00025445061056455153 -0.0034326733185929964 0.8286740559705745
1593.0 0.2936038167792219 -0.00042250343966908805 -0.00431587731252134 0.7740740115776297
1595.0 0.29353383570816083 -0.0005862199371605908 -0.005172089657703776 0.7117642725437873
1597.0 0.29351204760089655 -0.0007437836158553561 -0.00588469094922917 0.6423591130595853
1599.0 0.2934126372535148 -0.0008934626885218365 -0.006519043935800716 0.5665445489077682
1601.0 0.29341499981832025 -0.0010336255617694442 -0.007128925068168475 0.4850715434328614
1603.0 0.2933588594052983 -0.0011627536217894009 -0.0076118240804868885 0.398748555196324
1605.0 0.2933237248521012 -0.0012794544623886933 -0.00802310974303859 0.3084334792300123
1607.0 0.2932127820008341 -0.0013824749966119636 -0.00831033880672245 0.2150250818109367
1609.0 0.29317819663320077 -0.0014707136877102945 -0.008503778401591531 0.11945401281381436
1611.0 0.2931095673568038 -0.0015432280205917874 -0.00867164754414371 0.02267347431805244
1613.0 0.29309588260155095 -0.0015992421897803805 -0.008707337130032735 -0.07435034464575359
1615.0 0.29306534464567624 -0.0016381536634513302 -0.008622022626599607 -0.1706479761060761
1617.0 0.29307874296936187 -0.0016595361215601073 -0.00845702895582085 -0.2652564327267602
1619.0 0.2930167643289166 -0.0016631433256043865 -0.008165842738055885 -0.35722890576601823
1621.0 0.2930541025069402 -0.0016489117024244635 -0.0078426337664218 -0.4456443023576312
1623.0 0.2929320267465835 -0.0016169606724693523 -0.007411339907901786 -0.5296165434804659
1625.0 0.2929355331452713 -0.0015675908742973593 -0.0069285536266203976 -0.6083035088799765
1627.0 0.29283626451974554 -0.0015012788417589496 -0.006324211465224559 -0.680915548867951
1629.0 0.2928319623504213 -0.0014186710242902144 -0.005657485452813003 -0.7467234696881879
1631.0 0.29289302150041496 -0.0013205789269052331 -0.005029534979626116 -0.8050659173743213
1633.0 0.29283219751707285 -0.001207969992366957 -0.0042715424270542285 -0.855356079183801
1635.0 0.2927626255158022 -0.0010819593841199858 -0.003540115548193122 -0.8970876319284722
1637.0 0.29279736059213995 -0.0009437964910595652 -0.002786599118407726 -0.9298398925014384
1639.0 0.29274761499818647 -0.0007948535100265685 -0.0018981063758306744 -0.9532820962432624
1641.0 0.29277708940497693 -0.0006366111677727985 -0.0010830565359140477 -0.9671767721430092
1643.0 0.2926350110035287 -0.00047064370543659014 -0.0003095690266889719 -0.9713821791165179
1645.0 0.2926950781720994 -0.0002986024925062208 0.0005055665687011482 -0.9658537766528844
1647.0 0.29269261323920365 -0.0001222009367421032 0.0012750013776876064 -0.9506447117940922
1649.0 0.29268260391977685 5.680324246238952e-05 0.002031237108138665 -0.9259053252824816
1651.0 0.2926154497179092 0.0002366252080509965 0.002722841068562928 -0.8918816766787933
1653.0 0.2926574246980286 0.0004154712194474794 0.003372756986606178 -0.848913105408719
1655.0 0.2927218304211641 0.0005915562729468599 0.003943571449309088 -0.7974288458592809
1657.0 0.29277793211153186 0.0007631210213113076 0.004584158455370943 -0.7379437360064989
1659.0 0.29273768317848914 0.0009284495151042399 0.00512873242487869 -0.6710530608947883
1661.0 0.29276948537874764 0.001085886757185765 0.005670094773578071 -0.5974265859647631
1663.0 0.2927525016046314 0.0012338549660333598 0.005989194817906653 -0.5178018400377975
1665.0 0.29273873701742 0.0013708689656727025 0.00634228107534826 -0.4329767167085935
1667.0 0.2926684088999916 0.0014955511262940693 0.006691890614853291 -0.3438014613377527
1669.0 0.2926891347908115 0.0016066446893237163 0.006938538094666729 -0.25117013127320303
1671.0 0.2926840421972212 0.0017030262650523697 0.007120090680479797 -0.1560116142251148
1673.0 0.29265821065586983 0.0017837174757341558 0.007291728943496517 -0.05928029765162898
1675.0 0.29263083579517607 0.0018478950675456605 0.007358218704312471 0.03805352127112559
1677.0 0.2926049975238565 0.0018948992721034529 0.007284220058452224 0.13501338461424395
1679.0 0.29249596300558184 0.0019242402410071906 0.0072088055307770495 0.23062648728149665
1681.0 0.29248677600087836 0.0019356032559455399 0.007077367565554758 0.32393345441872334
1683.0 0.29252229217892617 0.001928851745580515 0.00689448696067594 0.41399797952255524
1685.0 0.2925212505194237 0.001904028933333239 0.006566265381903068 0.4999162337222674
1687.0 0.2925280156189123 0.001861357559675699 0.006326869796805871 0.58082594665463
1689.0 0.2925569384494602 0.0018012379606594361 0.005982872380036155 0.6559150699474781
1691.0 0.2926111991148302 0.0017242439911658888 0.0056273251231086325 0.7244299344376043
1693.0 0.29264352387667464 0.0016311178154519628 0.0052125207691488176 0.7856828194716109
1695.0 0.29265066347420493 0.0015227622780764657 0.004794089182499907 0.8390588597222106
1697.0 0.2925591662805613 0.0014002319690188483 0.004297763394060907 0.8840222184088393
1699.0 0.2926097129015226 0.0012647228379135118 0.003804460374831106 0.9201214665364637
1701.0 0.2925867754193512 0.001117559546487438 0.0032694527015374353 0.9469941133073051
1703.0 0.2926343686521766 0.0009601836952168876 0.002720358427205733 0.9643702425643235
1705.0 0.2926209572965965 0.0007941391095795317 0.0022287269796268643 0.9720752184504533
1707.0 0.2926018537004389 0.0006210562916644304 0.0017666459480977668 0.9700314333904525
1709.0 0.29263261426172904 0.00044263592317630806 0.0012372870910968476 0.9582590818572577
1711.0 0.2925860078305056 0.0002606319160473745 0.0007180861746926697 0.9368759522130428
1713.0 0.2925123278675271 7.683398466761379e-05 0.0002537897084143487 0.9060962383237162
1715.0 0.2925328338909066 -0.00010695018573204953 -0.0002435682974910803 0.8662283836283028
1717.0 0.29250803921232554 -0.0002889131710371491 -0.0006518700966669214 0.8176719795051332
1719.0 0.2924472036022762 -0.0004672659939235278 -0.001050804926584059 0.7609137487105762
1721.0 0.29243756573715946 -0.0006402557529241894 -0.0013985112156413046 0.6965226563133645
1723.0 0.2924226211233987 -0.000806183246800507 -0.0017246233192811794 0.6251441947744463
1725.0 0.29237644342104724 -0.0009634198816963907 -0.002114323011541534 0.547493903113362
1727.0 0.29237179441659805 -0.0011104239609146741 -0.0023649377021330697 0.4643501842232915
1729.0 0.29236632801104084 -0.0012457561375518829 -0.0026353898929264955 0.3765464924076869
1731.0 0.2923622286663237 -0.0013680937445692998 -0.0027846960327367 0.28496297029740714
1733.0 0.29236722238250784 -0.0014762440252610244 -0.003035661698194976 0.19051761875983095
1735.0 0.29235369848516063 -0.001569156023079723 -0.003158775496249896 0.09415708899879802
1737.0 0.29237885385346024 -0.0016459310935939416 -0.003226048573699258 -0.003152810469919138
1739.0 0.2924127007921814 -0.001705831822850421 -0.003243884592804934 -0.10043679866102023
1741.0 0.2924110075877514 -0.0017482893929429298 -0.0032626249586796266 -0.19671989974127374
1743.0 0.292389966598622 -0.001772909279041882 -0.003214751775601366 -0.291037215137887
1745.0 0.2923233784216548 -0.001779475144433432 -0.0030881955622163995 -0.3824435932171317
1747.0 0.29228830091312547 -0.001767950915073359 -0.0029246821215859085 -0.4700231002121187
1749.0 0.29228009020780066 -0.001738481119916782 -0.002760402430311576 -0.5528981956135276
1751.0 0.29224994370549406 -0.0016913894172676863 -0.0025435143676501085 -0.6302385214928777
1753.0 0.2922540017857721 -0.0016271752859520685 -0.002220157098950896 -0.7012692172954029
1755.0 0.2922465214131844 -0.001546509043245916 -0.0019909608791775445 -0.7652786776249736
1757.0 0.2922627259164787 -0.0014502250988118804 -0.0016715388389794302 -0.8216256747898086
1759.0 0.29225166773318995 -0.0013393135584682395 -0.0013909017743380385 -0.8697457749381542
1761.0 0.2922042199849833 -0.0012149102650056396 -0.0011228223535407846 -0.909156983643294
1763.0 0.2922339888125489 -0.0010782854294658247 -0.0007425131744136424 -0.9394645650408591
1765.0 0.29217525850598297 -0.0009308309091195109 -0.00041030914829864765 -0.9603649873049259
1767.0 0.2921785172374319 -0.0007740462392552316 -3.172490541410604e-05 -0.9716489523687819
1769.0 0.29218584923232654 -0.0006095236200477688 0.00032506863251480634 -0.9732034822013267
1771.0 0.29215798639779667 -0.00043893193934248876 0.000642080881983125 -0.9650130400696899
1773.0 0.2921877800505786 -0.0002640001103090726 0.0009744828904359578 -0.9471596760044219
1775.0 0.2921630212282003 -8.649972418959421e-05 0.001302333106683244 -0.9198221951330965
1777.0 0.29216743442072096 9.17726531651248e-05 0.0015802001549555477 -0.8832743574221054
1779.0 0.29222304208614064 0.00026901346140688234 0.0018442670341675712 -0.8378821273332467
1781.0 0.29221399723337504 0.0004434301708042441 0.0021172461223750703 -0.7841000006805195
1783.0 0.2922087351175294 0.0006132592042429019 0.002337256731191847 -0.7224664458670632
1785.0 0.2922281962137756 0.0007767835884913478 0.002623297043582958 -0.6535985054047607
1787.0 0.2922637573736859 0.0009323500973217626 0.0028359340796866037 -0.5781856116271811
1789.0 0.29226565421256123 0.0010783857544535058 0.0030207101769029075 -0.49698267895743237
1791.0 0.29228629447238386 0.0012134135955885752 0.0031443365344154045 -0.4108025417249442
1793.0 0.2922982350823962 0.0013360674001305015 0.0033165105294549616 -0.32050781335182343
1795.0 0.29231894203332015 0.0014451053303973693 0.003429453560109621 -0.22700224867934185
1797.0 0.2922907980285558 0.0015394223050962897 0.003501296593347508 -0.13122169560863636
1799.0 0.2922371955910324 0.0016180610477430726 0.003569710513254076 -0.03412472715382104
1801.0 0.29220574868130345 0.001680221630453933 0.0035760972055408702 0.06331695294732669
1803.0 0.2921435392782154 0.001725269434367283 0.0035611695030678984 0.16012823466896486
1805.0 0.2921673491697731 0.0017527414715116352 0.003575484822955129 0.2553403589343519
1807.0 0.29217358437094815 0.0017623509929040266 0.003551871746121107 0.3480006102341393
1809.0 0.2921654001411178 0.0017539903395560066 0.0034758056490997867 0.4371818474718711
1811.0 0.2922175529402768 0.0017277319711029417 0.00338942544572507 0.5219917778817662
1813.0 0.2922593048649472 0.0016838277267794005 0.0033272995453951953 0.6015818812657125
1815.0 0.29226189986488793 0.001622706275652021 0.0032115489181782954 0.675155895357867
1817.0 0.2922603591261762 0.0015449688330139003 0.0030525229435129416 0.7419777775198344
1819.0 0.29227471942256145 0.0014513831334486964 0.0028761961995997457 0.8013790632857583
1821.0 0.2922972099834216 0.0013428757232723568 0.0026727573955147967 0.8527655481773553
1823.0 0.2922889992475297 0.0012205226954317752 0.002493879579297692 0.895623226136551
1825.0 0.29230771809918116 0.0010855389244859345 0.0022624935251480513 0.9295234252416482
1827.0 0.2922833874072707 0.0009392659024734678 0.0020853735402792234 0.9541270895304118
1829.0 0.29225003299355845 0.0007831583158071626 0.001885659598780932 0.9691881642607723
1831.0 0.2922624643645031 0.0006187695137308607 0.001678930171201288 0.9745560506500984
1833.0 0.2922877664164913 0.0004477359657220253 0.0014808948770948956 0.9701771060091836
1835.0 0.2922419743800105 0.0002717608877042222 0.0013189831856583775 0.9560951741160497
1837.0 0.29224180053254617 9.259721826109384e-05 0.0011000974782916517 0.9324511407278601
1839.0 0.29223750359992046 -8.796991103422374e-05 0.0009408980167177605 0.8994815188873643
1841.0 0.29222420016936573 -0.00026814101073131005 0.0007345531595171935 0.8575160780679135
1843.0 0.29217235373821365 -0.00044612020902482766 0.0005236394603722974 0.8069745410899402
1845.0 0.29217870487538566 -0.0006201332083163904 0.00036767607038213506 0.7483623820139552
1847.0 0.2921708168594968 -0.0007884450278371374 0.0001596860001879311 0.6822657669670324
1849.0 0.29217588479897005 -0.0009493773370570276 4.559607520330506e-05 0.6093456886599302
1851.0 0.2921785634934668 -0.0011013252359005842 -9.069648982272466e-05 0.5303313532248938
1853.0 0.2921971803189607 -0.0012427732969295228 -0.0002265762244890761 0.4460128855476544
1855.0 0.2921860427231965 -0.0013723107079130507 -0.0003514043929959796 0.357233426163307
1857.0 0.2922078664684962 -0.00148864538204387 -0.0004526269700402389 0.26488069872266706
1859.0 0.29220224219595725 -0.0015906168572640213 -0.0005144168365264964 0.1698781322984915
1861.0 0.2921896478100725 -0.0016772079022109917 -0.0005464843468074892 0.073175627408743
1863.0 0.2921966920713127 -0.0017475546877106362 -0.0006001663995415542 -0.0242599420169531
1865.0 0.29216784891180897 -0.0018009554185830974 -0.0006028437736815092 -0.12145439572009706
1867.0 0.29215989593232805 -0.0018368773515449492 -0.0005975729285335076 -0.21743598661155009
1869.0 0.29214868487319234 -0.001854962128510412 -0.0005518805874358542 -0.3112451153641627
1871.0 0.2921406206287769 -0.001855029359373103 -0.0005343125051730159 -0.4019439230148414
1873.0 0.29213402700563923 -0.001837078429183515 -0.0004749768635974715 -0.488625665681702
1875.0 0.2921498232081189 -0.0018012885142602022 -0.00042033380254410913 -0.5704237777930947
1877.0 0.29210745607346217 -0.0017480168011552422 -0.00035418638189470085 -0.6465205331688251
1879.0 0.29210806074373863 -0.0016777949279341803 -0.00030292684807533757 -0.7161552174710064
1881.0 0.2921064942300931 -0.0015913236789757146 -0.00019408117768621413 -0.7786317304085084
1883.0 0.29212532740222136 -0.0014894659896947516 -7.404471209062026e-05 -0.8333255416833157
1885.0 0.29212847164537736 -0.0013732383313996993 2.468899109126728e-05 -0.8796899313309692
1887.0 0.29210498978246213 -0.0012438005615987514 0.00011384867005279869 -0.917261452024222
1889.0 0.2920997483602531 -0.0011024443476798118 0.00020723330354807537 -0.9456645588503522
1891.0 0.29207971951146194 -0.0009505802690437034 0.0003123284198870418 -0.9646153603034411
1893.0 0.29206508786630125 -0.0007897237307239875 0.00042901577419098767 -0.973924453093731
1895.0 0.29207990567355485 -0.0006214798314459418 0.0005258158882614213 -0.9734988124974194
1897.0 0.2920824476559228 -0.0004475273350690984 0.0006731374709002572 -0.9633427193862558
1899.0 0.2921021190409654 -0.0002696019014042527 0.0008564340729955795 -0.9435577146972884
1901.0 0.29207324809157187 -8.94787519730346e-05 0.0009881571843003724 -0.9143415818963478
1903.0 0.29208582797394067 9.104505623013949e-05 0.0010861123507978638 -0.8759863676487025
1905.0 0.29209493545340515 0.00027016857995397844 0.0012019566824972977 -0.8288754604675758
1907.0 0.2920965883690424 0.0004461049766886572 0.0013256328603105637 -0.7734797566172593
1909.0 0.292095919618825 0.0006170993533896248 0.0014045083686004501 -0.7103529516289346
1911.0 0.2920896661301304 0.0007814462947669736 0.0014975480447915494 -0.6401260045008115
1913.0 0.2920907181662019 0.0009375068961531819 0.0016051654588935572 -0.5635008299347902
1915.0 0.292093796324478 0.0010837251339912233 0.0016789107022535056 -0.4812432816866536
1917.0 0.2921085040231438 0.0012186434098035977 0.0017543468563541301 -0.39417549713223476
1919.0 0.2920738847288206 0.0013409171098738661 0.0018179479298717244 -0.30316767961445146
1921.0 0.29209230965301725 0.0014493280342847354 0.0018462865898217552 -0.20912940067860722
1923.0 0.2920702264823855 0.0015427965659980598 0.0018838101469022877 -0.11300050914096305
1925.0 0.29207754074856 0.0016203924514232248 0.001903344147730815 -0.01574173783795438
1927.0 0.29204963166172315 0.0016813440940767338 0.0019116542038531898 0.0816748980721184
1929.0 0.29206053069436405 0.0017250462615545545 0.0019076141962625322 0.1782758153016162
1931.0 0.29207339121486686 0.0017510661296014037 0.001899637448729117 0.2730955920587681
1933.0 0.29208704022266985 0.0017591476048232227 0.001891020944348991 0.365186615883592
1935.0 0.29208826098466467 0.0017492138806778797 0.0018835810222096012 0.4536285532734628
1937.0 0.29210336670963727 0.0017213682021208856 0.001861248285127034 0.5375375465248132
1939.0 0.2920881902531315 0.0016758928348893122 0.001804221295345683 0.6160750458692994
1941.0 0.2921013207948032 0.0016132462426481876 0.0017689022832531511 0.6884561886549451
1943.0 0.29210299808608436 0.0015340585032533167 0.0017349831006708033 0.7539576418799965
1945.0 0.292089161576417 0.0014391250131053086 0.0016924304961638975 0.8119248297170587
1947.0 0.292082778122832 0.0013293985376634006 0.0016272380978208086 0.8617784738194676
1949.0 0.29208522221517264 0.0012059796906825483 0.0015704463774054236 0.9030203811016563
1951.0 0.2920855642083772 0.001070105935807398 0.0015213952714614955 0.9352384211461889
1953.0 0.29205314186079 0.0009231392199327506 0.0014459195769505719 0.9581106435469559
1955.0 0.2920694308436063 0.000766552362399237 0.0013758428819310576 0.971408494050541
1957.0 0.29204754039559777 0.0006019143395589759 0.0013239356046788118 0.9749990973878256
1959.0 0.29206247634781396 0.0004308746068357815 0.0012646553907974436 0.9688465839775511
1961.0 0.2920672733500584 0.0002551466135357538 0.0012025697276776388 0.9530124473157268
1963.0 0.2920818593743677 7.64906815965518e-05 0.0011430960239883568 0.9276549284555672
1965.0 0.29206256073188014 -0.00010330358344915593 0.0010715281634769654 0.8930274337648197
1967.0 0.29209349473807367 -0.0002824351769904036 0.0010136582026694764 0.8494760017811843
1969.0 0.29209919412472973 -0.0004591096919329996 0.00094679665624635 0.797435844467462
1971.0 0.29211083124845955 -0.000631557251717999 0.0008797401759181825 0.7374269974843278
1973.0 0.29213103398637835 -0.0007980501966369947 0.0008444819153172868 0.6700491229295271
1975.0 0.29215161722856925 -0.0009569203484941578 0.0007647132289813517 0.5959755164989609
1977.0 0.2921580182105199 -0.0011065756811521536 0.0007049892024008393 0.5159463789618292
1979.0 0.292156386519894 -0.0012455162300960782 0.0006667272208850947 0.43076141916486166
1981.0 0.292137369030597 -0.0013723490819703753 0.0006237020464549193 0.3412718625259267
1983.0 0.2921254105744651 -0.0014858022950483716 0.0005809436581800627 0.2483719448399729
1985.0 0.29210241760803285 -0.001584737610663989 0.0005687858724321772 0.15298997640707357
1987.0 0.29210495159445715 -0.0016681618293055637 0.000528979239142347 0.05607906577535862
1989.0 0.2920755020047359 -0.0017352367370937656 0.0005250468004269104 -0.041392404217615496
1991.0 0.2920715543434201 -0.0017852874838601798 0.0005142389159770016 -0.13845045293792863
1993.0 0.292078812411319 -0.0018178093287378988 0.0005060401645023296 -0.23412523428795445
1995.0 0.29206520780031864 -0.001832472685267547 0.0005134495385237689 -0.32746072764220446
1997.0 0.2920661211064862 -0.0018291264175337 0.000529698285442188 -0.41752429055883566
1999.0 0.29207235911556173 -0.0018077993528953981 0.0005315937526577695 -0.5034159778179638
2001.0 0.292060035030916 -0.00176869999628989 0.0005500683714482498 -0.5842775336752672
2003.0 0.29207499668690096 -0.0017122144496133195 0.0005713202033318755 -0.6593009674859808
2005.0 0.29206758237372343 -0.0016389025562560632 0.0005873465279103125 -0.7277366270196391
2007.0 0.2920882804574594 -0.001549492309618904 0.0006153738636143252 -0.7889006887977854
2009.0 0.29210100882712225 -0.0014448725812615782 0.0006453744516692997 -0.8421819906260186
2011.0 0.2921098741539151 -0.0013260842415918272 0.0006968201341845704 -0.887048138050649
2013.0 0.29209451706215905 -0.0011943097618424539 0.0007329978485166493 -0.9230508237332037
2015.0 0.29209938136406827 -0.0010508614011020523 0.0007601674451192218 -0.949830306603756
2017.0 0.29209505806243385 -0.0008971680964145314 0.0007949046354975877 -0.9671190060407987
2019.0 0.2920766696347859 -0.0007347611857698724 0.000845195269445187 -0.9747441751730451
2021.0 0.29207625122840375 -0.0005652591096226765 0.0008837088437633372 -0.9726296265917758
2023.0 0.29206930423090316 -0.0003903512412974045 0.000938868152123651 -0.960796493251694
2025.0 0.29207007543527447 -0.00021178100856249674 0.0009727536431805569 -0.9393630169483815
2027.0 0.292060895122481 -3.1328474919306405e-05 0.0009924101706291805 -0.90854336649953
2029.0 0.29207488335575066 0.0001492074452258749 0.0010220805151178456 -0.8686454974440089
2031.0 0.2920755231628693 0.00032802695989286553 0.0010440176350549508 -0.8200680746444212
2033.0 0.2920627784588592 0.0005033473816992919 0.0010788461929390279 -0.7632964885544266
2035.0 0.29204289541471123 0.0006734209393713648 0.0011017019367689214 -0.6988980049544694
2037.0 0.29203919016857943 0.0008365522403863195 0.0011181229814071559 -0.6275160966225073
2039.0 0.2920407226551565 0.0009911152103203227 0.0011354886268637003 -0.5498640135808112
2041.0 0.2920388993604212 0.001135569339727546 0.0011454736430431365 -0.4667176561661803
2043.0 0.292031237436197 0.0012684750761369832 0.0011799409770105096 -0.3789078221392193
2045.0 0.2920347511809483 0.0013885082073996427 0.0011895237644699694 -0.28731190529441397
2047.0 0.2920369843304427 0.001494473092816001 0.001201718359392192 -0.1928451285205902
2049.0 0.29202383181115005 0.001585314609639606 0.0012196534583946489 -0.09645139891309959
2051.0 0.2920354330221309 0.0016601286953104543 0.0012231955986148606 0.0009061236924646699
2053.0 0.29204344835148316 0.0017181713806590994 0.0012307236087297977 0.09825465052609915
2055.0 0.2920491995826502 0.001758866223526038 0.0012371042683137323 0.194621483870842
2057.0 0.2920399748809336 0.0017818100685248102 0.0012584956041269372 0.28904373611130485
2059.0 0.2920361100733744 0.0017867770754409658 0.001260541210969065 0.3805779507373962
2061.0 0.29203293358156396 0.0017737209760382035 0.0012538135294151282 0.4683095291684609
2063.0 0.2920407902385449 0.0017427755365555762 0.0012477451213475258 0.5513618692117547
2065.0 0.2920392273274014 0.0016942532214113527 0.0012350405705928702 0.6289051238485717
2067.0 0.29204550465313406 0.0016286420715134358 0.0012345978308046922 0.7001644928339125
2069.0 0.29205588739355814 0.001546600828185495 0.0012311481402116648 0.7644279642617733
2071.0 0.29206501654419553 0.001448952351543918 0.001211121807803938 0.8210534287484941
2073.0 0.29207774734191877 0.0013366753990467523 0.0012001585665267376 0.8694750951542676
2075.0 0.29208152343017946 0.0012108948463693682 0.0011657553077716308 0.9092091437379325
2077.0 0.2920794941878985 0.0010728704483974982 0.0011598384681857235 0.9398585602641275
2079.0 0.29208353043208957 0.0009239842524495098 0.0011376424835236659 0.9611171027641565
2081.0 0.2920755007573926 0.0007657267896151978 0.0011272528731238556 0.9727723613171285
2083.0 0.29208050109878025 0.0005996821821793802 0.0010983641397617695 0.9747078802805067
2085.0 0.292075785668777 0.00042751231589482815 0.0010813465656037418 0.9669043217707467
2087.0 0.29207952540192567 0.000250940235266921 0.0010697116297242644 0.9494396587670025
2089.0 0.29207876033282465 7.173292775465875e-05 0.0010599737129424135 0.9224883959123743
2091.0 0.29207890290864763 -0.00010831633109562589 0.0010468159274389713 0.8863198257959054
2093.0 0.29208921813621896 -0.00028740589518335915 0.001026657138880009 0.8412953381473278
2095.0 0.2920744310876482 -0.00046374374902783853 0.0010049161303366792 0.787864808825553
2097.0 0.292072639053239 -0.0006355654127203205 0.0009838103136760616 0.7265621046840902
2099.0 0.2920765615928524 -0.0008011515717533484 0.0009736008402478826 0.65799974922931
2101.0 0.2920677814674225 -0.0009588452555867848 0.0009580484910107745 0.5828628023708898
2103.0 0.2920502461272534 -0.001107068393250624 0.0009412153830342759 0.5019020154170427
2105.0 0.2920607443303961 -0.0012443375806520218 0.000936601223394231 0.41592632970860954
2107.0 0.292062329033178 -0.0013692789020047856 0.000928083514366999 0.32579479384436516
2109.0 0.2920620541558571 -0.0014806416572755014 0.00092083408399744 0.23240798025852602
2111.0 0.29205948223015604 -0.0015773108584918338 0.0009051435228295574 0.1366989869130883
2113.0 0.2920577607681537 -0.0016583183700620797 0.0009045337031433707 0.03962411401409512
2115.0 0.29206672198053446 -0.0017228525817891951 0.0009028930198479925 -0.05784669109349776
2117.0 0.29207048507832206 -0.0017702665179285585 0.0008973653372258034 -0.15473952537925903
2119.0 0.29207233271062066 -0.001800084301269493 0.0008933203877860356 -0.2500862610961794
2121.0 0.2920594282017399 -0.0018120059076406527 0.0008864666697964483 -0.34293421903711996
2123.0 0.2920491529564337 -0.0018059101633504668 0.0008916956070427059 -0.4323556874256734
2125.0 0.2920502345695029 -0.0017818559556057251 0.0008904648872140929 -0.5174571913325667
2127.0 0.29204465254212475 -0.0017400816438099527 0.0008819276889385007 -0.5973884200024709
2129.0 0.29203959877045216 -0.0016810026776254206 0.0008848100600715754 -0.6713507228894395
2131.0 0.29203358637722354 -0.0016052074455996175 0.0008955045995195437 -0.7386050895142421
2133.0 0.2920297776872188 -0.001513451395834056 0.0009079537084212263 -0.798479533411685
2135.0 0.2920316810675893 -0.0014066494874370797 0.0009129469023556171 -0.8503758063895617
2137.0 0.29203500618882616 -0.0012858670481898234 0.0009232771195017803 -0.893775376014723
2139.0 0.2920345881655855 -0.001152309129765676 0.0009311263276404265 -0.9282446065996621
2141.0 0.29204131849084375 -0.0010073084668671994 0.000943422007546183 -0.9534390919254848
2143.0 0.29204154412486366 -0.0008523121605863086 0.0009469236088764769 -0.9691070964092858
2145.0 0.29203482352316545 -0.0006888672190450399 0.0009625187538185066 -0.9750920703343338
2147.0 0.2920416061009837 -0.0005186050997899011 0.0009737029023631875 -0.9713342140122625
2149.0 0.2920480950464332 -0.0003432254083882833 0.0009798590723446687 -0.9578710752486369
2151.0 0.2920573836690139 -0.0001644789161040488 0.0009884901801379808 -0.9348371741427657
2153.0 0.29205624529111585 1.584993366393859e-05 0.0009966721741937216 -0.902462658972439
2155.0 0.2920571340243929 0.00019596085538997049 0.0010047815172697162 -0.8610710065924241
2157.0 0.2920611787492951 0.00037405570972454333 0.0010070232443554496 -0.8110757903247402
2159.0 0.29206245889101723 0.0005483564703585085 0.0010181012075204832 -0.7529765476354612
2161.0 0.29206295520178727 0.0007171229899281189 0.0010230060136005026 -0.6873537888867024
2163.0 0.29206097812225784 0.0008786703874503912 0.0010258527096957115 -0.6148631970354087
2165.0 0.29206260780758214 0.0010313858835570599 0.0010374099751366702 -0.5362290762339351
2167.0 0.2920595371375419 0.0011737449153150395 0.001043483131116935 -0.4522371147920239
2169.0 0.29205818464839833 0.0013043263696195058 0.0010545589595372332 -0.3637265348107182
2171.0 0.29205904634293145 0.0014218267829502653 0.0010532891390067362 -0.27158170692554057
2173.0 0.2920581703142242 0.0015250733656137466 0.0010566624522504737 -0.17672331394349677
2175.0 0.2920533788711989 0.0016130357203333766 0.001061102432070196 -0.08009915166279699
2177.0 0.2920533788711989 0.0016848361381018961 0.001061102432070196 0.01732534120888837
2179.0 0.292055558543838 0.0017397583684207307 0.0010596214224694487 0.11457672941595776
2181.0 0.2920530772011298 0.0017772547762976072 0.0010601483514820012 0.21068330741285277
2183.0 0.29204994917866006 0.0017969518144902144 0.0010554655681554183 0.3046848083368667
2185.0 0.2920544291881375 0.0017986537563210283 0.001056460946781426 0.3956419986872989
2187.0 0.2920557386118178 0.0017823446517624686 0.0010603315292847945 0.48264606284347067
2189.0 0.2920607465391589 0.0017481884872525156 0.0010577130205121927 0.5648276836557448
2191.0 0.29206502362789444 0.0016965275476328603 0.0010524170152315321 0.6413657283783596
2193.0 0.2920573211720069 0.0016278789965921852 0.001056777512031522 0.7114954531581007
2195.0 0.2920611426161117 0.001542929709768117 0.0010540441204781362 0.774516144101307
2197.0 0.2920634294043577 0.0014425294121412063 0.0010489937846108247 0.8297981185741239
2199.0 0.2920641227399432 0.0013276821882849791 0.0010444259902180496 0.876789016779371
2201.0 0.2920641227399432 0.0011995364502999691 0.0010444259902180496 0.9150193207483209
2203.0 0.2920606708781092 0.0010593734636719224 0.001043926545132389 0.9441070456029824
2205.0 0.2920650652237719 0.0009085945456976355 0.001041180449312823 0.9637615562159225
2207.0 0.2920612893882265 0.0007487070643826234 0.0010410300512958528 0.9737864711325511
2209.0 0.2920583427207197 0.0005813093777126276 0.0010361329354248337 0.9740816247413507
2211.0 0.29205468942168983 0.00040807486377674476 0.0010349629310380686 0.964644068086279
2213.0 0.2920633572892267 0.0002307352013083565 0.001028503964706479 0.9455680983229058
2215.0 0.2920645518661978 5.106306770047273e-05 0.0010254654442667871 0.9170443165222901
2217.0 0.2920645518661978 -0.00012914557263084563 0.0010253660344975441 0.8793577232386435
2219.0 0.2920645518661978 -0.0003080894125641668 0.0010253660344975441 0.8328848708683038
2221.0 0.2920645518661978 -0.00048397979997889866 0.0010253660344975441 0.7780901012528694
2223.0 0.2920637532929621 -0.0006550586090226508 0.0010214501563714598 0.7155209061200198
2225.0 0.2920637532929621 -0.0008196158063754516 0.0010204726091015877 0.6458024567177484
2227.0 0.2920602680721584 -0.0009760065369949231 0.0010188920439828258 0.5696313573016497
2229.0 0.29206385669224766 -0.0011226675586269773 0.0010174175177356246 0.4877686848870864
2231.0 0.29206394566068294 -0.0012581328608736349 0.0010135183640366295 0.40103238481158027
2233.0 0.29206189401380744 -0.0013810483127578348 0.0010133216542707474 0.3102890980883258
2235.0 0.2920616804115578 -0.0014901851924307736 0.0010094678914311758 0.21644550220927886
2237.0 0.29205785896745295 -0.001584452463837872 0.0010088200367988323 0.12043925191727683
2239.0 0.292054704892343 -0.0016629076776788299 0.0010109960215620537 0.02322961046487972
2241.0 0.2920555809210502 -0.0017247663877426234 0.001007622708318316 -0.07421213503166664
2243.0 0.2920544689896857 -0.0017694099885332075 0.0010053388971064075 -0.17091237837614603
2245.0 0.29205328081926163 -0.0017963918958728874 0.0009957736837685005 -0.2659049222468666
2247.0 0.29205328081926163 -0.0018054420087323239 0.0009957736837685005 -0.35824063212363205
2249.0 0.29205328081926163 -0.001796469407701708 0.0009957736837685005 -0.44699691972810757
2251.0 0.2920497084247046 -0.0017695632631446712 0.0009971207998420311 -0.5312869612225187
2253.0 0.29205353611604695 -0.0017249919439576364 0.000996232923023591 -0.6102685580610748
2255.0 0.29205353611604695 -0.0016632003358425468 0.000996232923023591 -0.68315255195994
2257.0 0.29205469096972814 -0.0015848053958852745 0.000997590545497723 -0.7492107099058388
2259.0 0.2920545845106428 -0.0014905899878583974 0.0009984488059964047 -0.807783000419243
2261.0 0.2920545845106428 -0.0013814950598434205 0.0009984488059964047 -0.8582841883698339
2263.0 0.2920580697314465 -0.0012586102423309891 0.0010000293711151672 -0.9002096824511304
2265.0 0.2920580697314465 -0.0011231629607402942 0.0010000293711151672 -0.9331405768885321
2267.0 0.29205847643420846 -0.0009765061711402644 0.001003196171143557 -0.9567478370057617
2269.0 0.2920576544831028 -0.0008201048417151331 0.0010055726981594724 -0.9707955868284129
2271.0 0.2920556475513441 -0.0006555213150459725 0.0010087282056696542 -0.9751434658765078
2273.0 0.2920556475513441 -0.0004843996974627863 0.0010087282056696542 -0.9697480315981011
2275.0 0.2920556475513441 -0.0003084494314450502 0.0010087282056696542 -0.9546631934298464
2277.0 0.29205909941317804 -0.000129428215208958 0.0010092276507553154 -0.9300396741497827
2279.0 0.2920552717218358 5.087555985680703e-05 0.0010101155275737514 -0.8961235039026071
2281.0 0.2920552717218358 0.0002306606784274151 0.0010101155275737514 -0.853253561945157
2283.0 0.2920552717218358 0.00040813109860634656 0.0010101155275737514 -0.8018581906745011
2285.0 0.2920552717218358 0.0005815138975953205 0.0010101155275737514 -0.7424509157700404
2287.0 0.29205518275340053 0.0007490769863611214 0.0010141140910419936 -0.6756253152121627
2289.0 0.29205518275340053 0.0009091464163019381 0.0010141140910419936 -0.6020490884453246
2291.0 0.2920543067246933 0.0010601231049889445 0.0010174874042857272 -0.5224573849435888
2293.0 0.2920543067246933 0.0012004988138666437 0.0010174874042857272 -0.4376454588383305
2295.0 0.2920543067246933 0.0013288712182668036 0.0010174874042857272 -0.3484607229998597
2297.0 0.29205452032694296 0.001443957919162558 0.0010213411671253002 -0.25579428196669335
2299.0 0.29205452032694296 0.001544609256661166 0.0010213411671253002 -0.16057202832182282
2301.0 0.29205452032694296 0.0016298197972072635 0.0010213411671253002 -0.06374539147897175
2303.0 0.29205452032694296 0.001698738379720825 0.0010213411671253002 0.033718168686900224
2305.0 0.29205452032694296 0.0017506766202914465 0.0010213411671253002 0.13084482837982434
2307.0 0.29205452032694296 0.0017851157904538732 0.0010213411671253002 0.22666413000910912
2309.0 0.2920584026215737 0.0018017120003183127 0.0010206333046435861 0.32021867868150816
2311.0 0.2920575988759448 0.0018002996347683017 0.0010226004987076752 0.4105737081750843
2313.0 0.2920575988759448 0.0017808930083916474 0.0010226004987076752 0.4968264208146014
2315.0 0.2920587108073093 0.0017436862226109398 0.0010248843099195843 0.5781150079278599
2317.0 0.2920552589454753 0.001689051226439184 0.0010243848648339255 0.653627260753031
2319.0 0.2920552589454753 0.0016175341002378643 0.0010243848648339255 0.7226086857602508
2321.0 0.2920552589454753 0.0015298495996088704 0.0010243848648339255 0.7843700433015276
2323.0 0.2920552589454753 0.0014268740139358762 0.0010243848648339255 0.8382942342650029
2325.0 0.2920552589454753 0.0013096364109304107 0.0010243848648339255 0.8838424659254213
2327.0 0.2920552589454753 0.001179308354663652 0.0010243848648339255 0.9205596353821771
2329.0 0.2920552589454753 0.0010371921998194996 0.0010243848648339255 0.948078876796844
2331.0 0.2920552589454753 0.0008847080791272528 0.0010243848648339255 0.9661252269950811
2333.0 0.29205608089658097 0.0007233797139920291 0.0010229858850878874 0.974518372806672
2335.0 0.29205608089658097 0.0005548191900986728 0.0010229858850878874 0.9731744526952653
2337.0 0.29205608089658097 0.0003807108501060656 0.0010229858850878874 0.9621068946740353
2339.0 0.29205608089658097 0.00020279446437022322 0.0010229858850878874 0.941426282137154
2341.0 0.29205608089658097 2.284784785018153e-05 0.0010229858850878874 0.9113392489461374
2343.0 0.29205608089658097 -0.00015733090311871497 0.0010229858850878874 0.8721464148123873
2345.0 0.29205608089658097 -0.0003359413766986934 0.0010229858850878874 0.8242393816035697
2347.0 0.29205608089658097 -0.0005111988345618885 0.0010229858850878874 0.7680968205866603
2349.0 0.29205608089658097 -0.0006813520443007595 0.0010229858850878874 0.7042796897023935
2351.0 0.29205608089658097 -0.0008447007770609316 0.0010229858850878874 0.6334256286582116
2353.0 0.2920549689652165 -0.0009996127955661353 0.001020702073875978 0.5562425878430033
2355.0 0.2920549689652165 -0.0011445401627958151 0.001020702073875978 0.47350175471982164
2357.0 0.2920549689652165 -0.0012780347083653078 0.001020702073875978 0.38602984837568294
2359.0 0.2920549689652165 -0.0013987624980726803 0.001020702073875978 0.2947008592170904
2361.0 0.2920549689652165 -0.0015055171620381822 0.001020702073875978 0.20042731634647465
2363.0 0.29205475536296677 -0.001597231948264735 0.0010168483110364079 0.1041511698727547
2365.0 0.29205475536296677 -0.0016729903811859236 0.0010168483110364079 0.006834379256920696
2367.0 0.29205475536296677 -0.0017320354187024321 0.0010168483110364079 -0.09055069826918756
2369.0 0.29205475536296677 -0.0017737770162152642 0.0010168483110364079 -0.1870310231750971
2371.0 0.29205475536296677 -0.0017977980220765986 0.0010168483110364079 -0.2816425959212376
2373.0 0.2920555591085957 -0.0018038583455534255 0.0010148811169723192 -0.3734400889238522
2375.0 0.2920555591085957 -0.0017918973556594912 0.0010148811169723192 -0.4615062919557098
2377.0 0.2920555591085957 -0.0017620344868859194 0.0010148811169723192 -0.5449612766077833
2379.0 0.2920555591085957 -0.0017145680457799782 0.0010148811169723192 -0.6229711882427903
2381.0 0.292055648077031 -0.001649972230294362 0.001010882553504081 -0.6947565775954975
2383.0 0.2920555591085957 -0.0015688923916902834 0.0010148811169723192 -0.759600188771685
2385.0 0.2920555591085957 -0.0014721385863343322 0.0010148811169723192 -0.8168541258321416
2387.0 0.2920555591085957 -0.0013606774818185393 0.0010148811169723192 -0.8659463263547375
2389.0 0.29205473715749003 -0.0012356226982742002 0.0010162800967183562 -0.9063862772927956
2391.0 0.29205473715749003 -0.0010982236813871587 0.0010162800967183562 -0.9377699160192101
2393.0 0.29205473715749003 -0.0009498532182888788 0.0010162800967183562 -0.959783667586768
2395.0 0.29205473715749003 -0.0007919937210639812 0.0010162800967183562 -0.9722075778650208
2397.0 0.29205473715749003 -0.0006262224149216349 0.0010162800967183562 -0.9749175112491026
2399.0 0.29205473715749003 -0.00045419557902809957 0.0010162800967183562 -0.9678863909818283


==> data/tully-ii-all-est-MISH-QCLE.dat <==
t P-P+(t) P+Sx(t) SxP+(t) SxSx(t)
1.0 0.000609582652151741 0.0013679673788888434 0.0014229679500357725 1.99920031688542
3.0 0.0006095822423986505 0.0012478507041088463 0.0014229679500357725 1.9790793878158528
5.0 0.0006095818180196563 0.0011152605089500734 0.0014229679500357725 1.9391841516878894
7.0 0.0006095813827996421 0.0009715213892084038 0.0014229679500357725 1.879913228512944
9.0 0.0006095809409141027 0.0008180693299588332 0.0014229679500357725 1.8018588337622274
11.0 0.0006095804969080969 0.0006564373574343423 0.0014229679500357725 1.7058008611462545
13.0 0.0006095800556690528 0.00048824022129533083 0.0014229679500357725 1.5926990901746878
15.0 0.0006095796223940384 0.00031515826033801623 0.0014229679500357725 1.4636835963559338
17.0 0.0006095792025511228 0.00013892061285080917 0.0014229679500357725 1.3200434598571176
19.0 0.0006095788018343573 -3.871206062545973e-05 0.0014252338118145487 1.1632138854405951
21.0 0.0006095784261137722 -0.00021596516950471068 0.0014252338118145487 0.9947618623728539
23.0 0.0006095780813794457 -0.00039106792455555905 0.0014252338118145487 0.8163705075851777
25.0 0.000609577773680207 -0.0005622710313268226 0.0014252338118145487 0.6298222485261558
27.0 0.000609577509057796 -0.000727864168813543 0.0014252338118145487 0.4369810137355914
29.0 0.0006095772934766033 -0.0008861930787208679 0.0014252338118145487 0.2397736090866545
31.0 0.0006095771327490731 -0.0010356760945772119 0.0014252338118145487 0.040170465778642944
33.0 0.0006095770324584094 -0.0011748199455428644 0.0014252338118145487 -0.15983404756029948
35.0 0.0006095769978784395 -0.0013022346770074095 0.0014252338118145487 -0.35824155194528284
37.0 0.000609577033891526 -0.001416647538896207 0.0014252338118145487 -0.5530696251768373
39.0 0.0006095771449059972 -0.0015169157029157477 0.0014252338118145487 -0.7423716095481958
41.0 0.0006095773347730187 -0.0016020376816753609 0.0014252338118145487 -0.9242560622057513
43.0 0.0006095776067048321 -0.001671163335586251 0.0014252338118145487 -1.0969056538206763
45.0 0.0006095779631948135 -0.0017236023675544867 0.0014252338118145487 -1.2585953267429102
47.0 0.0006095784059404062 -0.0017588312205909947 0.0014252338118145487 -1.407709531206876
49.0 0.0006095789357707152 -0.0017764983094209349 0.0014252338118145487 -1.5427583673710779
51.0 0.0006095795525789072 -0.001776427533819085 0.0014252338118145487 -1.6623924719041445
53.0 0.0006095802552613313 -0.0017586200385691737 0.0014252338118145487 -1.765416500378125
55.0 0.0006095810416641183 -0.001723254202460897 0.0014252338118145487 -1.8508010707536946
57.0 0.0006095819085218028 -0.001670683856435293 0.001424557625058789 -1.9176930486263832
59.0 0.000609582851464576 -0.0016014347486835348 0.001424557625058789 -1.965424071463047
61.0 0.0006095838649741859 -0.0015161992920169666 0.001424557625058789 -1.9935172266592565
63.0 0.0006095849423548271 -0.0014158296459937166 0.001424557625058789 -2.0016918166929383
65.0 0.0006095860757460846 -0.0013013292029207435 0.001424557625058789 -1.9898661637605408
67.0 0.0006095872561373716 -0.0011738425628030314 0.001424557625058789 -1.9581584258753049
69.0 0.0006095884733967744 -0.0010346440974054556 0.001424557625058789 -1.9068854162710862
71.0 0.0006095897163144388 -0.0008851252176931236 0.001424557625058789 -1.836559437909594
73.0 0.0006095909726618113 -0.0007267804718687019 0.0014222917632800152 -1.7478831647183182
75.0 0.0006095922292661208 -0.0005611926129125774 0.0014222917632800152 -1.6417426207052381
77.0 0.0006095934720714928 -0.0003900167848246871 0.0014229679500357725 -1.5191983270997933
79.0 0.0006095946863131982 -0.00021496398557554558 0.0014229679500357725 -1.3814747059751187
81.0 0.0006095958566006809 -3.778397199881789e-05 0.0014229679500357725 -1.229947846228018
83.0 0.0006095969670445419 0.00013975222256519242 0.0014229679500357725 -1.0661317541530604
85.0 0.0006095980014177267 0.00031586998319699483 0.0014229679500357725 -0.8916632259927303
87.0 0.0006095989433199364 0.0004888088440938783 0.0014229679500357725 -0.7082854936101479
89.0 0.0006095997763549067 0.0006568400778751264 0.0014229679500357725 -0.5178308066927281
91.0 0.0006096004843186517 0.0008182839677487251 0.0014229679500357725 -0.32220212551917415
93.0 0.0006096010513974908 0.0009715265899627637 0.0014229679500357725 -0.12335410720921591
95.0 0.0006096014623737208 0.0011150359388548278 0.0014229679500357725 0.07672642456395623
97.0 0.000609601702837742 0.0012473772333842306 0.0014229679500357725 0.2760403312590777
99.0 0.0006096017594034934 0.0013672272522076863 0.0014229679500357725 0.47259613419825086
101.0 0.0006096016199262612 0.0014733875540678214 0.0014229679500357725 0.6644299127634856
103.0 0.0006096012737188789 0.0015647964513996165 0.0014230505748767152 0.8496249272423636
105.0 0.0006096007117650077 0.0016405396175194658 0.0014230505748767152 1.0263307702575644
107.0 0.0006095999269260387 0.0016998592214078818 0.0014230505748767152 1.1927818554257243
109.0 0.0006095989141392521 0.0017421614988204568 0.0014230505748767152 1.3473150585131595
111.0 0.0006095976706038566 0.0017670226840754363 0.0014230505748767152 1.4883863348230233
113.0 0.0006095961959527214 0.0017741932432485611 0.0014230505748767152 1.6145861467800062
115.0 0.0006095944924061798 0.0017636003664797048 0.0014230505748767152 1.7246535475637421
117.0 0.000609592564905289 0.0017353486944863365 0.0014230505748767152 1.8174887800729072
119.0 0.000609590421222199 0.0016897192720271414 0.0014230505748767152 1.8921642653343869
121.0 0.0006095880720441211 0.0016271667387696028 0.0014230505748767152 1.9479338705660953
123.0 0.0006095855310288467 0.0015483147856296283 0.0014230505748767152 1.9842403642896518
125.0 0.0006095828148294522 0.0014539499219831035 0.0014230505748767152 2.0007209840024895
127.0 0.0006095799430858219 0.0013450136160228308 0.0014230505748767152 1.997211060782128
129.0 0.0006095769383813488 0.0012225928867924025 0.001426568927623877 1.9737456646032263
131.0 0.0006095738261628457 0.001087909441898455 0.001426568927623877 1.9305592539303744
133.0 0.0006095706346230822 0.0009423074694313778 0.0014301293098381808 1.8680833330869944
135.0 0.0006095673945443378 0.0007872402060750854 0.0014301293098381808 1.7869421408075579
137.0 0.0006095641391028249 0.0006242554156116542 0.0014340190182761778 1.6879464130501003
139.0 0.0006095609036344847 0.0004549799229142359 0.0014340190182761778 1.5720852823919815
141.0 0.0006095577253400544 0.00028110335795905264 0.0014401879071233585 1.4405163949434614
143.0 0.0006095546417816723 0.00010436127228096183 0.0014401879071233585 1.2945543435320481
145.0 0.0006095516944011263 -7.348220343408194e-05 0.001440105282282416 1.1356575327250502
147.0 0.0006095489241054815 -0.00025065198733944773 0.001440105282282416 0.9654136069345346
149.0 0.0006095463717762303 -0.0004253797838673225 0.0014441045922689232 0.7855235871989472
151.0 0.0006095440792707801 -0.0005959217533958465 0.0014441045922689232 0.5977848751443274
153.0 0.0006095420874665863 -0.0007605759375918049 0.0014441045922689232 0.40407329394147457
155.0 0.0006095404362593133 -0.0009176992663206009 0.0014441045922689232 0.2063243457016409
157.0 0.0006095391638956728 -0.0010657239761983405 0.0014434284055131622 0.0065138725795636345
159.0 0.0006095383067286575 -0.0012031732767361883 0.0014434284055131622 -0.1933616851878969
161.0 0.0006095378988593842 -0.001328676107548207 0.0014434284055131622 -0.39130523705213094
163.0 0.0006095379629399774 -0.0014409808391736174 0.0014397795905274895 -0.585338996421207
165.0 0.0006095385247635514 -0.0015389677806201749 0.001436807998389924 -0.7735242420495005
167.0 0.0006095396149480208 -0.0016216603686573725 0.001428918979965428 -0.9539806890994015
169.0 0.0006095412536475193 -0.001688234927062601 0.0014294969649580596 -1.124905276325808
171.0 0.0006095434546225838 -0.001738028898307375 0.0014285169861735741 -1.2845901816682677
173.0 0.0006095462249062153 -0.0017705474654387398 0.001425643564466485 -1.4314398862447795
175.0 0.0006095495675525786 -0.0017854684979902332 0.001425643564466485 -1.5639871162489998
177.0 0.0006095534749921067 -0.0017826457725087061 0.0014228624648030353 -1.6809075034664875
179.0 0.0006095579382983968 -0.001762110435515786 0.0014228624648030353 -1.7810328179238604
181.0 0.000609562944138267 -0.0017240706942910232 0.0014228624648030353 -1.8633626404581216
183.0 0.000609568468701879 -0.001668909738564787 0.0014228624648030353 -1.927074358575108
185.0 0.0006095744811247107 -0.001597181913888731 0.0014228624648030353 -1.9715313857231032
187.0 0.0006095809434462012 -0.0015096071849196669 0.0014228624648030353 -1.9962895218560286
189.0 0.0006095878080282048 -0.0014070639439373903 0.001415504898518095 -2.0011013917365643
191.0 0.0006095950176976576 -0.0012905802364545943 0.001415504898518095 -1.9859189166279436
193.0 0.0006096025215558075 -0.0011613234915883721 0.001415504898518095 -1.9508937946845746
195.0 0.000609610250339821 -0.001020588859807245 0.001411023489025785 -1.8963759852352036
197.0 0.0006096181279054975 -0.0008697862745782921 0.001411023489025785 -1.8229102121088543
199.0 0.0006096260858995029 -0.0007104263671923465 0.001407264648971853 -1.7312305209355374
201.0 0.0006096340424752145 -0.000544105375502311 0.001400461184862759 -1.622252944809191
203.0 0.000609641910515028 -0.00037248919736057227 0.0013990418090393342 -1.4970663515903402
205.0 0.0006096495972982141 -0.00019729674809321958 0.001396346279474572 -1.35692156430128
207.0 0.0006096570145718018 -2.0282788296228603e-05 0.001388406720815098 -1.2032188633193297
209.0 0.0006096640660511396 0.00015677960646722487 0.0013829885251867842 -1.0374939952411788
211.0 0.0006096706587726962 0.000332116758910158 0.0013829885251867842 -0.8614028282141667
213.0 0.0006096766806084573 0.0005039721092203413 0.0013776393712762525 -0.6767048070520292
215.0 0.0006096820444437423 0.0006706237631697418 0.0013739010777534325 -0.4852453734466678
217.0 0.0006096866687085643 0.000830401693796174 0.0013739010777534325 -0.28893752692847113
219.0 0.00060969046196726 0.0009817044247902905 0.0013724736764491314 -0.08974271080916424
221.0 0.0006096933313441434 0.0011230150289129651 0.0013703359563593841 0.11034878590847348
223.0 0.0006096951855033777 0.001252916281514526 0.0013680165010628363 0.3093377148387047
225.0 0.0006096959836135653 0.0013701048178212279 0.0013647350409656752 0.5052358440402422
227.0 0.0006096956602539051 0.001473404152525255 0.0013647350409656752 0.6960858237714739
229.0 0.0006096941691243558 0.0015617764315715096 0.0013676084626727694 0.8799807436820514
231.0 0.0006096914657048643 0.0016343327987305557 0.001367376827592751 1.0550831860305772
233.0 0.0006096875195515826 0.0016903422733768035 0.0013800013132554852 1.2196435845566675
235.0 0.0006096822992789635 0.0017292390507706438 0.0013865658036193338 1.3720177055703606
237.0 0.0006096758042861871 0.0017506281519028117 0.001390531511042365 1.5106830765950876
239.0 0.0006096680440307208 0.0017542893664493839 0.0013960686193849603 1.634254198412139
241.0 0.0006096590487394812 0.0017401794494450974 0.0014033252656549386 1.7414963885166388
243.0 0.000609648860273117 0.0017084325497264755 0.0014033252656549386 1.831338117662418
245.0 0.0006096375343806153 0.0016593588658568848 0.001409451378916068 1.9028817162356075
247.0 0.0006096251277769252 0.0015934415429806588 0.0014276774732617252 1.9554123434801078
249.0 0.0006096117301377961 0.0015113318416005886 0.0014314363133156682 1.9884051299606602
251.0 0.000609597443701492 0.0014138426265566867 0.0014417900096620753 2.0015304218947945
253.0 0.0006095823794422835 0.0013019402412646171 0.0014519366687412664 1.994657074956244
255.0 0.0006095666759453153 0.0011767348484052567 0.0014613434675611657 1.9678537646387042
257.0 0.0006095504753926485 0.0010394693335703475 0.0014814912160832725 1.9213883000874685
259.0 0.0006095338779406102 0.0008915068827987968 0.0014930902048896474 1.855724948253529
261.0 0.0006095170982588666 0.0007343173579922664 0.0015066498601609916 1.7715197951081267
263.0 0.0006095003246956524 0.0005694626063902691 0.0015126740003824108 1.669614190264959
265.0 0.0006094837336835288 0.0003985808510268119 0.001527544161505532 1.5510263405110267
267.0 0.000609467515037588 0.00022337031799642476 0.0015427145216598394 1.416941136238115
269.0 0.000609451866725903 4.5572264149637713e-05 0.00155940877570384 1.2686983124284155
271.0 0.000609437012221709 -0.00013304642521741906 0.0015673383117161923 1.1077790624832526
273.0 0.000609423157203507 -0.00031071089476796454 0.0015757053638152775 0.9357912386461343
275.0 0.0006094104935915179 -0.0004856560572229988 0.0015839195689821065 0.7544532868921663
277.0 0.0006093992079780643 -0.0006561442339236062 0.0015923505646422496 0.5655770768003181
279.0 0.0006093895070894412 -0.0008204825213680297 0.0015971061100913545 0.3710497979668219
281.0 0.0006093815515113096 -0.0009770397105649943 0.001598827828888331 0.17281510384424217
283.0 0.0006093755327403913 -0.001124262590112374 0.0015918087006618253 -0.02714630858951333
285.0 0.0006093716624107243 -0.0012606914699142334 0.001590232139114846 -0.2268364892909753
287.0 0.0006093700853464733 -0.001384974770486384 0.001582956064129998 -0.42426019800084097
289.0 0.0006093709461363951 -0.0014958825321349876 0.001581092312150815 -0.6174448400213218
291.0 0.0006093743593832046 -0.001592318709005863 0.0015775948775191878 -0.8044601757303418
293.0 0.0006093803913388293 -0.0016733321251782053 0.0015756668422116575 -0.983437606901282
295.0 0.000609389104031892 -0.0017381259833400956 0.0015658863745312275 -1.152588847127204
297.0 0.0006094005741269638 -0.0017860658310180095 0.0015596193841190648 -1.3102237898000137
299.0 0.0006094148004789078 -0.001816685904831167 0.0015365654211541506 -1.4547673951148907
301.0 0.0006094317809329637 -0.00182969378934861 0.0015325686818531874 -1.5847754273706744
303.0 0.0006094514565194952 -0.0018249733439991828 0.0015069564855069368 -1.6989488853245776
305.0 0.0006094737568305595 -0.0018025858687802728 0.0014951376370124305 -1.7961469814171176
307.0 0.0006094985369953011 -0.0017627694971932971 0.0014812099060082101 -1.875398540185598
309.0 0.0006095257086346226 -0.0017059368224375156 0.0014581501286992044 -1.9359117019746979
311.0 0.0006095550586581415 -0.0016326707805624171 0.0014280970085118999 -1.9770818349887618
313.0 0.0006095863921165233 -0.0015437188316836548 0.0013885238661176555 -1.998497576632279
315.0 0.0006096194890300736 -0.0014399854974988429 0.0013705457468794209 -1.999944943772482
317.0 0.0006096541477625903 -0.0013225233298210708 0.0013573935137988198 -1.981409470858633
319.0 0.0006096900777433569 -0.001192522400029273 0.0013316551937181905 -1.94307635453245
321.0 0.0006097269285996384 -0.0010512984146257823 0.0013098706296697548 -1.8853286032838228
323.0 0.0006097643652634839 -0.0009002795755991852 0.001257289733430083 -1.8087432106403856
325.0 0.0006098020604767894 -0.0007409923169577809 0.0012183894264335266 -1.7140853901261792
327.0 0.0006098396592368341 -0.0005750460601771457 0.0012104716404253424 -1.6023009295901862
329.0 0.0006098767471897061 -0.0004041171402903974 0.0011887052950121117 -1.4745067412979704
331.0 0.0006099129630659465 -0.00022993206356073195 0.0011673530410802565 -1.3319797022041096
333.0 0.000609947888707685 -5.4250264211700496e-05 0.001130888178742274 -1.1761438959099613
335.0 0.0006099810737021147 0.0001211534676556767 0.0011193406747542947 -1.008556383778836
337.0 0.0006100121490274542 0.000294506711493631 0.0011109869828591669 -0.8308916473770163
339.0 0.000610040712064075 0.0004640571179991387 0.001099870142274654 -0.6449248576858213
341.0 0.0006100664674506624 0.000628089910178272 0.0010982967689270346 -0.45251413825067877
343.0 0.0006100890383655616 0.000784945008711308 0.0010933087448742578 -0.25558199948718485
345.0 0.0006101080221608376 0.0009330336109270459 0.0010955182382037213 -0.056096129643633814
347.0 0.0006101230560493385 0.0010708540577305389 0.0011069938010099464 0.14395026565067381
349.0 0.0006101339229393376 0.0011970068287800407 0.001114572588075938 0.34255837881284107
351.0 0.0006101404953108796 0.001310208517934985 0.001118371953907567 0.5377437717236475
353.0 0.0006101424282308241 0.0014093046484483659 0.0011285759002630613 0.7275562035877309
355.0 0.0006101396366670391 0.0014932811994486062 0.0011456887423243454 0.9100991171251089
357.0 0.0006101319992963248 0.0015612747297609035 0.0011670758191644724 1.083548588396614
359.0 0.0006101194241706085 0.0016125809966335536 0.001190829069122429 1.2461715509243578
361.0 0.0006101019661998415 0.001646661983866133 0.001214175603248261 1.3963431120192225
363.0 0.0006100796304501451 0.001663151269466214 0.0012578645517919078 1.5325627882959243
365.0 0.0006100525209714847 0.0016618576789189264 0.001324231504467254 1.6534694981591134
367.0 0.0006100208593954111 0.0016427671882080289 0.0013473972600817103 1.7578551614598834
369.0 0.000609984927362998 0.0016060430553243423 0.0013850083542152089 1.8446767704400715
371.0 0.0006099449963642321 0.001552024182206708 0.0014394484490436745 1.9130668113561362
373.0 0.0006099014497808237 0.0014812217221342248 0.0014944707486103791 1.9623419326491405
375.0 0.0006098545570448981 0.0013943139639280846 0.001543815417126066 1.9920097730568607
377.0 0.0006098046112978194 0.0012921395483429378 0.0015918327744756013 2.0017738814381363
379.0 0.0006097524225815372 0.0011756890823875165 0.001668063874411485 1.9915366791497904
381.0 0.0006096984222711362 0.0010460952357591446 0.0017243350493712697 1.9614004353749812
383.0 0.0006096430538651592 0.0009046214181963184 0.0017842986245874023 1.9116662456599511
385.0 0.000609586999737045 0.0007526491502749449 0.0018530853598456487 1.8428310238556134
387.0 0.0006095309224195995 0.0005916642550197278 0.0019051048493179468 1.755582537518234
389.0 0.0006094757791431874 0.000423242007345725 0.0019516551325979739 1.6507925363694413
391.0 0.0006094222743228729 0.00024903138984081385 0.001981991041930206 1.529508042470812
393.0 0.0006093711013099786 7.073861319748966e-05 0.0020285353611694326 1.392940889128456
395.0 0.0006093228480059057 -0.00010988993416934423 0.0020944024562172046 1.2424556130476856
397.0 0.00060927833501882 -0.0002910851374377734 0.002133494225831858 1.0795558207104967
399.0 0.0006092382688069061 -0.00047107283830636427 0.0021848116167905766 0.9058691651967384
401.0 0.0006092035535920758 -0.0006480915634451683 0.0021911517457551596 0.7231310835349529
403.0 0.0006091749482562036 -0.000820410126104397 0.0022224210906445917 0.533167457074767
405.0 0.0006091527766439943 -0.000986344925734988 0.0022286246564450344 0.3378763681261026
407.0 0.0006091377030472396 -0.001144276771850153 0.00222274238756819 0.13920913513677782
409.0 0.0006091303757040459 -0.001292667062640937 0.00222408706038102 -0.060849184111064304
411.0 0.0006091312885262714 -0.0014300731615094582 0.0022505244780035905 -0.26029962648061644
413.0 0.000609140785559973 -0.0015551628139093244 0.002248733907913883 -0.457149296475312
415.0 0.000609159737232462 -0.001666727461724263 0.0022047343427568917 -0.6494312786920748
417.0 0.0006091883177670286 -0.0017636943181786537 0.0021834784081848652 -0.8352242907819398
419.0 0.0006092267712260501 -0.001845137090266825 0.0021369368317474403 -1.0126718805520145
421.0 0.0006092749506878042 -0.0019102852380046798 0.0020930374142567394 -1.1800009754076959
423.0 0.0006093331031063269 -0.001958531675998718 0.0020395694476628467 -1.335539598799773
425.0 0.0006094010814405254 -0.0019894388434068162 0.001958189107891471 -1.4777335766618689
427.0 0.0006094788498518569 -0.0020027430806180135 0.0018853520535500627 -1.6051620669163265
429.0 0.0006095657313775583 -0.0019983572686643283 0.0018132445169079107 -1.7165517568842295
431.0 0.0006096612830582995 -0.0019763717049541434 0.001697709990796109 -1.8107895867390718
433.0 0.0006097647579595175 -0.001937053206896733 0.001576163750356629 -1.8869338718766975
435.0 0.000609875775739517 -0.0018808424536983191 0.0014642447982496447 -1.9442237130676476
437.0 0.0006099943210811057 -0.0018083495914615233 0.00135729818110897 -1.9820866003570057
439.0 0.0006101194393255858 -0.0017203481472864626 0.0012605106066100567 -2.0001441347425732
441.0 0.0006102504370368053 -0.001617767311845182 0.0011541383288195086 -1.9982158104401009
443.0 0.0006103861633922506 -0.0015016826662665672 0.0010354783268501611 -1.9763208199332236
445.0 0.0006105255077464695 -0.0013733054450187575 0.0009280091353784824 -1.9346778637657442
447.0 0.0006106674638912092 -0.0012339704483868216 0.0008348430970646331 -1.8737029669582692
449.0 0.000610811382660876 -0.001085122720196919 0.0007284680390140382 -1.7940053238454858
451.0 0.0006109560408137966 -0.0009283031227635965 0.0006438617106236796 -1.6963812128410918
453.0 0.0006111001413972665 -0.0007651329579084036 0.0005505198102347409 -1.5818060419037312
455.0 0.000611242724813356 -0.0005972977836321437 0.0004673220970450019 -1.451424604151387
457.0 0.0006113824304825311 -0.0004265305906817048 0.00038366383460346817 -1.3065396409803334
459.0 0.0006115174674811094 -0.0002545945041674648 0.0003023260077411322 -1.1485988269290706
461.0 0.0006116467175083627 -8.326518641344232e-05 0.00021995102679737847 -0.9791803063019692
463.0 0.0006117697885742017 8.56868905863521e-05 0.0001572113393584374 -0.7999769260314752
465.0 0.0006118852070452768 0.0002505141106056765 9.510831614143714e-05 -0.6127793222982398
467.0 0.0006119919819734942 0.0004095091559805027 4.304461759267187e-05 -0.4194580298720748
469.0 0.000612088779326849 0.000561022051479133 -2.8045059605281648e-05 -0.22194479290281974
471.0 0.0006121751017286368 0.0007034766329936224 -4.218750981597057e-05 -0.022213263867850015
473.0 0.000612250221268845 0.0008353862785546929 -4.3155986113100284e-05 0.17774071649594636
475.0 0.0006123136011925563 0.0009553687402302047 2.359587835921005e-06 0.3759190612645348
477.0 0.0006123660385005191 0.0010621599468979626 3.227795993556692e-05 0.5703414021929702
479.0 0.0006124061660606248 0.0011546266188855539 0.0001112703518674241 0.7590648778904027
481.0 0.0006124339709444886 0.0012317775788118436 0.0001851173130983985 0.9402035476075161
483.0 0.0006124507112636827 0.0012927736434133563 0.00026044807508170657 1.1119472366844678
485.0 0.0006124555072422719 0.0013369360029026856 0.0003557185370184049 1.2725796253660597
487.0 0.0006124480449912321 0.001363752997140766 0.0004926311764243806 1.4204954002525243
489.0 0.0006124296125809728 0.0013728852250311917 0.0006481274641884623 1.5542162970188922
491.0 0.000612400312461298 0.0013641689364455758 0.0008058594495510375 1.672405874098977
493.0 0.0006123610306744226 0.0013376176593754504 0.0009740390525860582 1.7738828697262794
495.0 0.0006123117133780488 0.001293422084255839 0.001190419306550688 1.8576330088412885
497.0 0.0006122539124449645 0.0012319481595813838 0.001374997050611932 1.922819141884809
499.0 0.0006121897223696367 0.0011537334414226752 0.0015445474301230624 1.9687896141202572
501.0 0.0006121196597914217 0.0010594817375793437 0.0017956718821031548 1.995084781842594
503.0 0.0006120454366971845 0.000950056091504723 0.0020273416577576073 2.0014416103361685
505.0 0.0006119678881810765 0.0008264701788556877 0.0022842267223416443 1.987796307568441
507.0 0.0006118883697848825 0.0006898782050131848 0.002493379198852052 1.9542849672583433
509.0 0.0006118103122675227 0.0005415633852739271 0.002694999314210396 1.9012422148367456
511.0 0.0006117351959796152 0.0003829251597179483 0.0029110054777593663 1.829197869728119
513.0 0.0006116640078067073 0.00021546524413735082 0.003174711110746435 1.738871657273624
515.0 0.0006115988946598652 4.07726503523844e-05 0.0033886535693603476 1.6311660230258176
517.0 0.0006115433843357829 -0.00013949213801486477 0.0035810362104740957 1.5071571210868375
519.0 0.0006114989443548565 -0.00032361370871354244 0.0037789335289861157 1.3680840664847456
521.0 0.0006114656484354341 -0.0005098388481386045 0.003988607750381544 1.215336558954655
523.0 0.0006114447745200156 -0.0006963940086637153 0.004129905460096886 1.0504410015767274
525.0 0.0006114419674982637 -0.000881502991310915 0.004244693245249463 0.8750452529080768
527.0 0.0006114573789385541 -0.0010634046605468156 0.004354234527070242 0.6909021648798266
529.0 0.0006114917427373278 -0.0012403705030130236 0.0044324406622534476 0.49985207084735633
531.0 0.0006115483943830932 -0.0014107218459912343 0.0044598975143780775 0.3038043986305355
533.0 0.0006116280536833228 -0.0015728465869206073 0.004540862519435973 0.10471859226388097
535.0 0.0006117318976019995 -0.0017252152740796934 0.004512481433224344 -0.09541546705425302
537.0 0.0006118609550473728 -0.0018663963888636698 0.004498592843727236 -0.29459734522411307
539.0 0.0006120138785595853 -0.0019950706042840423 0.004471726104336824 -0.49083604616095444
541.0 0.0006121923391928564 -0.002110043929498658 0.004373342970658742 -0.6821699096309272
543.0 0.0006123970804789589 -0.0022102596449357064 0.004222601155169143 -0.8666862172214106
545.0 0.0006126279312318115 -0.0022948088596376555 0.004022167208196832 -1.042540310602354
547.0 0.0006128838674951465 -0.0023629395722914 0.003829877575676401 -1.207974031090637
549.0 0.0006131642041374855 -0.002414064170568589 0.003609828867240932 -1.3613332961861213
551.0 0.000613469631259024 -0.002447765317241726 0.003353373464747528 -1.5010846374928628
553.0 0.0006137992871032336 -0.0024638001376093687 0.0030628541046137593 -1.6258305347353328
555.0 0.0006141518192446834 -0.0024621026803661452 0.0027884174868094153 -1.7343233925384705
557.0 0.000614528006822617 -0.0024427845640445185 0.0024062274985749404 -1.825478020279256
559.0 0.000614924359874968 -0.0024061338946380303 0.0020581394569086733 -1.8983824902605853
561.0 0.0006153401171976274 -0.0023526124274451847 0.0017064675384701855 -1.9523072655280687
563.0 0.000615773399638761 -0.002282850997182419 0.0013093682787798184 -1.986712505957839
565.0 0.0006162203043085661 -0.0021976432469202776 0.000883176531217563 -2.001253479503625
567.0 0.0006166798851357615 -0.002097937704639207 0.0004454460867900639 -1.995784024266041
569.0 0.0006171498740710524 -0.001984828405072018 -1.0063761921165527e-05 -1.9703580266749885
571.0 0.0006176282107479776 -0.0018595440209790185 -0.00038022845977402135 -1.9252289007118812
573.0 0.0006181124466752006 -0.0017234356435750643 -0.000782025047217514 -1.860847073305268
575.0 0.0006186003617571416 -0.0015779633293086415 -0.001194865736354121 -1.7778555005545118
577.0 0.000619090499404793 -0.0014246815466122495 -0.0016039558606040108 -1.6770832593887781
579.0 0.000619579735941924 -0.001265223732376189 -0.0019772504715006587 -1.5595372784978954
581.0 0.0006200649883006009 -0.0011012860203628704 -0.0023503214577318193 -1.4263922908246638
583.0 0.0006205410705911612 -0.0009346103225101305 -0.0026999744111602083 -1.278979107609473
585.0 0.0006210051517986448 -0.0007669670070931162 -0.003013681393498035 -1.11877133115749
587.0 0.0006214573894472082 -0.0006001372367138105 -0.0032659858238335403 -0.9473706386393425
589.0 0.0006218960174772764 -0.00043589519804794637 -0.0034955489507150737 -0.7664907836112838
591.0 0.0006223201723050548 -0.0002759904177052829 -0.0036610920555820423 -0.5779404751411709
593.0 0.0006227290522647831 -0.00012213029443815563 -0.003803982578987728 -0.3836053051626837
595.0 0.000623119820712084 2.4036950708339254e-05 -0.0038692332740063113 -0.18542890451173583
597.0 0.000623495308506683 0.00016093877517636202 -0.00392510536906705 0.014606484185932153
599.0 0.0006238549843631715 0.0002870939924276854 -0.0039255070275505425 0.21449982293797112
601.0 0.0006241968149275571 0.0004011276082147143 -0.003799732486196362 0.41225128613668194
603.0 0.000624522667709652 0.0005017845875962165 -0.003645216954722908 0.6058822596763562
605.0 0.0006248286259825232 0.0005879424246814358 -0.0034909241590656676 0.7934551317077406
607.0 0.0006251192493854863 0.0006586224384753933 -0.0031988109246995893 0.9730926775020058
609.0 0.0006253935377919102 0.000712999582096311 -0.0029121661366954053 1.1429968442346181
611.0 0.0006256506146071436 0.00075041084013961 -0.0025105018628011912 1.3014667481417599
613.0 0.0006258964761499586 0.0007703618729878608 -0.002090298378680335 1.4469157037310987
615.0 0.000626126289422924 0.0007725320136516301 -0.001490113496125975 1.5778871148246627
617.0 0.0006263425681876674 0.0007567776407268777 -0.0009743319456981183 1.6930690686404082
619.0 0.0006265475570754788 0.0007231337072422018 -0.0003985004520294465 1.7913074862299065
621.0 0.0006267437269429775 0.0006718134737783808 0.00019152654346436777 1.8716176978087529
623.0 0.0006269302868317216 0.000603206510701961 0.0007658475626027701 1.9331943266923521
625.0 0.0006271101653810178 0.0005178749501936791 0.001575435097950264 1.9754193824392834
627.0 0.0006272853268991212 0.0004165480432213918 0.0022733882149088584 1.9978684820664898
629.0 0.0006274615777707034 0.00030011488541593353 0.003019412617855777 2.000315136304137
631.0 0.0006276452084909551 0.00016961565076722407 0.00371358297226344 1.9827330574555317
633.0 0.0006278377082049763 2.623133633667612e-05 0.004413474155963416 1.9452964656091714
635.0 0.0006280469377676185 -0.0001287279966385197 0.005143472859928334 1.8883783887023504
637.0 0.0006282743317730556 -0.00029383626357165133 0.005877386422127 1.8125469730035677
639.0 0.0006285291436722698 -0.00046756546638595294 0.006460103813295049 1.7185598405999358
641.0 0.0006288148114072937 -0.0006483009432938752 0.007048148805207938 1.6073565490134043
643.0 0.000629130545295807 -0.0008343576095793958 0.007593843081271825 1.4800492280183615
645.0 0.000629479366012469 -0.001023996709524819 0.00819406062526433 1.3379114861695929
647.0 0.0006298636752923874 -0.0012154432674749622 0.0087301531676929 1.1823656976775456
649.0 0.0006302793381757108 -0.0014069038539363866 0.00923692322521557 1.0149687959260614
651.0 0.0006307373779491176 -0.001596584755111441 0.00960414376240941 0.8373967152491902
653.0 0.0006312461830645832 -0.0017827100255188436 0.009956236889985792 0.6514276358535283
655.0 0.0006318078792112664 -0.001963539405528027 0.010166827603495087 0.4589241990043061
657.0 0.0006324298351775104 -0.0021373857274802283 0.010303612395333348 0.2618148700505434
659.0 0.0006331145280926843 -0.002302632535989434 0.01039023078114428 0.062074635455945514
661.0 0.0006338648240309646 -0.0024577505771618846 0.010327685221891095 -0.13829477341312615
663.0 0.0006346745843060509 -0.002601313154558939 0.01022809218522283 -0.33728493211998184
665.0 0.0006355419330308791 -0.0027320106088805324 0.010053627660734175 -0.5329008499567226
667.0 0.0006364759492976619 -0.002848663792372333 0.00974608404202569 -0.7231809702463642
669.0 0.0006374729812439273 -0.0029502363115372476 0.009356273978533286 -0.9062168435184527
671.0 0.0006385329314586037 -0.0030358448813089444 0.008893733898976696 -1.0801722773287386
673.0 0.0006396562328049809 -0.003104768932709831 0.008300752423264491 -1.243301768539531
675.0 0.000640832878010055 -0.0031564579608930176 0.007575481290073885 -1.3939680350885377
677.0 0.0006420686236060747 -0.0031905374727542067 0.006878776110337474 -1.5306584700131225
679.0 0.0006433664543805145 -0.00320681321225206 0.00601199362598124 -1.652000352440053
681.0 0.0006447264624519475 -0.0032052732791895545 0.005125043652663733 -1.7567746624197214
683.0 0.0006461498205204205 -0.0031860885921115353 0.004194046554929101 -1.8439283604516543
685.0 0.0006476390264255686 -0.0031496115792177324 0.0031967054503789787 -1.9125850062913934
687.0 0.0006491947119928288 -0.0030963730709420772 0.0021182887022645263 -1.962053610524936
689.0 0.0006508112219846564 -0.0030270770616487993 0.000995723111112279 -1.9918356300372229
691.0 0.000652484806295772 -0.0029425939618724197 -0.00011476300469560226 -2.0016300340502298
693.0 0.0006542173591066369 -0.0028439521813254155 -0.001265977404645539 -1.9913363881698642
695.0 0.0006560072831720962 -0.00273232858416035 -0.0023873968748940612 -1.9610559268591554
697.0 0.0006578541909623535 -0.0026090362069566887 -0.00346768048055802 -1.9110906000244297
699.0 0.0006597620216478713 -0.002475511556710834 -0.004569354094812409 -1.8419401015631782
701.0 0.0006617312994720523 -0.0023332999773079204 -0.00562692501029375 -1.7542969106459558
703.0 0.0006637548966500727 -0.002184040176396611 -0.006695131167293162 -1.6490393923881754
705.0 0.000665835043916691 -0.0020294491918305727 -0.007566976717146146 -1.5272230246635878
707.0 0.0006679576863412874 -0.001871304219195622 -0.008484097697164092 -1.3900698402097638
709.0 0.0006701217846432247 -0.001711424799810639 -0.009318773492848131 -1.2389561867392218
711.0 0.0006723255746991152 -0.0015516545552671916 -0.01005210868314313 -1.0753989319186217
713.0 0.0006745799485617179 -0.00139384276488987 -0.010574216589044234 -0.9010402448492683
715.0 0.0006768919229700483 -0.0012398254246844464 -0.011125834963251653 -0.7176311078080281
717.0 0.0006792552322715587 -0.001091406215975474 -0.01160658930058393 -0.5270137279234138
719.0 0.0006816775480665704 -0.0009503394444571719 -0.011827911347621957 -0.3311030191049425
721.0 0.0006841606766340947 -0.0008183117589690734 -0.011996819943232796 -0.13186734297180255
723.0 0.000686716526757071 -0.0006969246959153511 -0.011960402799056745 0.06869129940261257
725.0 0.0006893503760516522 -0.0005876787385398069 -0.011854621415193414 0.2685574216218251
727.0 0.0006920680662202923 -0.0004919597463229785 -0.011564635513524213 0.4657223500825618
729.0 0.0006948673863316138 -0.0004110240427377005 -0.011287106031171772 0.6582044632883012
731.0 0.0006977526123378054 -0.00034598569172467655 -0.010826118433266098 0.8440691676253177
733.0 0.0007007397689435107 -0.00029780628456588053 -0.010167528878574488 1.0214484046041472
735.0 0.0007038249489409754 -0.00026728461207544985 -0.009237615776110717 1.188559496103789
737.0 0.0007070099563458681 -0.00025504823924649996 -0.008371321917522623 1.3437231315659344
739.0 0.0007102917685834496 -0.00026154803489920837 -0.0072914624038033105 1.4853803184072931
741.0 0.0007136796000019723 -0.0002870549319094829 -0.006144758559170443 1.6121081229091125
743.0 0.0007171885073043504 -0.00033165822018214067 -0.0049172248758756545 1.7226340363766146
745.0 0.0007208051404671745 -0.00039526688756388753 -0.003393038215487376 1.8158488236773802
747.0 0.0007245113546216839 -0.00047761074201901584 -0.0018241446206337948 1.8908177242921145
749.0 0.0007283384192662672 -0.0005782437254878077 -0.0003205415163327328 1.9467898935977157
751.0 0.0007323322466140748 -0.0006965503888471667 0.0012849675960270798 1.9832059768733676
753.0 0.0007365015910764853 -0.000831753494865014 0.0029419516961447885 1.9997037456618683
755.0 0.0007408474758316849 -0.0009829249218185772 0.004725455390893095 1.9961217342361475
757.0 0.0007453959181675913 -0.0011489956713504835 0.00633213078882743 1.972500843337591
759.0 0.0007501422491216415 -0.0013287689741799643 0.00812712640929888 1.929083891563422
761.0 0.0007551367026333295 -0.0015209344235797488 0.009670198681381954 1.8663131133123734
763.0 0.0007604015756779686 -0.0017240862742603942 0.011237843485894473 1.7848256322084648
765.0 0.0007659470746851085 -0.0019367375822125616 0.012757408146435273 1.6854469518113533
767.0 0.0007717916181361649 -0.002157337655508877 0.014276055476298124 1.5691825372115564
769.0 0.0007779658971126125 -0.002384292711503579 0.015683322748939816 1.437207560369191
771.0 0.0007845226974159718 -0.0026159848421679222 0.016998079667013364 1.2908549252275483
773.0 0.0007915101363643341 -0.0028507893614601494 0.018193882191477183 1.1316016900692902
775.0 0.0007989418492771848 -0.0030870934208906075 0.0192279608378898 0.961054018259768
777.0 0.0008068663673909645 -0.0033233165807693963 0.02010239174891777 0.7809308247480942
779.0 0.0008153228098201328 -0.0035579275265471082 0.02076195216753029 0.5930462766709504
781.0 0.0008243681730791698 -0.0037894618727889145 0.021342854678729855 0.39929133661782984
783.0 0.000834057660980308 -0.004016544041657124 0.02171441300431608 0.2016145251505537
785.0 0.0008444515358084196 -0.004237900937869874 0.021806389541580262 0.0020021021122065418
787.0 0.0008555862912066845 -0.004452377199470878 0.02172281478461044 -0.19754211240673056
789.0 0.0008674997609492581 -0.004658951953478805 0.021493101490024515 -0.39501708656760787
791.0 0.0008802324300949465 -0.004856753763722055 0.02106721797427842 -0.588444879315535
793.0 0.0008938597710091349 -0.005045070210429391 0.020444762358043777 -0.775890693177642
795.0 0.000908455088442059 -0.005223359055681179 0.019621750278167083 -0.955482461621339
797.0 0.0009240842926054886 -0.0053912550583476385 0.018562949521697646 -1.125429768326987
799.0 0.0009407858231705273 -0.005548580200612401 0.01733247176221486 -1.2840419037644393
801.0 0.0009586573440282929 -0.005695345260469463 0.01588982841892822 -1.42974488667775
803.0 0.0009778054894478035 -0.0058317489489886475 0.014276430680156101 -1.5610972666714702
805.0 0.000998310710354915 -0.005958178452428935 0.012508088674501252 -1.676804543840918
807.0 0.0010202354792061023 -0.006075218883309797 0.01046729346193593 -1.7757320483312464
809.0 0.00104368905389686 -0.00618363680691627 0.00828001984362252 -1.8569161631459188
811.0 0.001068751849108934 -0.006284379494684194 0.0060589049969526415 -1.9195737663932142
813.0 0.0010955679215008509 -0.006378562886353656 0.003790761721164621 -1.9631098008576509
815.0 0.0011242669799465786 -0.006467468252402772 0.0012703181331071617 -1.9871228910731427
817.0 0.0011549584540708972 -0.006552533397971419 -0.0013219268352354884 -1.991408958398187
819.0 0.0011876878353917035 -0.006635333929106032 -0.003929352614670726 -1.9759627891870106
821.0 0.0012226207663547622 -0.00671757334122323 -0.0066350605528295095 -1.9409775593227534
823.0 0.001259917829537474 -0.006801073287159053 -0.009190957943842884 -1.8868423050018244
825.0 0.0012996553324565792 -0.006887745145418056 -0.01192547370095588 -1.8141373946392436
827.0 0.001342003601033629 -0.006979585325082836 -0.014610698324454616 -1.7236280392240624
829.0 0.0013871068055118039 -0.00707865962650151 -0.017119929102398745 -1.6162559008837003
831.0 0.001435180786453497 -0.007187082713352464 -0.019672522056947202 -1.4931289089209223
833.0 0.0014863766447001348 -0.00730700714482083 -0.0219103042176765 -1.3555094018053073
835.0 0.0015408985723524467 -0.007440601542665646 -0.02404006170097299 -1.204800706010455
837.0 0.0015989685542063454 -0.007590025858457011 -0.025901755302502927 -1.042532286059797
839.0 0.001660767447362417 -0.007757413083497392 -0.027625467274993393 -0.8703436841706231
841.0 0.0017264981555301956 -0.007944851286667536 -0.029287384401876834 -0.6899673737453463
843.0 0.001796386053379824 -0.008154361608630836 -0.03061223584990003 -0.5032107173270111
845.0 0.001870588640141705 -0.008387879465674703 -0.031785610422481105 -0.3119372445849803
847.0 0.001949359770534903 -0.008647243613104906 -0.0326130242596426 -0.11804740997815999
849.0 0.0020328972500368516 -0.00893416627415092 -0.033273407382728215 0.07654093342870752
851.0 0.0021214844829104402 -0.009250216513767498 -0.0336098180741749 0.2699121121914184
853.0 0.0022153131423627865 -0.009596812475194288 -0.03369353331928595 0.4601720943606906
855.0 0.002314635414402817 -0.009975206784688283 -0.03327266516936813 0.6454676344591614
857.0 0.002419637365008194 -0.010386473574583558 -0.032711361826084064 0.8240048715953917
859.0 0.0025306212675593803 -0.010831500030124968 -0.031590422954074555 0.9940671932668089
861.0 0.002647807486290331 -0.011310977640904666 -0.030342266546153823 1.1540321859974496
863.0 0.002771445092902098 -0.011825401283125937 -0.02874318077047481 1.3023874889414593
865.0 0.002901803015047972 -0.012375074480016773 -0.026734697329972523 1.4377453918556742
867.0 0.0030391506906084637 -0.012960104538096203 -0.024474516812427467 1.5588560439038217
869.0 0.003183806749889897 -0.013580400073209641 -0.021898031446320895 1.6646191312412417
871.0 0.00333618396698092 -0.01423568591258563 -0.019081963536559197 1.7540938768309613
873.0 0.003496552454550263 -0.014925493205797452 -0.01585646714838118 1.8265073295921637
875.0 0.003665171968237103 -0.01564916222294244 -0.01228770032312593 1.8812607994639485
877.0 0.0038424771765353124 -0.016405855849211528 -0.008814346922676542 1.917934460343544
879.0 0.004028777816545248 -0.017194560576114626 -0.004906528408194947 1.9362900591038408
881.0 0.004224464000182404 -0.018014097643136145 -0.0007189203873284901 1.9362716526926178
883.0 0.004429917751497672 -0.018863121844697264 0.003607825243565601 1.9180044916931072
885.0 0.004645493341849114 -0.019740144166753255 0.008012779022797232 1.881791983401173
887.0 0.004871729932669038 -0.020643563339969966 0.01239318574586111 1.828110842462889
889.0 0.005109052868736884 -0.0215716713703168 0.017225035208338416 1.7576045249556316
891.0 0.00535768907039124 -0.022522648695924182 0.022059258635935303 1.6710749436134162
893.0 0.005618172205008299 -0.023494599834695956 0.026790271392092693 1.569472636667888
895.0 0.005890817491067951 -0.024485567709694935 0.031580443729462476 1.453885524824816
897.0 0.006176032194926316 -0.02549355840919459 0.036222538533357135 1.32552634454877
899.0 0.006474203252387578 -0.026516550918314508 0.040880890291609684 1.1857189686086234
901.0 0.006785793244665627 -0.027552527370928313 0.04548252827019235 1.035883703842015
903.0 0.007111409758007744 -0.02859944755344814 0.04966001928390039 0.8775217590649883
905.0 0.007451695330982019 -0.029655304269527727 0.053476668744818955 0.7121991350339062
907.0 0.007807170380307202 -0.030718130569913193 0.05722043619537129 0.5415300718124292
909.0 0.008178104508087562 -0.03178600727434681 0.06056578380201456 0.3671602299034324
911.0 0.008564881785281406 -0.03285709640851418 0.06378122106801572 0.19074980445128437
913.0 0.008968016399746866 -0.03392963108704396 0.06640679002962561 0.01395671522985417
915.0 0.00938800817536301 -0.03500192510761103 0.0689012730050593 -0.1615799205741652
917.0 0.00982533071593104 -0.03607240380003421 0.07059117920543827 -0.3342557956698524
919.0 0.010280714790133719 -0.037139586942834 0.07217201264947093 -0.5025168557495262
921.0 0.01075464126238527 -0.038202105927749225 0.07297821441105729 -0.6648738946707712
923.0 0.011247742387009178 -0.0392586926658934 0.07308611690857897 -0.8199162157502565
925.0 0.011760417983607207 -0.040308194582380726 0.07284676160614113 -0.9663242203027678
927.0 0.012293319471507698 -0.04134958698387891 0.07181172227051705 -1.102880804598116
929.0 0.012847135818983293 -0.04238192464683721 0.07015246423766788 -1.2284815087508283
931.0 0.013422150368671884 -0.04340435835177728 0.06781019235963803 -1.3421432392706714
933.0 0.014018800101939535 -0.04441610697325336 0.06527656835560385 -1.4430115628868538
935.0 0.014637506650872087 -0.045416472461554114 0.061681485363106865 -1.5303665028808568
937.0 0.015278505934270006 -0.04640481512980891 0.05739871098122289 -1.6036267766918473
939.0 0.01594233668971227 -0.04738053780087975 0.05282591853721728 -1.6623525241166406
941.0 0.01662939544077261 -0.04834310249579372 0.047305908642139745 -1.7062465089540853
943.0 0.01733983696981828 -0.04929204510857358 0.041256419804776595 -1.7351537881581902
945.0 0.018074029716885882 -0.050226984615408726 0.03451716058025224 -1.749059959377057
947.0 0.01883229714795929 -0.05114761590262381 0.02742371923767581 -1.7480879246231569
949.0 0.01961483802301952 -0.05205369520046927 0.019907246826093575 -1.7324933172433252
951.0 0.02042187053601325 -0.05294505683332074 0.011902589801375998 -1.7026586723777506
953.0 0.021253885668951172 -0.05382160288673047 0.003636461420601448 -1.6590864860580607
955.0 0.022110489391743298 -0.05468332262188549 -0.005142603439189914 -1.602391231899371
957.0 0.022992167959055225 -0.05553029157411176 -0.01401175357556025 -1.5332904321487961
959.0 0.023899023980494177 -0.05636258483783955 -0.02336979327756269 -1.452594862132954
961.0 0.024830990067189085 -0.057180305691836124 -0.032563777572442464 -1.3611982116824803
963.0 0.02578809414421901 -0.05798357906746013 -0.041913322751879145 -1.260066188875648
965.0 0.02677053288306234 -0.05877251291313802 -0.0512102814902251 -1.1502251904580394
967.0 0.02777834537181251 -0.059547123972634744 -0.06060547148351148 -1.0327507454687777
969.0 0.02881105704006431 -0.060307368820672023 -0.06990629739762623 -0.9087560424248438
971.0 0.029868753228604335 -0.06105309114740094 -0.07874338309585485 -0.7793802736371085
973.0 0.030951260541593837 -0.061783951151956104 -0.08755680817099301 -0.6457771623714862
975.0 0.0320581003627485 -0.06249946261197754 -0.0960622136202881 -0.5091040020995314
977.0 0.033189534672134854 -0.06319895154053526 -0.10354217237142702 -0.3705108325156414
979.0 0.03434556357250738 -0.06388153510356762 -0.11060213808440757 -0.23113030136166546
981.0 0.03552587035363219 -0.06454610645296478 -0.11707572822659541 -0.09206820214144378
983.0 0.03673031868052225 -0.0651913582554399 -0.1227677886484108 0.045605405431469126
985.0 0.03795857779348641 -0.06581578810741244 -0.12767268410029173 0.18086420236193973
987.0 0.03921065847126951 -0.06641767303591477 -0.13130229307604757 0.31273290294009454
989.0 0.0404861863472924 -0.06699515287522145 -0.1342041760628013 0.4402935947706565
991.0 0.041784861825433416 -0.06754618452077835 -0.13606861963203765 0.5626911795962602
993.0 0.04310632952392022 -0.06806861594591644 -0.1367142308556641 0.6791379069284791
995.0 0.04445025661916919 -0.06856019547018179 -0.13637974985568016 0.7889169691482799
997.0 0.04581638894348302 -0.06901859599708292 -0.1347798626333542 0.89138526864509
999.0 0.047203958969685794 -0.06944146482774331 -0.1322490412912653 0.9859751887710017
1001.0 0.0486128262247672 -0.06982644412852974 -0.12860491167295657 1.0721955893722876
1003.0 0.05004264957371624 -0.07017116512335898 -0.12362181341968707 1.149632023388585
1005.0 0.05149255394267386 -0.07047328979948424 -0.1180792945600429 1.2179461428435934
1007.0 0.05296169082340674 -0.07073057045058355 -0.11095755624737726 1.2768744024683167
1009.0 0.05444933536173831 -0.07094080711886984 -0.10287315375953907 1.326226157399251
1011.0 0.055955067143045545 -0.07110184065821293 -0.09366281234012709 1.3658812033456968
1013.0 0.05747815923707304 -0.0712115826313155 -0.08338177603549458 1.3957868397605264
1015.0 0.0590185729515406 -0.07126800224185552 -0.07247375897441155 1.4159545249637837
1017.0 0.060575328548838854 -0.07126915787033906 -0.06057858336731708 1.4264562686803677
1019.0 0.062147470744729545 -0.07121315897275471 -0.04813067324118695 1.4274207855224186
1021.0 0.06373460038653292 -0.07109818380801733 -0.03504421551601242 1.4190294298397799
1023.0 0.0653357187021697 -0.07092246084449234 -0.02105827678956774 1.4015120390447087
1025.0 0.06694988331617009 -0.07068430930501125 -0.0071072632969793395 1.3751429172219984
1027.0 0.06857644435228467 -0.07038214910560882 0.0070506233263994585 1.3402368118410541
1029.0 0.0702149559777973 -0.07001449889565313 0.02128228039268285 1.297144918194139
1031.0 0.07186417142428865 -0.06958000963947583 0.03579259963515223 1.2462513334422025
1033.0 0.07352339070292496 -0.06907741343986853 0.05002236608649466 1.1879693401692828
1035.0 0.07519218192068812 -0.06850556884176964 0.06373069134113249 1.12273812793317
1037.0 0.07686892851712993 -0.06786349254493916 0.07752379143110953 1.051019853367134
1039.0 0.07855276533636774 -0.06715036910706565 0.09077218938662178 0.973297007736758
1041.0 0.08024267300149562 -0.06636556505859385 0.10352717442045323 0.8900699573451806
1043.0 0.08193777423331526 -0.06550862939545109 0.11532537572530573 0.8018548577275142
1045.0 0.08363726329584832 -0.06457931732630766 0.1260853167464817 0.7091818137836667
1047.0 0.08534010197038253 -0.06357758554563255 0.13652431753709277 0.6125933132472249
1049.0 0.08704521739907968 -0.06250360156224657 0.1452028291240103 0.5126430179576376
1051.0 0.08875180839109995 -0.061357795382160484 0.15320816137079524 0.40989455210277875
1053.0 0.0904583520508764 -0.06014084460493856 0.15994632975065404 0.3049206455579604
1055.0 0.0921642837267874 -0.058853605825836486 0.16509109510087003 0.19830214571224777
1057.0 0.09386836514534698 -0.05749712774825658 0.16924941209771707 0.09062714471828773
1059.0 0.09556941004298565 -0.0560726858621906 0.1722509808065386 -0.017509711028171455
1061.0 0.09726675019516627 -0.05458181944502354 0.17322119709741418 -0.1255081242502463
1063.0 0.09895966503348161 -0.0530262535534394 0.17273610644710333 -0.2327631824001664
1065.0 0.10064708432840228 -0.0514078550910989 0.1713370420334219 -0.3386664753265574
1067.0 0.10232837644462522 -0.049728607377215836 0.16822507502921855 -0.44260751090365197
1069.0 0.10400253842581535 -0.04799063420125837 0.16421958985333085 -0.5439752181646528
1071.0 0.10566911755664747 -0.04619620260133116 0.1585802163270417 -0.6421599036247149
1073.0 0.10732737985481847 -0.04434767036923995 0.15160099613255798 -0.7365554816489813
1075.0 0.10897682363448061 -0.04244748526689374 0.14337739660851267 -0.8265619968902593
1077.0 0.1106168585157999 -0.040498144895324446 0.13422023257923596 -0.9115885702602532
1079.0 0.11224675987169182 -0.03850216210280536 0.1239693312243331 -0.9910566843445479
1081.0 0.11386588993061489 -0.03646206862669172 0.11314799594424622 -1.064403910377229
1083.0 0.11547417986312516 -0.03438039429077701 0.1017260845150931 -1.1310879278742267
1085.0 0.11707117026396684 -0.03225966841324972 0.08926907110375513 -1.1905908127435054
1087.0 0.11865672513512975 -0.030102359346620443 0.07658346361643893 -1.242423629613886
1089.0 0.12023050238781674 -0.027910845192788903 0.0635649279863544 -1.286131227534534
1091.0 0.12179255047040492 -0.025687453416507466 0.05002056238376455 -1.3212973071946048
1093.0 0.12334260544016393 -0.02343445171789537 0.03625342964505883 -1.347549524598145
1095.0 0.12488081659555823 -0.0211539887801958 0.022874356303975475 -1.36456457268004
1097.0 0.12640701837197274 -0.018848157523073464 0.00960273236731303 -1.372073246121457
1099.0 0.1279206142346494 -0.016519038336608564 -0.003952190276499304 -1.3698655656429852
1101.0 0.12942197195432498 -0.01416866490166653 -0.0165308556101078 -1.3577953477602365
1103.0 0.13091145404400886 -0.011799065928265545 -0.028409875308144636 -1.3357846063871714
1105.0 0.13238917022111 -0.009412267997101384 -0.03980161670164185 -1.3038276454494657
1107.0 0.13385526879850018 -0.007010283276351262 -0.05068752617334324 -1.2619944826218046
1109.0 0.1353100852534212 -0.004595076868017616 -0.06057052666563651 -1.210433730831773
1111.0 0.1367542980383738 -0.0021686465873645 -0.06949963475332532 -1.149374885301625
1113.0 0.13818816439471177 0.000267004902454614 -0.07783970325482122 -1.0791296728671818
1115.0 0.13961219294973107 0.0027098938918486007 -0.08442736953449054 -1.0000928047842357
1117.0 0.14102682172940742 0.005158005469158307 -0.09054098092036167 -0.9127417423998475
1119.0 0.14243264293466518 0.007609346713212851 -0.095143240372703 -0.8176355351335682
1121.0 0.14382990238629997 0.01006193279676126 -0.09897639518301418 -0.7154126706524416
1123.0 0.1452192321341441 0.012513792354875283 -0.1015507645166731 -0.6067879426856514
1125.0 0.14660108534964758 0.014963031302916574 -0.10287213970691926 -0.4925483624559386
1127.0 0.1479763986324572 0.01740779249851331 -0.10319477730165613 -0.37354803638010475
1129.0 0.14934552720486677 0.01984622499206679 -0.10276855817329718 -0.2507021154233176
1131.0 0.15070913247721007 0.022276608279424456 -0.1012838406739378 -0.12497977238527713
1133.0 0.1520684185082133 0.02469732142495713 -0.09915795999299613 0.0026036944911757725
1135.0 0.15342436840422607 0.027106807931588556 -0.09591221346414808 0.13099552918043003
1137.0 0.15477729608427618 0.02950356136217603 -0.09202646166007888 0.2591148976419419
1139.0 0.1561279623536735 0.03188614298635195 -0.08758043979757642 0.3858630090279795
1141.0 0.15747761469643898 0.034253254293057485 -0.08243588735405814 0.5101336303826965
1143.0 0.15882686355999814 0.03660373989870297 -0.07691323563172073 0.6308240097516662
1145.0 0.1601765842266036 0.038936549762951925 -0.07103710007057235 0.7468461204166894
1147.0 0.1615276951087199 0.041250769911433637 -0.06490317972197564 0.8571380109245306
1149.0 0.1628808296846684 0.04354561688108488 -0.05865838220769413 0.9606752269099016
1151.0 0.16423702195076126 0.045820366939652496 -0.05266200593380246 1.056482030038643
1153.0 0.16559740258671882 0.04807436566237478 -0.04681386721792501 1.1436422735532763
1155.0 0.1669626883484175 0.050307002248944896 -0.04073203188516741 1.2213099007253987
1157.0 0.1683333237173865 0.05251773218601084 -0.03506358538686579 1.2887188994944867
1159.0 0.16971000103048953 0.0547060373132791 -0.02950495922477824 1.3451924849625823
1161.0 0.17109313271794552 0.056871409016113324 -0.024487458227771597 1.3901514794318546
1163.0 0.17248373872241998 0.05901339601201592 -0.01970088246674946 1.4231216225531251
1165.0 0.173882692605599 0.06113157522601211 -0.015467166325604551 1.4437398123331318
1167.0 0.17529057454944363 0.06322552603894364 -0.01182798152075364 1.4517592999227507
1169.0 0.1767078528914458 0.06529482610911128 -0.008854571493646778 1.4470536481765826
1171.0 0.17813481727178437 0.06733902759713482 -0.006133003277618478 1.4296193355232505
1173.0 0.17957195335162482 0.06935764780158435 -0.004517139842897124 1.3995768368207928
1175.0 0.18101972854002477 0.07135014832470085 -0.0034779785234248144 1.3571702810537882
1177.0 0.18247825672576234 0.07331593467080451 -0.0028685383996850103 1.302765894745224
1179.0 0.18394809139392804 0.07525439141511182 -0.0029158820565225985 1.2368488714921306
1181.0 0.1854294493573006 0.07716489929427287 -0.0034042702966378046 1.1600188809204595
1183.0 0.18692242556737937 0.07904681506532832 -0.0044037570255580525 1.0729844099379844
1185.0 0.1884274412607534 0.08089946377413401 -0.005891684427371709 0.9765556341489563
1187.0 0.18994477486445094 0.08272217166346914 -0.007711807971197027 0.8716360392066924
1189.0 0.19147435955960593 0.08451421751710597 -0.009894694934473406 0.7592132209491338
1191.0 0.1930163279763853 0.0862748307074112 -0.012161209484006274 0.6403484105688049
1193.0 0.19457100652013587 0.08800320194913566 -0.014794873887224003 0.5161652976446292
1195.0 0.19613877222469733 0.08969846338704474 -0.017295478399105283 0.38783814876402345
1197.0 0.19771972807467844 0.09135969869722654 -0.01973167123112994 0.2565792937409334
1199.0 0.1993136524712246 0.09298590211802768 -0.02242745389653482 0.12362623293240048
1201.0 0.20092015069875124 0.09457594465107078 -0.02486435701908326 -0.009771538359709439
1203.0 0.20253920559423882 0.09612860425465167 -0.026918805623896244 -0.14236575854026912
1205.0 0.20417047924519283 0.09764257795800681 -0.028651510697883378 -0.27292262527950434
1207.0 0.20581392215839542 0.09911642850460267 -0.029939993541142764 -0.4002356722270253
1209.0 0.2074690066881481 0.10054859699485497 -0.03075491290227003 -0.5231383670263627
1211.0 0.20913555057294073 0.10193738548351436 -0.031053171941474045 -0.6405161596937299
1213.0 0.21081331440097564 0.10328094846723136 -0.030537831388593863 -0.7513177852498012
1215.0 0.21250190365623098 0.10457725783281135 -0.02971584452348056 -0.8545656793594523
1217.0 0.21420086153023246 0.10582414797192913 -0.02800825168984352 -0.9493656281851486
1219.0 0.21590970478848265 0.10701926647503848 -0.025826063809911346 -1.034915314001395
1221.0 0.21762792232210368 0.10816010159356663 -0.022998274769835972 -1.1105116015884215
1223.0 0.2193543955244389 0.10924398369555657 -0.019392151483771276 -1.1755567081799883
1225.0 0.2210886680701897 0.110268006923987 -0.014817540751779636 -1.2295630323191935
1227.0 0.22282967199617704 0.1112291130136456 -0.009765656354350071 -1.2721568189541468
1229.0 0.224576421312667 0.11212410692538707 -0.0039035723076558376 -1.303080339083199
1231.0 0.22632773163985564 0.11294970707271107 0.002419460339243775 -1.322192776665717
1233.0 0.22808285291904476 0.11370257547616765 0.009214933075797207 -1.3294696874305367
1235.0 0.22984046977081035 0.11437928317844386 0.01646487578966004 -1.3250012510675704
1237.0 0.23159949136001526 0.11497635791175245 0.02425266811392373 -1.308989280040745
1239.0 0.23335844414260362 0.11549032453094007 0.03245962406213126 -1.2817430947589192
1241.0 0.2351162953174469 0.11591776003454086 0.04065515324528846 -1.2436740650649734
1243.0 0.23687174204370204 0.11625533847159822 0.04913318020739443 -1.1952893660951798
1245.0 0.23862347791655117 0.11649988570037374 0.05740208423509821 -1.1371848680758259
1247.0 0.2403701490060678 0.11664835633347691 0.06516744590863635 -1.0700369678551302
1249.0 0.2421104007093432 0.11669797542621387 0.07360868034312766 -0.9945939250450254
1251.0 0.2438428268692876 0.11664624754427308 0.0815218285474779 -0.9116665572969054
1253.0 0.2455663069222313 0.1164909959068156 0.08855319896627102 -0.8221186237652011
1255.0 0.24727938517812256 0.11623034921891803 0.09553279302818475 -0.7268567415466033
1257.0 0.24898062300338342 0.11586280576949702 0.10167228974356339 -0.6268202511855211
1259.0 0.25066866376333397 0.11538729658464328 0.10719246318800986 -0.5229709842201563
1261.0 0.25234184233410323 0.11480309329644389 0.1119084080787993 -0.41628317660541303
1263.0 0.25399803086806655 0.11410990662755488 0.11585404376133412 -0.3077334024695688
1265.0 0.2556362051829856 0.1133079108506128 0.11883873649607991 -0.19829102694176504
1267.0 0.2572543753704373 0.11239766207591165 0.12106740253481403 -0.08890898620398238
1269.0 0.25885101751911016 0.1113801606631547 0.12223669488000959 0.01948489229024508
1271.0 0.2604244001814142 0.11025680785574293 0.12237476370725056 0.12599601831060483
1273.0 0.2619735141243712 0.10902940295036107 0.12157368675645712 0.22977045398288173
1275.0 0.2634964238745992 0.10770015568612615 0.11961851056311695 0.3300016336829195
1277.0 0.26499175945233694 0.10627160181907955 0.11634675639128969 0.425936300987802
1279.0 0.2664579927579952 0.10474650903329775 0.11221658633600465 0.516879597188244
1281.0 0.2678934137752261 0.10312797418444175 0.10709411871534665 0.6021994876860627
1283.0 0.269296583173845 0.10141937703292506 0.10109023864063399 0.6813301477684167
1285.0 0.2706665526652966 0.0996242919863326 0.09380326123761856 0.7537745317321571
1287.0 0.2720017082018377 0.09774648150153202 0.08555949843039147 0.8191061860752997
1289.0 0.27330117209493904 0.0957898719684078 0.07670772491284662 0.8769702875409702
1291.0 0.27456415807315754 0.09375852099846986 0.06724166882838309 0.927083771287139
1293.0 0.2757888519819299 0.09165662557664087 0.05715168701103954 0.9692348338493375
1295.0 0.2769741430902937 0.08948853779521339 0.04638175460127335 1.0032817867216206
1297.0 0.2781191899161382 0.08725865763848309 0.03497964720115135 1.0291510137500497
1299.0 0.27922304911928325 0.08497144527504175 0.023473405520597776 1.0468347217434002
1301.0 0.2802851324536257 0.08263143747947405 0.011522069193202547 1.0563880798149623
1303.0 0.2813043899452253 0.0802432650504088 -0.00037959992304042545 1.0579258731459003
1305.0 0.2822799510825525 0.07781161757763079 -0.012141513858870247 1.0516188901170858
1307.0 0.2832110497474107 0.07534120832871273 -0.02425349330807162 1.0376898967466361
1309.0 0.28409658961824136 0.07283671462915492 -0.035816428826612366 1.0164095265330482
1311.0 0.28493596348331546 0.07030281918404391 -0.0469081441639066 0.9880919027529593
1313.0 0.28572840213032497 0.06774422274400944 -0.058142525619196236 0.95309024632985
1315.0 0.28647330766914986 0.06516555246522772 -0.06861338601765203 0.9117924333795341
1317.0 0.2871707349981582 0.06257144513479558 -0.078442723682911 0.8646166766443173
1319.0 0.28782016846781133 0.05996649783757303 -0.08750001384629348 0.8120072040163439
1321.0 0.28842153541547677 0.057355234796259195 -0.09550689226209748 0.7544301075943912
1323.0 0.28897413304871794 0.054742075949687684 -0.10292787551224399 0.6923693297609296
1325.0 0.2894777273250804 0.05213140744847132 -0.10956093208387337 0.6263228385068658
1327.0 0.28993230187423596 0.04952751205010356 -0.11494815389479703 0.5567991262379713
1329.0 0.29033781825407934 0.04693460150739746 -0.11940679508790983 0.48431386509565566
1331.0 0.290694267504853 0.044356857198064405 -0.12294158754622397 0.4093868252872961
1333.0 0.2910014993553944 0.04179844515843045 -0.12506825695497173 0.3325390186213736
1335.0 0.2912595727439762 0.03926349203536771 -0.1263934022445575 0.25429004018273826
1337.0 0.2914684511117354 0.03675603503277408 -0.12662276995426883 0.17515571855514872
1339.0 0.29162879126671676 0.03427999128914371 -0.12550014364518997 0.09564606078793851
1341.0 0.2917404938092406 0.031839213429767234 -0.12376508123073644 0.016263234542150475
1343.0 0.2918042159633497 0.029437503317738513 -0.12122840415973016 -0.06250024937584585
1345.0 0.2918209426775948 0.02707852909592945 -0.11745036881597225 -0.1401630734005692
1347.0 0.2917913452874217 0.02476575241459476 -0.1129546649219814 -0.2162565525630792
1349.0 0.29171625430881076 0.022502480167999724 -0.10726631387227498 -0.2903261171773763
1351.0 0.29159604032163716 0.020291845159581143 -0.10091984299722764 -0.3619326014347735
1353.0 0.2914317819565516 0.01813678916983734 -0.09390236825042853 -0.43065344373818143
1355.0 0.2912245329860221 0.01604004156682312 -0.08634806132378477 -0.4960838892299447
1357.0 0.29097500348955535 0.01400411310872857 -0.0779701770293308 -0.557838333543364
1359.0 0.2906843615324654 0.012031288358516957 -0.06910403746010574 -0.615551389458823
1361.0 0.29035351427017697 0.01012362944639355 -0.05991133742277137 -0.6688791738817125
1363.0 0.2899840178103888 0.008282983604211258 -0.05056722043877401 -0.7175005798252859
1365.0 0.2895775140202737 0.006510971548544838 -0.041001088519153656 -0.7611186471178691
1367.0 0.2891354228238986 0.004809061692257589 -0.03128363097024672 -0.799461943604868
1369.0 0.2886589030307702 0.0031785176925434055 -0.021547410928845993 -0.8322859693598071
1371.0 0.28814908850152576 0.0016203761485275169 -0.011974151146051637 -0.8593746191439143
1373.0 0.28760716967196936 0.00013550474038193327 -0.002332236395366053 -0.880541786689175
1375.0 0.287034687400639 -0.0012754048745394566 0.00667636652625637 -0.8956327708598896
1377.0 0.28643338208302127 -0.002611848344164218 0.015388959393629607 -0.9045259173559682
1379.0 0.28580513308556 -0.003873540827478454 0.023528861573875945 -0.9071341152025483
1381.0 0.2851513747642276 -0.005060449323541319 0.031517519531054174 -0.903406215851281
1383.0 0.2844736975153962 -0.00617276387244476 0.038825287474057855 -0.8933284452449077
1385.0 0.28377306824658804 -0.007210916674785394 0.04565135149668524 -0.876925691487586
1387.0 0.2830509673807337 -0.008175634047721696 0.05231466304247545 -0.8542626043772297
1389.0 0.2823087879194936 -0.00906788419919104 0.05782149427471858 -0.8254445720359008
1391.0 0.2815479272185049 -0.009888909031877169 0.06286236289666482 -0.7906185042525171
1393.0 0.2807699248042049 -0.010640207685079018 0.06715582855026361 -0.7499733298632478
1395.0 0.27997631965539144 -0.01132350990630682 0.07093171329529883 -0.7037402584914464
1397.0 0.27916828709400465 -0.011940818867975876 0.07395494453175201 -0.6521927147030276
1399.0 0.2783473802969101 -0.012494338405495223 0.07603118287171502 -0.5956459391580696
1401.0 0.27751518710281275 -0.01298650842852706 0.0777708533425236 -0.534456263998542
1403.0 0.2766730640967872 -0.013419925240463213 0.07876902071833658 -0.4690199935543593
1405.0 0.2758219417070289 -0.01379733883028445 0.07890441924823245 -0.39977183940713873
1407.0 0.2749635262094592 -0.01412161389765588 0.07863865505499207 -0.32718295903124855
1409.0 0.27409951606416194 -0.014395686654067761 0.0776405732495976 -0.25175860696646934
1411.0 0.2732307467798734 -0.014622533822848482 0.075960380180967 -0.1740353359548778
1413.0 0.2723583856547299 -0.014805158074317886 0.07396505180082065 -0.09457776760409597
1415.0 0.2714841219186398 -0.014946580314003356 0.07124059386844063 -0.013975035103022612
1417.0 0.2706090524024634 -0.01504980425543151 0.06806089401193727 0.06716324394296207
1419.0 0.2697340212699648 -0.015117823886603937 0.06460730027277128 0.1482112946734799
1421.0 0.2688603631416841 -0.015153565282339208 0.06070293233935463 0.22853192072132816
1423.0 0.2679893941792012 -0.015159881521100612 0.0567589798042114 0.3074815552162462
1425.0 0.26712229835766926 -0.01513953395964466 0.05238895672589908 0.3844155026689263
1427.0 0.2662600328526024 -0.01509517349116228 0.0477351861636091 0.45869340823632054
1429.0 0.2654035667695912 -0.015029349524298529 0.043155881231618946 0.5296849160249066
1431.0 0.26455397272487957 -0.014944478411188922 0.038265094973511375 0.5967754513738756
1433.0 0.263711843647172 -0.014842805606390687 0.033217384380514636 0.659372059353887
1435.0 0.2628779904425795 -0.014726417949798776 0.028010734972603975 0.7169092525010484
1437.0 0.26205326847895755 -0.01459726374788653 0.022884503278994325 0.7688546188315974
1439.0 0.2612384933997683 -0.014457125722062899 0.017821694332283405 0.8147144441096761
1441.0 0.2604342887512709 -0.014307615418923749 0.012858818994719596 0.8540391417227553
1443.0 0.2596410954001322 -0.014150118609990105 0.007974925259789357 0.8864282932525425
1445.0 0.25885941502628 -0.013985830701886188 0.0032135896381127343 0.9115354186524866
1447.0 0.25808994400805474 -0.013815755569735062 -0.0013390843991286125 0.9290723833158551
1449.0 0.2573333552693722 -0.013640717873038513 -0.005623625870940314 0.9388133246155548
1451.0 0.25658988153080736 -0.013461340568445309 -0.009765027097461194 0.9405979873851963
1453.0 0.2558600097722661 -0.01327804979781732 -0.013276815327363148 0.9343345335147044
1455.0 0.25514418131318745 -0.013091100853215317 -0.016786351984720265 0.9200017997243789
1457.0 0.25444285696172364 -0.012900583898879901 -0.019891090244402557 0.8976507925655604
1459.0 0.25375638967630065 -0.01270645394866173 -0.022539373558513636 0.8674055707728205
1461.0 0.25308516061464237 -0.012508519060856836 -0.02505365566595312 0.8294633577807792
1463.0 0.252429443179971 -0.012306456316754524 -0.02740749965776153 0.7840939804296226
1465.0 0.25178913066296943 -0.012099829167143101 -0.0292562801056975 0.7316384906384449
1467.0 0.25116465386561426 -0.011888115070755122 -0.03095753249301844 0.6725071162735126
1469.0 0.2505561396656567 -0.011670725875380596 -0.03216725270572993 0.6071764600582676
1471.0 0.24996360318839997 -0.011447021798388886 -0.03311223801144358 0.5361859492137597
1473.0 0.2493870627084246 -0.011216331808350563 -0.033646082152030334 0.46013360425596966
1475.0 0.24882652462451194 -0.010977974314583779 -0.03387241921355153 0.3796711343121692
1477.0 0.24828212185803916 -0.010731275793328741 -0.03367498584898244 0.29549840550977274
1479.0 0.24775389780935125 -0.010475596288631038 -0.0334543094502361 0.20835735739867317
1481.0 0.2472418732390038 -0.010210345216185879 -0.03292129652082303 0.11902537166455164
1483.0 0.24674587191985833 -0.00993501190679312 -0.031993139321991174 0.02830820022247638
1485.0 0.24626574449544322 -0.009649161098259978 -0.031049351665246926 -0.06296751030449571
1487.0 0.2458015695121606 -0.009352462316449258 -0.029642832795476526 -0.15396203356479368
1489.0 0.24535319321046725 -0.009044713401739056 -0.028270998067595192 -0.243830556241698
1491.0 0.244920518634624 -0.008725849987852564 -0.026675628534627356 -0.33173137195493996
1493.0 0.24450330907512974 -0.008395946841620929 -0.024847752469111705 -0.41683417550475776
1495.0 0.24410121966729273 -0.008055233811360259 -0.02293205324224751 -0.498328307909442
1497.0 0.24371399050384404 -0.007704081617485922 -0.02083251667829917 -0.5754308883263876
1499.0 0.24334162913786794 -0.007343019118588154 -0.01888587935059013 -0.6473948055481512
1501.0 0.24298392449169623 -0.006972734251870939 -0.016761965061245256 -0.7135164391331903
1503.0 0.2426406285880483 -0.006594071299907526 -0.014368057998942849 -0.7731429616232356
1505.0 0.24231120763055652 -0.006208032568025582 -0.012075373411931054 -0.8256792276464284
1507.0 0.24199537323032166 -0.005815761559471006 -0.009679242957898477 -0.8705941409816897
1509.0 0.2416930135240058 -0.005418536947185148 -0.007515988291812048 -0.907426507530969
1511.0 0.2414038123005817 -0.005017761418466558 -0.005128874052006103 -0.9357901687460608
1513.0 0.241127398987057 -0.00461495171179975 -0.0029181450905581626 -0.9553784374522601
1515.0 0.24086359272774469 -0.004211721724212361 -0.0007492246060538419 -0.9659677721931139
1517.0 0.2406120885722058 -0.0038097679964290577 0.0012973637962988603 -0.9674206253052071
1519.0 0.24037254662423027 -0.003410847636315683 0.0033407559736473944 -0.9596874428151473
1521.0 0.2401445290372104 -0.00301676091011283 0.005394469190427378 -0.9428077700827608
1523.0 0.23992757262253292 -0.00262934060313657 0.0072395299168276665 -0.9169104838115874
1525.0 0.23972135934431119 -0.0022504212857993484 0.008731790585034994 -0.882213117707089
1527.0 0.23952569433372653 -0.0018818184721868237 0.010209263608857686 -0.8390202865151474
1529.0 0.23934006979904102 -0.001525307073178902 0.01158354184419688 -0.7877211913216721
1531.0 0.23916418044834106 -0.001182607765805017 0.012739452022959653 -0.7287862456306489
1533.0 0.23899771771338257 -0.0008553636899758659 0.013883582199953655 -0.6627628694337185
1535.0 0.23884027288124776 -0.0005451219483771908 0.01480964871143775 -0.5902704638910816
1537.0 0.2386914670534351 -0.00025332212680577763 0.015621393340881442 -0.5119946312213423
1539.0 0.23855087569436298 1.8716854634199464e-05 0.016235605056782842 -0.4286806845749523
1541.0 0.2384182593334035 0.00026981135887509594 0.01670648336579314 -0.34112649917193927
1543.0 0.23829329172167413 0.0004989291272339864 0.0169520013493102 -0.25017479660554337
1545.0 0.23817550321770894 0.0007052053832453149 0.01712293512332093 -0.1567049420157137
1547.0 0.23806459213400571 0.0008879419866037063 0.017053153149388774 -0.06162432130595601
1549.0 0.23796023705366068 0.0010466144554253812 0.01687696972715609 0.034140615530613976
1551.0 0.2378621228821314 0.0011808829373326666 0.016649793060424984 0.12965353640555763
1553.0 0.23776996708797046 0.0012905910409521267 0.016226530747067525 0.2239775727133756
1555.0 0.23768345013908415 0.0013757683501792262 0.015711874395258934 0.31618468853171916
1557.0 0.23760231082908392 0.001436632145995085 0.015067854021507697 0.40536502263627916
1559.0 0.23752623867320655 0.0014735809899471643 0.014272120460376698 0.4906360804752527
1561.0 0.2374549717184166 0.0014871949578673775 0.013490660504962736 0.5711516865452468
1563.0 0.23738820581229203 0.0014782344612230926 0.012606708426689322 0.6461105731128807
1565.0 0.23732572822115824 0.0014476301927713038 0.011601937373075839 0.7147645825725126
1567.0 0.23726726318095315 0.0013964714075963968 0.010498496310116418 0.7764263350190376
1569.0 0.23721265658907517 0.0013260001957032276 0.009413922531210196 0.8304763274332834
1571.0 0.2371616311219301 0.001237603356613515 0.008187602574726326 0.876369351204221
1573.0 0.2371139238331098 0.001132793299146666 0.006991922265121413 0.9136401669750446
1575.0 0.2370693907238239 0.0010131981947609724 0.005761822650297053 0.9419083981607487
1577.0 0.23702786563724648 0.0008805459315173625 0.004571772107054625 0.9608825656076284
1579.0 0.2369891485372586 0.000736652017739822 0.0033707440703993692 0.9703632494414149
1581.0 0.23695300994284166 0.0005834018845818048 0.002166013544076982 0.9702453032794717
1583.0 0.23691920354079765 0.00042273599766984126 0.0008884494643887083 0.9605191176018427
1585.0 0.23688760765330946 0.0002566281099474902 -0.00025605301365459217 0.9412709411585706
1587.0 0.23685810364255222 8.706995484605791e-05 -0.0013662810927092715 0.9126822134286202
1589.0 0.2368305169103886 -8.394716145597359e-05 -0.002407208243471678 0.8750279302071619
1591.0 0.2368046740225761 -0.00025445061056455153 -0.0034326733185929964 0.8286740559705745
1593.0 0.23678047258126875 -0.00042250343966908805 -0.00431587731252134 0.7740740115776297
1595.0 0.23675777840373957 -0.0005862199371605908 -0.005172089657703776 0.7117642725437873
1597.0 0.23673651334482995 -0.0007437836158553561 -0.00588469094922917 0.6423591130595853
1599.0 0.2367165511930776 -0.0008934626885218365 -0.006519043935800716 0.5665445489077682
1601.0 0.23669779579834382 -0.0010336255617694442 -0.007128925068168475 0.4850715434328614
1603.0 0.23668015412658183 -0.0011627536217894009 -0.0076118240804868885 0.398748555196324
1605.0 0.23666353565200823 -0.0012794544623886933 -0.00802310974303859 0.3084334792300123
1607.0 0.23664786477828945 -0.0013824749966119636 -0.00831033880672245 0.2150250818109367
1609.0 0.23663304455269843 -0.0014707136877102945 -0.008503778401591531 0.11945401281381436
1611.0 0.2366189841421086 -0.0015432280205917874 -0.00867164754414371 0.02267347431805244
1613.0 0.23660567291486995 -0.0015992421897803805 -0.008707337130032735 -0.07435034464575359
1615.0 0.2365930908061595 -0.0016381536634513302 -0.008622022626599607 -0.1706479761060761
1617.0 0.23658116350527197 -0.0016595361215601073 -0.00845702895582085 -0.2652564327267602
1619.0 0.23656981907892752 -0.0016631433256043865 -0.008165842738055885 -0.35722890576601823
1621.0 0.23655902103041415 -0.0016489117024244635 -0.0078426337664218 -0.4456443023576312
1623.0 0.2365487565035458 -0.0016169606724693523 -0.007411339907901786 -0.5296165434804659
1625.0 0.23653898537041218 -0.0015675908742973593 -0.0069285536266203976 -0.6083035088799765
1627.0 0.2365296638157015 -0.0015012788417589496 -0.006324211465224559 -0.680915548867951
1629.0 0.23652076773657937 -0.0014186710242902144 -0.005657485452813003 -0.7467234696881879
1631.0 0.23651230397748532 -0.0013205789269052331 -0.005029534979626116 -0.8050659173743213
1633.0 0.23650424859892477 -0.001207969992366957 -0.0042715424270542285 -0.855356079183801
1635.0 0.2364965824910211 -0.0010819593841199858 -0.003540115548193122 -0.8970876319284722
1637.0 0.236489293934437 -0.0009437964910595652 -0.002786599118407726 -0.9298398925014384
1639.0 0.23648239076218866 -0.0007948535100265685 -0.0018981063758306744 -0.9532820962432624
1641.0 0.23647584803101163 -0.0006366111677727985 -0.0010830565359140477 -0.9671767721430092
1643.0 0.23646965286354316 -0.00047064370543659014 -0.0003095690266889719 -0.9713821791165179
1645.0 0.23646379570000742 -0.0002986024925062208 0.0005055665687011482 -0.9658537766528844
1647.0 0.2364582714069728 -0.0001222009367421032 0.0012750013776876064 -0.9506447117940922
1649.0 0.2364530677686792 5.680324246238952e-05 0.002031237108138665 -0.9259053252824816
1651.0 0.2364481843221546 0.0002366252080509965 0.002722841068562928 -0.8918816766787933
1653.0 0.23644360674155188 0.0004154712194474794 0.003372756986606178 -0.848913105408719
1655.0 0.23643933283161506 0.0005915562729468599 0.003943571449309088 -0.7974288458592809
1657.0 0.23643535968401563 0.0007631210213113076 0.004584158455370943 -0.7379437360064989
1659.0 0.23643165369938543 0.0009284495151042399 0.00512873242487869 -0.6710530608947883
1661.0 0.23642819089221445 0.001085886757185765 0.005670094773578071 -0.5974265859647631
1663.0 0.23642497822796668 0.0012338549660333598 0.005989194817906653 -0.5178018400377975
1665.0 0.23642204086526847 0.0013708689656727025 0.00634228107534826 -0.4329767167085935
1667.0 0.2364193492315865 0.0014955511262940693 0.006691890614853291 -0.3438014613377527
1669.0 0.23641688821151197 0.0016066446893237163 0.006938538094666729 -0.25117013127320303
1671.0 0.2364146497515217 0.0017030262650523697 0.007120090680479797 -0.1560116142251148
1673.0 0.2364126039628284 0.0017837174757341558 0.007291728943496517 -0.05928029765162898
1675.0 0.2364107523823346 0.0018478950675456605 0.007358218704312471 0.03805352127112559
1677.0 0.2364090899524251 0.0018948992721034529 0.007284220058452224 0.13501338461424395
1679.0 0.236407594439167 0.0019242402410071906 0.0072088055307770495 0.23062648728149665
1681.0 0.23640626730290534 0.0019356032559455399 0.007077367565554758 0.32393345441872334
1683.0 0.23640509768559098 0.001928851745580515 0.00689448696067594 0.41399797952255524
1685.0 0.2364040875482947 0.001904028933333239 0.006566265381903068 0.4999162337222674
1687.0 0.23640322413154113 0.001861357559675699 0.006326869796805871 0.58082594665463
1689.0 0.23640250133350377 0.0018012379606594361 0.005982872380036155 0.6559150699474781
1691.0 0.23640191215077747 0.0017242439911658888 0.0056273251231086325 0.7244299344376043
1693.0 0.23640144614634045 0.0016311178154519628 0.0052125207691488176 0.7856828194716109
1695.0 0.23640109069225412 0.0015227622780764657 0.004794089182499907 0.8390588597222106
1697.0 0.23640082471855364 0.0014002319690188483 0.004297763394060907 0.8840222184088393
1699.0 0.23640063972676495 0.0012647228379135118 0.003804460374831106 0.9201214665364637
1701.0 0.23640054253276926 0.001117559546487438 0.0032694527015374353 0.9469941133073051
1703.0 0.23640050837006657 0.0009601836952168876 0.002720358427205733 0.9643702425643235
1705.0 0.23640053830959684 0.0007941391095795317 0.0022287269796268643 0.9720752184504533
1707.0 0.2364006333835181 0.0006210562916644304 0.0017666459480977668 0.9700314333904525
1709.0 0.23640077452988492 0.00044263592317630806 0.0012372870910968476 0.9582590818572577
1711.0 0.23640094673559361 0.0002606319160473745 0.0007180861746926697 0.9368759522130428
1713.0 0.23640114392875688 7.683398466761379e-05 0.0002537897084143487 0.9060962383237162
1715.0 0.23640135689029437 -0.00010695018573204953 -0.0002435682974910803 0.8662283836283028
1717.0 0.23640156886248806 -0.0002889131710371491 -0.0006518700966669214 0.8176719795051332
1719.0 0.23640178733936734 -0.0004672659939235278 -0.001050804926584059 0.7609137487105762
1721.0 0.2364020050900163 -0.0006402557529241894 -0.0013985112156413046 0.6965226563133645
1723.0 0.2364022246164972 -0.000806183246800507 -0.0017246233192811794 0.6251441947744463
1725.0 0.2364024241647208 -0.0009634198816963907 -0.002114323011541534 0.547493903113362
1727.0 0.23640260171481164 -0.0011104239609146741 -0.0023649377021330697 0.4643501842232915
1729.0 0.23640275169653557 -0.0012457561375518829 -0.0026353898929264955 0.3765464924076869
1731.0 0.23640287194274598 -0.0013680937445692998 -0.0027846960327367 0.28496297029740714
1733.0 0.23640295901758257 -0.0014762440252610244 -0.003035661698194976 0.19051761875983095
1735.0 0.23640300022130603 -0.001569156023079723 -0.003158775496249896 0.09415708899879802
1737.0 0.23640299543314833 -0.0016459310935939416 -0.003226048573699258 -0.003152810469919138
1739.0 0.2364029491845421 -0.001705831822850421 -0.003243884592804934 -0.10043679866102023
1741.0 0.23640286449273776 -0.0017482893929429298 -0.0032626249586796266 -0.19671989974127374
1743.0 0.23640274706699343 -0.001772909279041882 -0.003214751775601366 -0.291037215137887
1745.0 0.23640258681543921 -0.001779475144433432 -0.0030881955622163995 -0.3824435932171317
1747.0 0.2364023872590082 -0.001767950915073359 -0.0029246821215859085 -0.4700231002121187
1749.0 0.23640214796011583 -0.001738481119916782 -0.002760402430311576 -0.5528981956135276
1751.0 0.23640187332660537 -0.0016913894172676863 -0.0025435143676501085 -0.6302385214928777
1753.0 0.2364015637879022 -0.0016271752859520685 -0.002220157098950896 -0.7012692172954029
1755.0 0.23640122347108264 -0.001546509043245916 -0.0019909608791775445 -0.7652786776249736
1757.0 0.2364008512482112 -0.0014502250988118804 -0.0016715388389794302 -0.8216256747898086
1759.0 0.23640044776341806 -0.0013393135584682395 -0.0013909017743380385 -0.8697457749381542
1761.0 0.23640001132884125 -0.0012149102650056396 -0.0011228223535407846 -0.909156983643294
1763.0 0.23639954526476595 -0.0010782854294658247 -0.0007425131744136424 -0.9394645650408591
1765.0 0.23639905193371555 -0.0009308309091195109 -0.00041030914829864765 -0.9603649873049259
1767.0 0.23639853977389116 -0.0007740462392552316 -3.172490541410604e-05 -0.9716489523687819
1769.0 0.23639801076830888 -0.0006095236200477688 0.00032506863251480634 -0.9732034822013267
1771.0 0.23639746879566884 -0.00043893193934248876 0.000642080881983125 -0.9650130400696899
1773.0 0.236396919928943 -0.0002640001103090726 0.0009744828904359578 -0.9471596760044219
1775.0 0.23639636519781643 -8.649972418959421e-05 0.001302333106683244 -0.9198221951330965
1777.0 0.23639581407163188 9.17726531651248e-05 0.0015802001549555477 -0.8832743574221054
1779.0 0.23639526943682568 0.00026901346140688234 0.0018442670341675712 -0.8378821273332467
1781.0 0.23639473082839974 0.0004434301708042441 0.0021172461223750703 -0.7841000006805195
1783.0 0.23639419965372793 0.0006132592042429019 0.002337256731191847 -0.7224664458670632
1785.0 0.2363936797703669 0.0007767835884913478 0.002623297043582958 -0.6535985054047607
1787.0 0.2363931740238141 0.0009323500973217626 0.0028359340796866037 -0.5781856116271811
1789.0 0.23639268381518663 0.0010783857544535058 0.0030207101769029075 -0.49698267895743237
1791.0 0.2363922131060877 0.0012134135955885752 0.0031443365344154045 -0.4108025417249442
1793.0 0.23639176570033843 0.0013360674001305015 0.0033165105294549616 -0.32050781335182343
1795.0 0.23639133858261727 0.0014451053303973693 0.003429453560109621 -0.22700224867934185
1797.0 0.23639092889326324 0.0015394223050962897 0.003501296593347508 -0.13122169560863636
1799.0 0.23639054490157765 0.0016180610477430726 0.003569710513254076 -0.03412472715382104
1801.0 0.2363901886515864 0.001680221630453933 0.0035760972055408702 0.06331695294732669
1803.0 0.23638986141406418 0.001725269434367283 0.0035611695030678984 0.16012823466896486
1805.0 0.236389558414244 0.0017527414715116352 0.003575484822955129 0.2553403589343519
1807.0 0.23638928361669298 0.0017623509929040266 0.003551871746121107 0.3480006102341393
1809.0 0.23638903849094436 0.0017539903395560066 0.0034758056490997867 0.4371818474718711
1811.0 0.23638882320911966 0.0017277319711029417 0.00338942544572507 0.5219917778817662
1813.0 0.23638863966713367 0.0016838277267794005 0.0033272995453951953 0.6015818812657125
1815.0 0.23638848491744396 0.001622706275652021 0.0032115489181782954 0.675155895357867
1817.0 0.23638835785213885 0.0015449688330139003 0.0030525229435129416 0.7419777775198344
1819.0 0.23638825666571867 0.0014513831334486964 0.0028761961995997457 0.8013790632857583
1821.0 0.23638818023096894 0.0013428757232723568 0.0026727573955147967 0.8527655481773553
1823.0 0.23638812708715679 0.0012205226954317752 0.002493879579297692 0.895623226136551
1825.0 0.23638809498325059 0.0010855389244859345 0.0022624935251480513 0.9295234252416482
1827.0 0.23638808216970292 0.0009392659024734678 0.0020853735402792234 0.9541270895304118
1829.0 0.23638809037769637 0.0007831583158071626 0.001885659598780932 0.9691881642607723
1831.0 0.23638812074249385 0.0006187695137308607 0.001678930171201288 0.9745560506500984
1833.0 0.23638817108443025 0.0004477359657220253 0.0014808948770948956 0.9701771060091836
1835.0 0.2363882400385771 0.0002717608877042222 0.0013189831856583775 0.9560951741160497
1837.0 0.23638832191397627 9.259721826109384e-05 0.0011000974782916517 0.9324511407278601
1839.0 0.2363884149239215 -8.796991103422374e-05 0.0009408980167177605 0.8994815188873643
1841.0 0.23638851852250226 -0.00026814101073131005 0.0007345531595171935 0.8575160780679135
1843.0 0.23638862834378424 -0.00044612020902482766 0.0005236394603722974 0.8069745410899402
1845.0 0.23638874114421354 -0.0006201332083163904 0.00036767607038213506 0.7483623820139552
1847.0 0.23638885004935256 -0.0007884450278371374 0.0001596860001879311 0.6822657669670324
1849.0 0.23638895685808098 -0.0009493773370570276 4.559607520330506e-05 0.6093456886599302
1851.0 0.23638905915587646 -0.0011013252359005842 -9.069648982272466e-05 0.5303313532248938
1853.0 0.2363891583800794 -0.0012427732969295228 -0.0002265762244890761 0.4460128855476544
1855.0 0.2363892499686394 -0.0013723107079130507 -0.0003514043929959796 0.357233426163307
1857.0 0.23638933267423423 -0.00148864538204387 -0.0004526269700402389 0.26488069872266706
1859.0 0.2363894058222381 -0.0015906168572640213 -0.0005144168365264964 0.1698781322984915
1861.0 0.23638947172554053 -0.0016772079022109917 -0.0005464843468074892 0.073175627408743
1863.0 0.23638952878141942 -0.0017475546877106362 -0.0006001663995415542 -0.0242599420169531
1865.0 0.23638957516443934 -0.0018009554185830974 -0.0006028437736815092 -0.12145439572009706
1867.0 0.23638961062403271 -0.0018368773515449492 -0.0005975729285335076 -0.21743598661155009
1869.0 0.23638963370808114 -0.001854962128510412 -0.0005518805874358542 -0.3112451153641627
1871.0 0.23638964518744351 -0.001855029359373103 -0.0005343125051730159 -0.4019439230148414
1873.0 0.23638964230134182 -0.001837078429183515 -0.0004749768635974715 -0.488625665681702
1875.0 0.23638962633723154 -0.0018012885142602022 -0.00042033380254410913 -0.5704237777930947
1877.0 0.23638959667047912 -0.0017480168011552422 -0.00035418638189470085 -0.6465205331688251
1879.0 0.23638955370712667 -0.0016777949279341803 -0.00030292684807533757 -0.7161552174710064
1881.0 0.23638949777822657 -0.0015913236789757146 -0.00019408117768621413 -0.7786317304085084
1883.0 0.2363894298686482 -0.0014894659896947516 -7.404471209062026e-05 -0.8333255416833157
1885.0 0.23638935048271584 -0.0013732383313996993 2.468899109126728e-05 -0.8796899313309692
1887.0 0.23638926248250122 -0.0012438005615987514 0.00011384867005279869 -0.917261452024222
1889.0 0.23638916657891448 -0.0011024443476798118 0.00020723330354807537 -0.9456645588503522
1891.0 0.2363890637905257 -0.0009505802690437034 0.0003123284198870418 -0.9646153603034411
1893.0 0.23638895645357594 -0.0007897237307239875 0.00042901577419098767 -0.973924453093731
1895.0 0.23638884358386172 -0.0006214798314459418 0.0005258158882614213 -0.9734988124974194
1897.0 0.23638872554705448 -0.0004475273350690984 0.0006731374709002572 -0.9633427193862558
1899.0 0.23638860049982727 -0.0002696019014042527 0.0008564340729955795 -0.9435577146972884
1901.0 0.23638847108735012 -8.94787519730346e-05 0.0009881571843003724 -0.9143415818963478
1903.0 0.23638833962712177 9.104505623013949e-05 0.0010861123507978638 -0.8759863676487025
1905.0 0.23638820925119083 0.00027016857995397844 0.0012019566824972977 -0.8288754604675758
1907.0 0.23638807955444616 0.0004461049766886572 0.0013256328603105637 -0.7734797566172593
1909.0 0.23638795219769515 0.0006170993533896248 0.0014045083686004501 -0.7103529516289346
1911.0 0.2363878286524144 0.0007814462947669736 0.0014975480447915494 -0.6401260045008115
1913.0 0.23638770784361654 0.0009375068961531819 0.0016051654588935572 -0.5635008299347902
1915.0 0.23638759091271275 0.0010837251339912233 0.0016789107022535056 -0.4812432816866536
1917.0 0.2363874797819424 0.0012186434098035977 0.0017543468563541301 -0.39417549713223476
1919.0 0.23638737508079272 0.0013409171098738661 0.0018179479298717244 -0.30316767961445146
1921.0 0.23638727825135544 0.0014493280342847354 0.0018462865898217552 -0.20912940067860722
1923.0 0.23638718786012672 0.0015427965659980598 0.0018838101469022877 -0.11300050914096305
1925.0 0.23638710499012638 0.0016203924514232248 0.001903344147730815 -0.01574173783795438
1927.0 0.23638703246004472 0.0016813440940767338 0.0019116542038531898 0.0816748980721184
1929.0 0.2363869699508269 0.0017250462615545545 0.0019076141962625322 0.1782758153016162
1931.0 0.236386918906826 0.0017510661296014037 0.001899637448729117 0.2730955920587681
1933.0 0.23638687786273904 0.0017591476048232227 0.001891020944348991 0.365186615883592
1935.0 0.23638684647249011 0.0017492138806778797 0.0018835810222096012 0.4536285532734628
1937.0 0.2363868263916107 0.0017213682021208856 0.001861248285127034 0.5375375465248132
1939.0 0.2363868158144605 0.0016758928348893122 0.001804221295345683 0.6160750458692994
1941.0 0.23638681407946624 0.0016132462426481876 0.0017689022832531511 0.6884561886549451
1943.0 0.23638682186404958 0.0015340585032533167 0.0017349831006708033 0.7539576418799965
1945.0 0.23638684011105146 0.0014391250131053086 0.0016924304961638975 0.8119248297170587
1947.0 0.23638686756044755 0.0013293985376634006 0.0016272380978208086 0.8617784738194676
1949.0 0.2363869042560828 0.0012059796906825483 0.0015704463774054236 0.9030203811016563
1951.0 0.23638694945588581 0.001070105935807398 0.0015213952714614955 0.9352384211461889
1953.0 0.23638700225114298 0.0009231392199327506 0.0014459195769505719 0.9581106435469559
1955.0 0.23638706155951014 0.000766552362399237 0.0013758428819310576 0.971408494050541
1957.0 0.23638712571026751 0.0006019143395589759 0.0013239356046788118 0.9749990973878256
1959.0 0.2363871946254934 0.0004308746068357815 0.0012646553907974436 0.9688465839775511
1961.0 0.23638726802256071 0.0002551466135357538 0.0012025697276776388 0.9530124473157268
1963.0 0.2363873451378545 7.64906815965518e-05 0.0011430960239883568 0.9276549284555672
1965.0 0.23638742400996698 -0.00010330358344915593 0.0010715281634769654 0.8930274337648197
1967.0 0.2363875031968878 -0.0002824351769904036 0.0010136582026694764 0.8494760017811843
1969.0 0.2363875823720703 -0.0004591096919329996 0.00094679665624635 0.797435844467462
1971.0 0.23638765915994436 -0.000631557251717999 0.0008797401759181825 0.7374269974843278
1973.0 0.2363877332685698 -0.0007980501966369947 0.0008444819153172868 0.6700491229295271
1975.0 0.2363878036974874 -0.0009569203484941578 0.0007647132289813517 0.5959755164989609
1977.0 0.23638787054393565 -0.0011065756811521536 0.0007049892024008393 0.5159463789618292
1979.0 0.23638793313594655 -0.0012455162300960782 0.0006667272208850947 0.43076141916486166
1981.0 0.2363879917434173 -0.0013723490819703753 0.0006237020464549193 0.3412718625259267
1983.0 0.2363880450544164 -0.0014858022950483716 0.0005809436581800627 0.2483719448399729
1985.0 0.23638809284506135 -0.001584737610663989 0.0005687858724321772 0.15298997640707357
1987.0 0.23638813454043883 -0.0016681618293055637 0.000528979239142347 0.05607906577535862
1989.0 0.23638816992845874 -0.0017352367370937656 0.0005250468004269104 -0.041392404217615496
1991.0 0.23638819840586014 -0.0017852874838601798 0.0005142389159770016 -0.13845045293792863
1993.0 0.23638822029507456 -0.0018178093287378988 0.0005060401645023296 -0.23412523428795445
1995.0 0.2363882352663623 -0.001832472685267547 0.0005134495385237689 -0.32746072764220446
1997.0 0.23638824344063636 -0.0018291264175337 0.000529698285442188 -0.41752429055883566
1999.0 0.23638824434136965 -0.0018077993528953981 0.0005315937526577695 -0.5034159778179638
2001.0 0.23638823873434786 -0.00176869999628989 0.0005500683714482498 -0.5842775336752672
2003.0 0.2363882259834146 -0.0017122144496133195 0.0005713202033318755 -0.6593009674859808
2005.0 0.23638820655336384 -0.0016389025562560632 0.0005873465279103125 -0.7277366270196391
2007.0 0.23638818095448916 -0.001549492309618904 0.0006153738636143252 -0.7889006887977854
2009.0 0.23638814961299034 -0.0014448725812615782 0.0006453744516692997 -0.8421819906260186
2011.0 0.2363881125699896 -0.0013260842415918272 0.0006968201341845704 -0.887048138050649
2013.0 0.23638807008787716 -0.0011943097618424539 0.0007329978485166493 -0.9230508237332037
2015.0 0.23638802313757118 -0.0010508614011020523 0.0007601674451192218 -0.949830306603756
2017.0 0.23638797211313595 -0.0008971680964145314 0.0007949046354975877 -0.9671190060407987
2019.0 0.236387917318752 -0.0007347611857698724 0.000845195269445187 -0.9747441751730451
2021.0 0.23638785914780727 -0.0005652591096226765 0.0008837088437633372 -0.9726296265917758
2023.0 0.2363877985284427 -0.0003903512412974045 0.000938868152123651 -0.960796493251694
2025.0 0.23638773605871266 -0.00021178100856249674 0.0009727536431805569 -0.9393630169483815
2027.0 0.23638767219948756 -3.1328474919306405e-05 0.0009924101706291805 -0.90854336649953
2029.0 0.23638760801832973 0.0001492074452258749 0.0010220805151178456 -0.8686454974440089
2031.0 0.23638754411838123 0.00032802695989286553 0.0010440176350549508 -0.8200680746444212
2033.0 0.23638748094164888 0.0005033473816992919 0.0010788461929390279 -0.7632964885544266
2035.0 0.23638741935286858 0.0006734209393713648 0.0011017019367689214 -0.6988980049544694
2037.0 0.2363873599939853 0.0008365522403863195 0.0011181229814071559 -0.6275160966225073
2039.0 0.23638730284622447 0.0009911152103203227 0.0011354886268637003 -0.5498640135808112
2041.0 0.2363872486833332 0.001135569339727546 0.0011454736430431365 -0.4667176561661803
2043.0 0.23638719782385537 0.0012684750761369832 0.0011799409770105096 -0.3789078221392193
2045.0 0.23638715061014004 0.0013885082073996427 0.0011895237644699694 -0.28731190529441397
2047.0 0.23638710786066994 0.001494473092816001 0.001201718359392192 -0.1928451285205902
2049.0 0.23638706977265084 0.001585314609639606 0.0012196534583946489 -0.09645139891309959
2051.0 0.23638703665355004 0.0016601286953104543 0.0012231955986148606 0.0009061236924646699
2053.0 0.23638700885579902 0.0017181713806590994 0.0012307236087297977 0.09825465052609915
2055.0 0.23638698653851303 0.001758866223526038 0.0012371042683137323 0.194621483870842
2057.0 0.23638696954312033 0.0017818100685248102 0.0012584956041269372 0.28904373611130485
2059.0 0.23638695788547126 0.0017867770754409658 0.001260541210969065 0.3805779507373962
2061.0 0.23638695184309488 0.0017737209760382035 0.0012538135294151282 0.4683095291684609
2063.0 0.23638695143885588 0.0017427755365555762 0.0012477451213475258 0.5513618692117547
2065.0 0.2363869566767888 0.0016942532214113527 0.0012350405705928702 0.6289051238485717
2067.0 0.2363869674415953 0.0016286420715134358 0.0012345978308046922 0.7001644928339125
2069.0 0.23638698341114453 0.001546600828185495 0.0012311481402116648 0.7644279642617733
2071.0 0.23638700418035702 0.001448952351543918 0.001211121807803938 0.8210534287484941
2073.0 0.23638702939097342 0.0013366753990467523 0.0012001585665267376 0.8694750951542676
2075.0 0.23638705884503225 0.0012108948463693682 0.0011657553077716308 0.9092091437379325
2077.0 0.23638709200479258 0.0010728704483974982 0.0011598384681857235 0.9398585602641275
2079.0 0.23638712848745347 0.0009239842524495098 0.0011376424835236659 0.9611171027641565
2081.0 0.2363871678408788 0.0007657267896151978 0.0011272528731238556 0.9727723613171285
2083.0 0.23638720960474824 0.0005996821821793802 0.0010983641397617695 0.9747078802805067
2085.0 0.23638725351741935 0.00042751231589482815 0.0010813465656037418 0.9669043217707467
2087.0 0.2363872988516529 0.000250940235266921 0.0010697116297242644 0.9494396587670025
2089.0 0.23638734529359554 7.173292775465875e-05 0.0010599737129424135 0.9224883959123743
2091.0 0.236387392526171 -0.00010831633109562589 0.0010468159274389713 0.8863198257959054
2093.0 0.2363874397919721 -0.00028740589518335915 0.001026657138880009 0.8412953381473278
2095.0 0.23638748666861767 -0.00046374374902783853 0.0010049161303366792 0.787864808825553
2097.0 0.2363875327924327 -0.0006355654127203205 0.0009838103136760616 0.7265621046840902
2099.0 0.2363875776976598 -0.0008011515717533484 0.0009736008402478826 0.65799974922931
2101.0 0.23638762102909272 -0.0009588452555867848 0.0009580484910107745 0.5828628023708898
2103.0 0.23638766199170713 -0.001107068393250624 0.0009412153830342759 0.5019020154170427
2105.0 0.23638770063970954 -0.0012443375806520218 0.000936601223394231 0.41592632970860954
2107.0 0.2363877367113978 -0.0013692789020047856 0.000928083514366999 0.32579479384436516
2109.0 0.23638776983354837 -0.0014806416572755014 0.00092083408399744 0.23240798025852602
2111.0 0.23638779961180104 -0.0015773108584918338 0.0009051435228295574 0.1366989869130883
2113.0 0.23638782604091876 -0.0016583183700620797 0.0009045337031433707 0.03962411401409512
2115.0 0.23638784889881964 -0.0017228525817891951 0.0009028930198479925 -0.05784669109349776
2117.0 0.23638786808263199 -0.0017702665179285585 0.0008973653372258034 -0.15473952537925903
2119.0 0.23638788344824455 -0.001800084301269493 0.0008933203877860356 -0.2500862610961794
2121.0 0.23638789491886758 -0.0018120059076406527 0.0008864666697964483 -0.34293421903711996
2123.0 0.23638790241475055 -0.0018059101633504668 0.0008916956070427059 -0.4323556874256734
2125.0 0.23638790599693207 -0.0017818559556057251 0.0008904648872140929 -0.5174571913325667
2127.0 0.23638790577180122 -0.0017400816438099527 0.0008819276889385007 -0.5973884200024709
2129.0 0.23638790175865856 -0.0016810026776254206 0.0008848100600715754 -0.6713507228894395
2131.0 0.23638789409266422 -0.0016052074455996175 0.0008955045995195437 -0.7386050895142421
2133.0 0.23638788299385238 -0.001513451395834056 0.0009079537084212263 -0.798479533411685
2135.0 0.23638786864948944 -0.0014066494874370797 0.0009129469023556171 -0.8503758063895617
2137.0 0.2363878513119626 -0.0012858670481898234 0.0009232771195017803 -0.893775376014723
2139.0 0.2363878310932948 -0.001152309129765676 0.0009311263276404265 -0.9282446065996621
2141.0 0.2363878083506318 -0.0010073084668671994 0.000943422007546183 -0.9534390919254848
2143.0 0.2363877833566718 -0.0008523121605863086 0.0009469236088764769 -0.9691070964092858
2145.0 0.2363877564009825 -0.0006888672190450399 0.0009625187538185066 -0.9750920703343338
2147.0 0.23638772772601863 -0.0005186050997899011 0.0009737029023631875 -0.9713342140122625
2149.0 0.23638769775173485 -0.0003432254083882833 0.0009798590723446687 -0.9578710752486369
2151.0 0.23638766682648102 -0.0001644789161040488 0.0009884901801379808 -0.9348371741427657
2153.0 0.2363876352781291 1.584993366393859e-05 0.0009966721741937216 -0.902462658972439
2155.0 0.2363876034191507 0.00019596085538997049 0.0010047815172697162 -0.8610710065924241
2157.0 0.2363875715324384 0.00037405570972454333 0.0010070232443554496 -0.8110757903247402
2159.0 0.23638753990403064 0.0005483564703585085 0.0010181012075204832 -0.7529765476354612
2161.0 0.23638750887955626 0.0007171229899281189 0.0010230060136005026 -0.6873537888867024
2163.0 0.2363874787874578 0.0008786703874503912 0.0010258527096957115 -0.6148631970354087
2165.0 0.23638744975365217 0.0010313858835570599 0.0010374099751366702 -0.5362290762339351
2167.0 0.23638742215326577 0.0011737449153150395 0.001043483131116935 -0.4522371147920239
2169.0 0.23638739618097082 0.0013043263696195058 0.0010545589595372332 -0.3637265348107182
2171.0 0.23638737198489995 0.0014218267829502653 0.0010532891390067362 -0.27158170692554057
2173.0 0.23638734989768417 0.0015250733656137466 0.0010566624522504737 -0.17672331394349677
2175.0 0.236387330071531 0.0016130357203333766 0.001061102432070196 -0.08009915166279699
2177.0 0.23638731263507776 0.0016848361381018961 0.001061102432070196 0.01732534120888837
2179.0 0.236387297710173 0.0017397583684207307 0.0010596214224694487 0.11457672941595776
2181.0 0.23638728536758247 0.0017772547762976072 0.0010601483514820012 0.21068330741285277
2183.0 0.2363872756479208 0.0017969518144902144 0.0010554655681554183 0.3046848083368667
2185.0 0.23638726857624584 0.0017986537563210283 0.001056460946781426 0.3956419986872989
2187.0 0.2363872641349188 0.0017823446517624686 0.0010603315292847945 0.48264606284347067
2189.0 0.23638726232299842 0.0017481884872525156 0.0010577130205121927 0.5648276836557448
2191.0 0.2363872630813815 0.0016965275476328603 0.0010524170152315321 0.6413657283783596
2193.0 0.2363872663165925 0.0016278789965921852 0.001056777512031522 0.7114954531581007
2195.0 0.2363872719392851 0.001542929709768117 0.0010540441204781362 0.774516144101307
2197.0 0.23638727980792007 0.0014425294121412063 0.0010489937846108247 0.8297981185741239
2199.0 0.23638728976990905 0.0013276821882849791 0.0010444259902180496 0.876789016779371
2201.0 0.2363873017120961 0.0011995364502999691 0.0010444259902180496 0.9150193207483209
2203.0 0.23638731545603833 0.0010593734636719224 0.001043926545132389 0.9441070456029824
2205.0 0.2363873307852846 0.0009085945456976355 0.001041180449312823 0.9637615562159225
2207.0 0.23638734753306462 0.0007487070643826234 0.0010410300512958528 0.9737864711325511
2209.0 0.2363873655011836 0.0005813093777126276 0.0010361329354248337 0.9740816247413507
2211.0 0.2363873844745771 0.00040807486377674476 0.0010349629310380686 0.964644068086279
2213.0 0.23638740423335575 0.0002307352013083565 0.001028503964706479 0.9455680983229058
2215.0 0.2363874245539747 5.106306770047273e-05 0.0010254654442667871 0.9170443165222901
2217.0 0.23638744522335733 -0.00012914557263084563 0.0010253660344975441 0.8793577232386435
2219.0 0.23638746604505195 -0.0003080894125641668 0.0010253660344975441 0.8328848708683038
2221.0 0.23638748680953142 -0.00048397979997889866 0.0010253660344975441 0.7780901012528694
2223.0 0.23638750730740057 -0.0006550586090226508 0.0010214501563714598 0.7155209061200198
2225.0 0.23638752731625273 -0.0008196158063754516 0.0010204726091015877 0.6458024567177484
2227.0 0.23638754668868112 -0.0009760065369949231 0.0010188920439828258 0.5696313573016497
2229.0 0.2363875652461233 -0.0011226675586269773 0.0010174175177356246 0.4877686848870864
2231.0 0.23638758279566263 -0.0012581328608736349 0.0010135183640366295 0.40103238481158027
2233.0 0.23638759919078964 -0.0013810483127578348 0.0010133216542707474 0.3102890980883258
2235.0 0.23638761434118263 -0.0014901851924307736 0.0010094678914311758 0.21644550220927886
2237.0 0.2363876281058158 -0.001584452463837872 0.0010088200367988323 0.12043925191727683
2239.0 0.23638764042945293 -0.0016629076776788299 0.0010109960215620537 0.02322961046487972
2241.0 0.23638765123151634 -0.0017247663877426234 0.001007622708318316 -0.07421213503166664
2243.0 0.23638766045101817 -0.0017694099885332075 0.0010053388971064075 -0.17091237837614603
2245.0 0.23638766804867764 -0.0017963918958728874 0.0009957736837685005 -0.2659049222468666
2247.0 0.2363876739986867 -0.0018054420087323239 0.0009957736837685005 -0.35824063212363205
2249.0 0.23638767829824495 -0.001796469407701708 0.0009957736837685005 -0.44699691972810757
2251.0 0.23638768095379467 -0.0017695632631446712 0.0009971207998420311 -0.5312869612225187
2253.0 0.23638768198817875 -0.0017249919439576364 0.000996232923023591 -0.6102685580610748
2255.0 0.2363876814457376 -0.0016632003358425468 0.000996232923023591 -0.68315255195994
2257.0 0.23638767938121846 -0.0015848053958852745 0.000997590545497723 -0.7492107099058388
2259.0 0.23638767586038673 -0.0014905899878583974 0.0009984488059964047 -0.807783000419243
2261.0 0.23638767096460656 -0.0013814950598434205 0.0009984488059964047 -0.8582841883698339
2263.0 0.2363876647880605 -0.0012586102423309891 0.0010000293711151672 -0.9002096824511304
2265.0 0.23638765743251985 -0.0011231629607402942 0.0010000293711151672 -0.9331405768885321
2267.0 0.23638764900990478 -0.0009765061711402644 0.001003196171143557 -0.9567478370057617
2269.0 0.23638763963208487 -0.0008201048417151331 0.0010055726981594724 -0.9707955868284129
2271.0 0.23638762942705102 -0.0006555213150459725 0.0010087282056696542 -0.9751434658765078
2273.0 0.23638761852549647 -0.0004843996974627863 0.0010087282056696542 -0.9697480315981011
2275.0 0.23638760705862402 -0.0003084494314450502 0.0010087282056696542 -0.9546631934298464
2277.0 0.23638759515475136 -0.000129428215208958 0.0010092276507553154 -0.9300396741497827
2279.0 0.2363875829483527 5.087555985680703e-05 0.0010101155275737514 -0.8961235039026071
2281.0 0.2363875705730417 0.0002306606784274151 0.0010101155275737514 -0.853253561945157
2283.0 0.2363875581578965 0.00040813109860634656 0.0010101155275737514 -0.8018581906745011
2285.0 0.23638754582774343 0.0005815138975953205 0.0010101155275737514 -0.7424509157700404
2287.0 0.23638753365778398 0.0007490769863611214 0.0010141140910419936 -0.6756253152121627
2289.0 0.23638752180698713 0.0009091464163019381 0.0010141140910419936 -0.6020490884453246
2291.0 0.23638751038415534 0.0010601231049889445 0.0010174874042857272 -0.5224573849435888
2293.0 0.23638749948830376 0.0012004988138666437 0.0010174874042857272 -0.4376454588383305
2295.0 0.2363874892111995 0.0013288712182668036 0.0010174874042857272 -0.3484607229998597
2297.0 0.23638747961604206 0.001443957919162558 0.0010213411671253002 -0.25579428196669335
2299.0 0.2363874707917672 0.001544609256661166 0.0010213411671253002 -0.16057202832182282
2301.0 0.23638746280293998 0.0016298197972072635 0.0010213411671253002 -0.06374539147897175
2303.0 0.23638745570081443 0.001698738379720825 0.0010213411671253002 0.033718168686900224
2305.0 0.23638744952600513 0.0017506766202914465 0.0010213411671253002 0.13084482837982434
2307.0 0.23638744430834757 0.0017851157904538732 0.0010213411671253002 0.22666413000910912
2309.0 0.23638744006684342 0.0018017120003183127 0.0010206333046435861 0.32021867868150816
2311.0 0.23638743680833535 0.0018002996347683017 0.0010226004987076752 0.4105737081750843
2313.0 0.23638743453320807 0.0017808930083916474 0.0010226004987076752 0.4968264208146014
2315.0 0.23638743322998773 0.0017436862226109398 0.0010248843099195843 0.5781150079278599
2317.0 0.23638743287458833 0.001689051226439184 0.0010243848648339255 0.653627260753031
2319.0 0.23638743343933846 0.0016175341002378643 0.0010243848648339255 0.7226086857602508
2321.0 0.23638743488828298 0.0015298495996088704 0.0010243848648339255 0.7843700433015276
2323.0 0.23638743717590285 0.0014268740139358762 0.0010243848648339255 0.8382942342650029
2325.0 0.23638744024975814 0.0013096364109304107 0.0010243848648339255 0.8838424659254213
2327.0 0.23638744405136 0.001179308354663652 0.0010243848648339255 0.9205596353821771
2329.0 0.23638744851686025 0.0010371921998194996 0.0010243848648339255 0.948078876796844
2331.0 0.23638745357798505 0.0008847080791272528 0.0010243848648339255 0.9661252269950811
2333.0 0.23638745916176696 0.0007233797139920291 0.0010229858850878874 0.974518372806672
2335.0 0.23638746519241752 0.0005548191900986728 0.0010229858850878874 0.9731744526952653
2337.0 0.23638747159597215 0.0003807108501060656 0.0010229858850878874 0.9621068946740353
2339.0 0.23638747829482587 0.00020279446437022322 0.0010229858850878874 0.941426282137154
2341.0 0.2363874852112299 2.284784785018153e-05 0.0010229858850878874 0.9113392489461374
2343.0 0.23638749226795233 -0.00015733090311871497 0.0010229858850878874 0.8721464148123873
2345.0 0.23638749938917505 -0.0003359413766986934 0.0010229858850878874 0.8242393816035697
2347.0 0.23638750650113569 -0.0005111988345618885 0.0010229858850878874 0.7680968205866603
2349.0 0.23638751353282328 -0.0006813520443007595 0.0010229858850878874 0.7042796897023935
2351.0 0.23638752041665476 -0.0008447007770609316 0.0010229858850878874 0.6334256286582116
2353.0 0.2363875270887425 -0.0009996127955661353 0.001020702073875978 0.5562425878430033
2355.0 0.23638753348928532 -0.0011445401627958151 0.001020702073875978 0.47350175471982164
2357.0 0.23638753956488312 -0.0012780347083653078 0.001020702073875978 0.38602984837568294
2359.0 0.23638754526655037 -0.0013987624980726803 0.001020702073875978 0.2947008592170904
2361.0 0.23638755055093247 -0.0015055171620381822 0.001020702073875978 0.20042731634647465
2363.0 0.23638755537142514 -0.001597231948264735 0.0010168483110364079 0.1041511698727547
2365.0 0.2363875597056232 -0.0016729903811859236 0.0010168483110364079 0.006834379256920696
2367.0 0.23638756352895623 -0.0017320354187024321 0.0010168483110364079 -0.09055069826918756
2369.0 0.23638756682214856 -0.0017737770162152642 0.0010168483110364079 -0.1870310231750971
2371.0 0.2363875695720148 -0.0017977980220765986 0.0010168483110364079 -0.2816425959212376
2373.0 0.236387571771383 -0.0018038583455534255 0.0010148811169723192 -0.3734400889238522
2375.0 0.23638757341866096 -0.0017918973556594912 0.0010148811169723192 -0.4615062919557098
2377.0 0.23638757451854742 -0.0017620344868859194 0.0010148811169723192 -0.5449612766077833
2379.0 0.2363875750807841 -0.0017145680457799782 0.0010148811169723192 -0.6229711882427903
2381.0 0.23638757512015376 -0.001649972230294362 0.001010882553504081 -0.6947565775954975
2383.0 0.2363875746564374 -0.0015688923916902834 0.0010148811169723192 -0.759600188771685
2385.0 0.2363875737133911 -0.0014721385863343322 0.0010148811169723192 -0.8168541258321416
2387.0 0.2363875723190419 -0.0013606774818185393 0.0010148811169723192 -0.8659463263547375
2389.0 0.2363875705045655 -0.0012356226982742002 0.0010162800967183562 -0.9063862772927956
2391.0 0.23638756830327448 -0.0010982236813871587 0.0010162800967183562 -0.9377699160192101
2393.0 0.23638756575392134 -0.0009498532182888788 0.0010162800967183562 -0.959783667586768
2395.0 0.23638756289578533 -0.0007919937210639812 0.0010162800967183562 -0.9722075778650208
2397.0 0.2363875597697598 -0.0006262224149216349 0.0010162800967183562 -0.9749175112491026
2399.0 0.23638755641787895 -0.00045419557902809957 0.0010162800967183562 -0.9678863909818283


==> data/tully-ii-all-est-MISH-rev.dat <==
t P-P+(t) P+Sx(t) SxP+(t) SxSx(t)
1.0 0.0002991836992040292 0.0007569997493775697 0.0014229679500357725 1.9988775572009547
3.0 0.0002991836992040292 0.0007151297307831414 0.0014229679500357725 1.9788550499243585
5.0 0.0002991836992040292 0.0003264787365161198 0.0014229679500357725 1.939408355530435
7.0 0.0002991836992040292 0.00015118088177048912 0.0014229679500357725 1.8804036723484208
9.0 0.0002991836992040292 8.181177023452179e-05 0.0014229679500357725 1.8020243468756008
11.0 0.0002991836992040292 0.00011782914067870359 0.0014229679500357725 1.7058640877400164
13.0 0.0002991836992040292 0.00029928511077267255 0.0014229679500357725 1.5917637784861582
15.0 0.0002991836992040292 -0.0004704740377124346 0.0014229679500357725 1.4629626031093423
17.0 0.0002991836992040292 -0.000757733687881514 0.0014229679500357725 1.3197146338587293
19.0 0.00029818372469878263 -0.001414433109678446 0.0014252338118145487 1.1611670932682103
21.0 0.00029818372469878263 -0.001330555189347084 0.0014252338118145487 0.9919245884527316
23.0 0.00029818372469878263 -0.0012062966742998813 0.0014252338118145487 0.8136805168705995
25.0 0.00029818372469878263 -0.00028596363228059596 0.0014252338118145487 0.6292178108746345
27.0 0.00029818372469878263 4.609467750331819e-05 0.0014252338118145487 0.43626842626599327
29.0 0.00029818372469878263 0.00024376145994051688 0.0014252338118145487 0.24072207776749213
31.0 0.00029818372469878263 -0.00029096580384553865 0.0014252338118145487 0.04083188975102735
33.0 0.00029818372469878263 -0.000866425706134778 0.0014252338118145487 -0.15893720174697287
35.0 0.00029818372469878263 6.196895551229217e-05 0.0014252338118145487 -0.35841657284764966
37.0 0.00029818372469878263 -0.00041226588840515574 0.0014252338118145487 -0.5538162022555554
39.0 0.00029818372469878263 -0.0010151375925659147 0.0014252338118145487 -0.742123334294949
41.0 0.00029818372469878263 -0.001298014094002405 0.0014252338118145487 -0.9251226404119463
43.0 0.00029818372469878263 -0.0013116691650517643 0.0014252338118145487 -1.0975336652971057
45.0 0.00029818372469878263 -0.0009296012207627543 0.0014252338118145487 -1.2584351384183396
47.0 0.00029818372469878263 -0.0015076700785223835 0.0014252338118145487 -1.4061946803187964
49.0 0.00029818372469878263 -0.001472284044659365 0.0014252338118145487 -1.5408187579470563
51.0 0.00029818372469878263 -0.0009819278446430496 0.0014252338118145487 -1.6604172344682968
53.0 0.00029818372469878263 -0.0007016015213878292 0.0014252338118145487 -1.7644232419370418
55.0 0.00029818372469878263 -0.00070385410948091 0.0014252338118145487 -1.8499364920108803
57.0 0.0002991837287942508 -0.0005215603929264876 0.001424557625058789 -1.9170549917055555
59.0 0.0002991837287942508 -0.00155739957586408 0.001424557625058789 -1.9648542905565416
61.0 0.0002991837287942508 -0.0013482098761557907 0.001424557625058789 -1.9929371341693256
63.0 0.0002991837287942508 -0.0008788349455302559 0.001424557625058789 -2.001248902005304
65.0 0.0002991837287942508 -0.0008929900746985688 0.001424557625058789 -1.9896865401511
67.0 0.0002991837287942508 -0.0004586854628021978 0.001424557625058789 -1.9582772442564462
69.0 0.0002991837287942508 -0.0002762270625870522 0.001424557625058789 -1.907315844556103
71.0 0.0002991837287942508 -0.00047473301168258233 0.001424557625058789 -1.837050336289653
73.0 0.00030018370329949734 0.0006967652884799254 0.0014222917632800152 -1.7482047840254615
75.0 0.00030018370329949734 -0.0006315381061789344 0.0014222917632800152 -1.640989182504361
77.0 0.0002991836992040292 0.0006450641719422108 0.0014229679500357725 -1.5187422597273537
79.0 0.0002991836992040292 0.0001395969441779947 0.0014229679500357725 -1.3807730598717163
81.0 0.0002991836992040292 0.0014250583423960881 0.0014229679500357725 -1.2284396851541102
83.0 0.0002991836992040292 0.0013421459045207173 0.0014229679500357725 -1.0640472304919275
85.0 0.0002991836992040292 0.0014002714665391105 0.0014229679500357725 -0.8891842219715047
87.0 0.0002991836992040292 0.00097907505449846 0.0014229679500357725 -0.7070386218164738
89.0 0.0002991836992040292 0.0006051196577421802 0.0014229679500357725 -0.5160511672933287
91.0 0.0002991836992040292 -0.0004030467589755604 0.0014229679500357725 -0.32392808957682023
93.0 0.0002991836992040292 0.0004469592428544958 0.0014229679500357725 -0.12330051445397885
95.0 0.0002991836992040292 0.0004986714582116896 0.0014229679500357725 0.07626376531257156
97.0 0.0002991836992040292 0.00011982647574357726 0.0014229679500357725 0.2758839446810457
99.0 0.0002991836992040292 -0.00011673473706371888 0.0014229679500357725 0.47291589129567496
101.0 0.0002991836992040292 0.0006879021158750913 0.0014229679500357725 0.6652586415662627
103.0 0.00029818397803321495 0.0011280895451282 0.0014230505748767152 0.8499804230455255
105.0 0.00029818397803321495 0.0011883259236733495 0.0014230505748767152 1.02705368855806
107.0 0.00029818397803321495 0.0006067375608747534 0.0014230505748767152 1.1926406153591222
109.0 0.00029818397803321495 0.00186890711658127 0.0014230505748767152 1.3469106891543356
111.0 0.00029818397803321495 0.0015590280195726734 0.0014230505748767152 1.4864499627023497
113.0 0.00029818397803321495 0.0012071538631203377 0.0014230505748767152 1.6129541313694025
115.0 0.00029818397803321495 0.00011557525049415618 0.0014230505748767152 1.7231693410556967
117.0 0.00029818397803321495 0.0006011236835006115 0.0014230505748767152 1.8163879056498138
119.0 0.00029818397803321495 0.0002932365696485147 0.0014230505748767152 1.8913305455878835
121.0 0.00029818397803321495 0.000868396226845512 0.0014230505748767152 1.9472013088749545
123.0 0.00029818397803321495 0.0013364914635256087 0.0014230505748767152 1.9836090906770223
125.0 0.00029818397803321495 0.0010714034079323423 0.0014230505748767152 2.0002159162551396
127.0 0.00029818397803321495 0.0007470289844369929 0.0014230505748767152 1.996930682627941
129.0 0.00029718415726682785 0.0006858179544619615 0.001426568927623877 1.973489345416969
131.0 0.00029718415726682785 0.0004905493329320247 0.001426568927623877 1.93093270544467
133.0 0.000296184165121799 0.0005505105895465442 0.0014301293098381808 1.8684241002465691
135.0 0.000296184165121799 -0.0003073422969201036 0.0014301293098381808 1.7872240778221058
137.0 0.00029518429628860865 0.0003096489537035632 0.0014340190182761778 1.6879939759951856
139.0 0.00029518429628860865 3.766378059563532e-05 0.0014340190182761778 1.5707501343684085
141.0 0.0002951844410251668 -0.00024779512410091437 0.0014401879071233585 1.4401117301906459
143.0 0.0002951844410251668 -0.0010757876297113208 0.0014401879071233585 1.2944671042655407
145.0 0.00029618416219598116 -0.0010421264186291858 0.001440105282282416 1.1333396527860877
147.0 0.00029618416219598116 -0.0012871152519096764 0.001440105282282416 0.9627715100123475
149.0 0.00029718421260513703 -0.0011857955165898622 0.0014441045922689232 0.7833123065177154
151.0 0.00029718421260513703 -0.0005953643370722957 0.0014441045922689232 0.5967615634860776
153.0 0.00029718421260513703 0.00012971181785391154 0.0014441045922689232 0.4037149895433421
155.0 0.00029718421260513703 0.0005165354179419874 0.0014441045922689232 0.20620479838899983
157.0 0.00029818421670060576 -0.0005431496142627939 0.0014434284055131622 0.006222658533484262
159.0 0.00029818421670060576 -0.0007560673360057078 0.0014434284055131622 -0.19313042103823722
161.0 0.00029818421670060576 3.7036597578569265e-05 0.0014434284055131622 -0.39176877340133287
163.0 0.00030018434011378013 -0.0002790384406034464 0.0014397795905274895 -0.5865973299395754
165.0 0.0003001845164298129 -0.0009936599109058068 0.001436807998389924 -0.7731037750107628
167.0 0.0003001843348538469 -0.0013294359367341786 0.001428918979965428 -0.9550707957468983
169.0 0.0002991845224202204 -0.0010070345641531038 0.0014294969649580596 -1.125208853972303
171.0 0.0003011845679181883 -0.0012985152213364605 0.0014285169861735741 -1.2842182296289837
173.0 0.00030218459656721066 -0.0015899308334990626 0.001425643564466485 -1.429629015216499
175.0 0.00030218459656721066 -0.0015474329293151293 0.001425643564466485 -1.5621368240084816
177.0 0.0003041850686781568 -0.0005535392534520908 0.0014228624648030353 -1.6789663208388366
179.0 0.0003041850686781568 -0.0011130777569781731 0.0014228624648030353 -1.779744610513033
181.0 0.0003041850686781568 -0.000537051982754536 0.0014228624648030353 -1.8626779790960792
183.0 0.0003041850686781568 -0.0004020408021482316 0.0014228624648030353 -1.9264020521058807
185.0 0.0003041850686781568 -0.0018210321044099102 0.0014228624648030353 -1.9709149452386294
187.0 0.0003041850686781568 -0.0011187844615323094 0.0014228624648030353 -1.995723413433911
189.0 0.0003061854428141905 -0.0005652903547433691 0.001415504898518095 -2.0006903563878664
191.0 0.0003061854428141905 -0.00100828464494653 0.001415504898518095 -1.9856989402719996
193.0 0.0003061854428141905 -0.0006785009853489271 0.001415504898518095 -1.9510833067663158
195.0 0.00030618545138742304 -0.00010200354742950813 0.001411023489025785 -1.8967244930191578
197.0 0.00030618545138742304 -0.00020973022984871952 0.001411023489025785 -1.8231624652244132
199.0 0.00030718547269789127 0.00022857568779772178 0.001407264648971853 -1.7315968212224766
201.0 0.00030818553325986106 -0.0003845335582360802 0.001400461184862759 -1.6213555572552212
203.0 0.0003071852884673333 0.00039878226201154124 0.0013990418090393342 -1.4966083468708558
205.0 0.0003061853586039472 0.00018614022690938218 0.001396346279474572 -1.356319673526776
207.0 0.00030618554899712906 0.0013015136212079694 0.001388406720815098 -1.201369081944844
209.0 0.00030618564054264193 0.0011233659516180989 0.0013829885251867842 -1.0349581848838052
211.0 0.00030618564054264193 0.0011966939797158891 0.0013829885251867842 -0.8589265734345735
213.0 0.0003031858013356089 0.00042538610531487795 0.0013776393712762525 -0.6763105305852141
215.0 0.00030418598783516236 -2.2938930802038957e-05 0.0013739010777534325 -0.4839190519243837
217.0 0.00030418598783516236 -0.0002967248804097367 0.0013739010777534325 -0.2902646531318052
219.0 0.0003031869282587461 0.0006718899745135697 0.0013724736764491314 -0.08985259719035651
221.0 0.0003041884629687967 0.0010452439568858318 0.0013703359563593841 0.10987885406344759
223.0 0.00030318850213574425 -0.00012002239651245881 0.0013680165010628363 0.3093395599516623
225.0 0.000305188926162072 0.0002049448397121923 0.0013647350409656752 0.5060201914978368
227.0 0.000305188926162072 0.0006688151665388475 0.0013647350409656752 0.6965250643101019
229.0 0.00030418889751304966 0.0012762149011284816 0.0013676084626727694 0.8808498303859311
231.0 0.00030518906737459693 0.001236250948321238 0.001367376827592751 1.0556541074540577
233.0 0.0003031885929779713 0.0005141392702961788 0.0013800013132554852 1.2196203064552251
235.0 0.00030118825737871993 0.0018872678074340367 0.0013865658036193338 1.3709163862071447
237.0 0.00030018785245950884 0.0013016625228799773 0.001390531511042365 1.5088061019281573
239.0 0.0003011879053854993 0.001205258575506669 0.0013960686193849603 1.6323875398956331
241.0 0.0002991878981195576 0.0001267064340512785 0.0014033252656549386 1.7400116265594432
243.0 0.0002991878981195576 0.0007880480810709752 0.0014033252656549386 1.8302001916281514
245.0 0.0002971881618901207 0.0006422127659535356 0.001409451378916068 1.902017672448634
247.0 0.00029918852403237515 0.0010762478501252064 0.0014276774732617252 1.9548439409425606
249.0 0.00029818850272190665 0.0012739944649406564 0.0014314363133156682 1.987837173960147
251.0 0.00029918840318125497 0.0013185715047661039 0.0014417900096620753 2.001051302713148
253.0 0.000299188887963868 0.0004807581497443443 0.0014519366687412664 1.994411051525752
255.0 0.00030018927604002956 0.0006668120308124985 0.0014613434675611657 1.9676903924306328
257.0 0.00029818833437640424 1.7587104096240938e-05 0.0014814912160832725 1.9218777544672614
259.0 0.0002961919921416738 0.00033818349718552684 0.0014930902048896474 1.8561507426910766
261.0 0.0002941926276150919 -0.0005286929656988429 0.0015066498601609916 1.7719225285386346
263.0 0.00029619270426795247 0.0004487958895017703 0.0015126740003824108 1.6691778658950196
265.0 0.000296195243418567 -0.0004603618186986494 0.001527544161505532 1.5502474550716214
267.0 0.0002921968971324945 -0.00048277893292519164 0.0015427145216598394 1.4165645518369825
269.0 0.00029319845690999903 -0.0011877397508069114 0.00155940877570384 1.2682321799479874
271.0 0.0002911994786607784 -0.0012369204245488855 0.0015673383117161923 1.1057773814696998
273.0 0.00029020062905057336 -0.0012952024611969297 0.0015757053638152775 0.9325027671939969
275.0 0.00029319864039536574 -0.0010831623603046547 0.0015839195689821065 0.7525943714478703
277.0 0.000292198439514023 -0.0008227749148309749 0.0015923505646422496 0.564309697522447
279.0 0.0002931997873917474 -3.747287736614378e-05 0.0015971061100913545 0.3721255581621636
281.0 0.0002982025421185456 -0.0002373346946781044 0.001598827828888331 0.17335171007290034
283.0 0.0003002029086282824 -0.00044347183634584536 0.0015918087006618253 -0.027385988755742285
285.0 0.0003022042344365163 -0.0008264314495307594 0.001590232139114846 -0.2261930228051119
287.0 0.0003002036752858477 0.00023439049862299826 0.001582956064129998 -0.4244204629426696
289.0 0.00030020369020337847 -0.0006327723383796956 0.001581092312150815 -0.6191457553697453
291.0 0.00030120430391734627 -0.001392277802644348 0.0015775948775191878 -0.8051316300168593
293.0 0.00030120429682187324 -0.0010178312961452503 0.0015756668422116575 -0.9846069757634377
295.0 0.00030120646745880917 -0.0008676489278614935 0.0015658863745312275 -1.1533074229524645
297.0 0.00030020675078133686 -0.0012129918421321356 0.0015596193841190648 -1.3099488699098774
299.0 0.00030220721877357714 -0.0017807666260902307 0.0015365654211541506 -1.4531420517491256
301.0 0.00030320719210414704 -0.0013024499205158233 0.0015325686818531874 -1.5830986863499183
303.0 0.0003022091444708398 -0.000628626044298446 0.0015069564855069368 -1.697116199752769
305.0 0.00030221140100907787 -0.0009234901613758898 0.0014951376370124305 -1.7948140838235944
307.0 0.0003022106287037391 -0.0004168652118104517 0.0014812099060082101 -1.874620417939099
309.0 0.0002982103309172489 -0.0007933342529979115 0.0014581501286992044 -1.935280033321359
311.0 0.00029921066060125686 -0.0018757474414409444 0.0014280970085118999 -1.9764351876840283
313.0 0.00030321311726323773 -0.0009068543896697415 0.0013885238661176555 -1.997978189643865
315.0 0.00030221518718377075 -0.0008120960511209482 0.0013705457468794209 -1.9995804340748284
317.0 0.00030421502363247297 -0.0007716631006579386 0.0013573935137988198 -1.9812189968278904
319.0 0.0003032202621354386 -0.0005958597188579929 0.0013316551937181905 -1.9432568183589962
321.0 0.0003022194114384502 -0.00012333049595055412 0.0013098706296697548 -1.8859754131866304
323.0 0.0003042299879227617 6.384318974159181e-05 0.001257289733430083 -1.8089038377111495
325.0 0.0003032324725170577 -0.00011882536893046517 0.0012183894264335266 -1.714197731527744
327.0 0.00030023030336436197 -0.00017004840960086688 0.0012104716404253424 -1.601407377311541
329.0 0.00029723385865936013 0.00032380665871529384 0.0011887052950121117 -1.4739699720847843
331.0 0.0002892408993720632 0.0002149512710437292 0.0011673530410802565 -1.3318391765027746
333.0 0.0002862501422527967 0.0014161534161227407 0.001130888178742274 -1.1744469152475947
335.0 0.00029125259212909617 0.001222496352199045 0.0011193406747542947 -1.0057148977643575
337.0 0.0002892507044311545 0.001211050420403964 0.0011109869828591669 -0.8278241590454456
339.0 0.0002902551201691527 0.0001590986520921043 0.001099870142274654 -0.6444231796911569
341.0 0.000290257132865078 -0.000364628786796866 0.0010982967689270346 -0.45158980302408613
343.0 0.0002922566264782669 -0.0004565089897222561 0.0010933087448742578 -0.2566063603577393
345.0 0.0002872539460438492 0.00015321105591161626 0.0010955182382037213 -0.05684976993230733
347.0 0.0002912567014077063 0.000842399213437119 0.0011069938010099464 0.14294155295845254
349.0 0.00029125623550266364 -3.897760974790102e-05 0.001114572588075938 0.34254421865158957
351.0 0.00029326332099783285 0.00010605387888040996 0.001118371953907567 0.5383710177240407
353.0 0.0003002664727163131 0.0008321166831059969 0.0011285759002630613 0.7271307725607576
355.0 0.00030227874240656413 0.001338299616774055 0.0011456887423243454 0.9109010698511906
357.0 0.0003052807070289087 0.0012575110485482466 0.0011670758191644724 1.0842630880465618
359.0 0.00030328743434235756 0.0005777257523568683 0.001190829069122429 1.246141144186484
361.0 0.00030429429910902486 0.0015861103773259044 0.001214175603248261 1.3949410002185523
363.0 0.00030829350721882777 0.0014103892352289532 0.0012578645517919078 1.530858837669986
365.0 0.0003093239334024138 0.000898937185857392 0.001324231504467254 1.6516407824387749
367.0 0.0003063325830872091 0.0003465026184816773 0.0013473972600817103 1.756591331750469
369.0 0.000305337550566273 0.0006261464190078116 0.0013850083542152089 1.8437176586242159
371.0 0.00029735612387127124 0.0004600312921561803 0.0014394484490436745 1.9123724003674725
373.0 0.0002953654546844645 0.00124059702842271 0.0014944707486103791 1.9617012622512588
375.0 0.0002893619338418545 0.0013146330783160886 0.001543815417126066 1.9914629261740477
377.0 0.0002883670640675395 0.0011398221150038569 0.0015918327744756013 2.001318092173889
379.0 0.0002923743276095328 0.0006345280033959304 0.001668063874411485 1.9913222756216258
381.0 0.00029339368667355225 0.0004478043246630906 0.0017243350493712697 1.9614103422599705
383.0 0.00029140694483311715 0.0001219869594466003 0.0017842986245874023 1.912157709261699
385.0 0.00028840650554818985 8.293440121251654e-05 0.0018530853598456487 1.8433173437219064
387.0 0.0002814180241834355 -0.0007464855720078978 0.0019051048493179468 1.755913050389272
389.0 0.0002874337385730967 0.000425219865940196 0.0019516551325979739 1.6501895318500215
391.0 0.0002874284183219582 -0.0008134600949337361 0.001981991041930206 1.5290119219451972
393.0 0.0002904336065834065 -0.00041150660626050004 0.0020285353611694326 1.3923331695710117
395.0 0.00027648110116250364 -0.0013518747090553054 0.0020944024562172046 1.2414217755544026
397.0 0.0002874976025326139 -0.0014341029805765753 0.002133494225831858 1.0776687683193686
399.0 0.00028650589440546267 -0.001545870386387464 0.0021848116167905766 0.9031076858407364
401.0 0.0002925037557704118 -0.0012097238714676112 0.0021911517457551596 0.7217270863372058
403.0 0.0002935233250428882 -0.0008371270243683845 0.0022224210906445917 0.5315729479551101
405.0 0.0002985164313390955 0.000200023868801096 0.0022286246564450344 0.3396353247900766
407.0 0.00030351222583570997 -0.0005056230874807829 0.00222274238756819 0.13920974237201356
409.0 0.0003015158110954049 -0.0005343135711582653 0.00222408706038102 -0.060950473385377596
411.0 0.0003015708281554584 -0.000685772487735896 0.0022505244780035905 -0.2601042510503495
413.0 0.00030458137242838593 -8.943452186075834e-05 0.002248733907913883 -0.45795425763501996
415.0 0.0003075950725310511 -0.0008555124780635872 0.0022047343427568917 -0.6501691799291147
417.0 0.00030260447977357855 -0.001274900833278894 0.0021834784081848652 -0.8356728507982859
419.0 0.0003016148801638773 -0.0012624950488295127 0.0021369368317474403 -1.0137791099936628
421.0 0.000299648885547695 -0.0010337959512816079 0.0020930374142567394 -1.179835080586915
423.0 0.00030666680713874704 -0.001897144353084763 0.0020395694476628467 -1.3350012333723407
425.0 0.0003096680781587152 -0.001937961953955936 0.001958189107891471 -1.4756603621981792
427.0 0.0003126860860393644 -0.0013706149312897834 0.0018853520535500627 -1.6034692060915325
429.0 0.00031568620749564005 -0.000400750999222879 0.0018132445169079107 -1.7150073234860392
431.0 0.0003187282025455967 -0.0007698188483450487 0.001697709990796109 -1.809459911455763
433.0 0.0003177425520347845 -0.0005201563597857391 0.001576163750356629 -1.886050443299848
435.0 0.00030677374861303765 -0.0011329777742455978 0.0014642447982496447 -1.9435167935238444
437.0 0.00030680227744698716 -0.0017628697276963463 0.00135729818110897 -1.9814801696660698
439.0 0.00030283655721540393 -0.001276998016219508 0.0012605106066100567 -1.9996384725096599
441.0 0.0003038390862401855 -0.0011723047625293867 0.0011541383288195086 -1.9979336425925596
443.0 0.0003008561169843163 -0.0010706775073896862 0.0010354783268501611 -1.976088424050657
445.0 0.0003038647086690108 -0.000659093369218739 0.0009280091353784824 -1.9350662652515238
447.0 0.00032184097676852164 -0.0008997654972680402 0.0008348430970646331 -1.8741438334779423
449.0 0.0003228802984244145 -0.00030623481464864066 0.0007284680390140382 -1.794167128956843
451.0 0.0003269008595000977 -0.0005712393563326029 0.0006438617106236796 -1.6964952130446314
453.0 0.0003239199726677869 -0.0004321953870631761 0.0005505198102347409 -1.5804682425920125
455.0 0.0003309445348073977 0.0001895896335373684 0.0004673220970450019 -1.4510317123545668
457.0 0.0003289261521415256 0.00044894395783338773 0.00038366383460346817 -1.3062840782290763
459.0 0.0003309657824098779 0.0007955883345486088 0.0003023260077411322 -1.146219487273899
461.0 0.00033407572067763506 0.0011065504682155611 0.00021995102679737847 -0.9762235631567944
463.0 0.0003351078950392614 0.0008824985462428348 0.0001572113393584374 -0.7975782689268966
465.0 0.0003451484480420811 0.0001924952206084789 9.510831614143714e-05 -0.6124120437990674
467.0 0.0003422135461161902 -0.00023428041011636588 4.304461759267187e-05 -0.41964088572794933
469.0 0.00034533152907056914 -0.0006047374052819539 -2.8045059605281648e-05 -0.22197963337848275
471.0 0.00033936846175509347 4.029369703685974e-06 -4.218750981597057e-05 -0.022361338910942757
473.0 0.0003424077543582169 0.0007179034913361802 -4.3155986113100284e-05 0.17706257042131482
475.0 0.00033840261745662935 -0.0002938976129032388 2.359587835921005e-06 0.37650459512698775
477.0 0.0003444481388599264 -2.170904593233281e-05 3.227795993556692e-05 0.5715872815863623
479.0 0.0003414817655188698 0.0006586738035433338 0.0001112703518674241 0.7586923460614249
481.0 0.00033648600691457806 0.000821244779369269 0.0001851173130983985 0.9412241982552172
483.0 0.00033756028066195026 0.0006385130736754049 0.00026044807508170657 1.1123792988858736
485.0 0.0003356388095817257 0.0006110247367539325 0.0003557185370184049 1.2724954933326675
487.0 0.00032066910132718307 0.0013970523965396162 0.0004926311764243806 1.4188674066560816
489.0 0.0003117655212743493 0.0011409912271126488 0.0006481274641884623 1.5524223380349025
491.0 0.0003088545650038846 0.00024088012030846662 0.0008058594495510375 1.6707623447284035
493.0 0.0003089908657119336 0.0005091505556275899 0.0009740390525860582 1.7725136401986807
495.0 0.00029414916109778307 5.592007775545364e-05 0.001190419306550688 1.856830302254921
497.0 0.00029227469414484477 -0.00011667677265272096 0.001374997050611932 1.9221328787795502
499.0 0.00028337804211677435 0.001104031539150105 0.0015445474301230624 1.9681846070256726
501.0 0.0002725134243222926 0.0006439721011240058 0.0017956718821031548 1.9944842548178177
503.0 0.0002735999413060925 0.00042431533782281457 0.0020273416577576073 2.0010096258619963
505.0 0.00028873546558179494 0.0005588740716196248 0.0022842267223416443 1.9875604162997447
507.0 0.00029383078449033275 4.9065282742903436e-05 0.002493379198852052 1.9545231010752588
509.0 0.0003028317255835005 -0.0002019756427303759 0.002694999314210396 1.901664933832821
511.0 0.0002998909335006082 -0.0002938056669415778 0.0029110054777593663 1.8294430282709322
513.0 0.0003050092536532476 -0.0009334292699502334 0.003174711110746435 1.7392993870154294
515.0 0.000310095962309621 4.1540396480982796e-05 0.0033886535693603476 1.6304726177343436
517.0 0.000293231266998977 -0.0011434802404912978 0.0035810362104740957 1.5067216197567803
519.0 0.0002933329151496372 -0.0006213008563679393 0.0037789335289861157 1.367417480147511
521.0 0.000284482145239826 -0.0016397680798229646 0.003988607750381544 1.213531080510634
523.0 0.00029355419225323277 -0.0016257878056221218 0.004129905460096886 1.0478513679945636
525.0 0.0003027159085377672 -0.0016694699347692605 0.004244693245249463 0.8726376419575811
527.0 0.00030276935719746056 -0.0012846826580337554 0.004354234527070242 0.6903851738662719
529.0 0.00029781828314510815 -0.0008030335113208529 0.0044324406622534476 0.4983162612511022
531.0 0.000286835774050796 -6.0275759869431986e-05 0.0044598975143780775 0.30528793092869116
533.0 0.00027012295279450543 -0.0008572999989201939 0.004540862519435973 0.10477910695176178
535.0 0.0002891395411831298 -0.0014475474132031542 0.004512481433224344 -0.09511814620426451
537.0 0.0002873711630080667 -0.0006376452663286638 0.004498592843727236 -0.2945471593981677
539.0 0.00029263289156079966 -0.0007573379954865758 0.004471726104336824 -0.4913950991673729
541.0 0.0002938182514930682 -0.0012172333926968669 0.004373342970658742 -0.6826690632673748
543.0 0.000298962085245327 -0.0017853695381576673 0.004222601155169143 -0.8673489193746421
545.0 0.0003201183388938521 -0.0019356778067734929 0.004022167208196832 -1.0431608700142794
547.0 0.0003112619439169957 -0.0011138940263789433 0.003829877575676401 -1.207682566908421
549.0 0.00031356438416487256 -0.0024594006284439332 0.003609828867240932 -1.3606881510159297
551.0 0.0003278396798937379 -0.0019423253810998018 0.003353373464747528 -1.4989343906386121
553.0 0.0003328362747709619 -0.0018238592691058226 0.0030628541046137593 -1.624104267308342
555.0 0.0003179889783244723 -0.0010149464160176271 0.0027884174868094153 -1.732866426135944
557.0 0.0003240550066722216 -0.0015107605571775605 0.0024062274985749404 -1.8243178177847483
559.0 0.00034115453552353793 -0.001251384163563366 0.0020581394569086733 -1.8975438825059545
561.0 0.0003362535465536543 -0.0017526983495851807 0.0017064675384701855 -1.9516351906749643
563.0 0.0003444672345018586 -0.0021994867934699625 0.0013093682787798184 -1.9861134288901594
565.0 0.00035680688319983373 -0.001967350780518853 0.000883176531217563 -2.000757615373219
567.0 0.0003509983312107195 -0.0014927395351244592 0.0004454460867900639 -1.9954991388280843
569.0 0.0003442914659663326 -0.001450509617773445 -1.0063761921165527e-05 -1.9701314434802988
571.0 0.0003464021104517266 -0.0009120950996228903 -0.00038022845977402135 -1.925670789295202
573.0 0.00036058321757121933 -0.0012032574098276403 -0.000782025047217514 -1.8613222584563547
575.0 0.0003668981772198651 -0.0003378950314090634 -0.001194865736354121 -1.7783412861121508
577.0 0.0003742019731503267 -0.0012439814281754473 -0.0016039558606040108 -1.676956511529014
579.0 0.00039052249901778144 -0.0006239603547179897 -0.0019772504715006587 -1.5587442708565487
581.0 0.00039578969440774936 -0.0005045442434253145 -0.0023503214577318193 -1.426066695006272
583.0 0.00041497690882009113 5.191511237294252e-05 -0.0026999744111602083 -1.2789936674189337
585.0 0.0004412026525328599 0.0003187091506414932 -0.003013681393498035 -1.1163963972792843
587.0 0.0004344866952417122 0.000273015285756085 -0.0032659858238335403 -0.944588249103474
589.0 0.00044200252472625684 0.00038512128303813523 -0.0034955489507150737 -0.7649138934698555
591.0 0.0004543088249209585 -0.00021786588191112808 -0.0036610920555820423 -0.5766646804907904
593.0 0.0004607173690963019 -0.0009952286863580575 -0.003803982578987728 -0.38418109604363154
595.0 0.00044914066241193325 -0.0008764116925488667 -0.0038692332740063113 -0.18562970106659213
597.0 0.0004236411757985157 -0.0004040594108757237 -0.00392510536906705 0.01480043011404934
599.0 0.0003832437554833558 1.2282723222343445e-05 -0.0039255070275505425 0.21413605555701556
601.0 0.00036450682489353267 -0.0009004483455308736 -0.003799732486196362 0.41238500782216825
603.0 0.0003608529253582884 -0.00018766906086095759 -0.003645216954722908 0.6075614234729483
605.0 0.00035339070741245845 6.504068458322987e-05 -0.0034909241590656676 0.7937958574060051
607.0 0.00035364291079880626 0.00023825931589743703 -0.0031988109246995893 0.97421235113072
609.0 0.00033519507453541505 -0.00032169394089213966 -0.0029121661366954053 1.1434700712423391
611.0 0.0003541419273259587 0.0001702939759549265 -0.0025105018628011912 1.3010887771093436
613.0 0.00033944779538600797 0.0007089160261588872 -0.002090298378680335 1.445355047531523
615.0 0.00031774989845882544 0.0003984888822101854 -0.001490113496125975 1.5760004268208148
617.0 0.00029004572841821903 -0.0005736853905554276 -0.0009743319456981183 1.6912786139413087
619.0 0.0003044238869083689 -8.80853782730789e-06 -0.0003985004520294465 1.7900227073691606
621.0 0.00030197026008534555 -0.000628062972585031 0.00019152654346436777 1.8709059666168395
623.0 0.00030442158168092324 -0.00025737154314570593 0.0007658475626027701 1.9325998771825492
625.0 0.00030580437042023286 0.0007382667375986009 0.001575435097950264 1.9747863970630015
627.0 0.0003105282692910523 1.829761128819445e-05 0.0022733882149088584 1.9973117644242278
629.0 0.00032034757583586257 -0.0002448911277100328 0.003019412617855777 1.999914602931604
631.0 0.0003209735794503158 -0.00025716497819672506 0.00371358297226344 1.9824600352697672
633.0 0.0003205897335093272 -0.0007322210722527132 0.004413474155963416 1.9454438921669217
635.0 0.0003100716042815615 -0.0009043084438601651 0.005143472859928334 1.8888826694045155
637.0 0.00034270290318841616 -0.001011971302212131 0.005877386422127 1.8129120424806495
639.0 0.00033927771752600944 -0.001144620363699372 0.006460103813295049 1.718803148088486
641.0 0.0003598256606986452 -0.0008988103811033418 0.007048148805207938 1.6064595614391313
643.0 0.00036705297791961284 -0.0017445422771105855 0.007593843081271825 1.4795210081112753
645.0 0.000348799670433407 -0.0014441161611820337 0.00819406062526433 1.3372891652448216
647.0 0.0003333360187183063 -0.0024291610858896825 0.0087301531676929 1.1810196708672307
649.0 0.0003774424711966525 -0.002235787934682155 0.00923692322521557 1.0121426981827384
651.0 0.00034502101219549834 -0.002750982438948688 0.00960414376240941 0.8342008170837975
653.0 0.0003379018678588306 -0.0015253714402770244 0.009956236889985792 0.650901319740957
655.0 0.0003565691956959803 -0.0009518333319534262 0.010166827603495087 0.4576023318393572
657.0 0.0003310413593984357 -0.0009014684627712634 0.010303612395333348 0.2627902864438527
659.0 0.00033589435832719533 -0.001684246446623548 0.01039023078114428 0.06258904584023317
661.0 0.0003649429555298729 -0.0021146724789284374 0.010327685221891095 -0.1377187017483516
663.0 0.000349938609642074 -0.0011827558248565175 0.01022809218522283 -0.3369677369937467
665.0 0.00036269620056178704 -0.0017125040056791346 0.010053627660734175 -0.5341101467081703
667.0 0.0003583703584114447 -0.0021640997567646276 0.00974608404202569 -0.7227609484276684
669.0 0.0003905792610308244 -0.0026754504775210928 0.009356273978533286 -0.9071459426130684
671.0 0.0003990113062924758 -0.0026508883033689967 0.008893733898976696 -1.0814751964368303
673.0 0.00038534794028397635 -0.002164459542848 0.008300752423264491 -1.2435321956394707
675.0 0.00039806598248619664 -0.003335024131139798 0.007575481290073885 -1.3925879193635535
677.0 0.0004143690989530933 -0.002772404753007988 0.006878776110337474 -1.5289303255256512
679.0 0.0003967999222140618 -0.002512459633560366 0.00601199362598124 -1.6499796003936915
681.0 0.00041163720160912264 -0.0018571750758582576 0.005125043652663733 -1.7553525931035903
683.0 0.00040020227400956395 -0.0024073935302450313 0.004194046554929101 -1.8429644009521433
685.0 0.0003669467681338404 -0.002056722155317502 0.0031967054503789787 -1.9118739526681727
687.0 0.00038361965938833617 -0.0030055593206568185 0.0021182887022645263 -1.961409411219524
689.0 0.00039989951661257206 -0.0026757072332759357 0.000995723111112279 -1.9912639436614898
691.0 0.0004352308208023632 -0.0027494718398322505 -0.00011476300469560226 -2.00115332402845
693.0 0.0004776020192028297 -0.002183324420521446 -0.001265977404645539 -1.9911090068637665
695.0 0.0004734851253902773 -0.0022217866985390486 -0.0023873968748940612 -1.9610136491056673
697.0 0.00047464197857169556 -0.0016852834076629976 -0.00346768048055802 -1.9116142271602048
699.0 0.00046044355094273273 -0.0018743073191296122 -0.004569354094812409 -1.842442929729418
701.0 0.0004445262867047344 -0.001107336757784824 -0.00562692501029375 -1.7547399358720308
703.0 0.00048496964483442275 -0.0023237494055596965 -0.006695131167293162 -1.6486798897667632
705.0 0.0004904205669454903 -0.001292118587026983 -0.007566976717146146 -1.5266583598904635
707.0 0.0005132696245759179 -0.0013766960733345341 -0.008484097697164092 -1.3897363811581147
709.0 0.0005130448889494774 -0.0001474987033960071 -0.009318773492848131 -1.2377609521903152
711.0 0.0005037565015750016 -0.000603594985799982 -0.01005210868314313 -1.0732014443115798
713.0 0.000490872374215954 -0.000522769240179677 -0.010574216589044234 -0.8981175386750292
715.0 0.0005125034923590543 -0.0008789072226356094 -0.011125834963251653 -0.7167947163383869
717.0 0.0004933734791961495 -0.0010830299552954405 -0.01160658930058393 -0.5257229348510648
719.0 0.0004784658264930467 -0.0020043913165881553 -0.011827911347621957 -0.3326325976422216
721.0 0.00047150616805466004 -0.001167793146010372 -0.011996819943232796 -0.13205692256152923
723.0 0.00048514895062052275 -0.001435858385130775 -0.011960402799056745 0.06825016263976111
725.0 0.00046306530083511086 -0.0015748523476253832 -0.011854621415193414 0.2683120488059875
727.0 0.00044849239935414864 -0.002263900987682879 -0.011564635513524213 0.46641694602592704
729.0 0.00040472887514928787 -0.0011350589022598695 -0.011287106031171772 0.6585215061054375
731.0 0.0003703424194179829 -0.0009631960604250641 -0.010826118433266098 0.8448235002758621
733.0 0.0003421905710015378 -0.0007838082484623996 -0.010167528878574488 1.0226062284413262
735.0 0.0003325649430435944 -0.000949887525668158 -0.009237615776110717 1.1886317484490825
737.0 0.0003448878209877787 -0.0001813117532598402 -0.008371321917522623 1.3428536501768673
739.0 0.00036533400065785597 -0.0006161257740518113 -0.0072914624038033105 1.483689732584921
741.0 0.0003784351525504361 -0.0010358725648183134 -0.006144758559170443 1.6100735547120453
743.0 0.0003826362311942885 -0.001802585137417008 -0.0049172248758756545 1.7212158140821106
745.0 0.0003991943584908986 -0.0019818847177797854 -0.003393038215487376 1.8146594685744706
747.0 0.00039586443135977174 -0.0018466040380772475 -0.0018241446206337948 1.890040729534508
749.0 0.00038265712848309326 -0.0012052172217595423 -0.0003205415163327328 1.9460599696911325
751.0 0.0003806630246782762 -0.0010393210415216715 0.0012849675960270798 1.9825843764806
753.0 0.00036551125003647916 -0.001179656990041093 0.0029419516961447885 1.999194267525612
755.0 0.0003896318351506313 -0.0015759076428014994 0.004725455390893095 1.995830957568379
757.0 0.0004292178189146854 -0.0016521059149515547 0.00633213078882743 1.9722183433476164
759.0 0.0004709592422618908 -0.002046082431187989 0.00812712640929888 1.9294614499568767
761.0 0.00045874878672038733 -0.002307089212392168 0.009670198681381954 1.8667396942777397
763.0 0.00046847204445346223 -0.0027830345924947137 0.011237843485894473 1.7851973675925066
765.0 0.00048578186616029964 -0.002053803724050042 0.012757408146435273 1.6853112469516693
767.0 0.0004980381206542471 -0.002495764228775809 0.014276055476298124 1.5682310034332516
769.0 0.0005181624313481426 -0.002953389728957956 0.015683322748939816 1.4366669753926236
771.0 0.0005196811598674328 -0.003717108951636265 0.016998079667013364 1.2899965648165845
773.0 0.0005337610732987606 -0.0039381438948744895 0.018193882191477183 1.129628033310833
775.0 0.0004984997859158317 -0.0041332162833703796 0.0192279608378898 0.9576377914338278
777.0 0.0005232529576472975 -0.004112500567499925 0.02010239174891777 0.7790105449436375
779.0 0.0005739861322171304 -0.003570306380360363 0.02076195216753029 0.5926603546667164
781.0 0.0005644899617863016 -0.0030122315869418803 0.021342854678729855 0.39965779811467206
783.0 0.0005717410173378937 -0.0034888358398702563 0.02171441300431608 0.20179659572790223
785.0 0.0005390714373876092 -0.00363319107770973 0.021806389541580262 0.0022318207854069043
787.0 0.0005322758109139375 -0.004127790136934825 0.02172281478461044 -0.19700039493688695
789.0 0.0005599547539510426 -0.003881947431848413 0.021493101490024515 -0.39455556907372
791.0 0.0005938951849642899 -0.0033942546545041173 0.02106721797427842 -0.5895113062221093
793.0 0.000644659577923946 -0.004373469885389543 0.020444762358043777 -0.7761809228706635
795.0 0.000672038272799306 -0.004631012571501539 0.019621750278167083 -0.9565148481910236
797.0 0.0006533671538291949 -0.00439384505975172 0.018562949521697646 -1.1255450923437167
799.0 0.0007156909906057649 -0.005095868359212393 0.01733247176221486 -1.2840165511417347
801.0 0.0007031603674232933 -0.005457486004285457 0.01588982841892822 -1.428639686800763
803.0 0.0007124142057638238 -0.005473039909101641 0.014276430680156101 -1.5588098344172525
805.0 0.0007758119490422885 -0.004948881335226661 0.012508088674501252 -1.6748227209735005
807.0 0.0007922610800220471 -0.005415371622710586 0.01046729346193593 -1.7748821289921894
809.0 0.0008349653363465429 -0.004693395902147501 0.00828001984362252 -1.8566952842006228
811.0 0.0008472912775417812 -0.0049592094323288715 0.0060589049969526415 -1.9190991995387647
813.0 0.0008882397134347611 -0.0066064857986803715 0.003790761721164621 -1.9624729996085999
815.0 0.0009344943890552017 -0.005863331969375664 0.0012703181331071617 -1.9865319315557108
817.0 0.0009860573057008121 -0.005931573318310417 -0.0013219268352354884 -1.9911415112050685
819.0 0.0010500182256029747 -0.006341529484657526 -0.003929352614670726 -1.9758170693944626
821.0 0.0010777022813994788 -0.006431778027010083 -0.0066350605528295095 -1.9413525710733244
823.0 0.0011404510209105875 -0.006197564338405685 -0.009190957943842884 -1.8876809231904947
825.0 0.0011885294117945223 -0.006032207797930349 -0.01192547370095588 -1.8143589882123201
827.0 0.0012586783089082484 -0.006590240561213016 -0.014610698324454616 -1.7236668222888214
829.0 0.0013153435287239842 -0.006870154419257228 -0.017119929102398745 -1.6151065047405821
831.0 0.001371396333076228 -0.006520500934996708 -0.019672522056947202 -1.4927311168464088
833.0 0.001438040357838095 -0.006701107660388376 -0.0219103042176765 -1.3548179658744974
835.0 0.0014779417962758716 -0.0066057848037960835 -0.02404006170097299 -1.2030478923488805
837.0 0.001550869442606133 -0.006716634374403328 -0.025901755302502927 -1.0396523288944457
839.0 0.001604017547942136 -0.007168228437871044 -0.027625467274993393 -0.8675345229760136
841.0 0.0016399857739014968 -0.008505091295463148 -0.029287384401876834 -0.6881117817809866
843.0 0.0016718288013775299 -0.008997352466579706 -0.03061223584990003 -0.5025267361651475
845.0 0.001758507700560376 -0.009634367456469922 -0.031785610422481105 -0.3130253992540986
847.0 0.0017908207968471623 -0.00971668358365608 -0.0326130242596426 -0.1188139791684706
849.0 0.0018811388075197588 -0.009408427673083662 -0.033273407382728215 0.07671525137793316
851.0 0.0019265255283520413 -0.010453583108379906 -0.0336098180741749 0.27004978141251096
853.0 0.001979207081892735 -0.010899424965860546 -0.03369353331928595 0.46064058266384955
855.0 0.0020705878095689254 -0.011081708289391286 -0.03327266516936813 0.644818323349678
857.0 0.002171580324257908 -0.01095347945037294 -0.032711361826084064 0.8246286805180337
859.0 0.0022849100060349996 -0.010827021416293181 -0.031590422954074555 0.9936747904749546
861.0 0.002369259317031636 -0.01200490431014662 -0.030342266546153823 1.15299313455517
863.0 0.0024643833772520986 -0.011995392342484692 -0.02874318077047481 1.3004027793234196
865.0 0.002564970414782291 -0.012694773334882413 -0.026734697329972523 1.4354553969029842
867.0 0.002720226043326972 -0.013768110514948601 -0.024474516812427467 1.5567590422830977
869.0 0.002899000627417107 -0.014174539091560943 -0.021898031446320895 1.6636629645479453
871.0 0.0031095842092035957 -0.014795276999129558 -0.019081963536559197 1.7537344670094388
873.0 0.003210334067783457 -0.01543681031491203 -0.01585646714838118 1.825840885772027
875.0 0.003360542981918196 -0.015384968560754395 -0.01228770032312593 1.8810316007169257
877.0 0.0035535635921331837 -0.015733023774017835 -0.008814346922676542 1.9180351491908068
879.0 0.0037715433158599264 -0.01708144052685726 -0.004906528408194947 1.9369786725482616
881.0 0.00400926956192426 -0.01801851359058178 -0.0007189203873284901 1.9370778934301944
883.0 0.004231938597338156 -0.01904177958821637 0.003607825243565601 1.918627107753723
885.0 0.004506347208028877 -0.02001458036950928 0.008012779022797232 1.882910908332854
887.0 0.004676754031761964 -0.02020384294829717 0.01239318574586111 1.8295850662863384
889.0 0.0049012321650166845 -0.02205237021348685 0.017225035208338416 1.7581653267315658
891.0 0.005125786598409963 -0.02186839468852869 0.022059258635935303 1.670628694933699
893.0 0.005354660049038465 -0.023774426835446224 0.026790271392092693 1.5691690088554764
895.0 0.005656717968938562 -0.024323908833304573 0.031580443729462476 1.4532184032706368
897.0 0.006003351930540462 -0.026227386845145025 0.036222538533357135 1.3249520471051468
899.0 0.0063702240039143765 -0.02730662095553876 0.040880890291609684 1.1839990572008516
901.0 0.0066837075975999215 -0.028140998054216854 0.04548252827019235 1.034279816362269
903.0 0.007000009627821491 -0.028937946449375272 0.04966001928390039 0.8773025807614404
905.0 0.007299608145811275 -0.02920973500356279 0.053476668744818955 0.7125485559738014
907.0 0.007580739872757966 -0.029432999218194845 0.05722043619537129 0.5437235455494175
909.0 0.007974422978069476 -0.030099829162001972 0.06056578380201456 0.36742149766668725
911.0 0.008437323324898447 -0.03204937768291802 0.06378122106801572 0.19007727972022873
913.0 0.00892188098166645 -0.03261427031740901 0.06640679002962561 0.012947347882311248
915.0 0.009454923331461364 -0.03310973009408529 0.0689012730050593 -0.16316543621738094
917.0 0.009915690757044992 -0.03458792017576667 0.07059117920543827 -0.336537381357474
919.0 0.010395578377933076 -0.036962748719470515 0.07217201264947093 -0.5043970794788489
921.0 0.010872576870471513 -0.0375896190022582 0.07297821441105729 -0.6657787335809019
923.0 0.011444149422709956 -0.038399194013965826 0.07308611690857897 -0.8197570533206724
925.0 0.012034980148372452 -0.03980618491076952 0.07284676160614113 -0.9664944007828449
927.0 0.012636677966082324 -0.04081438707647464 0.07181172227051705 -1.1016881974698807
929.0 0.013173594420124717 -0.0416169876932196 0.07015246423766788 -1.2280331715597639
931.0 0.013753485021029606 -0.042494971458588625 0.06781019235963803 -1.3414093506542102
933.0 0.014418992583643542 -0.0440315777880783 0.06527656835560385 -1.441652843043699
935.0 0.014998220152124517 -0.045016716913683016 0.061681485363106865 -1.5301237725975645
937.0 0.015647703736273114 -0.046359499182725306 0.05739871098122289 -1.6036951587033816
939.0 0.016350042706483593 -0.04739848301720789 0.05282591853721728 -1.661820816752023
941.0 0.016925170556712908 -0.04841929346926228 0.047305908642139745 -1.7054680805557672
943.0 0.01768668106299102 -0.04933665946419569 0.041256419804776595 -1.733963089282649
945.0 0.01843598011293717 -0.05084126587326309 0.03451716058025224 -1.7482221229443413
947.0 0.0193176795494637 -0.05103365446867089 0.02742371923767581 -1.7474491762843
949.0 0.02011060949726366 -0.052346985396687376 0.019907246826093575 -1.7319973558367563
951.0 0.020830289470266636 -0.052771067747695834 0.011902589801375998 -1.7028294802319128
953.0 0.021628739941068655 -0.05292188145494848 0.003636461420601448 -1.659099372081945
955.0 0.022594934966155722 -0.05454504623540157 -0.005142603439189914 -1.6018405683649122
957.0 0.023547277158828123 -0.055001224316206306 -0.01401175357556025 -1.533049750502806
959.0 0.02445047858338734 -0.05532839252129932 -0.02336979327756269 -1.4525836841518485
961.0 0.025415317180333793 -0.056309214871488614 -0.032563777572442464 -1.3591602413723916
963.0 0.026398515369250152 -0.057567421332852635 -0.041913322751879145 -1.2589145881180042
965.0 0.027186829104454743 -0.05799947760822614 -0.0512102814902251 -1.148638853691934
967.0 0.02817577913877399 -0.05904809607086595 -0.06060547148351148 -1.0315335633648808
969.0 0.029168100604871978 -0.06080258464013068 -0.06990629739762623 -0.9081922619770836
971.0 0.030270257043420602 -0.06259955858559318 -0.07874338309585485 -0.7801344942350678
973.0 0.03152032923364087 -0.06244926070722291 -0.08755680817099301 -0.6466633530149279
975.0 0.032749206228960895 -0.06291696474242967 -0.0960622136202881 -0.5097557307157479
977.0 0.03382581567203811 -0.0643767933953303 -0.10354217237142702 -0.3721006185895876
979.0 0.035085715967673056 -0.06506913549311147 -0.11060213808440757 -0.23274708061001506
981.0 0.036206248952378936 -0.06523753277258121 -0.11707572822659541 -0.09367223990530055
983.0 0.03757229877933467 -0.06556018025317358 -0.1227677886484108 0.046145518985427174
985.0 0.03883100067339672 -0.06595369989207683 -0.12767268410029173 0.1811496245238338
987.0 0.040057124506801385 -0.06617084605066699 -0.13130229307604757 0.3130819490170135
989.0 0.04130162979356085 -0.06611168571042957 -0.1342041760628013 0.4391370001130405
991.0 0.042655395115392125 -0.06836034773763545 -0.13606861963203765 0.5610632569597234
993.0 0.04401560607159371 -0.06849602873546144 -0.1367142308556641 0.6783330419438247
995.0 0.045417608198242226 -0.06820477368349485 -0.13637974985568016 0.7890611480338097
997.0 0.04683346676368594 -0.06880914280270398 -0.1347798626333542 0.8908339082416884
999.0 0.04822258669366457 -0.06834545664738188 -0.1322490412912653 0.9839642546554502
1001.0 0.04954218367906973 -0.06851549369164157 -0.12860491167295657 1.0711568933363453
1003.0 0.05091816374478625 -0.06841522659006054 -0.12362181341968707 1.1488852954004691
1005.0 0.052441847577306015 -0.06794207323070205 -0.1180792945600429 1.2173817467640526
1007.0 0.053913793743813415 -0.0690066423078512 -0.11095755624737726 1.277318021472037
1009.0 0.05536040437429051 -0.06996673927866379 -0.10287315375953907 1.3278494496632616
1011.0 0.05687380421157024 -0.07008316354832751 -0.09366281234012709 1.3677358962581656
1013.0 0.05845351464631393 -0.07009805166079718 -0.08338177603549458 1.3968721625636336
1015.0 0.05994193169397082 -0.07037357039423388 -0.07247375897441155 1.416864860948168
1017.0 0.061588596984581474 -0.07057241346175992 -0.06057858336731708 1.4272363995046826
1019.0 0.06331341499402993 -0.07107247959180443 -0.04813067324118695 1.4274176972805883
1021.0 0.06479794731295893 -0.07098690404540003 -0.03504421551601242 1.4193101371477554
1023.0 0.06645499694499842 -0.07007040362668675 -0.02105827678956774 1.4015453232365562
1025.0 0.06821218458574767 -0.07008004232678539 -0.0071072632969793395 1.373880487579301
1027.0 0.06972954960606241 -0.07004552634755694 0.0070506233263994585 1.3381580989752269
1029.0 0.07157644115641768 -0.06817660511488552 0.02128228039268285 1.2954467569184445
1031.0 0.07338609658575718 -0.06769718740869793 0.03579259963515223 1.2458345584976973
1033.0 0.07500201735805821 -0.06673024479543412 0.05002236608649466 1.1857632483161795
1035.0 0.07673388511659507 -0.06555577216743978 0.06373069134113249 1.121569681152905
1037.0 0.0785831668415004 -0.06522279066179218 0.07752379143110953 1.0515716508406556
1039.0 0.08027528843908402 -0.06534706643983246 0.09077218938662178 0.97484525317557
1041.0 0.08211019536777914 -0.06450482151558218 0.10352717442045323 0.8916447473189358
1043.0 0.08395414840290143 -0.06450003809673252 0.11532537572530573 0.8028304335126857
1045.0 0.0855955582580973 -0.06393398825894002 0.1260853167464817 0.7103630491542117
1047.0 0.0874796931318346 -0.06346474283338652 0.13652431753709277 0.6122594848489867
1049.0 0.0892035980635661 -0.061493711607195974 0.1452028291240103 0.5119435612076926
1051.0 0.09097248191588395 -0.060143869071931345 0.15320816137079524 0.40963674454138277
1053.0 0.09274404272353629 -0.05842015550902299 0.15994632975065404 0.3046972362758572
1055.0 0.09456408679867842 -0.05678922011275589 0.16509109510087003 0.19744424284840137
1057.0 0.09638301896293569 -0.05497802960132282 0.16924941209771707 0.0893343660115824
1059.0 0.09829915027291188 -0.053728469903675136 0.1722509808065386 -0.018426114943257372
1061.0 0.10006341178383757 -0.053039159202012666 0.17322119709741418 -0.12698082010312567
1063.0 0.10177470887086255 -0.051500892904543516 0.17273610644710333 -0.23306988985907803
1065.0 0.10351471293235995 -0.05016185323292315 0.1713370420334219 -0.33848792502466984
1067.0 0.10520299722000274 -0.04834655595289959 0.16822507502921855 -0.4424011539876887
1069.0 0.10703909421394353 -0.04666310349718188 0.16421958985333085 -0.542894626152974
1071.0 0.10896560279854647 -0.04588740625370074 0.1585802163270417 -0.64070696311742
1073.0 0.11062738899416269 -0.043862206794026526 0.15160099613255798 -0.7346509030697368
1075.0 0.11238991456357701 -0.0422677538383703 0.14337739660851267 -0.8256127346176755
1077.0 0.1141108543411951 -0.040433165944379124 0.13422023257923596 -0.9109430700089934
1079.0 0.11597721562902737 -0.03748247545699443 0.1239693312243331 -0.9913620855266014
1081.0 0.1176403876206951 -0.035427154194262574 0.11314799594424622 -1.0657332294053246
1083.0 0.11924508854292584 -0.033556444986379705 0.1017260845150931 -1.132450980616833
1085.0 0.12095594698646812 -0.03156151074888596 0.08926907110375513 -1.1918701806053262
1087.0 0.12272245449708606 -0.028818916601152718 0.07658346361643893 -1.2440988998977132
1089.0 0.12440154982327249 -0.02707534095177727 0.0635649279863544 -1.2880104204706297
1091.0 0.12612319690352145 -0.024130436899631073 0.05002056238376455 -1.3223991587398967
1093.0 0.1277835123340318 -0.021369537019405985 0.03625342964505883 -1.3482005671890118
1095.0 0.1294213316879999 -0.01919294310592448 0.022874356303975475 -1.365250420409851
1097.0 0.13123096828363304 -0.01693851077556434 0.00960273236731303 -1.3726049789412713
1099.0 0.13301296871599283 -0.013507990491311692 -0.003952190276499304 -1.3695547117797755
1101.0 0.1346887552914856 -0.010474545884177898 -0.0165308556101078 -1.3572656437046544
1103.0 0.13631705499077254 -0.008159044491397253 -0.028409875308144636 -1.3363276250969138
1105.0 0.13788663031301537 -0.005785142383438268 -0.03980161670164185 -1.304489414564331
1107.0 0.13957818694801527 -0.003976420227296711 -0.05068752617334324 -1.2617933534839556
1109.0 0.1413291688250736 -0.0007217107086130529 -0.06057052666563651 -1.2102356157491574
1111.0 0.14288060467310879 0.0022031665767790367 -0.06949963475332532 -1.1499732079787837
1113.0 0.14442419247701693 0.004047013938426893 -0.07783970325482122 -1.0792544033279554
1115.0 0.14617859913623218 0.006352115380809583 -0.08442736953449054 -1.000431266119125
1117.0 0.14783441013638987 0.008212611520534567 -0.09054098092036167 -0.9123631236868849
1119.0 0.14954772450846787 0.011070102048452178 -0.095143240372703 -0.8185266146461475
1121.0 0.1512536983867408 0.014460427717634547 -0.09897639518301418 -0.716734655668905
1123.0 0.15275782230452992 0.017015244997408925 -0.1015507645166731 -0.6072293237249875
1125.0 0.15421547298958266 0.01899281438788755 -0.10287213970691926 -0.4918211292466288
1127.0 0.155615302169894 0.022068029977951802 -0.10319477730165613 -0.3741258610688001
1129.0 0.1573648824026054 0.025653436530369843 -0.10276855817329718 -0.251142714362947
1131.0 0.15872997269148004 0.028571042302513786 -0.1012838406739378 -0.1258981291397286
1133.0 0.1602822686804251 0.031554488765171244 -0.09915795999299613 0.0012198391928608843
1135.0 0.1616992934403869 0.03396750634728594 -0.09591221346414808 0.13139003837750482
1137.0 0.16324707436013022 0.03645131031047049 -0.09202646166007888 0.26027108445480573
1139.0 0.16462944090983242 0.038131868679272665 -0.08758043979757642 0.38858439334003064
1141.0 0.1660535924913597 0.040605759283866866 -0.08243588735405814 0.5126787373214217
1143.0 0.16769415057815992 0.042922500773703666 -0.07691323563172073 0.6332111842199041
1145.0 0.16915232449275303 0.04584759637499781 -0.07103710007057235 0.7497188714982074
1147.0 0.17085782276153946 0.04809892689626105 -0.06490317972197564 0.8600625673865648
1149.0 0.17252721516773353 0.050789518558543044 -0.05865838220769413 0.9640508757229581
1151.0 0.17418365018154428 0.05305206961274288 -0.05266200593380246 1.0589627330952052
1153.0 0.17580822066449092 0.05470295505265798 -0.04681386721792501 1.1459493108054362
1155.0 0.17759392619353068 0.05755222810049055 -0.04073203188516741 1.2241369783886156
1157.0 0.17914581254202536 0.0595681079665384 -0.03506358538686579 1.290348477060478
1159.0 0.18068945158505628 0.06139929264239353 -0.02950495922477824 1.3463454331271085
1161.0 0.1825149411648431 0.06287513585498188 -0.024487458227771597 1.3911252752787908
1163.0 0.1840627158420353 0.06512051069960985 -0.01970088246674946 1.424201222359004
1165.0 0.1857434705907484 0.06789308694344852 -0.015467166325604551 1.444671132720575
1167.0 0.18743262851406245 0.06990172145719198 -0.01182798152075364 1.4529800083923596
1169.0 0.1891692750428086 0.07248633535678317 -0.008854571493646778 1.4475542628923024
1171.0 0.19098649194462192 0.07533288243278549 -0.006133003277618478 1.428707983561163
1173.0 0.19267474497245343 0.07746978867077539 -0.004517139842897124 1.3976878657889378
1175.0 0.19450710649975153 0.0789208723541231 -0.0034779785234248144 1.354723582701563
1177.0 0.19632875119999293 0.08158273965501829 -0.0028685383996850103 1.2996994571993807
1179.0 0.19800946987446838 0.08358767378669817 -0.0029158820565225985 1.2328566493235602
1181.0 0.19987447637207312 0.08533610347786315 -0.0034042702966378046 1.1567023078832093
1183.0 0.20172330014575765 0.0877435109904682 -0.0044037570255580525 1.0696632576970833
1185.0 0.20349350156033946 0.08952713893930433 -0.005891684427371709 0.9741398386872402
1187.0 0.20552309483701187 0.09083880000165095 -0.007711807971197027 0.8686948327975933
1189.0 0.20729859602102824 0.09321451974886423 -0.009894694934473406 0.7566963902960725
1191.0 0.20924946502704367 0.09461372379478146 -0.012161209484006274 0.6373061285997683
1193.0 0.21100545192702533 0.09628945860162767 -0.014794873887224003 0.5121735318463064
1195.0 0.21283397941034374 0.09802048092916249 -0.017295478399105283 0.3845668789694733
1197.0 0.21465568316408848 0.0993138837483144 -0.01973167123112994 0.253148488235846
1199.0 0.21668812069871035 0.10130707898502761 -0.02242745389653482 0.12088400957051544
1201.0 0.21873028744500927 0.10238154517197379 -0.02486435701908326 -0.012121387268140224
1203.0 0.22065045849825562 0.10287232273348906 -0.026918805623896244 -0.144689986883832
1205.0 0.2226475183585864 0.10424952584101306 -0.028651510697883378 -0.2746751135634505
1207.0 0.22484391532464879 0.10565342241217483 -0.029939993541142764 -0.4012167472150321
1209.0 0.22683586535487502 0.10716159467438666 -0.03075491290227003 -0.5249380510156321
1211.0 0.2290692960180622 0.1088395579887871 -0.031053171941474045 -0.6409198269671924
1213.0 0.2312052000114547 0.11024186288863487 -0.030537831388593863 -0.7543653474177386
1215.0 0.23329572393007936 0.11164732800199006 -0.02971584452348056 -0.8579626745083208
1217.0 0.23547084443729907 0.11283652748277395 -0.02800825168984352 -0.9520099119214984
1219.0 0.23782401355996316 0.11395278471072026 -0.025826063809911346 -1.0366639790749883
1221.0 0.23997072716753914 0.11454602010024592 -0.022998274769835972 -1.1116114985696341
1223.0 0.24204449151881838 0.1158891283439937 -0.019392151483771276 -1.1762452031527622
1225.0 0.2442297224305051 0.11715726600079514 -0.014817540751779636 -1.2285745371018668
1227.0 0.24639328057854104 0.11787067890476147 -0.009765656354350071 -1.2699876540265844
1229.0 0.24860391964213657 0.11837112516939223 -0.0039035723076558376 -1.2994003365960727
1231.0 0.25101764929998516 0.11976714920484784 0.002419460339243775 -1.3179090838229486
1233.0 0.25330171635196874 0.12033643394595137 0.009214933075797207 -1.3241120307433856
1235.0 0.25553855561193645 0.12111475703173886 0.01646487578966004 -1.3189266332115186
1237.0 0.2580909118962566 0.12197260958538626 0.02425266811392373 -1.3008398236264482
1239.0 0.2602957811436817 0.1216850311041579 0.03245962406213126 -1.273039871342475
1241.0 0.2624508950518575 0.1218176117418365 0.04065515324528846 -1.2334617824851326
1243.0 0.264910867768662 0.12185160638363275 0.04913318020739443 -1.1849684391149382
1245.0 0.26716216290592343 0.12268267585854369 0.05740208423509821 -1.12531366511992
1247.0 0.2693151802600403 0.12290136607445094 0.06516744590863635 -1.0561823772678633
1249.0 0.27144436367678065 0.12228535306916505 0.07360868034312766 -0.9810747745269559
1251.0 0.27367940556291254 0.12156039336052597 0.0815218285474779 -0.8989679360166076
1253.0 0.27589566496783646 0.12130637421093761 0.08855319896627102 -0.8093008944992485
1255.0 0.27824640201282635 0.12126579767593959 0.09553279302818475 -0.7144371355001929
1257.0 0.2804512562883777 0.1212135471047906 0.10167228974356339 -0.6135528745656785
1259.0 0.28285874595371774 0.12053138298639006 0.10719246318800986 -0.5085762070790101
1261.0 0.2852253112457652 0.11883724966560222 0.1119084080787993 -0.4010067890080898
1263.0 0.2873929616745867 0.11833681318141642 0.11585404376133412 -0.29412386947948566
1265.0 0.28958183875639165 0.11713270692841007 0.11883873649607991 -0.1838020545229977
1267.0 0.29165042189638857 0.11538916958415703 0.12106740253481403 -0.07500491549360307
1269.0 0.293767802821582 0.1146366310944898 0.12223669488000959 0.0321809625906519
1271.0 0.29552057823506933 0.11302854213160017 0.12237476370725056 0.13696244997086232
1273.0 0.2975228843837705 0.11117857884889576 0.12157368675645712 0.23989206214689135
1275.0 0.29977508849727835 0.10989308537864895 0.11961851056311695 0.33718059912111237
1277.0 0.301632361758888 0.10918327721809033 0.11634675639128969 0.4316487537895039
1279.0 0.3036131201443438 0.10752850116026547 0.11221658633600465 0.5207765673799455
1281.0 0.30540208715888717 0.10522163953853386 0.10709411871534665 0.604152324038611
1283.0 0.3071634445865688 0.10328920730659444 0.10109023864063399 0.6810426678637647
1285.0 0.3090387046004284 0.10108037310144 0.09380326123761856 0.7501921356293196
1287.0 0.310922866655123 0.09896587731588975 0.08555949843039147 0.814094520105403
1289.0 0.31278160774045255 0.09687990813633705 0.07670772491284662 0.8703059188448415
1291.0 0.31460478117393326 0.09514634874751927 0.06724166882838309 0.9173263656182462
1293.0 0.3162818298255514 0.09376855902687702 0.05715168701103954 0.956591526681107
1295.0 0.31788794250248326 0.09244482964256327 0.04638175460127335 0.988707656265034
1297.0 0.31943945420397685 0.08997900635035612 0.03497964720115135 1.010761590443504
1299.0 0.320979542213295 0.08740040910373223 0.023473405520597776 1.0260105852665289
1301.0 0.3223026826625636 0.08467704925647529 0.011522069193202547 1.0336754962463102
1303.0 0.32382596007632813 0.08250037197506753 -0.00037959992304042545 1.0325228914654287
1305.0 0.32502031425192063 0.08021030780278733 -0.012141513858870247 1.024208892399974
1307.0 0.3265068348261048 0.07769876047411625 -0.02425349330807162 1.008261041476403
1309.0 0.32784059331989995 0.07480324278001475 -0.035816428826612366 0.9849118215083276
1311.0 0.32885880926559846 0.07047507085144426 -0.0469081441639066 0.9553525549866926
1313.0 0.3300890008169101 0.06802646414328488 -0.058142525619196236 0.9210651628263838
1315.0 0.3311235373586997 0.06509194217653744 -0.06861338601765203 0.8799192055198786
1317.0 0.3322346096750679 0.06270599935521116 -0.078442723682911 0.8315507450197884
1319.0 0.33314873402842915 0.05931185174706927 -0.08750001384629348 0.7783605268421903
1321.0 0.3342514808820793 0.05706505246501905 -0.09550689226209748 0.7210429761307396
1323.0 0.3351273444768107 0.05373920365944964 -0.10292787551224399 0.6597042426724281
1325.0 0.33571401935764056 0.050879069362306135 -0.10956093208387337 0.5937607716002127
1327.0 0.33636685834563435 0.04914542011367003 -0.11494815389479703 0.5265818281175669
1329.0 0.3369702293138265 0.04652010407947677 -0.11940679508790983 0.4547455716653161
1331.0 0.3377897521959646 0.043254189218019656 -0.12294158754622397 0.3824016188878162
1333.0 0.33821103836628585 0.041085403110583264 -0.12506825695497173 0.30814288058710365
1335.0 0.3386450560307316 0.03903435789747043 -0.1263934022445575 0.232311649490791
1337.0 0.3391740393390679 0.03686740879829657 -0.12662276995426883 0.153923077157318
1339.0 0.33984552773306104 0.03378237520892571 -0.12550014364518997 0.07816707638976324
1341.0 0.34020299903936135 0.0311650245737181 -0.12376508123073644 0.0027657569901940815
1343.0 0.34046650593895417 0.028720148156408984 -0.12122840415973016 -0.07145430382138482
1345.0 0.3408239394001286 0.02679657939139874 -0.11745036881597225 -0.14449486858524513
1347.0 0.34128036234502845 0.024053106620257583 -0.1129546649219814 -0.21606833113053445
1349.0 0.3412587248576843 0.021099975909360365 -0.10726631387227498 -0.2851097555149956
1351.0 0.3412713634480577 0.01896855372394934 -0.10091984299722764 -0.35260173888439383
1353.0 0.34126809315166984 0.0170700460019855 -0.09390236825042853 -0.417194992912123
1355.0 0.3413876742031649 0.01504565217370423 -0.08634806132378477 -0.478689163496142
1357.0 0.34139848982561605 0.012610837779651473 -0.0779701770293308 -0.5362184866133722
1359.0 0.34120180430217656 0.010344928564349766 -0.06910403746010574 -0.590568707251939
1361.0 0.3410340240688571 0.00828342900119336 -0.05991133742277137 -0.6408866205827474
1363.0 0.34077876147906244 0.006832899681048117 -0.05056722043877401 -0.6849907547669949
1365.0 0.3407958558115783 0.00479196017660529 -0.041001088519153656 -0.7240618571153803
1367.0 0.3405936478097872 0.002957973575438041 -0.03128363097024672 -0.7592877877628696
1369.0 0.340204938929523 0.001981237115983204 -0.021547410928845993 -0.7901927617390464
1371.0 0.33990394897111115 0.0008824715749784539 -0.011974151146051637 -0.8137910011278305
1373.0 0.3394007272520011 -0.0005502992975461539 -0.002332236395366053 -0.8333538967273281
1375.0 0.338964595274008 -0.00257939843344486 0.00667636652625637 -0.8483339915352928
1377.0 0.33837032788958266 -0.00423934688296387 0.015388959393629607 -0.8565047315529677
1379.0 0.33785004339126484 -0.005091217726056157 0.023528861573875945 -0.8602876874169163
1381.0 0.33725248215712733 -0.00620064726889557 0.031517519531054174 -0.8566235735224684
1383.0 0.3367361491856082 -0.007759966892740708 0.038825287474057855 -0.8464508706210755
1385.0 0.3361826474211777 -0.008782396921360798 0.04565135149668524 -0.8290756372219258
1387.0 0.33556794850595134 -0.009645675196105827 0.05231466304247545 -0.8063303636833179
1389.0 0.33503902331214863 -0.010403841661761306 0.05782149427471858 -0.778483842775337
1391.0 0.3343321164440707 -0.011784811656135692 0.06286236289666482 -0.7441476708969291
1393.0 0.33348732583225194 -0.012068169389519795 0.06715582855026361 -0.7065221122943482
1395.0 0.33264288693890826 -0.012494423721037217 0.07093171329529883 -0.6620000331647893
1397.0 0.3318996460090362 -0.013525287621042922 0.07395494453175201 -0.613710135220785
1399.0 0.33130415323955403 -0.014027606508963713 0.07603118287171502 -0.560411186931448
1401.0 0.3304131070546073 -0.01439052304252557 0.0777708533425236 -0.5037194642728344
1403.0 0.3296107901211686 -0.014307526330662653 0.07876902071833658 -0.44157251103557527
1405.0 0.32895296438403854 -0.01427887726727247 0.07890441924823245 -0.3768937189448138
1407.0 0.32810144583187023 -0.01332142417565522 0.07863865505499207 -0.309666602621765
1409.0 0.32728184344487565 -0.013828321000149128 0.0776405732495976 -0.2389575155070985
1411.0 0.3266322056223746 -0.014112725084084805 0.075960380180967 -0.16738948457766015
1413.0 0.3259170386620497 -0.014813249395067873 0.07396505180082065 -0.09579076528934953
1415.0 0.3252388829045822 -0.015021365338889392 0.07124059386844063 -0.020002817354609084
1417.0 0.3246300320827574 -0.016519703229683592 0.06806089401193727 0.05647464379234434
1419.0 0.3235786570801355 -0.016162302353892988 0.06460730027277128 0.1322350327182083
1421.0 0.3228772441212053 -0.01600863682889653 0.06070293233935463 0.2077819874691466
1423.0 0.3222231312696343 -0.015846791804438293 0.0567589798042114 0.28303239315367756
1425.0 0.32132251212556584 -0.01568617036246288 0.05238895672589908 0.3558050807764799
1427.0 0.32064153147374946 -0.015608850401153408 0.0477351861636091 0.4257072961959097
1429.0 0.3198377119311862 -0.015514828032517832 0.043155881231618946 0.49318119608048383
1431.0 0.31892893545261425 -0.015000094940942782 0.038265094973511375 0.5568655918058668
1433.0 0.31827815576271695 -0.014504805091412531 0.033217384380514636 0.6167598509629028
1435.0 0.31729827178544345 -0.014333913528035268 0.028010734972603975 0.670452968692032
1437.0 0.31652396079772477 -0.014669318294319361 0.022884503278994325 0.7200879785904117
1439.0 0.315861475751821 -0.014117086672122041 0.017821694332283405 0.7644303687347453
1441.0 0.3153590254074033 -0.013800073731695544 0.012858818994719596 0.8033290706665198
1443.0 0.31450791505981834 -0.014152577546786914 0.007974925259789357 0.8355298149645317
1445.0 0.3135687658715063 -0.013761069010148081 0.0032135896381127343 0.8601333806291908
1447.0 0.31288725363279596 -0.01350874418602502 -0.0013390843991286125 0.876727006282904
1449.0 0.31223302751028165 -0.013163139064448673 -0.005623625870940314 0.8863226763275134
1451.0 0.3114418597538378 -0.012747449470377339 -0.009765027097461194 0.8873516532981289
1453.0 0.31062969365250565 -0.013458070753938643 -0.013276815327363148 0.8803473846520738
1455.0 0.30991485153668263 -0.01246849473306347 -0.016786351984720265 0.867558851147845
1457.0 0.30923095150997676 -0.012718167396826605 -0.019891090244402557 0.8474014416071464
1459.0 0.3087175800317922 -0.01228749870844515 -0.022539373558513636 0.8205777825936911
1461.0 0.3079924820556527 -0.01185719369624243 -0.02505365566595312 0.7842989856520954
1463.0 0.30723336688595787 -0.01184925048161424 -0.02740749965776153 0.741895307004287
1465.0 0.30637734641109365 -0.011138926782890595 -0.0292562801056975 0.6939409115815967
1467.0 0.30565346268949645 -0.011205577511811986 -0.03095753249301844 0.639033885540838
1469.0 0.3049809952845606 -0.011523335961582616 -0.03216725270572993 0.5779575059275858
1471.0 0.3044480436480536 -0.01134749246572492 -0.03311223801144358 0.511028369902643
1473.0 0.3038027520715982 -0.011537821539208527 -0.033646082152030334 0.4404423329259531
1475.0 0.30320739068637226 -0.011483597567016416 -0.03387241921355153 0.3658394112900331
1477.0 0.30250708240108093 -0.011432145656295732 -0.03367498584898244 0.28612091599398104
1479.0 0.3019240742135951 -0.010167514116265815 -0.0334543094502361 0.20537693393462442
1481.0 0.3013201663429952 -0.009917083972197645 -0.03292129652082303 0.12047382750380085
1483.0 0.3007018448638058 -0.009544383858184036 -0.031993139321991174 0.03432995533896357
1485.0 0.30022436096457794 -0.010105390891647241 -0.031049351665246926 -0.05100766781504856
1487.0 0.2998449914560615 -0.00978853888839842 -0.029642832795476526 -0.1359167648421818
1489.0 0.2993061215732039 -0.009118783527121655 -0.028270998067595192 -0.21983450462031748
1491.0 0.29891696637458437 -0.008858019289910252 -0.026675628534627356 -0.3033931548684022
1493.0 0.29865643426286076 -0.009138367896611634 -0.024847752469111705 -0.38400863535758467
1495.0 0.29816743670397705 -0.009150906677230343 -0.02293205324224751 -0.46115827053436903
1497.0 0.2977314006336542 -0.007793255945589989 -0.02083251667829917 -0.5346870385207662
1499.0 0.2973074472264985 -0.007293876005123983 -0.01888587935059013 -0.6045228659554169
1501.0 0.2969118056443119 -0.00737796476084988 -0.016761965061245256 -0.6685018557581004
1503.0 0.29661262775398994 -0.007276908579059782 -0.014368057998942849 -0.7271675417915094
1505.0 0.29614828651356645 -0.007222027003072871 -0.012075373411931054 -0.7791230467954009
1507.0 0.2958059610287086 -0.0069962852332847315 -0.009679242957898477 -0.8222575635551777
1509.0 0.2955023256911482 -0.005780372214659915 -0.007515988291812048 -0.8573040254269702
1511.0 0.2951205912792618 -0.005332094220455548 -0.005128874052006103 -0.8839218708154497
1513.0 0.2948211438638663 -0.005175083726311283 -0.0029181450905581626 -0.9022643906868587
1515.0 0.29451128835169 -0.0041761888035822545 -0.0007492246060538419 -0.9114138765551423
1517.0 0.29423841297292347 -0.0034937587912474686 0.0012973637962988603 -0.9137951832520032
1519.0 0.293930070312319 -0.003212956494916408 0.0033407559736473944 -0.9064448630153699
1521.0 0.2935950131413984 -0.0030967278466390437 0.005394469190427378 -0.8921768539252519
1523.0 0.2933162366963815 -0.0029287401975890376 0.0072395299168276665 -0.8671175209589304
1525.0 0.2930652753767137 -0.0022775368701352904 0.008731790585034994 -0.8336965679323605
1527.0 0.2928135504328469 -0.0026009469277151176 0.010209263608857686 -0.7941630578244139
1529.0 0.292577619428419 -0.0018606816700636264 0.01158354184419688 -0.7469474733887157
1531.0 0.29244890570634446 -0.0006629622911829888 0.012739452022959653 -0.6919240245284157
1533.0 0.2923253264260416 -0.0006964327816178922 0.013883582199953655 -0.6299651766500484
1535.0 0.29218698183406333 -0.00018782028192232452 0.01480964871143775 -0.5620713112088193
1537.0 0.2919826313748894 9.8737799973297e-05 0.015621393340881442 -0.48857343403418463
1539.0 0.29181797244713914 0.0001815252793724626 0.016235605056782842 -0.41081803885501295
1541.0 0.29166772564138826 -0.00021044754369308678 0.01670648336579314 -0.32946936685745903
1543.0 0.2914794671425097 -0.00040717007563477003 0.0169520013493102 -0.24296558626665704
1545.0 0.291256841726646 -0.0006661965020056741 0.01712293512332093 -0.15466056077640647
1547.0 0.291119188159637 -4.7404550909867444e-05 0.017053153149388774 -0.06524372549347587
1549.0 0.29100836494091387 0.0010367012632914768 0.01687696972715609 0.024990754013540215
1551.0 0.2909099516779257 0.0014292185507104216 0.016649793060424984 0.11391171311085575
1553.0 0.29082458396951655 0.0021384372084759457 0.016226530747067525 0.20331933209744102
1555.0 0.2907372913922713 0.0023791116402933107 0.015711874395258934 0.2908463803803078
1557.0 0.2907121235655231 0.002682323441411851 0.015067854021507697 0.3759868551374974
1559.0 0.29065579392814556 0.0023578118608042365 0.014272120460376698 0.4561272079619266
1561.0 0.29052233191713134 0.002164362023075552 0.013490660504962736 0.5335413478543924
1563.0 0.29044435308582306 0.0018533120508464809 0.012606708426689322 0.6053823897286601
1565.0 0.2903404183319964 0.0027089802346845385 0.011601937373075839 0.6727438735374339
1567.0 0.2901889034595136 0.002651278168571378 0.010498496310116418 0.7326923064438301
1569.0 0.29018400129318256 0.0024407192927043226 0.009413922531210196 0.7842422155259755
1571.0 0.2902344249289808 0.0024529939051889747 0.008187602574726326 0.8288193242242728
1573.0 0.29020926277565806 0.0023328770120128687 0.006991922265121413 0.8639433965808941
1575.0 0.2901618208994039 0.0024970604203244143 0.005761822650297053 0.8907601040747374
1577.0 0.2900687274901141 0.0018616478323852676 0.004571772107054625 0.9078042608990309
1579.0 0.29001922415026304 0.0009741140604912432 0.0033707440703993692 0.9162185365538351
1581.0 0.28997526647147337 0.0009393457301004341 0.002166013544076982 0.9166594896500815
1583.0 0.28988629094358376 0.0005206934335831601 0.0008884494643887083 0.9085657277042918
1585.0 0.289882535068161 0.0008198222785376376 -0.00025605301365459217 0.8913145953711461
1587.0 0.2898477942360107 0.0004315279704872035 -0.0013662810927092715 0.8628767369855073
1589.0 0.2897526230656401 0.0009186253993883585 -0.002407208243471678 0.8270491875180521
1591.0 0.2897191175003254 0.0006138840784643759 -0.0034326733185929964 0.7843611216745072
1593.0 0.28973289047864104 -0.00015774010182726363 -0.00431587731252134 0.7339043373729469
1595.0 0.28966453597489383 -0.0005889929954563543 -0.005172089657703776 0.6754883013752438
1597.0 0.2896738516660116 -0.00038734439829853675 -0.00588469094922917 0.6106290284801713
1599.0 0.2895840843901698 -0.0007242940076735819 -0.006519043935800716 0.5393791057193433
1601.0 0.28957961219435785 -0.0010062198152102793 -0.007128925068168475 0.46378478431614556
1603.0 0.2895182557268591 -0.0010712952258633793 -0.0076118240804868885 0.3824326995298321
1605.0 0.28947724082339477 -6.851324196184734e-05 -0.00802310974303859 0.29774229977727845
1607.0 0.28937947711389994 -0.00016981915631504672 -0.00831033880672245 0.20898559872774122
1609.0 0.28935082786656297 0.00020042376633333924 -0.008503778401591531 0.11914127902917702
1611.0 0.28929510087891763 -0.001292791607272589 -0.00867164754414371 0.028398059150506
1613.0 0.2892908538552678 -0.0014939874174940153 -0.008707337130032735 -0.0630237096164233
1615.0 0.2892479383335167 -0.0019922309529694687 -0.008622022626599607 -0.1536860302776377
1617.0 0.2892617490810781 -0.002071079853971345 -0.00845702895582085 -0.24277822986379685
1619.0 0.2892128525550259 -0.001941750433607826 -0.008165842738055885 -0.33109280577003897
1621.0 0.2892468130295754 -0.002511814793448187 -0.0078426337664218 -0.4141193898874466
1623.0 0.2891332682854182 -0.0021171153402651383 -0.007411339907901786 -0.4942064186195127
1625.0 0.289130826262799 -0.0015555318533835476 -0.0069285536266203976 -0.5691590252731489
1627.0 0.28902435671246063 -0.002740445108065089 -0.006324211465224559 -0.6408063363621811
1629.0 0.28901433899691825 -0.0027348072462394708 -0.005657485452813003 -0.7047157459602669
1631.0 0.28905408563214186 -0.002085903151940137 -0.005029534979626116 -0.7605597993023834
1633.0 0.2889987749543819 -0.0017964659963078027 -0.0042715424270542285 -0.8086538768289981
1635.0 0.28892894011209247 -0.0016941011818260628 -0.003540115548193122 -0.8474604716651971
1637.0 0.28897963453695724 -0.001531709688143331 -0.002786599118407726 -0.8791883783390916
1639.0 0.28894293533515203 -0.0013396715701396954 -0.0018981063758306744 -0.9013934090954683
1641.0 0.28897065224556895 -0.0007689922786374161 -0.0010830565359140477 -0.912964546834302
1643.0 0.28885937529576966 -0.0007856919447638538 -0.0003095690266889719 -0.9175275630850618
1645.0 0.288893733585199 -0.00026213889292278923 0.0005055665687011482 -0.9127575827125316
1647.0 0.2888871850867349 -0.00043711978264619137 0.0012750013776876064 -0.900242186844224
1649.0 0.2888908117255073 -0.00045028276388194894 0.002031237108138665 -0.8757624252164407
1651.0 0.28884689890109666 -7.905705950492573e-05 0.002722841068562928 -0.8428450587510039
1653.0 0.2888890900383214 -0.0006842108614859817 0.003372756986606178 -0.8033663229689307
1655.0 0.28895201443873614 -0.00030742716918056467 0.003943571449309088 -0.755655813570188
1657.0 0.2889971368956772 0.0012139571500379609 0.004584158455370943 -0.6997919480444608
1659.0 0.2889665139124546 0.0009136409614140529 0.00512873242487869 -0.6371085685580148
1661.0 0.28897295941190954 0.0009062927735346381 0.005670094773578071 -0.5683752696797609
1663.0 0.28895116930202824 0.001343258940662193 0.005989194817906653 -0.49426463159819223
1665.0 0.28894553447037963 0.0016840576940524272 0.00634228107534826 -0.4139627905627362
1667.0 0.2888992846715772 0.001037902716886091 0.006691890614853291 -0.3316278792542034
1669.0 0.28893739250331496 0.0009580195788582013 0.006938538094666729 -0.24346237971163778
1671.0 0.2889271351337652 0.0005281207654748605 0.007120090680479797 -0.15342479393419303
1673.0 0.28891253582891846 0.001213471271523693 0.007291728943496517 -0.0627292970814513
1675.0 0.2888788437472533 0.0019161444594018005 0.007358218704312471 0.028867610912875933
1677.0 0.28885674980282916 0.0023581397106350525 0.007284220058452224 0.11966910361662114
1679.0 0.2887535507119192 0.0021356212423689624 0.0072088055307770495 0.20957949937801842
1681.0 0.2887293794643979 0.0026594540195703925 0.007077367565554758 0.29848367782096097
1683.0 0.2887684501854901 0.003271975453503415 0.00689448696067594 0.38467923222477896
1685.0 0.2887640138161276 0.0027019486702923334 0.006566265381903068 0.4650244737426796
1687.0 0.2887833223645801 0.001966864321080502 0.006326869796805871 0.5431277865622736
1689.0 0.28881041328924434 0.0027032723194624674 0.005982872380036155 0.6163066238345866
1691.0 0.2888481527898782 0.002789251164960173 0.0056273251231086325 0.6832122849740165
1693.0 0.28887547684104004 0.0028105569173527342 0.0052125207691488176 0.7418341221565637
1695.0 0.2888785715496862 0.002754500512477011 0.004794089182499907 0.7927519255740054
1697.0 0.28880446331058124 0.002054142669723824 0.004297763394060907 0.8364671312290275
1699.0 0.28884787265029044 0.0018814696196780875 0.003804460374831106 0.8700938251294306
1701.0 0.2888341711729458 0.002156621368319917 0.0032694527015374353 0.8950504458058848
1703.0 0.2888581669942343 0.0010389273174555688 0.002720358427205733 0.9103019273554539
1705.0 0.28883340261189644 0.0011408596316214241 0.0022287269796268643 0.9182666640736163
1707.0 0.2887920445238404 0.0008523897538102405 0.0017666459480977668 0.9163846217557216
1709.0 0.28882026039376874 0.0005488541118298379 0.0012372870910968476 0.9073468722749677
1711.0 0.2887723995879734 0.001002888659159879 0.0007180861746926697 0.8862851317273726
1713.0 0.2887121128986872 0.0007845837286936329 0.0002537897084143487 0.856650661781906
1715.0 0.28873620111479825 0.001192188145529348 -0.0002435682974910803 0.8194584462853213
1717.0 0.2887261723549562 0.0006760340816637565 -0.0006518700966669214 0.7742950130491993
1719.0 0.2886879077095708 -0.00011351185298938533 -0.001050804926584059 0.7215806008083749
1721.0 0.28868739370917146 -0.00034427038319688875 -0.0013985112156413046 0.6611826145101533
1723.0 0.2886703478233886 -0.00043751632924731874 -0.0017246233192811794 0.5947959726512067
1725.0 0.28864526344332714 -0.0008178198135116803 -0.002114323011541534 0.5219914726096155
1727.0 0.2886563668281171 -0.001164866469770354 -0.0023649377021330697 0.444083758200398
1729.0 0.2886449350225767 -0.0007235574867415045 -0.0026353898929264955 0.362623687323534
1731.0 0.28864347751759645 -1.0546024558605473e-05 -0.0027846960327367 0.2748788375298285
1733.0 0.28863143620237736 -0.00010940413139793489 -0.003035661698194976 0.186610837690699
1735.0 0.2886063960915291 -0.00065151565424326 -0.003158775496249896 0.09606017403811586
1737.0 0.2886437585025942 -0.0017726274004446537 -0.003226048573699258 0.0038202294582274244
1739.0 0.2886869705199493 -0.001915970668341725 -0.003243884592804934 -0.08683991440532053
1741.0 0.28868366710338106 -0.0021772357540050594 -0.0032626249586796266 -0.17728841723701957
1743.0 0.28865407550483185 -0.002542097620407679 -0.003214751775601366 -0.2668538086655039
1745.0 0.2885794476663002 -0.0025010970548547395 -0.0030881955622163995 -0.3543863907263505
1747.0 0.28854558611707115 -0.002202351718300075 -0.0029246821215859085 -0.4370603315311889
1749.0 0.2885385220756694 -0.0025472736081413325 -0.002760402430311576 -0.5165940733970686
1751.0 0.2884995059648612 -0.0021220602705027598 -0.0025435143676501085 -0.5904896832689516
1753.0 0.2885041488144598 -0.002968536154022384 -0.002220157098950896 -0.6604811230928385
1755.0 0.2884989592636025 -0.003045183405451346 -0.0019909608791775445 -0.721996909351352
1757.0 0.2885056468587682 -0.0022054600925536984 -0.0016715388389794302 -0.776712441152646
1759.0 0.288499355431754 -0.0019520208530799756 -0.0013909017743380385 -0.8224874597097251
1761.0 0.2884593000998667 -0.0016778554443551582 -0.0011228223535407846 -0.8594606271931379
1763.0 0.28848845955462576 -0.002033317465426741 -0.0007425131744136424 -0.8885550597536768
1765.0 0.2884339529893524 -0.0009890093100467928 -0.00041030914829864765 -0.9069984522145633
1767.0 0.2884477415112401 -0.0005984280910462587 -3.172490541410604e-05 -0.9170932249723005
1769.0 0.2884535738270071 -0.0007915093279109623 0.00032506863251480634 -0.9197133476471364
1771.0 0.28843712103428265 -0.0004872168490542671 0.000642080881983125 -0.9124519416497355
1773.0 0.28846871834159593 -0.0007431334468245832 0.0009744828904359578 -0.8970486316865197
1775.0 0.2884468147814333 -3.917453051176597e-05 0.001302333106683244 -0.8699857933612813
1777.0 0.2884490552951984 -0.0006937238111301453 0.0015802001549555477 -0.8347130059346991
1779.0 0.2884987514452121 -0.0007824598665835087 0.0018442670341675712 -0.7930725968414418
1781.0 0.28850276019802945 -3.343933181620179e-05 0.0021172461223750703 -0.7436462237927901
1783.0 0.28849938148736526 0.0008510330364099705 0.002337256731191847 -0.6856086318605537
1785.0 0.2885121541230533 0.0006918025743942965 0.002623297043582958 -0.6212643026169372
1787.0 0.28855843521789376 0.0009593439569147503 0.0028359340796866037 -0.5503982316268672
1789.0 0.2885545574954068 0.0012293475501460914 0.0030207101769029075 -0.47512206044034727
1791.0 0.2885629397384442 0.0013843613235266995 0.0031443365344154045 -0.3940114390927709
1793.0 0.28856586153234387 0.000689164003286721 0.0033165105294549616 -0.30910908458625397
1795.0 0.28858361779014496 0.00013708413514781478 0.003429453560109621 -0.22081153815844992
1797.0 0.2885522070424761 -5.4644218822519214e-05 0.003501296593347508 -0.1305326597924111
1799.0 0.28850160534845376 0.0017553894748654143 0.003569710513254076 -0.03908928507288679
1801.0 0.2884840140215173 0.0022777077905070777 0.0035760972055408702 0.05174812026304716
1803.0 0.2884286919635737 0.002115497594049352 0.0035611695030678984 0.14316415240648134
1805.0 0.2884539858043424 0.0022382907175436525 0.003575484822955129 0.2334521898667188
1807.0 0.28845023239839523 0.002237128794106547 0.003551871746121107 0.32116695589084443
1809.0 0.2884510966387196 0.002653317790304582 0.0034758056490997867 0.40584361304234945
1811.0 0.28848663958309667 0.0025040957843719546 0.00338942544572507 0.4861015157701382
1813.0 0.2885213599257896 0.001988038552669914 0.0033272995453951953 0.5627397134622654
1815.0 0.28851926711797754 0.002849567635539885 0.0032115489181782954 0.6343301431738533
1817.0 0.28851376047541244 0.0031007243089533217 0.0030525229435129416 0.6993239985756479
1819.0 0.2885338497513406 0.0026343362129096206 0.0028761961995997457 0.7567800426510869
1821.0 0.28855341895474773 0.0022056472445687154 0.0026727573955147967 0.8060827543859378
1823.0 0.28854176879152293 0.0021509185423774046 0.002493879579297692 0.8467908462569635
1825.0 0.2885549460620063 0.0018409634556802244 0.0022624935251480513 0.8790336265668127
1827.0 0.28853619147773046 0.0016949951726376235 0.0020853735402792234 0.9017934700426122
1829.0 0.28850566001471634 0.000839744461388213 0.001885659598780932 0.9149393155807698
1831.0 0.2885112129946686 0.0010804830568431293 0.001678930171201288 0.9207856928843643
1833.0 0.2885325388610126 0.0004909357511170703 0.0014808948770948956 0.9165216170646858
1835.0 0.2884982404044874 0.0003547233990779331 0.0013189831856583775 0.9055003266174503
1837.0 0.28850680759550607 0.00064947837384226 0.0011000974782916517 0.8818751388252399
1839.0 0.28851049421456465 0.0006061736008265152 0.0009408980167177605 0.8503568847878097
1841.0 0.288500310379162 0.0008865492756433209 0.0007345531595171935 0.8115347945065653
1843.0 0.2884548870411271 0.000373468087330596 0.0005236394603722974 0.764874207153274
1845.0 0.28846320766028516 -0.0004812711015736203 0.00036767607038213506 0.7099378726322055
1847.0 0.28845971645691726 -0.0006003306200965964 0.0001596860001879311 0.6477695795409247
1849.0 0.28846551223985734 -0.0008663136960405695 4.559607520330506e-05 0.5796307410895326
1851.0 0.2884732320671423 -0.0010315421528484287 -9.069648982272466e-05 0.5059848272272696
1853.0 0.2884851559759354 -0.0012750723934502044 -0.0002265762244890761 0.42675560438439203
1855.0 0.2884817714854592 -0.0007612572321216555 -0.0003514043929959796 0.34391958699199743
1857.0 0.2884973460862959 -0.0003035926105315973 -0.0004526269700402389 0.25633245123235626
1859.0 0.2884926783064261 -0.00015500789886280851 -0.0005144168365264964 0.16728073277774314
1861.0 0.2884824552169631 -0.0013048288649628928 -0.0005464843468074892 0.07657809994619467
1863.0 0.28848808957626493 -0.0019571386021098387 -0.0006001663995415542 -0.015744253822510306
1865.0 0.2884619135798266 -0.0021876034561729187 -0.0006028437736815092 -0.10640340900380921
1867.0 0.28845648418688735 -0.002242230616033606 -0.0005975729285335076 -0.19691854400453837
1869.0 0.2884492255420498 -0.0025141792821179437 -0.0005518805874358542 -0.28633762376695204
1871.0 0.2884305285211637 -0.002924794701456478 -0.0005343125051730159 -0.3731640284988519
1873.0 0.28843479040979664 -0.002361467501254217 -0.0004749768635974715 -0.4545709012043382
1875.0 0.28844678141281926 -0.0022831921433782566 -0.00042033380254410913 -0.5328894424422497
1877.0 0.2883986614695797 -0.0022237148512290407 -0.00035418638189470085 -0.6064676692411108
1879.0 0.2883961799295938 -0.0026196318871564575 -0.00030292684807533757 -0.6750714193589944
1881.0 0.28839230153649376 -0.0026051925416863664 -0.00019408117768621413 -0.7350035228877383
1883.0 0.28841495952243246 -0.0024893132314343304 -7.404471209062026e-05 -0.7874349968957383
1885.0 0.28841883147004294 -0.0019398193024033864 2.468899109126728e-05 -0.8320858649759874
1887.0 0.2884024480607105 -0.0017009911306704094 0.00011384867005279869 -0.8673451266381325
1889.0 0.2883954911481906 -0.001990411484901705 0.00020723330354807537 -0.8942323629558928
1891.0 0.28837848664852783 -0.0013448820921118283 0.0003123284198870418 -0.9107013339955992
1893.0 0.2883676913571513 -0.000733859568303103 0.00042901577419098767 -0.9195909211109213
1895.0 0.2883818079316666 -0.0006998544308000828 0.0005258158882614213 -0.9198103457223261
1897.0 0.28838219819597616 -0.000604602429161128 0.0006731374709002572 -0.9117474057470936
1899.0 0.28840137821190087 -0.0005280408815576872 0.0008564340729955795 -0.8930152737159811
1901.0 0.28837351234732556 -0.0001965050232822698 0.0009881571843003724 -0.864718456406027
1903.0 0.28837866302485615 -0.000984551933685915 0.0010861123507978638 -0.828139708038164
1905.0 0.2883879996550701 -0.000526301816462684 0.0012019566824972977 -0.7847838771458406
1907.0 0.28838666627594073 9.67813886989457e-05 0.0013256328603105637 -0.7333010486685839
1909.0 0.2883864660730057 0.0006860053936290535 0.0014045083686004501 -0.6743776570964368
1911.0 0.2883714123733341 0.0009097275815941318 0.0014975480447915494 -0.6089551786806522
1913.0 0.28838031726959196 0.0009351987308747278 0.0016051654588935572 -0.5367247590319272
1915.0 0.2883819632463482 0.0014082661182415147 0.0016789107022535056 -0.46043519790126775
1917.0 0.2883922308569868 0.0012196799533312902 0.0017543468563541301 -0.37866529838364976
1919.0 0.2883649712664809 0.0005034580994958986 0.0018179479298717244 -0.29226292151919975
1921.0 0.28837969180298656 8.060496754055739e-05 0.0018462865898217552 -0.2042438169587591
1923.0 0.2883528211744583 0.00012831316335899106 0.0018838101469022877 -0.1130395488209932
1925.0 0.28835949990569737 0.0017831974766375294 0.001903344147730815 -0.021878349181552088
1927.0 0.2883352221539818 0.0022059046252335753 0.0019116542038531898 0.06901692608635893
1929.0 0.28834425816532433 0.002511454274609146 0.0019076141962625322 0.16037155329224292
1931.0 0.28836063353089925 0.002355600091972339 0.001899637448729117 0.2501144184142678
1933.0 0.2883607773730007 0.002299844792219384 0.001891020944348991 0.3375470823888988
1935.0 0.2883602885065309 0.0025666337907991376 0.0018835810222096012 0.4213813842423585
1937.0 0.2883701759708883 0.0024220953896623137 0.001861248285127034 0.5014444227771526
1939.0 0.2883580607068578 0.0018874609974083175 0.001804221295345683 0.576102952846646
1941.0 0.2883662557980716 0.003078853164731961 0.0017689022832531511 0.6475184987305352
1943.0 0.28836974287001316 0.0029180470152643167 0.0017349831006708033 0.7106428505227634
1945.0 0.2883598187681014 0.0023520564993376497 0.0016924304961638975 0.7669640003073014
1947.0 0.28835611673723377 0.0020342042473465486 0.0016272380978208086 0.815253911282759
1949.0 0.2883627682420093 0.0019640415448435164 0.0015704463774054236 0.8535775929352544
1951.0 0.2883671620300809 0.00220628398122753 0.0015213952714614955 0.8847790802247841
1953.0 0.2883375126555194 0.0016284779840577814 0.0014459195769505719 0.9055205467426007
1955.0 0.2883506128367691 0.0009086632479210382 0.0013758428819310576 0.9168149237097791
1957.0 0.2883301791553865 0.0010998474900049552 0.0013239356046788118 0.921439232583931
1959.0 0.2883493836078584 0.0003944532506443051 0.0012646553907974436 0.9155327700871283
1961.0 0.28835695415545 0.0007423410830054835 0.0012025697276776388 0.9028388421770731
1963.0 0.28837203728525757 0.0006174937294626272 0.0011430960239883568 0.877285992985159
1965.0 0.28836094134335005 0.0007170443777603027 0.0010715281634769654 0.8440431152825799
1967.0 0.2883904351208327 0.0009530163318578265 0.0010136582026694764 0.8044007295832577
1969.0 0.28838474637270745 0.00031712484747260523 0.00094679665624635 0.7558809514930491
1971.0 0.2883975999632013 -0.0007828235074684816 0.0008797401759181825 0.6997250401431262
1973.0 0.28841745674514674 -0.0002894572067712415 0.0008444819153172868 0.6367096971544841
1975.0 0.28843373365291325 -0.0007141810244972116 0.0007647132289813517 0.5670029863342216
1977.0 0.2884409296470762 -0.0010947235690170365 0.0007049892024008393 0.4928656902425039
1979.0 0.28843940664463535 -0.0012955513829301251 0.0006667272208850947 0.4125409889671873
1981.0 0.28842685172530236 -0.0006098515915954396 0.0006237020464549193 0.3293203777522888
1983.0 0.28841307079866907 -0.0005232663741452066 0.0005809436581800627 0.24119750705658602
1985.0 0.2883955918314022 -0.00032462764012629607 0.0005687858724321772 0.1517656509053427
1987.0 0.28839450966588276 -0.0012183866871255825 0.000528979239142347 0.060350618781315826
1989.0 0.2883667485045422 -0.0016215953753180813 0.0005250468004269104 -0.031378367576144366
1991.0 0.28836584446414626 -0.0020889599487313665 0.0005142389159770016 -0.12226655015163065
1993.0 0.2883700735264364 -0.002251777874769877 0.0005060401645023296 -0.21285482174817047
1995.0 0.28835876185012954 -0.0023824366010675307 0.0005134495385237689 -0.3015863441719785
1997.0 0.2883550735939921 -0.003018867435577444 0.000529698285442188 -0.38711837653796083
1999.0 0.28835969079038176 -0.0026220124056306015 0.0005315937526577695 -0.46824915864039185
2001.0 0.28835085560030843 -0.0020279350548061204 0.0005500683714482498 -0.5462688767637939
2003.0 0.2883664361551832 -0.002385440897945924 0.0005713202033318755 -0.6192199834273915
2005.0 0.28835680071835595 -0.0024979779214728535 0.0005873465279103125 -0.6859606257779713
2007.0 0.2883788206009156 -0.0028736785599056997 0.0006153738636143252 -0.7446138629971347
2009.0 0.28839098977888833 -0.002553947522466697 0.0006453744516692997 -0.7954137725997302
2011.0 0.28839884480193584 -0.0021131721386729034 0.0006968201341845704 -0.8389839538243719
2013.0 0.28838370683304404 -0.0016718790138157656 0.0007329978485166493 -0.872699275253472
2015.0 0.288386523825781 -0.0019180964529334958 0.0007601674451192218 -0.8979488827807003
2017.0 0.28838298518264804 -0.001276466262055306 0.0007949046354975877 -0.9129628459835307
2019.0 0.2883655737208599 -0.000924245587694293 0.000845195269445187 -0.9209215608019161
2021.0 0.2883672579188995 -0.0005584004653174761 0.0008837088437633372 -0.9192986318690918
2023.0 0.288362879080492 -0.00042991476864319693 0.000938868152123651 -0.9096990351944695
2025.0 0.2883607777329865 -0.0006237691619313023 0.0009727536431805569 -0.8884964785389514
2027.0 0.2883524497207598 -0.00044579654251442654 0.0009924101706291805 -0.859074734241614
2029.0 0.2883640492252549 -0.0009933043958659155 0.0010220805151178456 -0.8215339463752688
2031.0 0.28836380216829316 -0.0005173971637979982 0.0010440176350549508 -0.7767343544370743
2033.0 0.288351429816288 0.000508076447434822 0.0010788461929390279 -0.7238833811667486
2035.0 0.28833520445877187 0.0006889799374379799 0.0011017019367689214 -0.6636960947349156
2037.0 0.2883336698000525 0.0008486054060956606 0.0011181229814071559 -0.5969550826602926
2039.0 0.28833443604334097 0.0010592497920664334 0.0011354886268637003 -0.5241242405875579
2041.0 0.2883364385614282 0.0015101756916994055 0.0011454736430431365 -0.44669365281178314
2043.0 0.28833008398446536 0.0010574411027345423 0.0011799409770105096 -0.3650204692716531
2045.0 0.2883306064623944 -2.2256639188788414e-05 0.0011895237644699694 -0.2771479383539164
2047.0 0.28833255844869476 0.0004035252057922719 0.001201718359392192 -0.18917658750611124
2049.0 0.28831898218904856 0.0007124522305176731 0.0012196534583946489 -0.09813318823140828
2051.0 0.2883321034494124 0.001773407658687495 0.0012231955986148606 -0.005944584207941565
2053.0 0.2883375986506992 0.00209865994231603 0.0012307236087297977 0.0845651217582811
2055.0 0.28834012213111837 0.0023999875638958776 0.0012371042683137323 0.17529347812794946
2057.0 0.2883303475164573 0.002802310217517855 0.0012584956041269372 0.2648061972289986
2059.0 0.2883268572620906 0.0022967159488054417 0.001260541210969065 0.3523692253089419
2061.0 0.2883232735526603 0.0023454415264315223 0.0012538135294151282 0.43547829522012893
2063.0 0.2883281816477254 0.0024554146465526113 0.0012477451213475258 0.5148946589730525
2065.0 0.2883263948884619 0.002198824461569838 0.0012350405705928702 0.5887399991021864
2067.0 0.2883315335513284 0.002930970531507843 0.0012345978308046922 0.6593236102026534
2069.0 0.28833879036595234 0.003182606099923801 0.0012311481402116648 0.7209530180705419
2071.0 0.28834632363983775 0.0023110820382077767 0.001211121807803938 0.7761184865557711
2073.0 0.2883571546191109 0.0021253932799813967 0.0012001585665267376 0.8223595129156449
2075.0 0.2883591140381018 0.0017384147531960086 0.0011657553077716308 0.859188479609283
2077.0 0.2883590994169614 0.002064990933290727 0.0011598384681857235 0.8886970343775079
2079.0 0.28836238367844574 0.0012603235799711566 0.0011376424835236659 0.9079788735691375
2081.0 0.28835591042362635 0.0007606315093236542 0.0011272528731238556 0.9182738148607754
2083.0 0.28836041059432016 0.0009874867302042914 0.0010983641397617695 0.921048976301116
2085.0 0.28835605287931865 0.00040407515214527543 0.0010813465656037418 0.9142902396928347
2087.0 0.28836092274589303 0.0010642084367186865 0.0010697116297242644 0.899576655996028
2089.0 0.28835989543119955 0.00022457424433657548 0.0010599737129424135 0.872602790662227
2091.0 0.288360966719111 0.0006735931611447986 0.0010468159274389713 0.8373960741169121
2093.0 0.2883731243328966 0.0009784595199207108 0.001026657138880009 0.7964161086478816
2095.0 0.28836127932615196 0.00016647498782091405 0.0010049161303366792 0.7471212477235064
2097.0 0.28836022014966467 -0.0008338866687940976 0.0009838103136760616 0.6892154405089198
2099.0 0.28836165883112574 -0.0006443860104157468 0.0009736008402478826 0.6254627473929376
2101.0 0.28835430695448266 -0.0009581494839504048 0.0009580484910107745 0.5548172782985586
2103.0 0.2883385392843981 -0.0014224453097044841 0.0009412153830342759 0.4798590016848242
2105.0 0.28834744889413183 -0.0014374137518526461 0.000936601223394231 0.3987079491876254
2107.0 0.2883508542361765 -0.00036140505865235394 0.000928083514366999 0.3143906539412611
2109.0 0.28834979217985784 -0.0003499162721888835 0.00092083408399744 0.22636985894871753
2111.0 0.2883485062170073 -2.6852549440680656e-05 0.0009051435228295574 0.1356368062303315
2113.0 0.2883481972207065 -0.0017040101020187777 0.0009045337031433707 0.044472677736394656
2115.0 0.28835567782689686 -0.002038448673742628 0.0009028930198479925 -0.04679121769178817
2117.0 0.28835995406452675 -0.0020879626911652943 0.0008973653372258034 -0.13799047752705326
2119.0 0.28836282939276536 -0.002266208618170325 0.0008933203877860356 -0.2286691481013706
2121.0 0.28835037713832523 -0.0023045556285148324 0.0008864666697964483 -0.316305423290916
2123.0 0.288342239515672 -0.0027955185606170782 0.0008916956070427059 -0.40128908105126115
2125.0 0.28834378032220664 -0.0025714915932813958 0.0008904648872140929 -0.48135915795105155
2127.0 0.28833774105269955 -0.0018922861741142202 0.0008819276889385007 -0.5588062162847144
2129.0 0.28833424546829667 -0.002537059046798233 0.0008848100600715754 -0.6308559404477494
2131.0 0.2883282525996553 -0.00281972182972145 0.0008955045995195437 -0.6961101905690956
2133.0 0.28832633542539465 -0.0026368586479604333 0.0009079537084212263 -0.7540832046451889
2135.0 0.28832828711557995 -0.002198311124075531 0.0009129469023556171 -0.8032696065969652
2137.0 0.2883339496761983 -0.0019429753822731693 0.0009232771195017803 -0.8450138004231079
2139.0 0.28833271673319044 -0.0017006449781643757 0.0009311263276404265 -0.877998089852051
2141.0 0.28834008189581956 -0.001855638054490135 0.000943422007546183 -0.9011432981866999
2143.0 0.28833919471282965 -0.0009476873147982667 0.0009469236088764769 -0.9149608989111803
2145.0 0.28833383441198057 -0.0011726549499391165 0.0009625187538185066 -0.9210101147327936
2147.0 0.2883402257008896 -0.0003604369548247054 0.0009737029023631875 -0.9176198558820308
2149.0 0.28834359566109846 -0.0002777656579264108 0.0009798590723446687 -0.906841502162786
2151.0 0.2883512399723889 -0.0006569707583753488 0.0009884901801379808 -0.883954159025672
2153.0 0.28834967078343976 -0.0005768372568384473 0.0009966721741937216 -0.8530934336135128
2155.0 0.28835056663253755 -0.0010265993155102677 0.0010047815172697162 -0.8145757401356908
2157.0 0.28835358899498875 -0.00039870535238146164 0.0010070232443554496 -0.7686311572329787
2159.0 0.2883565470301965 0.0005603283062276821 0.0010181012075204832 -0.7142184231981002
2161.0 0.2883587951855815 0.0005043552209008043 0.0010230060136005026 -0.6525655900738785
2163.0 0.28835680664581675 0.00065475616274834 0.0010258527096957115 -0.5847782702159163
2165.0 0.2883566214884789 0.001004352161692628 0.0010374099751366702 -0.5115695019509826
2167.0 0.2883530861534588 0.001235807580947355 0.001043483131116935 -0.43238491490122105
2169.0 0.288351658164705 0.0008568509932451283 0.0010545589595372332 -0.3501666928920742
2171.0 0.28835308901197154 -2.157919079904729e-06 0.0010532891390067362 -0.2624810713486755
2173.0 0.2883516509976179 0.0001415638058987743 0.0010566624522504737 -0.17393564683861018
2175.0 0.28834725527610516 0.0013203108317351659 0.001061102432070196 -0.08309609338591567
2177.0 0.28834725527610516 0.0020181854487016032 0.001061102432070196 0.009559070583880083
2179.0 0.28834834511242474 0.0020317010938949737 0.0010596214224694487 0.09984654897521669
2181.0 0.28834710444107065 0.0023950048361341346 0.0010601483514820012 0.19046011768566543
2183.0 0.2883455404298358 0.002453584286776405 0.0010554655681554183 0.2800716491554227
2185.0 0.2883477804345746 0.0027905521095201013 0.001056460946781426 0.3670780228311501
2187.0 0.2883489531982852 0.002165659709582144 0.0010603315292847945 0.4488134439680715
2189.0 0.2883534571619558 0.0024892828680550113 0.0010577130205121927 0.5276220548562502
2191.0 0.2883575957063236 0.0021957373132269428 0.0010524170152315321 0.6011498759008388
2193.0 0.28834874447837977 0.0027752671397203335 0.001056777512031522 0.6703561431957815
2195.0 0.2883516791318197 0.002711454933131514 0.0010540441204781362 0.7308125743052294
2197.0 0.2883548225259427 0.0023197672921506066 0.0010489937846108247 0.7838320175571356
2199.0 0.28835565114186495 0.0018220270146038517 0.0010444259902180496 0.829330520253192
2201.0 0.28835565114186495 0.0015448546311038318 0.0010444259902180496 0.8651560961212033
2203.0 0.28835292521094785 0.0018338059006542196 0.001043926545132389 0.8925149848976119
2205.0 0.2883571223837792 0.0011838974399016103 0.001041180449312823 0.9096676978741096
2207.0 0.2883542344660065 0.0007353451092501439 0.0010410300512958528 0.9191543660584398
2209.0 0.2883507611322531 0.0009236068060151421 0.0010361329354248337 0.9204285932373513
2211.0 0.28834793448273816 0.0007058405772717146 0.0010349629310380686 0.9126075062949204
2213.0 0.28835526841650655 0.0007602536716553947 0.001028503964706479 0.8951974538738852
2215.0 0.28835686570499214 0.00019177352931561153 0.0010254654442667871 0.8673878146503217
2217.0 0.28835587853425043 0.0009272189351964475 0.0010253660344975441 0.8310608465702675
2219.0 0.28835587853425043 0.0004465951603730567 0.0010253660344975441 0.7886512414451538
2221.0 0.28835587853425043 -6.63326188726639e-05 0.0010253660344975441 0.7378950746079542
2223.0 0.2883544792476326 -0.0009352096989865979 0.0010214501563714598 0.6791582015218384
2225.0 0.2883550277651733 -0.000945995420915332 0.0010204726091015877 0.6140427317785081
2227.0 0.28835228515477135 -0.001130403179335729 0.0010188920439828258 0.5427403551349279
2229.0 0.28835507946481603 -0.0013302819266095233 0.0010174175177356246 0.4664044664984047
2231.0 0.2883571111197754 -0.0012877895932501412 0.0010135183640366295 0.3850348744801957
2233.0 0.2883560852963377 -0.0006559206758117231 0.0010133216542707474 0.29939247609570935
2235.0 0.28835497849521285 -0.0001427243872398042 0.0010094678914311758 0.2109998410612517
2237.0 0.28835206777316036 0.0002033562471724158 0.0010088200367988323 0.12016075944030032
2239.0 0.28834949073560534 -0.0016197740893027373 0.0010109960215620537 0.02940209841984869
2241.0 0.288350928749959 -0.002161594563877668 0.001007622708318316 -0.06176378156944578
2243.0 0.2883493727842767 -0.0025781534051857718 0.0010053388971064075 -0.15379378200073818
2245.0 0.28834877869906467 -0.0022259906440214904 0.0009957736837685005 -0.24356772374537447
2247.0 0.28834877869906467 -0.0021779467119237427 0.0009957736837685005 -0.3309787639674948
2249.0 0.28834877869906467 -0.002678362276630861 0.0009957736837685005 -0.41498003861000093
2251.0 0.2883459925017862 -0.002523218629636794 0.0009971207998420311 -0.49558307165180937
2253.0 0.28834890634745736 -0.0018142082685619408 0.000996232923023591 -0.5708463770881498
2255.0 0.28834890634745736 -0.0029100079990983696 0.000996232923023591 -0.6421394811957053
2257.0 0.2883504837742979 -0.00306694386429106 0.000997590545497723 -0.7060895357959265
2259.0 0.2883504305447553 -0.0023920679243130748 0.0009984488059964047 -0.7631602026464018
2261.0 0.2883504305447553 -0.002133473038912584 0.0009984488059964047 -0.8115398356895783
2263.0 0.2883531731551571 -0.0020382171908432177 0.0010000293711151672 -0.8508826922841319
2265.0 0.2883531731551571 -0.001945429998104623 0.0010000293711151672 -0.8827356638692854
2267.0 0.28835437650653806 -0.0017116287773915671 0.001003196171143557 -0.9043132585577148
2269.0 0.28835241701344455 -0.0009478475895806313 0.0010055726981594724 -0.9163348136715824
2271.0 0.28835041354756524 -0.0008292436649916626 0.0010087282056696542 -0.9213855462947517
2273.0 0.28835041354756524 -0.00044121838749190765 0.0010087282056696542 -0.9160086833493791
2275.0 0.28835041354756524 -0.0005623344877107222 0.0010087282056696542 -0.9042562144822316
2277.0 0.28835313947848223 -0.0007784839063440793 0.0010092276507553154 -0.8795086615809469
2279.0 0.28835022563281104 -0.0005872130013804767 0.0010101155275737514 -0.8471386362882299
2281.0 0.28835022563281104 -0.0007503450186376133 0.0010101155275737514 -0.808048647290712
2283.0 0.28835022563281104 -0.00045856873919399737 0.0010101155275737514 -0.75994592365662
2285.0 0.28835022563281104 0.0005131260946152579 0.0010101155275737514 -0.7045574911539877
2287.0 0.2883491811485935 0.0003977325367622698 0.0010141140910419936 -0.6420042763640301
2289.0 0.2883491811485935 0.000848928512783318 0.0010141140910419936 -0.5726446807328075
2291.0 0.28834774313423983 0.0008660978910061457 0.0010174874042857272 -0.4988739290225381
2293.0 0.28834774313423983 0.0012516025850099488 0.0010174874042857272 -0.4190607083193624
2295.0 0.28834774313423983 0.000582274644118137 0.0010174874042857272 -0.3363010916631155
2297.0 0.28834884993536464 0.00039517158322634454 0.0010213411671253002 -0.2478994779564188
2299.0 0.28834884993536464 0.00027866144280644736 0.0010213411671253002 -0.15888536230961708
2301.0 0.28834884993536464 0.001258766461500106 0.0010213411671253002 -0.06780437929153507
2303.0 0.28834884993536464 0.0017281167542211762 0.0010213411671253002 0.024397637144641614
2305.0 0.28834884993536464 0.0019185181191149374 0.0010213411671253002 0.1154341737271891
2307.0 0.28834884993536464 0.002200584718743806 0.0010213411671253002 0.20567672736953885
2309.0 0.28835179108268005 0.0024099932830678283 0.0010206333046435861 0.2949860123130847
2311.0 0.28835038920986555 0.002937781352021772 0.0010226004987076752 0.38072491376374634
2313.0 0.28835038920986555 0.0022956451011696003 0.0010226004987076752 0.4621833806466252
2315.0 0.28835194517554785 0.0020308369341240644 0.0010248843099195843 0.5404829298112402
2317.0 0.2883492192446308 0.0019820509733069545 0.0010243848648339255 0.613439029696724
2319.0 0.2883492192446308 0.0025801552454297384 0.0010243848648339255 0.6807483570785718
2321.0 0.2883492192446308 0.002727768049462447 0.0010243848648339255 0.7406310227126552
2323.0 0.2883492192446308 0.0025461829639273734 0.0010243848648339255 0.7919335819408864
2325.0 0.2883492192446308 0.001974252304987348 0.0010243848648339255 0.835830629769368
2327.0 0.2883492192446308 0.0016827412629097694 0.0010243848648339255 0.8707726505393589
2329.0 0.2883492192446308 0.001881659170331167 0.0010243848648339255 0.8962666538076898
2331.0 0.2883492192446308 0.0012723622262788305 0.0010243848648339255 0.9122167790341399
2333.0 0.28835063022018365 0.0008735788261764591 0.0010229858850878874 0.9205144206248425
2335.0 0.28835063022018365 0.0006937966935278941 0.0010229858850878874 0.919779757099021
2337.0 0.28835063022018365 0.0004869098802551986 0.0010229858850878874 0.9108090031982177
2339.0 0.28835063022018365 0.0006082060861479978 0.0010229858850878874 0.8908714494056207
2341.0 0.28835063022018365 0.00032360966639340133 0.0010229858850878874 0.861468684504835
2343.0 0.28835063022018365 0.001150059606804493 0.0010229858850878874 0.824585275899673
2345.0 0.28835063022018365 0.0004549560244475652 0.0010229858850878874 0.7805978553772592
2347.0 0.28835063022018365 -0.00017033422780618547 0.0010229858850878874 0.7283610820800621
2349.0 0.28835063022018365 -0.000773141414884125 0.0010229858850878874 0.6690345050894085
2351.0 0.28835063022018365 -0.0008758943883605946 0.0010229858850878874 0.6025090571764178
2353.0 0.28834907425450135 -0.0009682003945381993 0.001020702073875978 0.5300199455023727
2355.0 0.28834907425450135 -0.0013887807700815762 0.001020702073875978 0.4528360008918326
2357.0 0.28834907425450135 -0.0012488873948622587 0.001020702073875978 0.37131721807451706
2359.0 0.28834907425450135 -0.00012769435301968767 0.001020702073875978 0.2843204471014201
2361.0 0.28834907425450135 -0.00025072451863319343 0.001020702073875978 0.19606824313601437
2363.0 0.28834796745337654 -0.0004266890322536772 0.0010168483110364079 0.10503827082185453
2365.0 0.28834796745337654 -0.0016910279784920882 0.0010168483110364079 0.013273141360578014
2367.0 0.28834796745337654 -0.0020965701260146317 0.0010168483110364079 -0.07735680291076767
2369.0 0.28834796745337654 -0.002424991772443331 0.0010168483110364079 -0.16854962402822923
2371.0 0.28834796745337654 -0.0025728211011495417 0.0010168483110364079 -0.25785542806604816
2373.0 0.288349369326191 -0.0023855462650849845 0.0010148811169723192 -0.34575682079895714
2375.0 0.288349369326191 -0.0025223799931342497 0.0010148811169723192 -0.428524107320421
2377.0 0.288349369326191 -0.0022955176807491684 0.0010148811169723192 -0.5086904791900555
2379.0 0.288349369326191 -0.002006200962818772 0.0010148811169723192 -0.5830669778427184
2381.0 0.28835041381040866 -0.0029213120857830804 0.001010882553504081 -0.6539988420281115
2383.0 0.288349369326191 -0.0030308646131816316 0.0010148811169723192 -0.7162380179346063
2385.0 0.288349369326191 -0.002263769534162446 0.0010148811169723192 -0.771816182560883
2387.0 0.288349369326191 -0.0021966576378447365 0.0010148811169723192 -0.8188950751576913
2389.0 0.2883479583506382 -0.0019511401709996837 0.0010162800967183562 -0.8566402761861962
2391.0 0.2883479583506382 -0.002157332341538768 0.0010162800967183562 -0.8869024579102233
2393.0 0.2883479583506382 -0.001398076109387105 0.0010162800967183562 -0.9070032473529756
2395.0 0.2883479583506382 -0.0008682539258876322 0.0010162800967183562 -0.9177527267290135
2397.0 0.2883479583506382 -0.001051051233855628 0.0010162800967183562 -0.9214344745242562
2399.0 0.2883479583506382 -0.0004721513701768836 0.0010162800967183562 -0.914485285717628


==> data/tully-ii-all-est-MISH.dat <==
t P-P+(t) P+Sx(t) SxP+(t) SxSx(t)
1.0 0.000609582652151741 0.0013679673788888434 0.0013288131041809532 1.998758824445942
3.0 0.0006095822423986505 0.0012478507041088463 0.0013289503020669487 1.9786711444684857
5.0 0.0006095818180196563 0.0011152605089500734 0.0013290907347941027 1.938813236455129
7.0 0.0006095813827996421 0.0009715213892084038 0.0013292329772239821 1.8795833474467436
9.0 0.0006095809409141027 0.0008180693299588332 0.0013293754693719856 1.8015732829147635
11.0 0.0006095804969080969 0.0006564373574343423 0.0013295165248116611 1.7055624936364724
13.0 0.0006095800556690528 0.00048824022129533083 0.0013296543412883634 1.592510287680723
15.0 0.0006095796223940384 0.00031515826033801623 0.001329787013585689 1.4635462453185868
17.0 0.0006095792025511228 0.00013892061285080917 0.0013299125486583847 1.3199589326308512
19.0 0.0006095788018343573 -3.871206062545973e-05 0.0013300288831681133 1.1631830265815553
21.0 0.0006095784261137722 -0.00021596516950471068 0.0013301339030542105 0.9947849802001738
23.0 0.0006095780813794457 -0.00039106792455555905 0.0013302254645154643 0.816447371100499
25.0 0.000609577773680207 -0.0005622710313268226 0.001330301418802076 0.6299520897217352
27.0 0.000609577509057796 -0.000727864168813543 0.0013303596375225392 0.43716253526774596
29.0 0.0006095772934766033 -0.0008861930787208679 0.0013303980400505577 0.24000499723864613
31.0 0.0006095771327490731 -0.0010356760945772119 0.0013304146224526695 0.040449408582538066
33.0 0.0006095770324584094 -0.0011748199455428644 0.001330407487697546 -0.15951033722315056
35.0 0.0006095769978784395 -0.0013022346770074095 0.001330374876868536 -0.35787630849625585
37.0 0.000609577033891526 -0.001416647538896207 0.0013303152010742767 -0.5526664980228058
39.0 0.0006095771449059972 -0.0015169157029157477 0.0013302270737150128 -0.7419346266178573
41.0 0.0006095773347730187 -0.0016020376816753609 0.0013301093427334266 -0.9237895897039499
43.0 0.0006095776067048321 -0.001671163335586251 0.0013299611224529457 -1.0964143526025978
45.0 0.0006095779631948135 -0.0017236023675544867 0.0013297818245799106 -1.2580841057445442
47.0 0.0006095784059404062 -0.0017588312205909947 0.001329571187924539 -1.407183498396518
49.0 0.0006095789357707152 -0.0017764983094209349 0.001329329306379285 -1.5422227787120293
51.0 0.0006095795525789072 -0.001776427533819085 0.0013290566546805512 -1.6618526788390802
53.0 0.0006095802552613313 -0.0017586200385691737 0.0013287541114684576 -1.7648778963589682
55.0 0.0006095810416641183 -0.001723254202460897 0.001328422979164896 -1.85026903735262
57.0 0.0006095819085218028 -0.001670683856435293 0.0013280650001985849 -1.9171729017644463
59.0 0.000609582851464576 -0.0016014347486835348 0.0013276823690346945 -1.9649210082950141
61.0 0.0006095838649741859 -0.0015161992920169666 0.0013272777396733109 -1.9930362736463862
63.0 0.0006095849423548271 -0.0014158296459937166 0.0013268542281173253 -2.0012377793789713
65.0 0.0006095860757460846 -0.0013013292029207435 0.001326415409385336 -1.9894435787572189
67.0 0.0006095872561373716 -0.0011738425628030314 0.0013259653087423938 -1.9577715155336999
69.0 0.0006095884733967744 -0.0010346440974054556 0.0013255083868218029 -1.9065380464932755
71.0 0.0006095897163144388 -0.0008851252176931236 0.001325049518366282 -1.8362550795220642
73.0 0.0006095909726618113 -0.0007267804718687019 0.0013245939648917338 -1.7476248587923122
75.0 0.0006095922292661208 -0.0005611926129125774 0.0013241473396247599 -1.6415329481716323
77.0 0.0006095934720714928 -0.0003900167848246871 0.0013237155647583241 -1.5190393829610664
79.0 0.0006095946863131982 -0.00021496398557554558 0.0013233048254632934 -1.3813680783731037
81.0 0.0006095958566006809 -3.778397199881789e-05 0.0013229215142154885 -1.2298946005754048
83.0 0.0006095969670445419 0.00013975222256519242 0.0013225721694422067 -1.0661324224884738
85.0 0.0006095980014177267 0.00031586998319699483 0.0013222634079138016 -0.8917178016644303
87.0 0.0006095989433199364 0.0004888088440938783 0.0013220018512841308 -0.7083934313427248
89.0 0.0006095997763549067 0.0006568400778751264 0.001321794047243846 -0.517991028035401
91.0 0.0006096004843186517 0.0008182839677487251 0.0013216463858565018 -0.32241302962099544
93.0 0.0006096010513974908 0.0009715265899627637 0.0013215650117522706 -0.12361358681454498
95.0 0.0006096014623737208 0.0011150359388548278 0.001321555732948832 0.07642096206054115
97.0 0.000609601702837742 0.0012473772333842306 0.001321623927170368 0.27569193790831653
99.0 0.0006096017594034934 0.0013672272522076863 0.0013217744466216715 0.47220829100111433
101.0 0.0006096016199262612 0.0014733875540678214 0.0013220115222679592 0.6640064948901412
103.0 0.0006096012737188789 0.0015647964513996165 0.0013223386730287217 0.8491701653126936
105.0 0.0006096007117650077 0.0016405396175194658 0.0013227586047832142 1.0258492080704689
107.0 0.0006095999269260387 0.0016998592214078818 0.0013232731177666372 1.192278304558724
109.0 0.0006095989141392521 0.0017421614988204568 0.0013238830316517531 1.3467945502466139
111.0 0.0006095976706038566 0.0017670226840754363 0.0013245881006053927 1.4878540698695937
113.0 0.0006095961959527214 0.0017741932432485611 0.0013253869404323913 1.6140474433205778
115.0 0.0006095944924061798 0.0017636003664797048 0.0013262769642354108 1.7241137881100734
117.0 0.000609592564905289 0.0017353486944863365 0.0013272543279731648 1.8169533576870749
119.0 0.000609590421222199 0.0016897192720271414 0.0013283138872664444 1.8916385297434468
121.0 0.0006095880720441211 0.0016271667387696028 0.0013294491667606549 1.9474230747094503
123.0 0.0006095855310288467 0.0015483147856296283 0.0013306523432909652 1.983749611832837
125.0 0.0006095828148294522 0.0014539499219831035 0.0013319142440131712 2.0002551783438007
127.0 0.0006095799430858219 0.0013450136160228308 0.001333224360562885 1.996774856058907
129.0 0.0006095769383813488 0.0012225928867924025 0.0013345708806106055 1.973343419189473
131.0 0.0006095738261628457 0.001087909441898455 0.0013359407379147413 1.9301949868894204
133.0 0.0006095706346230822 0.0009423074694313778 0.00133731967370248 1.86776068401436
135.0 0.0006095673945443378 0.0007872402060750854 0.001338692329386457 1.786664333465072
137.0 0.0006095641391028249 0.0006242554156116542 0.0013400423509029678 1.6877162231554999
139.0 0.0006095609036344847 0.0004549799229142359 0.0013413525085915054 1.5719050098846354
141.0 0.0006095577253400544 0.00028110335795905264 0.0013426048477687906 1.4403878410044222
143.0 0.0006095546417816723 0.00010436127228096183 0.0013437808426633065 1.2944787925870316
145.0 0.0006095516944011263 -7.348220343408194e-05 0.0013448615816840062 1.1356357396109422
147.0 0.0006095489241054815 -0.00025065198733944773 0.001345827976726963 0.9654457893572421
149.0 0.0006095463717762303 -0.0004253797838673225 0.001346660931736659 0.7856094235585472
151.0 0.0006095440792707801 -0.0005959217533958465 0.0013473416131329402 0.5979235077479036
153.0 0.0006095420874665863 -0.0007605759375918049 0.001347851673268693 0.4042633375733826
155.0 0.0006095404362593133 -0.0009176992663206009 0.0013481735000976619 0.20656390146389006
157.0 0.0006095391638956728 -0.0010657239761983405 0.0013482904746079073 0.006800546864976871
159.0 0.0006095383067286575 -0.0012031732767361883 0.0013481872333201308 -0.19303075677936535
161.0 0.0006095378988593842 -0.001328676107548207 0.0013478499336359833 -0.39093336109332805
163.0 0.0006095379629399774 -0.0014409808391736174 0.0013472665296329462 -0.5849298886195827
165.0 0.0006095385247635514 -0.0015389677806201749 0.0013464270070912344 -0.7730819901209112
167.0 0.0006095396149480208 -0.0016216603686573725 0.0013453236581612055 -0.9535097119250252
169.0 0.0006095412536475193 -0.001688234927062601 0.0013439513290087778 -1.1244102798001854
171.0 0.0006095434546225838 -0.001738028898307375 0.001342307640581119 -1.2840761116793167
173.0 0.0006095462249062153 -0.0017705474654387398 0.0013403932047588976 -1.430911879256368
175.0 0.0006095495675525786 -0.0017854684979902332 0.0013382118181647685 -1.5634504479790519
177.0 0.0006095534749921067 -0.0017826457725087061 0.0013357706289510748 -1.680367536173337
179.0 0.0006095579382983968 -0.001762110435515786 0.001333080268461998 -1.7804949468289286
181.0 0.000609562944138267 -0.0017240706942910232 0.0013301549657871432 -1.8628322398383563
183.0 0.000609568468701879 -0.001668909738564787 0.0013270126131460815 -1.9265567280648261
185.0 0.0006095744811247107 -0.001597181913888731 0.001323674798427392 -1.9710316973619064
187.0 0.0006095809434462012 -0.0015096071849196669 0.0013201667951638595 -1.9958127684117923
189.0 0.0006095878080282048 -0.0014070639439373903 0.0013165175110399381 -2.000652336818586
191.0 0.0006095950176976576 -0.0012905802364545943 0.0013127593886303611 -1.985502047091537
193.0 0.0006096025215558075 -0.0011613234915883721 0.0013089282366570171 -1.9505132757987462
195.0 0.000609610250339821 -0.001020588859807245 0.0013050630600800633 -1.8960356190657328
197.0 0.0006096181279054975 -0.0008697862745782921 0.001301205794046037 -1.8226133995283638
199.0 0.0006096260858995029 -0.0007104263671923465 0.0012974010087893277 -1.730980227643968
201.0 0.0006096340424752145 -0.000544105375502311 0.0012936955653602856 -1.6220516717007392
203.0 0.000609641910515028 -0.00037248919736057227 0.0012901382199124957 -1.4969161097657369
205.0 0.0006096495972982141 -0.00019729674809321958 0.001286779144275452 -1.3568238549733422
207.0 0.0006096570145718018 -2.0282788296228603e-05 0.001283669480732779 -1.2031746628133448
209.0 0.0006096640660511396 0.00015677960646722487 0.0012808607857411041 -1.0375037452398925
211.0 0.0006096706587726962 0.000332116758910158 0.001278404452928444 -0.8614664313443079
213.0 0.0006096766806084573 0.0005039721092203413 0.0012763511255512057 -0.676821627857267
215.0 0.0006096820444437423 0.0006706237631697418 0.0012747500240044476 -0.4854142447372083
217.0 0.0006096866687085643 0.000830401693796174 0.0012736483046972516 -0.2891567614425469
219.0 0.00060969046196726 0.0009817044247902905 0.001273090407644351 -0.09001011807196614
221.0 0.0006096933313441434 0.0011230150289129651 0.0012731173570028182 0.11003587769858152
223.0 0.0006096951855033777 0.001252916281514526 0.0012737660030480065 0.3089824321144189
225.0 0.0006096959836135653 0.0013701048178212279 0.0012750683794796411 0.5048417366271173
227.0 0.0006096956602539051 0.001473404152525255 0.0012770510734523071 0.6956568294195837
229.0 0.0006096941691243558 0.0015617764315715096 0.001279734531967976 0.8795211487210609
231.0 0.0006096914657048643 0.0016343327987305557 0.0012831324618988364 1.0545975825425835
233.0 0.0006096875195515826 0.0016903422733768035 0.0012872512359495749 1.2191368244936582
235.0 0.0006096822992789635 0.0017292390507706438 0.0012920893962615118 1.3714948522755819
237.0 0.0006096758042861871 0.0017506281519028117 0.0012976371363976902 1.5101493542111883
239.0 0.0006096680440307208 0.0017542893664493839 0.001303875929312208 1.6337149396843393
241.0 0.0006096590487394812 0.0017401794494450974 0.0013107782093255518 1.7409569815095167
243.0 0.000609648860273117 0.0017084325497264755 0.00131830711275041 1.8308039519243609
245.0 0.0006096375343806153 0.0016593588658568848 0.0013264163583138263 1.9023581289483336
247.0 0.0006096251277769252 0.0015934415429806588 0.0013350501883119554 1.9549045661321485
249.0 0.0006096117301377961 0.0015113318416005886 0.0013441434483369913 1.987918236075334
251.0 0.000609597443701492 0.0014138426265566867 0.0013536217632717853 2.001069276338163
253.0 0.0006095823794422835 0.0013019402412646171 0.001363401848643078 1.9942262853290111
255.0 0.0006095666759453153 0.0011767348484052567 0.001373391892192706 1.9674576352389825
257.0 0.0006095504753926485 0.0010394693335703475 0.0013834921312311254 1.921030788903902
259.0 0.0006095338779406102 0.0008915068827987968 0.0013935955853090099 1.8554096274182759
261.0 0.0006095170982588666 0.0007343173579922664 0.0014035886374424422 1.7712498152060985
263.0 0.0006095003246956524 0.0005694626063902691 0.001413352146348663 1.669392248854021
265.0 0.0006094837336835288 0.0003985808510268119 0.0014227624228082467 1.5508546551693743
267.0 0.000609467515037588 0.00022337031799642476 0.0014316924422730264 1.4168214224070443
269.0 0.000609451866725903 4.5572264149637713e-05 0.0014400129880085225 1.2686317662723967
271.0 0.000609437012221709 -0.00013304642521741906 0.0014475940970000256 1.1077663489386376
273.0 0.000609423157203507 -0.00031071089476796454 0.0014543064268956114 0.9358324847774202
275.0 0.0006094104935915179 -0.0004856560572229988 0.0014600228405583383 0.7545480806225857
277.0 0.0006093992079780643 -0.0006561442339236062 0.001464620000290985 0.5657244710293596
279.0 0.0006093895070894412 -0.0008204825213680297 0.0014679800876552644 0.3712483200333599
281.0 0.0006093815515113096 -0.0009770397105649943 0.0014699921802554005 0.17306277024108832
283.0 0.0006093755327403913 -0.001124262590112374 0.0014705542055263297 -0.02685197239704065
285.0 0.0006093716624107243 -0.0012606914699142334 0.0014695744877826363 -0.2264984241402348
287.0 0.0006093700853464733 -0.001384974770486384 0.0014669734937712705 -0.4238817816478905
289.0 0.0006093709461363951 -0.0014958825321349876 0.0014626853720844833 -0.6170298533915058
291.0 0.0006093743593832046 -0.001592318709005863 0.00145665953256649 -0.8040127651402823
293.0 0.0006093803913388293 -0.0016733321251782053 0.0014488620769376247 -0.9829622426305747
295.0 0.000609389104031892 -0.0017381259833400956 0.0014392772096859924 -1.1520902787522695
297.0 0.0006094005741269638 -0.0017860658310180095 0.0014279083702680025 -1.3097069987382473
299.0 0.0006094148004789078 -0.001816685904831167 0.0014147794783951348 -1.4542375448518337
301.0 0.0006094317809329637 -0.00182969378934861 0.0013999355058972184 -1.5842378118682117
303.0 0.0006094514565194952 -0.0018249733439991828 0.0013834434519361066 -1.6984088761245457
305.0 0.0006094737568305595 -0.0018025858687802728 0.0013653926502326978 -1.7956099739715377
307.0 0.0006094985369953011 -0.0017627694971932971 0.0013458951121461703 -1.8748698999463904
309.0 0.0006095257086346226 -0.0017059368224375156 0.0013250854004061396 -1.9353967107837067
311.0 0.0006095550586581415 -0.0016326707805624171 0.0013031205687423226 -1.9765856383029854
313.0 0.0006095863921165233 -0.0015437188316836548 0.001280179574760816 -1.9980251321114495
315.0 0.0006096194890300736 -0.0014399854974988429 0.0012564623261401514 -1.999500971744002
317.0 0.0006096541477625903 -0.0013225233298210708 0.0012321887253180983 -1.9809984071529967
319.0 0.0006096900777433569 -0.001192522400029273 0.0012075972503141582 -1.9427023061611566
321.0 0.0006097269285996384 -0.0010512984146257823 0.0011829432783072422 -1.8849953074025323
323.0 0.0006097643652634839 -0.0009002795755991852 0.0011584969929966907 -1.8084539972083005
325.0 0.0006098020604767894 -0.0007409923169577809 0.001134541253856387 -1.7138431486331902
327.0 0.0006098396592368341 -0.0005750460601771457 0.0011113691824858412 -1.6021080801849277
329.0 0.0006098767471897061 -0.0004041171402903974 0.001089281223233898 -1.474365210605778
331.0 0.0006099129630659465 -0.00022993206356073195 0.0010685821430429711 -1.3318909040752709
333.0 0.000609947888707685 -5.4250264211700496e-05 0.0010495779876929792 -1.1761087172922569
335.0 0.0006099810737021147 0.0001211534676556767 0.0010325726307656988 -1.0085751758536774
337.0 0.0006100121490274542 0.000294506711493631 0.0010178640552964927 -0.8309642220495502
339.0 0.000610040712064075 0.0004640571179991387 0.0010057404882252074 -0.645050489462597
341.0 0.0006100664674506624 0.000628089910178272 0.0009964771646574816 -0.4526915714870509
343.0 0.0006100890383655616 0.000784945008711308 0.0009903322168094543 -0.2558094609316167
345.0 0.0006101080221608376 0.0009330336109270459 0.0009875429579587352 -0.05637134615405749
347.0 0.0006101230560493385 0.0010708540577305389 0.0009883218226513558 0.1436300443956362
349.0 0.0006101339229393376 0.0011970068287800407 0.000992852534429948 0.3421963528353524
351.0 0.0006101404953108796 0.001310208517934985 0.0010012868727466784 0.5373435587747148
353.0 0.0006101424282308241 0.0014093046484483659 0.0010137413450814533 0.7271218030016002
355.0 0.0006101396366670391 0.0014932811994486062 0.0010302936003130632 0.9096348698605982
357.0 0.0006101319992963248 0.0015612747297609035 0.001050980018487635 1.0830591336645812
359.0 0.0006101194241706085 0.0016125809966335536 0.0010757922741938088 1.2456617798358052
361.0 0.0006101019661998415 0.001646661983866133 0.0011046760472790311 1.3958181187162773
363.0 0.0006100796304501451 0.001663151269466214 0.0011375287331844822 1.5320278190537377
365.0 0.0006100525209714847 0.0016618576789189264 0.0011741980710773348 1.6529298989671333
367.0 0.0006100208593954111 0.0016427671882080289 0.001214481495409848 1.7573163246066157
369.0 0.000609984927362998 0.0016060430553243423 0.001258125345584078 1.844144080636307
371.0 0.0006099449963642321 0.001552024182206708 0.001304825863294003 1.912545591932186
373.0 0.0006099014497808237 0.0014812217221342248 0.001354229177406204 1.961837392365677
375.0 0.0006098545570448981 0.0013943139639280846 0.001405933136981151 1.9915269540603553
377.0 0.0006098046112978194 0.0012921395483429378 0.0014594891622925728 2.0013176088799973
379.0 0.0006097524225815372 0.0011756890823875165 0.0015144053671997625 1.9911115129739474
381.0 0.0006096984222711362 0.0010460952357591446 0.0015701494162497125 1.9610106247542531
383.0 0.0006096430538651592 0.0009046214181963184 0.0016261525352693615 1.9113156865374943
385.0 0.000609586999737045 0.0007526491502749449 0.0016818146139602613 1.842523220015283
387.0 0.0006095309224195995 0.0005916642550197278 0.0017365086300697376 1.7553205655725863
389.0 0.0006094757791431874 0.000423242007345725 0.001789586234420376 1.6505790150160744
391.0 0.0006094222743228729 0.00024903138984081385 0.0018403843150067776 1.5293451063228187
393.0 0.0006093711013099786 7.073861319748966e-05 0.0018882322859605798 1.392830167381351
395.0 0.0006093228480059057 -0.00010988993416934423 0.0019324581957026043 1.2423982131972238
397.0 0.00060927833501882 -0.0002910851374377734 0.001972395915686912 1.079552317482052
399.0 0.0006092382688069061 -0.00047107283830636427 0.0020073939536887934 0.9059195947972766
401.0 0.0006092035535920758 -0.0006480915634451683 0.002036823532692297 0.7232349432859579
403.0 0.0006091749482562036 -0.000820410126104397 0.0020600861284155248 0.5333237104291101
405.0 0.0006091527766439943 -0.000986344925734988 0.002076621540706133 0.33808345501948817
407.0 0.0006091377030472396 -0.001144276771850153 0.0020859173476207183 0.13946498756928707
409.0 0.0006091303757040459 -0.001292667062640937 0.0020875139808316694 -0.0605471214177776
411.0 0.0006091312885262714 -0.0014300731615094582 0.002081015343039485 -0.25995437055605375
413.0 0.000609140785559973 -0.0015551628139093244 0.0020660955387617696 -0.45676429595872814
415.0 0.000609159737232462 -0.001666727461724263 0.0020425056159833854 -0.6490103793783655
417.0 0.0006091883177670286 -0.0017636943181786537 0.0020100799994321214 -0.8347716971973753
419.0 0.0006092267712260501 -0.001845137090266825 0.001968742757245846 -1.0121921139453594
421.0 0.0006092749506878042 -0.0019102852380046798 0.001918512056488697 -1.1794988285758914
423.0 0.0006093331031063269 -0.001958531675998718 0.0018595052550221226 -1.3350200881972756
425.0 0.0006094010814405254 -0.0019894388434068162 0.001791942084342729 -1.4772018922760939
427.0 0.0006094788498518569 -0.0020027430806180135 0.0017161462827091087 -1.6046235204057777
429.0 0.0006095657313775583 -0.0019983572686643283 0.0016325479792664989 -1.7160117285003953
431.0 0.0006096612830582995 -0.0019763717049541434 0.001541683051651365 -1.8102534715606677
433.0 0.0006097647579595175 -0.001937053206896733 0.0014441923979050142 -1.8864070258946644
435.0 0.000609875775739517 -0.0018808424536983191 0.0013408200940571843 -1.9437113996583766
437.0 0.0006099943210811057 -0.0018083495914615233 0.0012324100222319842 -1.9815939376787295
439.0 0.0006101194393255858 -0.0017203481472864626 0.001119901127502803 -1.9996760445807387
441.0 0.0006102504370368053 -0.001617767311845182 0.0010043207947759577 -1.9977769690111329
443.0 0.0006103861633922506 -0.0015016826662665672 0.0008867775558662401 -1.9759156111423892
445.0 0.0006105255077464695 -0.0013733054450187575 0.000768452698829997 -1.9343103353828688
447.0 0.0006106674638912092 -0.0012339704483868216 0.000650591665594045 -1.8733767901490233
449.0 0.000610811382660876 -0.001085122720196919 0.0005344915073972476 -1.793723756464498
451.0 0.0006109560408137966 -0.0009283031227635965 0.0004214884800324007 -1.6961470668537149
453.0 0.0006111001413972665 -0.0007651329579084036 0.0003129466751003472 -1.5816216552604598
455.0 0.000611242724813356 -0.0005972977836321437 0.00021024306746277504 -1.4512918173983793
457.0 0.0006113824304825311 -0.0004265305906817048 0.00011475431277544841 -1.3064597788403876
459.0 0.0006115174674811094 -0.0002545945041674648 2.7839116791142325e-05 -1.1485726850343962
461.0 0.0006116467175083627 -8.326518641344232e-05 -4.917559637349037e-05 -0.9792081432137284
463.0 0.0006117697885742017 8.56868905863521e-05 -0.00011501221437142797 -0.8000584606250909
465.0 0.0006118852070452768 0.0002505141106056765 -0.00016845728861618252 -0.6129137365427297
467.0 0.0006119919819734942 0.0004095091559805027 -0.00020837982446006992 -0.4196439769764401
469.0 0.000612088779326849 0.000561022051479133 -0.00023374461917842625 -0.2221804107464926
471.0 0.0006121751017286368 0.0007034766329936224 -0.00024363038296681256 -0.022496193584338933
473.0 0.000612250221268845 0.0008353862785546929 -0.00023724448292908342 0.17741330696532198
475.0 0.0006123136011925563 0.0009553687402302047 -0.00021393710895738942 0.3755504488922306
477.0 0.0006123660385005191 0.0010621599468979626 -0.0001732146792408597 0.5699352761355542
479.0 0.0006124061660606248 0.0011546266188855539 -0.00011475118986234171 0.758625302633811
481.0 0.0006124339709444886 0.0012317775788118436 -3.8399500015728627e-05 0.9397349223589287
483.0 0.0006124507112636827 0.0012927736434133563 5.5797327025148214e-05 1.1114542514128478
485.0 0.0006124555072422719 0.0013369360029026856 0.00016760205828945734 1.2720672139265103
487.0 0.0006124480449912321 0.001363752997140766 0.0002965748312956747 1.4199686910651743
489.0 0.0006124296125809728 0.0013728852250311917 0.00044207135287582827 1.55368056180609
491.0 0.000612400312461298 0.0013641689364455758 0.0006032378148656775 1.6718664751801668
493.0 0.0006123610306744226 0.0013376176593754504 0.0007790136600476315 1.773345206399488
495.0 0.0006123117133780488 0.001293422084255839 0.0009681356996148659 1.8571024633920963
497.0 0.0006122539124449645 0.0012319481595813838 0.0011691421043611126 1.9223010257491022
499.0 0.0006121897223696367 0.0011537334414226752 0.0013803812022423012 1.9682891147418162
501.0 0.0006121196597914217 0.0010594817375793437 0.0016000196602803162 1.994606910768593
503.0 0.0006120454366971845 0.000950056091504723 0.0018260568339222177 2.000991153072634
505.0 0.0006119678881810765 0.0008264701788556877 0.002056337564267838 1.9873777756711675
507.0 0.0006118883697848825 0.0006898782050131848 0.002288572902194422 1.953902553158778
509.0 0.0006118103122675227 0.0005415633852739271 0.0025203584198703376 1.9008997498491997
511.0 0.0006117351959796152 0.0003829251597179483 0.0027491956472679 1.8288987856649737
513.0 0.0006116640078067073 0.00021546524413735082 0.002972516080976865 1.738618952041083
515.0 0.0006115988946598652 4.07726503523844e-05 0.0031877043391382413 1.630962230550632
517.0 0.0006115433843357829 -0.00013949213801486477 0.0033921304335748116 1.5070042858908512
519.0 0.0006114989443548565 -0.00032361370871354244 0.0035831739088647498 1.3679837231539143
521.0 0.0006114656484354341 -0.0005098388481386045 0.0037582523530512195 1.2152897166955698
523.0 0.0006114447745200156 -0.0006963940086637153 0.003914849083630121 1.0504481340144733
525.0 0.0006114419674982637 -0.000881502991310915 0.004050548332343209 0.8751062932443857
527.0 0.0006114573789385541 -0.0010634046605468156 0.004163062602219248 0.6910165064635384
529.0 0.0006114917427373278 -0.0012403705030130236 0.0042502672266479845 0.5000185731495752
531.0 0.0006115483943830932 -0.0014107218459912343 0.0043102304707427486 0.30402139856865235
533.0 0.0006116280536833228 -0.0015728465869206073 0.004341233750525693 0.10498392074474903
535.0 0.0006117318976019995 -0.0017252152740796934 0.004341803819752059 -0.09510446350650077
537.0 0.0006118609550473728 -0.0018663963888636698 0.004310736532166665 -0.29424377797962
539.0 0.0006120138785595853 -0.0019950706042840423 0.004247122183345391 -0.49044345339779255
541.0 0.0006121923391928564 -0.002110043929498658 0.004150373074375899 -0.6817422209712742
543.0 0.0006123970804789589 -0.0022102596449357064 0.0040202306384553 -0.8662277144354269
545.0 0.0006126279312318115 -0.0022948088596376555 0.0038567910587658976 -1.0420555847488058
547.0 0.0006128838674951465 -0.0023629395722914 0.0036605103968625065 -1.207467936540844
549.0 0.0006131642041374855 -0.002414064170568589 0.0034322217092161086 -1.360810902010021
551.0 0.000613469631259024 -0.002447765317241726 0.0031731277406895596 -1.5005511766869013
553.0 0.0006137992871032336 -0.0024638001376093687 0.0028848128518243346 -1.625291351759964
555.0 0.0006141518192446834 -0.0024621026803661452 0.002569229339992474 -1.7337838897371438
557.0 0.000614528006822617 -0.0024427845640445185 0.0022286995615455954 -1.8249436036806006
559.0 0.000614924359874968 -0.0024061338946380303 0.0018659069313199657 -1.8978585153138325
561.0 0.0006153401171976274 -0.0023526124274451847 0.0014838675367887068 -1.9517989833199803
563.0 0.000615773399638761 -0.002282850997182419 0.001085920127603119 -1.986225010450929
565.0 0.0006162203043085661 -0.0021976432469202776 0.0006756944417209358 -2.0007916563398953
567.0 0.0006166798851357615 -0.002097937704639207 0.0002570858674052092 -1.9953525016339406
569.0 0.0006171498740710524 -0.001984828405072018 -0.0001657754454826694 -1.969961128726867
571.0 0.0006176282107479776 -0.0018595440209790185 -0.0005885623457504893 -1.9248706040143926
573.0 0.0006181124466752006 -0.0017234356435750643 -0.0010067921579625303 -1.8605309667451335
575.0 0.0006186003617571416 -0.0015779633293086415 -0.0014158703004860627 -1.7775847491033279
577.0 0.000619090499404793 -0.0014246815466122495 -0.0018111367174432251 -1.6768605721258667
579.0 0.000619579735941924 -0.001265223732376189 -0.0021879114816141317 -1.5593648811874132
581.0 0.0006200649883006009 -0.0011012860203628704 -0.0025415431942209456 -1.426271903331154
583.0 0.0006205410705911612 -0.0009346103225101305 -0.0028674703047219213 -1.2789119263946507
585.0 0.0006210051517986448 -0.0007669670070931162 -0.0031612607433204568 -1.1187580170261218
587.0 0.0006214573894472082 -0.0006001372367138105 -0.0034186782813341687 -0.9474113098700087
589.0 0.0006218960174772764 -0.00043589519804794637 -0.0036357217797019924 -0.7665850145483809
591.0 0.0006223201723050548 -0.0002759904177052829 -0.003808686164970738 -0.5780873002619672
593.0 0.0006227290522647831 -0.00012213029443815563 -0.0039342115882254735 -0.3838032285885818
595.0 0.000623119820712084 2.4036950708339254e-05 -0.004009328271020909 -0.18567591486975094
597.0 0.000623495308506683 0.00016093877517636202 -0.004031507942571701 0.014312893734321009
599.0 0.0006238549843631715 0.0002870939924276854 -0.003998696887365788 0.21416262968140024
601.0 0.0006241968149275571 0.0004011276082147143 -0.00390935765966904 0.4118739079649738
603.0 0.000624522667709652 0.0005017845875962165 -0.003762509765350402 0.6054685207921656
605.0 0.0006248286259825232 0.0005879424246814358 -0.003557750058370534 0.7930092242095628
607.0 0.0006251192493854863 0.0006586224384753933 -0.0032952868876924414 0.972619119151584
609.0 0.0006253935377919102 0.000712999582096311 -0.0029759512939538184 1.1425004329566453
611.0 0.0006256506146071436 0.00075041084013961 -0.002601210934814732 1.3009525136539093
613.0 0.0006258964761499586 0.0007703618729878608 -0.0021731726652764196 1.4463888568014647
615.0 0.000626126289422924 0.0007725320136516301 -0.00169457704258609 1.5773529947275031
617.0 0.0006263425681876674 0.0007567776407268777 -0.0011687937561505218 1.6925330891640538
619.0 0.0006265475570754788 0.0007231337072422018 -0.0005998129367801175 1.7907750809461365
621.0 0.0006267437269429775 0.0006718134737783808 7.786484259173944e-06 1.87109426506843
623.0 0.0006269302868317216 0.000603206510701961 0.0006488628182085765 1.932685174911857
625.0 0.0006271101653810178 0.0005178749501936791 0.0013177589813965383 1.9749296762882949
627.0 0.0006272853268991212 0.0004165480432213918 0.0020083365909297005 1.997403190028966
629.0 0.0006274615777707034 0.00030011488541593353 0.0027140251170707746 1.9998789801933876
631.0 0.0006276452084909551 0.00016961565076722407 0.003427896092407409 1.9823304643865802
633.0 0.0006278377082049763 2.623133633667612e-05 0.004142710461196748 1.9449315228966626
635.0 0.0006280469377676185 -0.0001287279966385197 0.004850988011807076 1.8880548022264236
637.0 0.0006282743317730556 -0.00029383626357165133 0.005545083799107753 1.8122680293942155
639.0 0.0006285291436722698 -0.00046756546638595294 0.006217268961744194 1.7183283736802082
641.0 0.0006288148114072937 -0.0006483009432938752 0.006859810804051952 1.607174910820319
643.0 0.000629130545295807 -0.0008343576095793958 0.007465046917197318 1.479919264623199
645.0 0.000629479366012469 -0.001023996709524819 0.008025481965737543 1.3378345187558807
647.0 0.0006298636752923874 -0.0012154432674749622 0.008533869552187346 1.1823425088713038
649.0 0.0006302793381757108 -0.0014069038539363866 0.00898328501141167 1.0149996215794468
651.0 0.0006307373779491176 -0.001596584755111441 0.009367231711426676 0.8374812419183676
653.0 0.0006312461830645832 -0.0017827100255188436 0.009679712953301976 0.6515650037722024
655.0 0.0006318078792112664 -0.001963539405528027 0.009915302244653895 0.459113010740913
657.0 0.0006324298351775104 -0.0021373857274802283 0.010069241960762192 0.26205320452642933
659.0 0.0006331145280926843 -0.002302632535989434 0.010137485057902004 0.062360067597712315
661.0 0.0006338648240309646 -0.0024577505771618846 0.010116770050181394 -0.13796514790121564
663.0 0.0006346745843060509 -0.002601313154558939 0.010004682787011656 -0.3369144671701935
665.0 0.0006355419330308791 -0.0027320106088805324 0.00979970454904234 -0.5324933150654393
667.0 0.0006364759492976619 -0.002848663792372333 0.009501264299080617 -0.7227405120645145
669.0 0.0006374729812439273 -0.0029502363115372476 0.009109767656460656 -0.9057479435829188
671.0 0.0006385329314586037 -0.0030358448813089444 0.008626613415852679 -1.0796797064069545
673.0 0.0006396562328049809 -0.003104768932709831 0.008054198813892676 -1.2427905379252209
675.0 0.000640832878010055 -0.0031564579608930176 0.007395941395175168 -1.3934433452415387
677.0 0.0006420686236060747 -0.0031905374727542067 0.006656266328303987 -1.5301256576142634
679.0 0.0006433664543805145 -0.00320681321225206 0.005840561800088387 -1.6514648360243074
681.0 0.0006447264624519475 -0.0032052732791895545 0.004955190679517095 -1.7562418871856185
683.0 0.0006461498205204205 -0.0031860885921115353 0.0040074273741827005 -1.8434037426315626
685.0 0.0006476390264255686 -0.0031496115792177324 0.003005390255098711 -1.9120738779541153
687.0 0.0006491947119928288 -0.0030963730709420772 0.0019579981236991662 -1.9615611655615828
689.0 0.0006508112219846564 -0.0030270770616487993 0.0008749122992263889 -1.991366871307642
691.0 0.000652484806295772 -0.0029425939618724197 -0.00023356956885469402 -2.0011897224596504
693.0 0.0006542173591066369 -0.0028439521813254155 -0.0013566111272339972 -1.9909289945762634
695.0 0.0006560072831720962 -0.00273232858416035 -0.002482939057020348 -1.9606855869584463
697.0 0.0006578541909623535 -0.0026090362069566887 -0.003600927971125041 -1.9107610726763866
699.0 0.0006597620216478713 -0.002475511556710834 -0.004698736391953161 -1.8416547309875997
701.0 0.0006617312994720523 -0.0023332999773079204 -0.00576441252573188 -1.7540585929170704
703.0 0.0006637548966500727 -0.002184040176396611 -0.006786011249056235 -1.6488505467620587
705.0 0.000665835043916691 -0.0020294491918305727 -0.0077517359486550435 -1.5270855699391552
707.0 0.0006679576863412874 -0.001871304219195622 -0.008650063067368197 -1.389985176524023
709.0 0.0006701217846432247 -0.001711424799810639 -0.009469886761778972 -1.2389251828861725
711.0 0.0006723255746991152 -0.0015516545552671916 -0.010200611442533201 -1.0754219178016342
713.0 0.0006745799485617179 -0.00139384276488987 -0.010832322320736056 -0.9011170096683838
715.0 0.0006768919229700483 -0.0012398254246844464 -0.011355874823595987 -0.7177609030949667
717.0 0.0006792552322715587 -0.001091406215975474 -0.011762987861140224 -0.5271952767261435
719.0 0.0006816775480665704 -0.0009503394444571719 -0.012046403408911981 -0.3313345311599633
721.0 0.0006841606766340947 -0.0008183117589690734 -0.012199959131468591 -0.1321465346811251
723.0 0.000686716526757071 -0.0006969246959153511 -0.012218668329024638 0.06836717912718579
725.0 0.0006893503760516522 -0.0005876787385398069 -0.01209883423987523 0.2681915612186627
727.0 0.0006920680662202923 -0.0004919597463229785 -0.011838073200164653 0.4653183416213996
729.0 0.0006948673863316138 -0.0004110240427377005 -0.011435417623723913 0.6577662643195953
731.0 0.0006977526123378054 -0.00034598569172467655 -0.010891343723538142 0.8436010600455974
733.0 0.0007007397689435107 -0.00029780628456588053 -0.010207807759134442 1.020954950418647
735.0 0.0007038249489409754 -0.00026728461207544985 -0.009388235665487745 1.1880454900903874
737.0 0.0007070099563458681 -0.00025504823924649996 -0.00843754593799378 1.3431935522924177
739.0 0.0007102917685834496 -0.00026154803489920837 -0.0073621380272935345 1.4848402776044494
741.0 0.0007136796000019723 -0.0002870549319094829 -0.0061698320419684245 1.6115628133989548
743.0 0.0007171885073043504 -0.00033165822018214067 -0.004869810931260886 1.7220886796574033
745.0 0.0007208051404671745 -0.00039526688756388753 -0.0034725935659192663 1.815308617999892
747.0 0.0007245113546216839 -0.00047761074201901584 -0.001989972625941183 1.8902877941803395
749.0 0.0007283384192662672 -0.0005782437254878077 -0.00043488284027734666 1.9462752387431015
751.0 0.0007323322466140748 -0.0006965503888471667 0.0011787085593338198 1.9827114236375136
753.0 0.0007365015910764853 -0.000831753494865014 0.002835887152977449 1.9992339012522868
755.0 0.0007408474758316849 -0.0009829249218185772 0.004520949454680337 1.995680942109453
757.0 0.0007453959181675913 -0.0011489956713504835 0.0062175454466237325 1.9720931421326315
759.0 0.0007501422491216415 -0.0013287689741799643 0.00790878388631505 1.9287129773292366
761.0 0.0007551367026333295 -0.0015209344235797488 0.009577471111249337 1.8659823043377586
763.0 0.0007604015756779686 -0.0017240862742603942 0.011206220304510421 1.7845378390977487
765.0 0.0007659470746851085 -0.0019367375822125616 0.01277763794505852 1.6852046534343668
767.0 0.0007717916181361649 -0.002157337655508877 0.01427447348046844 1.5689877609348708
769.0 0.0007779658971126125 -0.002384292711503579 0.01567983617959518 1.4370618666382462
771.0 0.0007845226974159718 -0.0026159848421679222 0.016977348353165583 1.2907593969813993
773.0 0.0007915101363643341 -0.0028507893614601494 0.018151329905342448 1.131556929048396
775.0 0.0007989418492771848 -0.0030870934208906075 0.019186952932185922 0.9610601449155102
777.0 0.0008068663673909645 -0.0033233165807693963 0.020070407534648636 0.7809874824786645
779.0 0.0008153228098201328 -0.0035579275265471082 0.02078904918630051 0.5931526437460324
781.0 0.0008243681730791698 -0.0037894618727889145 0.021331556283845057 0.3994461385173562
783.0 0.000834057660980308 -0.004016544041657124 0.021688090282533413 0.20181605251839888
785.0 0.0008444515358084196 -0.004237900937869874 0.021850350338338622 0.002248235146912881
787.0 0.0008555862912066845 -0.004452377199470878 0.02181173491732778 -0.1972538769945967
789.0 0.0008674997609492581 -0.004658951953478805 0.021567416618476755 -0.39468960753466215
791.0 0.0008802324300949465 -0.004856753763722055 0.021114432032287217 -0.5880813387372512
793.0 0.0008938597710091349 -0.005045070210429391 0.0204517500426865 -0.7754945610138129
795.0 0.000908455088442059 -0.005223359055681179 0.019580299951579592 -0.9550574604459416
797.0 0.0009240842926054886 -0.0053912550583476385 0.018503034323992713 -1.1249798364904047
799.0 0.0009407858231705273 -0.005548580200612401 0.017224852422990197 -1.2835711587877061
801.0 0.0009586573440282929 -0.005695345260469463 0.015752657063782406 -1.4292575877694624
803.0 0.0009778054894478035 -0.0058317489489886475 0.014095388989917247 -1.5605977780488622
805.0 0.000998310710354915 -0.005958178452428935 0.012263920617269166 -1.676297294956361
807.0 0.0010202354792061023 -0.006075218883309797 0.01027093153891709 -1.7752214891252265
809.0 0.00104368905389686 -0.00618363680691627 0.008130938641421157 -1.8564067286370358
811.0 0.001068751849108934 -0.006284379494684194 0.005860073868808457 -1.919069838489318
813.0 0.0010955679215008509 -0.006378562886353656 0.0034760481158465804 -1.9626156680906799
815.0 0.0011242669799465786 -0.006467468252402772 0.0009980397830517075 -1.9866427131460238
817.0 0.0011549584540708972 -0.006552533397971419 -0.0015535008313907642 -1.9909467318891136
819.0 0.0011876878353917035 -0.006635333929106032 -0.004156920052290842 -1.9755223133987738
821.0 0.0012226207663547622 -0.00671757334122323 -0.006789680285201716 -1.9405624125765975
823.0 0.001259917829537474 -0.006801073287159053 -0.009428478949301013 -1.8864558178525417
825.0 0.0012996553324565792 -0.006887745145418056 -0.012049290178313058 -1.8137826219819355
827.0 0.001342003601033629 -0.006979585325082836 -0.01462774232218938 -1.7233077416585638
829.0 0.0013871068055118039 -0.00707865962650151 -0.01713918612872938 -1.6159725298454366
831.0 0.001435180786453497 -0.007187082713352464 -0.01955905988821116 -1.4928845882431858
833.0 0.0014863766447001348 -0.00730700714482083 -0.021862945029691244 -1.3553059151056903
835.0 0.0015408985723524467 -0.007440601542665646 -0.0240268356309538 -1.2046394857239084
837.0 0.0015989685542063454 -0.007590025858457011 -0.026027464429905375 -1.0424144087291187
839.0 0.001660767447362417 -0.007757413083497392 -0.02784220904947708 -0.8702698655086876
841.0 0.0017264981555301956 -0.007944851286667536 -0.029449581470272542 -0.6899379694892496
843.0 0.001796386053379824 -0.008154361608630836 -0.030829241421832028 -0.503225723889458
845.0 0.001870588640141705 -0.008387879465674703 -0.03196216114404441 -0.3119962947733776
847.0 0.001949359770534903 -0.008647243613104906 -0.032831052281246144 -0.11814978190018707
849.0 0.0020328972500368516 -0.00893416627415092 -0.03342024696532662 0.07639630826786442
851.0 0.0021214844829104402 -0.009250216513767498 -0.03371602164283541 0.26972664105038724
853.0 0.0022153131423627865 -0.009596812475194288 -0.033706617136724105 0.4599475130569666
855.0 0.002314635414402817 -0.009975206784688283 -0.03338253141424698 0.6452059986617108
857.0 0.002419637365008194 -0.010386473574583558 -0.03273650814379269 0.8237085430823556
859.0 0.0025306212675593803 -0.010831500030124968 -0.03176375511003087 0.9937388264645824
861.0 0.002647807486290331 -0.011310977640904666 -0.030461874085711306 1.1536747081792433
863.0 0.002771445092902098 -0.011825401283125937 -0.028830956877281818 1.3020040715148895
865.0 0.002901803015047972 -0.012375074480016773 -0.026873814599129683 1.437339420978093
867.0 0.0030391506906084637 -0.012960104538096203 -0.024596057466703843 1.5584310922796674
869.0 0.003183806749889897 -0.013580400073209641 -0.022005990508402143 1.6641789271627223
871.0 0.00333618396698092 -0.01423568591258563 -0.01911444815199278 1.7536422565201888
873.0 0.003496552454550263 -0.014925493205797452 -0.01593505237532286 1.826048200189057
875.0 0.003665171968237103 -0.01564916222294244 -0.012483945490260958 1.8807980979492158
877.0 0.0038424771765353124 -0.016405855849211528 -0.008780291857026836 1.9174721206470384
879.0 0.004028777816545248 -0.017194560576114626 -0.004845525339032657 1.9358319796687253
881.0 0.004224464000182404 -0.018014097643136145 -0.0007037118960668392 1.9358216444813483
883.0 0.004429917751497672 -0.018863121844697264 0.0036186666176609684 1.917566250428982
885.0 0.004645493341849114 -0.019740144166753255 0.0080929232439601 1.8813690590869656
887.0 0.004871729932669038 -0.020643563339969966 0.012688072951061054 1.827706622039458
889.0 0.005109052868736884 -0.0215716713703168 0.017371026725167913 1.7572222132607072
891.0 0.00535768907039124 -0.022522648695924182 0.022106905507949994 1.6707175435210184
893.0 0.005618172205008299 -0.023494599834695956 0.026859176615931346 1.5691429288860193
895.0 0.005890817491067951 -0.024485567709694935 0.03158959175154043 1.4535860588102119
897.0 0.006176032194926316 -0.02549355840919459 0.03625854212981802 1.325259442546767
899.0 0.006474203252387578 -0.026516550918314508 0.04082545212942888 1.1854867406785572
901.0 0.006785793244665627 -0.027552527370928313 0.04524915092583476 1.0356880548532137
903.0 0.007111409758007744 -0.02859944755344814 0.0494882330410298 0.8773643953876494
905.0 0.007451695330982019 -0.029655304269527727 0.05350073269931492 0.7120815764945684
907.0 0.007807170380307202 -0.030718130569913193 0.057244998397701856 0.5414536462148427
909.0 0.008178104508087562 -0.03178600727434681 0.060679449438739146 0.36712607255650415
911.0 0.008564881785281406 -0.03285709640851418 0.06376342239167787 0.19075884671328494
913.0 0.008968016399746866 -0.03392963108704396 0.06645753636487094 0.01400965941731864
915.0 0.00938800817536301 -0.03500192510761103 0.06872398932129996 -0.16148262473383523
917.0 0.00982533071593104 -0.03607240380003421 0.07052683483476031 -0.3341139861814545
919.0 0.010280714790133719 -0.037139586942834 0.07183262739792108 -0.5023306933991042
921.0 0.01075464126238527 -0.038202105927749225 0.07261039507590025 -0.6646439048515813
923.0 0.011247742387009178 -0.0392586926658934 0.07283222168944223 -0.8196433059708715
925.0 0.011760417983607207 -0.040308194582380726 0.07247337799443256 -0.9660097066710402
927.0 0.012293319471507698 -0.04134958698387891 0.07151347233265815 -1.1025264427252432
929.0 0.012847135818983293 -0.04238192464683721 0.06993592492967572 -1.228089495144035
931.0 0.013422150368671884 -0.04340435835177728 0.06772857795022401 -1.341716196451232
933.0 0.014018800101939535 -0.04441610697325336 0.06488447039948136 -1.4425525131692623
935.0 0.014637506650872087 -0.045416472461554114 0.061401480539408373 -1.5298788519803403
937.0 0.015278505934270006 -0.04640481512980891 0.05728265708839154 -1.6031142815733306
939.0 0.01594233668971227 -0.04738053780087975 0.05253678791366393 -1.6618192322732122
941.0 0.01662939544077261 -0.04834310249579372 0.04717836641047743 -1.705696696686786
943.0 0.01733983696981828 -0.04929204510857358 0.04122808012210133 -1.734591912384684
945.0 0.018074029716885882 -0.050226984615408726 0.034712724696829185 -1.748490602982929
947.0 0.01883229714795929 -0.05114761590262381 0.027665144963747775 -1.7475157618494537
949.0 0.01961483802301952 -0.05205369520046927 0.020124005812506226 -1.731923056102031
951.0 0.02042187053601325 -0.05294505683332074 0.012133926734797709 -1.7020950104484147
953.0 0.021253885668951172 -0.05382160288673047 0.0037452816170239303 -1.6585340556508859
955.0 0.022110489391743298 -0.05468332262188549 -0.004985153544538213 -1.6018545657447325
957.0 0.022992167959055225 -0.05553029157411176 -0.013996202665479818 -1.5327739423569315
959.0 0.023899023980494177 -0.05636258483783955 -0.023221522508722822 -1.4521027948874876
961.0 0.024830990067189085 -0.057180305691836124 -0.032589728199946245 -1.3607346288426283
963.0 0.02578809414421901 -0.05798357906746013 -0.04202579771637372 -1.259634960348671
965.0 0.02677053288306234 -0.05877251291313802 -0.05145148228517393 -1.1498299741509153
967.0 0.02777834537181251 -0.059547123972634744 -0.06078535807715369 -1.0323949505153762
969.0 0.02881105704006431 -0.060307368820672023 -0.06994316605403683 -0.9084428068278912
971.0 0.029868753228604335 -0.06105309114740094 -0.07884006327931178 -0.7791124284382361
973.0 0.030951260541593837 -0.061783951151956104 -0.08739001791811324 -0.6455572100872166
975.0 0.0320581003627485 -0.06249946261197754 -0.09550692137956968 -0.508934085782047
977.0 0.033189534672134854 -0.06319895154053526 -0.10310681439920648 -0.3703926946708299
979.0 0.03434556357250738 -0.06388153510356762 -0.11010664809546543 -0.23106522178872932
981.0 0.03552587035363219 -0.06454610645296478 -0.11642619529502002 -0.09205691595170963
983.0 0.03673031868052225 -0.0651913582554399 -0.12198880546335578 0.045562754312056405
985.0 0.03795857779348641 -0.06581578810741244 -0.1267223328274351 0.18076810377090854
987.0 0.03921065847126951 -0.06641767303591477 -0.13056031401106713 0.3125845511004448
989.0 0.0404861863472924 -0.06699515287522145 -0.13344237195726513 0.4400949116024421
991.0 0.041784861825433416 -0.06754618452077835 -0.13531514732814257 0.5624448147833264
993.0 0.04310632952392022 -0.06806861594591644 -0.13613292108701452 0.6788472188805491
995.0 0.04445025661916919 -0.06856019547018179 -0.13585874830212255 0.7885859567338384
997.0 0.04581638894348302 -0.06901859599708292 -0.13446558059077274 0.8910184962541966
999.0 0.047203958969685794 -0.06944146482774331 -0.13193556669151735 0.9855776968571518
1001.0 0.0486128262247672 -0.06982644412852974 -0.12826189494106754 1.0717728076203463
1003.0 0.05004264957371624 -0.07017116512335898 -0.12344838136963741 1.1491896961230812
1005.0 0.05149255394267386 -0.07047328979948424 -0.11751010897655528 1.217490205059699
1007.0 0.05296169082340674 -0.07073057045058355 -0.11047313129643921 1.2764108588913539
1009.0 0.05444933536173831 -0.07094080711886984 -0.10237541853548279 1.325760973182804
1011.0 0.055955067143045545 -0.07110184065821293 -0.0932656585819947 1.3654202259073447
1013.0 0.05747815923707304 -0.0712115826313155 -0.08320398650063056 1.3953357161925044
1015.0 0.0590185729515406 -0.07126800224185552 -0.07226046816993936 1.415518620814394
1017.0 0.060575328548838854 -0.07126915787033906 -0.060516338614310036 1.426040613188137
1019.0 0.062147470744729545 -0.07121315897275471 -0.04806200288094389 1.4270300349625689
1021.0 0.06373460038653292 -0.07109818380801733 -0.03499624149158078 1.4186678155544858
1023.0 0.0653357187021697 -0.07092246084449234 -0.021425573574349044 1.4011833446542
1025.0 0.06694988331617009 -0.07068430930501125 -0.007464227756973884 1.3748504422271581
1027.0 0.06857644435228467 -0.07038214910560882 0.006768603334119324 1.3399833070634979
1029.0 0.0702149559777973 -0.07001449889565313 0.021148501345658495 1.296932598138438
1031.0 0.07186417142428865 -0.06958000963947583 0.03554750455806378 1.2460818098530362
1033.0 0.07352339070292496 -0.06907741343986853 0.049836466578781595 1.1878436089170643
1035.0 0.07519218192068812 -0.06850556884176964 0.06388562390118853 1.122656545059948
1037.0 0.07686892851712993 -0.06786349254493916 0.07756498959139731 1.0509820810201937
1039.0 0.07855276533636774 -0.06715036910706565 0.0907477915566977 0.9733019553062255
1041.0 0.08024267300149562 -0.06636556505859385 0.10331017919621373 0.8901157307682175
1043.0 0.08193777423331526 -0.06550862939545109 0.11513326530209624 0.8019387311076338
1045.0 0.08363726329584832 -0.06457931732630766 0.12610503263582504 0.7093001760088566
1047.0 0.08534010197038253 -0.06357758554563255 0.13612035014424387 0.6127416326042942
1049.0 0.08704521739907968 -0.06250360156224657 0.14508278746888 0.5128158362410269
1051.0 0.08875180839109995 -0.061357795382160484 0.15290580092169517 0.41008551618717115
1053.0 0.0904583520508764 -0.06014084460493856 0.159513548024473 0.30512259577078
1055.0 0.0921642837267874 -0.058853605825836486 0.1648430702912328 0.19850720807911115
1057.0 0.09386836514534698 -0.05749712774825658 0.16884365576723592 0.09082689764318144
1059.0 0.09556941004298565 -0.0560726858621906 0.1714772314221503 -0.017324030413273496
1061.0 0.09726675019516627 -0.05458181944502354 0.17272037961151915 -0.12534536009171682
1063.0 0.09895966503348161 -0.0530262535534394 0.17256355749618896 -0.23263199123339723
1065.0 0.10064708432840228 -0.0514078550910989 0.17101222157986956 -0.33857507617658483
1067.0 0.10232837644462522 -0.049728607377215836 0.1680858211545565 -0.44256346501384286
1069.0 0.10400253842581535 -0.04799063420125837 0.16381806553887168 -0.5439851777356165
1071.0 0.10566911755664747 -0.04619620260133116 0.15825629565242363 -0.6422293936695567
1073.0 0.10732737985481847 -0.04434767036923995 0.15146138270045634 -0.7366886951493307
1075.0 0.10897682363448061 -0.04244748526689374 0.14350644009749422 -0.8267616524201808
1077.0 0.1106168585157999 -0.040498144895324446 0.13447714001952563 -0.9118558645402735
1079.0 0.11224675987169182 -0.03850216210280536 0.1244696734444838 -0.9913912548949108
1081.0 0.11386588993061489 -0.03646206862669172 0.11359044305493415 -1.064803904927319
1083.0 0.11547417986312516 -0.03438039429077701 0.10195362340162839 -1.131550083438928
1085.0 0.11707117026396684 -0.03225966841324972 0.08968132675462638 -1.1911105692404276
1087.0 0.11865672513512975 -0.030102359346620443 0.0769004756182399 -1.2429952561005297
1089.0 0.12023050238781674 -0.027910845192788903 0.06374205937278253 -1.2867479323047064
1091.0 0.12179255047040492 -0.025687453416507466 0.050339962610484575 -1.3219514133963444
1093.0 0.12334260544016393 -0.02343445171789537 0.036828875741543456 -1.3482326473864976
1095.0 0.12488081659555823 -0.0211539887801958 0.023342221093180897 -1.365267758751004
1097.0 0.12640701837197274 -0.018848157523073464 0.010012222464932934 -1.3727871440232637
1099.0 0.1279206142346494 -0.016519038336608564 -0.0030329070290575065 -1.3705805458327054
1101.0 0.12942197195432498 -0.01416866490166653 -0.015671608666229814 -1.3585016355012836
1103.0 0.13091145404400886 -0.011799065928265545 -0.027788076913700915 -1.3364723573966961
1105.0 0.13238917022111 -0.009412267997101384 -0.03927439223059377 -1.3044869737797877
1107.0 0.13385526879850018 -0.007010283276351262 -0.05003255275715229 -1.2626154886317045
1109.0 0.1353100852534212 -0.004595076868017616 -0.059974341422903435 -1.211006536331523
1111.0 0.1367542980383738 -0.0021686465873645 -0.06902300136244066 -1.1498896587945007
1113.0 0.13818816439471177 0.000267004902454614 -0.07711404777415101 -1.0795766429656943
1115.0 0.13961219294973107 0.0027098938918486007 -0.08419523583722617 -1.0004623264334087
1117.0 0.14102682172940742 0.005158005469158307 -0.0902281742169085 -0.9130243412978756
1119.0 0.14243264293466518 0.007609346713212851 -0.09518708002781104 -0.8178219890061859
1121.0 0.14382990238629997 0.01006193279676126 -0.09905942219911137 -0.71549419119161
1123.0 0.1452192321341441 0.012513792354875283 -0.10184673719358671 -0.6067563674293616
1125.0 0.14660108534964758 0.014963031302916574 -0.10356382139441679 -0.49239639268931856
1127.0 0.1479763986324572 0.01740779249851331 -0.10423776180039204 -0.3732695038160469
1129.0 0.14934552720486677 0.01984622499206679 -0.10390739553423185 -0.2502922649815254
1131.0 0.15070913247721007 0.022276608279424456 -0.10262372352827567 -0.1244355363400379
1133.0 0.1520684185082133 0.02469732142495713 -0.10044761489094738 0.003283415418048037
1135.0 0.15342436840422607 0.027106807931588556 -0.09744916450297679 0.13180962194814477
1137.0 0.15477729608427618 0.02950356136217603 -0.09370732845197553 0.2600598103691353
1139.0 0.1561279623536735 0.03188614298635195 -0.08930749902731785 0.3869326117899847
1141.0 0.15747761469643898 0.034253254293057485 -0.08434092716500288 0.5113191471387265
1143.0 0.15882686355999814 0.03660373989870297 -0.07890296769712815 0.63211401681853
1145.0 0.1601765842266036 0.038936549762951925 -0.07309131899065874 0.7482265788444973
1147.0 0.1615276951087199 0.041250769911433637 -0.06700592441189589 0.8585923922544776
1149.0 0.1628808296846684 0.04354561688108488 -0.060746760348341394 0.9621847399030474
1151.0 0.16423702195076126 0.045820366939652496 -0.05441193854982356 1.0580258893806764
1153.0 0.16559740258671882 0.04807436566237478 -0.048097492520698636 1.1451980653073852
1155.0 0.1669626883484175 0.050307002248944896 -0.041894721928019546 1.222853997196874
1157.0 0.1683333237173865 0.05251773218601084 -0.035889944268346734 1.2902268979325986
1159.0 0.16971000103048953 0.0547060373132791 -0.03016315940070265 1.3466396705559247
1161.0 0.17109313271794552 0.056871409016113324 -0.024786738467124803 1.3915133312641088
1163.0 0.17248373872241998 0.05901339601201592 -0.019824008703591058 1.4243742882063013
1165.0 0.173882692605599 0.06113157522601211 -0.015329489248051711 1.4448605988591392
1167.0 0.17529057454944363 0.06322552603894364 -0.011348108004626394 1.4527271054776871
1169.0 0.1767078528914458 0.06529482610911128 -0.007914202640330558 1.4478493336946698
1171.0 0.17813481727178437 0.06733902759713482 -0.005051306838388295 1.43022607781331
1173.0 0.17957195335162482 0.06935764780158435 -0.002772604402505926 1.3999803542348543
1175.0 0.18101972854002477 0.07135014832470085 -0.001079908427093058 1.3573590526880823
1177.0 0.18247825672576234 0.07331593467080451 3.554718730913169e-05 1.3027313354061585
1179.0 0.18394809139392804 0.07525439141511182 0.0005933920598818603 1.2365854454762584
1181.0 0.1854294493573006 0.07716489929427287 0.0006224268327664362 1.1595241686429285
1183.0 0.18692242556737937 0.07904681506532832 0.00016114643914740654 1.0722591546154878
1185.0 0.1884274412607534 0.08089946377413401 -0.0007425130263919904 0.9756038246375375
1187.0 0.18994477486445094 0.08272217166346914 -0.002033119880331504 0.8704649466937417
1189.0 0.19147435955960593 0.08451421751710597 -0.003648506423740477 0.7578334251519238
1191.0 0.1930163279763853 0.0862748307074112 -0.005520765026964611 0.6387738015574898
1193.0 0.19457100652013587 0.08800320194913566 -0.007577411438392293 0.5144130393816991
1195.0 0.19613877222469733 0.08969846338704474 -0.009743169356329616 0.38592858103968425
1197.0 0.19771972807467844 0.09135969869722654 -0.011940496609630048 0.2545357763775939
1199.0 0.1993136524712246 0.09298590211802768 -0.014090811313190421 0.12147491393415771
1201.0 0.20092015069875124 0.09457594465107078 -0.016117492294707603 -0.012002011655389224
1203.0 0.20253920559423882 0.09612860425465167 -0.017946235041280914 -0.14464470221574696
1205.0 0.20417047924519283 0.09764257795800681 -0.019505919786052907 -0.2752179541389389
1207.0 0.20581392215839542 0.09911642850460267 -0.02072932040336045 -0.40251452305336066
1209.0 0.2074690066881481 0.10054859699485497 -0.02155533392905726 -0.5253677252344143
1211.0 0.20913555057294073 0.10193738548351436 -0.021928814203787957 -0.6426635026309729
1213.0 0.21081331440097564 0.10328094846723136 -0.02180211569182779 -0.7533517104880928
1215.0 0.21250190365623098 0.10457725783281135 -0.021135969378680963 -0.8564564472208664
1217.0 0.21420086153023246 0.10582414797192913 -0.01990005926018312 -0.9510857010365973
1219.0 0.21590970478848265 0.10701926647503848 -0.018073265825514134 -1.036439848463365
1221.0 0.21762792232210368 0.10816010159356663 -0.0156441844415325 -1.1118188454243623
1223.0 0.2193543955244389 0.10924398369555657 -0.012610851983446124 -1.176628337710019
1225.0 0.2210886680701897 0.110268006923987 -0.008982386458530858 -1.2303843760643556
1227.0 0.22282967199617704 0.1112291130136456 -0.004776970967570122 -1.2727169365551867
1229.0 0.224576421312667 0.11212410692538707 -2.3563717934017975e-05 -1.3033719903757552
1231.0 0.22632773163985564 0.11294970707271107 0.005239884941044324 -1.3222122780586318
1233.0 0.22808285291904476 0.11370257547616765 0.010966713952475409 -1.329216669652857
1235.0 0.22984046977081035 0.11437928317844386 0.01710161590405902 -1.3244783103369466
1237.0 0.23159949136001526 0.11497635791175245 0.023581480172065183 -1.3082016035852932
1239.0 0.23335844414260362 0.11549032453094007 0.030336003315733058 -1.2806980528360272
1241.0 0.2351162953174469 0.11591776003454086 0.03728916556857488 -1.242380778235964
1243.0 0.23687174204370204 0.11625533847159822 0.04435903574432939 -1.1937583157450742
1245.0 0.23862347791655117 0.11649988570037374 0.0514606673641735 -1.135427584084382
1247.0 0.2403701490060678 0.11664835633347691 0.05850583514722754 -1.068065770373931
1249.0 0.2421104007093432 0.11669797542621387 0.06540414077875854 -0.9924218162895655
1251.0 0.2438428268692876 0.11664624754427308 0.07206427636202206 -0.9093071895457584
1253.0 0.2455663069222313 0.1164909959068156 0.07839716603742954 -0.8195863445190207
1255.0 0.24727938517812256 0.11623034921891803 0.08431492252253146 -0.7241667368049478
1257.0 0.24898062300338342 0.11586280576949702 0.08973248448452718 -0.6239887802222156
1259.0 0.25066866376333397 0.11538729658464328 0.09456911829816708 -0.5200157095973086
1261.0 0.25234184233410323 0.11480309329644389 0.09875116257747311 -0.41322340877279545
1263.0 0.25399803086806655 0.11410990662755488 0.10221232822545613 -0.3045902179866254
1265.0 0.2556362051829856 0.1133079108506128 0.10489429857825196 -0.1950872196326101
1267.0 0.2572543753704373 0.11239766207591165 0.10674756373923552 -0.08566888583041021
1269.0 0.25885101751911016 0.1113801606631547 0.1077323482198328 0.02273570151768346
1271.0 0.2604244001814142 0.11025680785574293 0.10781854433079918 0.12923110515250374
1273.0 0.2619735141243712 0.10902940295036107 0.10698587885084236 0.2329628934703239
1275.0 0.2634964238745992 0.10770015568612615 0.10522524001239615 0.33312439017024925
1277.0 0.26499175945233694 0.10627160181907955 0.1025369189613567 0.4289625839071978
1279.0 0.2664579927579952 0.10474650903329775 0.09893246336950315 0.5197831835705579
1281.0 0.2678934137752261 0.10312797418444175 0.09443469868331411 0.6049550399869399
1283.0 0.269296583173845 0.10141937703292506 0.08907566431491735 0.6839135145938159
1285.0 0.2706665526652966 0.0996242919863326 0.08289703540156301 0.7561629760411355
1287.0 0.2720017082018377 0.09774648150153202 0.07595039986408358 0.821278531498811
1289.0 0.27330117209493904 0.0957898719684078 0.06829601229204925 0.8789070452915118
1291.0 0.27456415807315754 0.09375852099846986 0.060001395475697085 0.9287671691173426
1293.0 0.2757888519819299 0.09165662557664087 0.05114216004869076 0.9706487897151395
1295.0 0.2769741430902937 0.08948853779521339 0.041799461347249 1.0044118350702298
1297.0 0.2781191899161382 0.08725865763848309 0.032059432260606605 1.029984204189418
1299.0 0.27922304911928325 0.08497144527504175 0.022013369415889876 1.0473595036822279
1301.0 0.2802851324536257 0.08263143747947405 0.011755354396315563 1.056594151697867
1303.0 0.2813043899452253 0.0802432650504088 0.0013822942895774565 1.0578040631192116
1305.0 0.2822799510825525 0.07781161757763079 -0.009008265312717294 1.051161095651879
1307.0 0.2832110497474107 0.07534120832871273 -0.019318563362925045 1.0368891094939854
1309.0 0.28409658961824136 0.07283671462915492 -0.02945169752032147 1.015259924054996
1311.0 0.28493596348331546 0.07030281918404391 -0.03931303034816598 0.986589045481767
1313.0 0.28572840213032497 0.06774422274400944 -0.04881109557073623 0.9512313812469272
1315.0 0.28647330766914986 0.06516555246522772 -0.05785834791213397 0.9095769019498113
1317.0 0.2871707349981582 0.06257144513479558 -0.06637233559768299 0.8620463221022376
1319.0 0.28782016846781133 0.05996649783757303 -0.07427624709875041 0.8090868605894849
1321.0 0.28842153541547677 0.057355234796259195 -0.08150053085460307 0.7511681339196835
1323.0 0.28897413304871794 0.054742075949687684 -0.08798353995437504 0.6887780670267006
1325.0 0.2894777273250804 0.05213140744847132 -0.09367178089551156 0.6224190282339844
1327.0 0.28993230187423596 0.04952751205010356 -0.09852041318587337 0.5526041811329656
1329.0 0.29033781825407934 0.04693460150739746 -0.10249481130292837 0.4798539213449436
1331.0 0.290694267504853 0.044356857198064405 -0.10556909427523477 0.4046926184155349
1333.0 0.2910014993553944 0.04179844515843045 -0.10772770263438954 0.32764562264242836
1335.0 0.2912595727439762 0.03926349203536771 -0.10896462039423846 0.24923648780604912
1337.0 0.2914684511117354 0.03675603503277408 -0.10928243710527716 0.16998455722709505
1339.0 0.29162879126671676 0.03427999128914371 -0.10869175342552156 0.09040291364536276
1341.0 0.2917404938092406 0.031839213429767234 -0.1072134156849365 0.0109963142230689
1343.0 0.2918042159633497 0.029437503317738513 -0.1048759743541673 -0.06774072300194339
1345.0 0.2918209426775948 0.02707852909592945 -0.10171489072091289 -0.1453253806823175
1347.0 0.2917913452874217 0.02476575241459476 -0.09777367281723427 -0.22128802705884107
1349.0 0.29171625430881076 0.022502480167999724 -0.09310270601910624 -0.29517372323200025
1351.0 0.29159604032163716 0.020291845159581143 -0.0877579643246946 -0.36654347276136223
1353.0 0.2914317819565516 0.01813678916983734 -0.08180050612786793 -0.43497540567297294
1355.0 0.2912245329860221 0.01604004156682312 -0.07529625793120338 -0.5000659684826694
1357.0 0.29097500348955535 0.01400411310872857 -0.06831516157625968 -0.5614312350727264
1359.0 0.2906843615324654 0.012031288358516957 -0.06092899204323988 -0.6187079540274166
1361.0 0.29035351427017697 0.01012362944639355 -0.053211983340747546 -0.6715547905011625
1363.0 0.2899840178103888 0.008282983604211258 -0.045239578491431114 -0.7196535776870042
1365.0 0.2895775140202737 0.006510971548544838 -0.03708807731445548 -0.762710677453956
1367.0 0.2891354228238986 0.004809061692257589 -0.028833240723633736 -0.8004583392220962
1369.0 0.2886589030307702 0.0031785176925434055 -0.02054912688616114 -0.8326561226966553
1371.0 0.28814908850152576 0.0016203761485275169 -0.012308989494742193 -0.8590923610977595
1373.0 0.28760716967196936 0.00013550474038193327 -0.004183147551487968 -0.8795857918270963
1375.0 0.287034687400639 -0.0012754048745394566 0.0037611493860686723 -0.8939869857474906
1377.0 0.28643338208302127 -0.002611848344164218 0.011459453340135421 -0.9021799757547333
1379.0 0.28580513308556 -0.003873540827478454 0.018852576367187835 -0.904083755370851
1381.0 0.2851513747642276 -0.005060449323541319 0.02588542247774168 -0.8996536489491798
1383.0 0.2844736975153962 -0.00617276387244476 0.03250774190842891 -0.8888827170964181
1385.0 0.28377306824658804 -0.007210916674785394 0.03867472940655945 -0.8718030354813725
1387.0 0.2830509673807337 -0.008175634047721696 0.04434764619603917 -0.8484867146635574
1389.0 0.2823087879194936 -0.00906788419919104 0.04949355704938531 -0.8190467449759531
1391.0 0.2815479272185049 -0.009888909031877169 0.05408600139129468 -0.7836376074935545
1393.0 0.2807699248042049 -0.010640207685079018 0.05810497109922107 -0.7424556140627205
1395.0 0.27997631965539144 -0.01132350990630682 0.06153618779216144 -0.6957390475297847
1397.0 0.27916828709400465 -0.011940818867975876 0.06437133354499729 -0.6437679824194635
1399.0 0.2783473802969101 -0.012494338405495223 0.06660778133230569 -0.586863795278822
1401.0 0.27751518710281275 -0.01298650842852706 0.06824781773103983 -0.5253884052605249
1403.0 0.2766730640967872 -0.013419925240463213 0.06929925544958912 -0.4597430726918305
1405.0 0.2758219417070289 -0.01379733883028445 0.0697758926386759 -0.3903667303034744
1407.0 0.2749635262094592 -0.01412161389765588 0.0696947013028719 -0.3177340038159813
1409.0 0.27409951606416194 -0.014395686654067761 0.06907757795424721 -0.2423528512546234
1411.0 0.2732307467798734 -0.014622533822848482 0.06795038622579959 -0.16476166102263903
1413.0 0.2723583856547299 -0.014805158074317886 0.06634241189516615 -0.08552600491180737
1415.0 0.2714841219186398 -0.014946580314003356 0.06428573783505279 -0.005235078108340931
1417.0 0.2706090524024634 -0.01504980425543151 0.061815253348050686 0.0755023508284749
1419.0 0.2697340212699648 -0.015117823886603937 0.0589675902788483 0.15606227872923148
1421.0 0.2688603631416841 -0.015153565282339208 0.05578172936027389 0.23581019527190522
1423.0 0.2679893941792012 -0.015159881521100612 0.052297674054218375 0.3141061280196231
1425.0 0.26712229835766926 -0.01513953395964466 0.04855635681785861 0.3903098336159661
1427.0 0.2662600328526024 -0.01509517349116228 0.04459889447381968 0.463786260499366
1429.0 0.2654035667695912 -0.015029349524298529 0.040466689935147376 0.5339111449888974
1431.0 0.26455397272487957 -0.014944478411188922 0.03620091651313007 0.6000767519905209
1433.0 0.263711843647172 -0.014842805606390687 0.031842263365253684 0.6616976738294501
1435.0 0.2628779904425795 -0.014726417949798776 0.027430357839496523 0.7182165990256262
1437.0 0.26205326847895755 -0.01459726374788653 0.02300302238378109 0.7691098947781027
1439.0 0.2612384933997683 -0.014457125722062899 0.01859723046019329 0.8138931567445794
1441.0 0.2604342887512709 -0.014307615418923749 0.014248082765392862 0.8521265580502627
1443.0 0.2596410954001322 -0.014150118609990105 0.009988410873917233 0.883419849521482
1445.0 0.25885941502628 -0.013985830701886188 0.005848986248184547 0.9074370276450947
1447.0 0.25808994400805474 -0.013815755569735062 0.0018584945024715585 0.9239006485662605
1449.0 0.2573333552693722 -0.013640717873038513 -0.0019569089308552772 0.9325956482258416
1451.0 0.25658988153080736 -0.013461340568445309 -0.005573807457765447 0.9333725860031422
1453.0 0.2558600097722661 -0.01327804979781732 -0.008971464077084665 0.9261503191483637
1455.0 0.25514418131318745 -0.013091100853215317 -0.012131825194965196 0.910918117426703
1457.0 0.25444285696172364 -0.012900583898879901 -0.015040002583581649 0.8877370041401813
1459.0 0.25375638967630065 -0.01270645394866173 -0.01768341229557015 0.8567405340990184
1461.0 0.25308516061464237 -0.012508519060856836 -0.02005238214548032 0.818134803185457
1463.0 0.252429443179971 -0.012306456316754524 -0.022139821924344744 0.7721977537398733
1465.0 0.25178913066296943 -0.012099829167143101 -0.023941555088401633 0.71927769819526
1467.0 0.25116465386561426 -0.011888115070755122 -0.025455168095490272 0.6597912087217475
1469.0 0.2505561396656567 -0.011670725875380596 -0.02668091285902378 0.5942202299247206
1471.0 0.24996360318839997 -0.011447021798388886 -0.027621448503564187 0.5231084390848689
1473.0 0.2493870627084246 -0.011216331808350563 -0.02828120461109591 0.44705695045804855
1475.0 0.24882652462451194 -0.010977974314583779 -0.028667073774646647 0.3667193588754214
1477.0 0.24828212185803916 -0.010731275793328741 -0.02878780851044037 0.28279616501823557
1479.0 0.24775389780935125 -0.010475596288631038 -0.028653713736237343 0.19602867586586104
1481.0 0.2472418732390038 -0.010210345216185879 -0.02827674932084584 0.10719234407926145
1483.0 0.24674587191985833 -0.00993501190679312 -0.027670119477987008 0.017089710317199396
1485.0 0.24626574449544322 -0.009649161098259978 -0.026848499870665486 -0.07345706059598313
1487.0 0.2458015695121606 -0.009352462316449258 -0.02582733573103269 -0.16361394719412395
1489.0 0.24535319321046725 -0.009044713401739056 -0.024623034608841594 -0.25254302535363193
1491.0 0.244920518634624 -0.008725849987852564 -0.02325283626758204 -0.3394106054859199
1493.0 0.24450330907512974 -0.008395946841620929 -0.021734669672790856 -0.42339544625613956
1495.0 0.24410121966729273 -0.008055233811360259 -0.02008679809142336 -0.5036969297000102
1497.0 0.24371399050384404 -0.007704081617485922 -0.018327620472472817 -0.5795431041941128
1499.0 0.24334162913786794 -0.007343019118588154 -0.0164758723558013 -0.6501985636809569
1501.0 0.24298392449169623 -0.006972734251870939 -0.014550155574529206 -0.714972043773425
1503.0 0.2426406285880483 -0.006594071299907526 -0.012568912989636185 -0.773223618551141
1505.0 0.24231120763055652 -0.006208032568025582 -0.010549942964333234 -0.8243714507447127
1507.0 0.24199537323032166 -0.005815761559471006 -0.00851106082515028 -0.8678980405252389
1509.0 0.2416930135240058 -0.005418536947185148 -0.006469784920272743 -0.9033559377960682
1511.0 0.2414038123005817 -0.005017761418466558 -0.004442579318900184 -0.9303727345123793
1513.0 0.241127398987057 -0.00461495171179975 -0.002445536353759193 -0.9486553603717802
1515.0 0.24086359272774469 -0.004211721724212361 -0.0004937201978525003 -0.957993610641765
1517.0 0.2406120885722058 -0.0038097679964290577 0.0013985883053853768 -0.9582628431399899
1519.0 0.24037254662423027 -0.003410847636315683 0.0032182184128155002 -0.949425855010539
1521.0 0.2401445290372104 -0.00301676091011283 0.004953179218428312 -0.9315338344561453
1523.0 0.23992757262253292 -0.00262934060313657 0.006592371283812884 -0.9047264505858326
1525.0 0.23972135934431119 -0.0022504212857993484 0.008125822751885491 -0.869231067778493
1527.0 0.23952569433372653 -0.0018818184721868237 0.009544484521363712 -0.8253610850040805
1529.0 0.23934006979904102 -0.001525307073178902 0.010840848751532413 -0.7735133238913274
1531.0 0.23916418044834106 -0.001182607765805017 0.012008494773591748 -0.7141645704918305
1533.0 0.23899771771338257 -0.0008553636899758659 0.013042252088747536 -0.6478672884308513
1535.0 0.23884027288124776 -0.0005451219483771908 0.013938140480451094 -0.5752445305578724
1537.0 0.2386914670534351 -0.00025332212680577763 0.014693322945456914 -0.4969841213954562
1539.0 0.23855087569436298 1.8716854634199464e-05 0.015306196372337127 -0.41383213032860633
1541.0 0.2384182593334035 0.00026981135887509594 0.01577648849713098 -0.32658569585597835
1543.0 0.23829329172167413 0.0004989291272339864 0.016105093236373807 -0.23608531101603233
1545.0 0.23817550321770894 0.0007052053832453149 0.01629387932987907 -0.14320663216062804
1547.0 0.23806459213400571 0.0008879419866037063 0.016345897241235217 -0.04885188978474878
1549.0 0.23796023705366068 0.0010466144554253812 0.016265083193602998 0.046059023464792764
1551.0 0.2378621228821314 0.0011808829373326666 0.01605649910516938 0.1405976655099235
1553.0 0.23776996708797046 0.0012905910409521267 0.015726008813145474 0.23383632560140413
1555.0 0.23768345013908415 0.0013757683501792262 0.015280446362538632 0.32485730231752674
1557.0 0.23760231082908392 0.001436632145995085 0.014727288580262963 0.41276214175050135
1559.0 0.23752623867320655 0.0014735809899471643 0.01407486221164821 0.4966807119860099
1561.0 0.2374549717184166 0.0014871949578673775 0.013331953407587254 0.5757800314707883
1563.0 0.23738820581229203 0.0014782344612230926 0.012507826655661679 0.6492727305117612
1565.0 0.23732572822115824 0.0014476301927713038 0.011612283716630221 0.7164251078125713
1567.0 0.23726726318095315 0.0013964714075963968 0.010655384608690146 0.776564651730168
1569.0 0.23721265658907517 0.0013260001957032276 0.009647627483715391 0.8290869922466901
1571.0 0.2371616311219301 0.001237603356613515 0.00859946611124583 0.8734621599590267
1573.0 0.2371139238331098 0.001132793299146666 0.00752155473011306 0.9092401026831893
1575.0 0.2370693907238239 0.0010131981947609724 0.006424409063924396 0.9360554294942566
1577.0 0.23702786563724648 0.0008805459315173625 0.005318461754032862 0.9536312854751379
1579.0 0.2369891485372586 0.000736652017739822 0.004213967668854462 0.961782366928979
1581.0 0.23695300994284166 0.0005834018845818048 0.003120917674284062 0.9604169871290198
1583.0 0.23691920354079765 0.00042273599766984126 0.002048859048717296 0.9495382055524866
1585.0 0.23688760765330946 0.0002566281099474902 0.0010069717805620173 0.9292440116891213
1587.0 0.23685810364255222 8.706995484605791e-05 3.921931340519004e-06 0.8997265355175116
1589.0 0.2368305169103886 -8.394716145597359e-05 -0.0009521677023073358 0.8612703044047703
1591.0 0.2368046740225761 -0.00025445061056455153 -0.0018538132815157278 0.8142495617671935
1593.0 0.23678047258126875 -0.00042250343966908805 -0.0026941835511124852 0.7591246639435693
1595.0 0.23675777840373957 -0.0005862199371605908 -0.0034672712969014263 0.6964376052591549
1597.0 0.23673651334482995 -0.0007437836158553561 -0.004167752316231657 0.6268066999554323
1599.0 0.2367165511930776 -0.0008934626885218365 -0.0047911539555322204 0.5509204821688036
1601.0 0.23669779579834382 -0.0010336255617694442 -0.00533372570189929 0.469530886235791
1603.0 0.23668015412658183 -0.0011627536217894009 -0.005792629780350103 0.38344578340562263
1605.0 0.23666353565200823 -0.0012794544623886933 -0.006165897872175243 0.29352092171488625
1607.0 0.23664786477828945 -0.0013824749966119636 -0.006452316298504323 0.20065138378352324
1609.0 0.23663304455269843 -0.0014707136877102945 -0.006651539173437422 0.10576263275353759
1611.0 0.2366189841421086 -0.0015432280205917874 -0.006764053140489002 0.009801231318846176
1613.0 0.23660567291486995 -0.0015992421897803805 -0.006791116044106129 -0.08627465609509864
1615.0 0.2365930908061595 -0.0016381536634513302 -0.006734756326008817 -0.18150489303031273
1617.0 0.23658116350527197 -0.0016595361215601073 -0.006597777384569969 -0.2749370385699967
1619.0 0.23656981907892752 -0.0016631433256043865 -0.00638363453321937 -0.36563593817504364
1621.0 0.23655902103041415 -0.0016489117024244635 -0.006096343090641009 -0.45269314163903923
1623.0 0.2365487565035458 -0.0016169606724693523 -0.005740622836443803 -0.5352360742992455
1625.0 0.23653898537041218 -0.0015675908742973593 -0.0053216910930926785 -0.6124368496899099
1627.0 0.2365296638157015 -0.0015012788417589496 -0.0048451978456827026 -0.6835206369055711
1629.0 0.23652076773657937 -0.0014186710242902144 -0.004317211224225418 -0.747773493952578
1631.0 0.23651230397748532 -0.0013205789269052331 -0.003744157198832763 -0.8045495991125898
1633.0 0.23650424859892477 -0.001207969992366957 -0.003132714729037379 -0.8532777956346914
1635.0 0.2364965824910211 -0.0010819593841199858 -0.0024897544838427045 -0.8934673832805003
1637.0 0.236489293934437 -0.0009437964910595652 -0.0018223292492924792 -0.9247131098051957
1639.0 0.23648239076218866 -0.0007948535100265685 -0.001137544610198231 -0.9466992959201815
1641.0 0.23647584803101163 -0.0006366111677727985 -0.0004424515149566767 -0.9592030570973028
1643.0 0.23646965286354316 -0.00047064370543659014 0.00025596237553969845 -0.962096592233156
1645.0 0.23646379570000742 -0.0002986024925062208 0.000950875390532519 -0.9553485142128181
1647.0 0.2364582714069728 -0.0001222009367421032 0.001635623352098871 -0.9390242043768295
1649.0 0.2364530677686792 5.680324246238952e-05 0.002303794855997219 -0.9132851963039372
1651.0 0.2364481843221546 0.0002366252080509965 0.002949354484256802 -0.8783875884219635
1653.0 0.23644360674155188 0.0004154712194474794 0.0035665778071057655 -0.8346795027391556
1655.0 0.23643933283161506 0.0005915562729468599 0.00415018498852832 -0.782597612537723
1657.0 0.23643535968401563 0.0007631210213113076 0.004695372190920496 -0.7226627733342689
1659.0 0.23643165369938543 0.0009284495151042399 0.00519782870453041 -0.6554748078070396
1661.0 0.23642819089221445 0.001085886757185765 0.005653749463356703 -0.5817064934344764
1663.0 0.23642497822796668 0.0012338549660333598 0.0060599063924382 -0.5020968145885153
1665.0 0.23642204086526847 0.0013708689656727025 0.0064135887625131035 -0.4174435485522563
1667.0 0.2364193492315865 0.0014955511262940693 0.006712693105469026 -0.328595254551012
1669.0 0.23641688821151197 0.0016066446893237163 0.0069557046171772954 -0.23644274975627377
1671.0 0.2364146497515217 0.0017030262650523697 0.007141701298085705 -0.14191016112705512
1673.0 0.2364126039628284 0.0017837174757341558 0.007270320605673284 -0.045945642670186526
1675.0 0.2364107523823346 0.0018478950675456605 0.007341774029010055 0.050488153287647865
1677.0 0.2364090899524251 0.0018948992721034529 0.007356837282054555 0.14642374881761275
1679.0 0.236407594439167 0.0019242402410071906 0.007316826365989663 0.240898564166095
1681.0 0.23640626730290534 0.0019356032559455399 0.0072235776577574354 0.3329645921572294
1683.0 0.23640509768559098 0.001928851745580515 0.0070793675744746315 0.421697922910008
1685.0 0.2364040875482947 0.001904028933333239 0.006886951575175437 0.5062080290858237
1687.0 0.23640322413154113 0.001861357559675699 0.006649466596726928 0.5856467129418524
1689.0 0.23640250133350377 0.0018012379606594361 0.0063704219787924 0.6592166284793359
1691.0 0.23640191215077747 0.0017242439911658888 0.006053652998552727 0.7261792921685266
1693.0 0.23640144614634045 0.0016311178154519628 0.0057032717447173245 0.7858625003339095
1695.0 0.23640109069225412 0.0015227622780764657 0.005323600004608177 0.8376670807532515
1697.0 0.23640082471855364 0.0014002319690188483 0.00491914273255987 0.8810729082673345
1699.0 0.23640063972676495 0.0012647228379135118 0.004494529639974282 0.9156441270295292
1701.0 0.23640054253276926 0.001117559546487438 0.004054461069336373 0.9410335244074441
1703.0 0.23640050837006657 0.0009601836952168876 0.0036036897241218434 0.9569860154790416
1705.0 0.23640053830959684 0.0007941391095795317 0.003146936112482162 0.9633412000818115
1707.0 0.2364006333835181 0.0006210562916644304 0.002688856995712508 0.9600349681418039
1709.0 0.23640077452988492 0.00044263592317630806 0.002234010976474931 0.9471001381273683
1711.0 0.23640094673559361 0.0002606319160473745 0.0017867969553175833 0.9246661230509662
1713.0 0.23640114392875688 7.683398466761379e-05 0.0013514220078974454 0.892957625324143
1715.0 0.23640135689029437 -0.00010695018573204953 0.0009318641968607881 0.8522923756942803
1717.0 0.23640156886248806 -0.0002889131710371491 0.0005318472759597516 0.8030779386559919
1719.0 0.23640178733936734 -0.0004672659939235278 0.00015479544719192514 0.7458076161920519
1721.0 0.2364020050900163 -0.0006402557529241894 -0.00019619387497910948 0.6810554932025576
1723.0 0.2364022246164972 -0.000806183246800507 -0.0005183540326836894 0.6094706712028243
1725.0 0.2364024241647208 -0.0009634198816963907 -0.0008092810821827068 0.5317707513272865
1727.0 0.23640260171481164 -0.0011104239609146741 -0.0010669510567636986 0.4487346310121828
1729.0 0.23640275169653557 -0.0012457561375518829 -0.0012897246126746472 0.3611946865804261
1731.0 0.23640287194274598 -0.0013680937445692998 -0.001476346276005651 0.2700284212764466
1733.0 0.23640295901758257 -0.0014762440252610244 -0.0016259555225624815 0.17614966148620814
1735.0 0.23640300022130603 -0.001569156023079723 -0.00173809349487196 0.08049939062012583
1737.0 0.23640299543314833 -0.0016459310935939416 -0.0018126712900245572 -0.01596368715826433
1739.0 0.2364029491845421 -0.001705831822850421 -0.001849979130209167 -0.11227276114151177
1741.0 0.23640286449273776 -0.0017482893929429298 -0.001850675357103264 -0.20746260673300929
1743.0 0.23640274706699343 -0.001772909279041882 -0.0018157630964123492 -0.3005792599755299
1745.0 0.23640258681543921 -0.001779475144433432 -0.0017465667161102089 -0.3906895776285417
1747.0 0.2364023872590082 -0.001767950915073359 -0.0016447291332327425 -0.47689058822163405
1749.0 0.23640214796011583 -0.001738481119916782 -0.0015121596768896226 -0.5583185378277731
1751.0 0.23640187332660537 -0.0016913894172676863 -0.0013510229958854857 -0.6341575413866575
1753.0 0.2364015637879022 -0.0016271752859520685 -0.0011636992042945815 -0.7036477527709282
1755.0 0.23640122347108264 -0.001546509043245916 -0.0009527844512328922 -0.7660929723702512
1757.0 0.2364008512482112 -0.0014502250988118804 -0.0007210286468878268 -0.8208676156972458
1759.0 0.23640044776341806 -0.0013393135584682395 -0.0004713066662965301 -0.8674229730319882
1761.0 0.23640001132884125 -0.0012149102650056396 -0.00020658856629311086 -0.9052926977131732
1763.0 0.23639954526476595 -0.0010782854294658247 7.008369782300276e-05 -0.9340974688221685
1765.0 0.23639905193371555 -0.0009308309091195109 0.0003556366052478287 -0.9535487824134443
1767.0 0.23639853977389116 -0.0007740462392552316 0.0006469997264469773 -0.9634518311360633
1769.0 0.23639801076830888 -0.0006095236200477688 0.0009411168877873803 -0.9637074455341598
1771.0 0.23639746879566884 -0.00043893193934248876 0.0012350055380849526 -0.9543130772142567
1773.0 0.236396919928943 -0.0002640001103090726 0.001525762550961732 -0.9353628150280444
1775.0 0.23639636519781643 -8.649972418959421e-05 0.0018106068686361647 -0.9070464322964249
1777.0 0.23639581407163188 9.17726531651248e-05 0.002086900923003206 -0.869647476666191
1779.0 0.23639526943682568 0.00026901346140688234 0.002352153553928317 -0.8235404222485045
1781.0 0.23639473082839974 0.0004434301708042441 0.00260406900020851 -0.7691869113426564
1783.0 0.23639419965372793 0.0006132592042429019 0.002840546793058722 -0.7071311243031005
1785.0 0.2363936797703669 0.0007767835884913478 0.0030597018376844858 -0.6379943239621522
1787.0 0.2363931740238141 0.0009323500973217626 0.0032598763123908073 -0.5624686291859617
1789.0 0.23639268381518663 0.0010783857544535058 0.003439656261591752 -0.4813100802756874
1791.0 0.2363922131060877 0.0012134135955885752 0.0035978711230809017 -0.39533106563399084
1793.0 0.23639176570033843 0.0013360674001305015 0.0037335945751351724 -0.3053921853510798
1795.0 0.23639133858261727 0.0014451053303973693 0.0038461543294582455 -0.21239363373140602
1797.0 0.23639092889326324 0.0015394223050962897 0.003935136085016596 -0.11726618662551
1799.0 0.23639054490157765 0.0016180610477430726 0.004000365157597757 -0.020961884167167592
1801.0 0.2363901886515864 0.001680221630453933 0.004041908195698418 0.07555549817014631
1803.0 0.23638986141406418 0.001725269434367283 0.004060063734013035 0.17132009471226534
1805.0 0.236389558414244 0.0017527414715116352 0.00405536596791038 0.2653736142925207
1807.0 0.23638928361669298 0.0017623509929040266 0.0040285553261455226 0.3567749282162491
1809.0 0.23638903849094436 0.0017539903395560066 0.003980565501731894 0.4446094852284004
1811.0 0.23638882320911966 0.0017277319711029417 0.003912522265123343 0.5279984594758934
1813.0 0.23638863966713367 0.0016838277267794005 0.003825714930867088 0.6061075400867716
1815.0 0.23638848491744396 0.001622706275652021 0.0037215788964815246 0.6781552743906475
1817.0 0.23638835785213885 0.0015449688330139003 0.0036016782279438097 0.7434208815661173
1819.0 0.23638825666571867 0.0014513831334486964 0.0034676875144894767 0.8012514585732041
1821.0 0.23638818023096894 0.0013428757232723568 0.0033213674116939914 0.8510685063740857
1823.0 0.23638812708715679 0.0012205226954317752 0.0031645508906855066 0.8923737113187448
1825.0 0.23638809498325059 0.0010855389244859345 0.0029991218966924785 0.9247539240010677
1827.0 0.23638808216970292 0.0009392659024734678 0.0028269912267661567 0.9478852858820006
1829.0 0.23638809037769637 0.0007831583158071626 0.002650067220086745 0.9615364625761046
1831.0 0.23638812074249385 0.0006187695137308607 0.0024702506404323875 0.9655709514835221
1833.0 0.23638817108443025 0.0004477359657220253 0.0022894195165963638 0.9599484410044531
1835.0 0.2363882400385771 0.0002717608877042222 0.002109395793082974 0.9447252076453637
1837.0 0.23638832191397627 9.259721826109384e-05 0.00193193674093825 0.9200535472683705
1839.0 0.2363884149239215 -8.796991103422374e-05 0.001758719537199932 0.8861802463759331
1841.0 0.23638851852250226 -0.00026814101073131005 0.001591322922425783 0.843444108562834
1843.0 0.23638862834378424 -0.00044612020902482766 0.0014312193331261676 0.7922725611357166
1845.0 0.23638874114421354 -0.0006201332083163904 0.0012797622425606626 0.7331773760259345
1847.0 0.23638885004935256 -0.0007884450278371374 0.0011381773848625433 0.6667495477068961
1849.0 0.23638895685808098 -0.0009493773370570276 0.001007549518559713 0.5936533794966341
1851.0 0.23638905915587646 -0.0011013252359005842 0.0008888201847094926 0.5146198373120949
1853.0 0.2363891583800794 -0.0012427732969295228 0.0007827786424683728 0.43043923745047663
1855.0 0.2363892499686394 -0.0013723107079130507 0.0006900653163101956 0.34195334160037205
1857.0 0.23638933267423423 -0.00148864538204387 0.0006111608841986653 0.2500469381408544
1859.0 0.2363894058222381 -0.0015906168572640213 0.0005463961310221876 0.15563899381659713
1861.0 0.23638947172554053 -0.0016772079022109917 0.0004959496820297821 0.059673464400367054
1863.0 0.23638952878141942 -0.0017475546877106362 0.00045984918343451494 -0.03689014389207171
1865.0 0.23638957516443934 -0.0018009554185830974 0.0004379789823387837 -0.13308636778921973
1867.0 0.23638961062403271 -0.0018368773515449492 0.00043008522055808067 -0.2279534392758178
1869.0 0.23638963370808114 -0.001854962128510412 0.00043578371321558097 -0.3205429004367217
1871.0 0.23638964518744351 -0.001855029359373103 0.00045456432668882976 -0.40992908466778677
1873.0 0.23638964230134182 -0.001837078429183515 0.0004858030358243251 -0.4952183695094473
1875.0 0.23638962633723154 -0.0018012885142602022 0.0005287709492748626 -0.5755581086848691
1877.0 0.23638959667047912 -0.0017480168011552422 0.0005826490365930188 -0.6501451540381102
1879.0 0.23638955370712667 -0.0016777949279341803 0.0006465357765070223 -0.7182338822483546
1881.0 0.23638949777822657 -0.0015913236789757146 0.0007194582919137321 -0.7791436461961031
1883.0 0.2363894298686482 -0.0014894659896947516 0.0008003832596657373 -0.8322655764387952
1885.0 0.23638935048271584 -0.0013732383313996993 0.0008882362295523428 -0.8770686650166919
1887.0 0.23638926248250122 -0.0012438005615987514 0.0009819079499437165 -0.9131050707067602
1889.0 0.23638916657891448 -0.0011024443476798118 0.0010802691578271268 -0.9400145928278355
1891.0 0.2363890637905257 -0.0009505802690437034 0.0011821816324942872 -0.9575282688751259
1893.0 0.23638895645357594 -0.0007897237307239875 0.0012865103414938476 -0.9654710601179045
1895.0 0.23638884358386172 -0.0006214798314459418 0.0013921340076236762 -0.9637635983863224
1897.0 0.23638872554705448 -0.0004475273350690984 0.0014979549365727383 -0.9524229766180816
1899.0 0.23638860049982727 -0.0002696019014042527 0.0016029149553192705 -0.9315625752938049
1901.0 0.23638847108735012 -8.94787519730346e-05 0.00170599929351205 -0.9013909265816004
1903.0 0.23638833962712177 9.104505623013949e-05 0.0018062474196294403 -0.8622096275940275
1905.0 0.23638820925119083 0.00027016857995397844 0.0019027585195661421 -0.8144103236083065
1907.0 0.23638807955444616 0.0004461049766886572 0.001994700522177446 -0.7584707914593767
1909.0 0.23638795219769515 0.0006170993533896248 0.0020813180904767697 -0.6949501623057478
1911.0 0.2363878286524144 0.0007814462947669736 0.002161936285874853 -0.6244833315246776
1913.0 0.23638770784361654 0.0009375068961531819 0.0022359619358253424 -0.5477746116119152
1915.0 0.23638759091271275 0.0010837251339912233 0.00230289059276883 -0.4655906915912767
1917.0 0.2363874797819424 0.0012186434098035977 0.0023623031764356643 -0.3787529732577586
1919.0 0.23638737508079272 0.0013409171098738661 0.0024138733979733673 -0.28812936089851826
1921.0 0.23638727825135544 0.0014493280342847354 0.0024573659462176797 -0.19462558651719808
1923.0 0.23638718786012672 0.0015427965659980598 0.002492634803120188 -0.09917615729171649
1925.0 0.23638710499012638 0.0016203924514232248 0.0025196224489795354 -0.0027350157142888142
1927.0 0.23638703246004472 0.0016813440940767338 0.0025383548702565665 0.09373399423023833
1929.0 0.2363869699508269 0.0017250462615545545 0.0025489415098295014 0.18926675957629258
1931.0 0.236386918906826 0.0017510661296014037 0.0025515690411277423 0.2829085333482807
1933.0 0.23638687786273904 0.0017591476048232227 0.002546497506875406 0.37372347570367537
1935.0 0.23638684647249011 0.0017492138806778797 0.0025340550913757836 0.46080400588950954
1937.0 0.2363868263916107 0.0017213682021208856 0.0025146324272277048 0.5432798716351682
1939.0 0.2363868158144605 0.0016758928348893122 0.0024886771242805554 0.6203268453131515
1941.0 0.23638681407946624 0.0016132462426481876 0.002456685537649103 0.6911749599862209
1943.0 0.23638682186404958 0.0015340585032533167 0.002419198100479619 0.7551162030794195
1945.0 0.23638684011105146 0.0014391250131053086 0.0023767885441016096 0.8115115907903132
1947.0 0.23638686756044755 0.0013293985376634006 0.0023300629557192355 0.859797552581303
1949.0 0.2363869042560828 0.0012059796906825483 0.0022796464248938035 0.8994915619841928
1951.0 0.23638694945588581 0.001070105935807398 0.0022261782697719393 0.9301969574486191
1953.0 0.23638700225114298 0.0009231392199327506 0.002170305507540945 0.9516069050976307
1955.0 0.23638706155951014 0.000766552362399237 0.0021126769335868827 0.9635074638042038
1957.0 0.23638712571026751 0.0006019143395589759 0.002053934003075094 0.9657797220006487
1959.0 0.2363871946254934 0.0004308746068357815 0.001994705902610274 0.9584009848437652
1961.0 0.23638726802256071 0.0002551466135357538 0.0019356034376756053 0.9414449999523665
1963.0 0.2363873451378545 7.64906815965518e-05 0.0018772133026559684 0.9150812194270629
1965.0 0.23638742400996698 -0.00010330358344915593 0.0018200942697815478 0.8795731055931282
1967.0 0.2363875031968878 -0.0002824351769904036 0.0017647718342115885 0.8352754973621942
1969.0 0.2363875823720703 -0.0004591096919329996 0.0017117319299018794 0.7826310635623689
1971.0 0.23638765915994436 -0.000631557251717999 0.0016614217841398205 0.7221658786987245
1973.0 0.2363877332685698 -0.0007980501966369947 0.0016142417732749124 0.6544841653510594
1975.0 0.2363878036974874 -0.0009569203484941578 0.001570546872548475 0.5802622557734594
1977.0 0.23638787054393565 -0.0011065756811521536 0.0015306425664725087 0.5002418330314203
1979.0 0.23638793313594655 -0.0012455162300960782 0.0014947850342163474 0.41522251920198544
1981.0 0.2363879917434173 -0.0013723490819703753 0.00146318026948609 0.3260538847387311
1983.0 0.2363880450544164 -0.0014858022950483716 0.0014359834283783788 0.2336269588258898
1985.0 0.23638809284506135 -0.001584737610663989 0.001413299064113691 0.1388653255549693
1987.0 0.23638813454043883 -0.0016681618293055637 0.0013951830052205938 0.04271589490138515
1989.0 0.23638816992845874 -0.0017352367370937656 0.0013816416496236902 -0.05386055928738176
1991.0 0.23638819840586014 -0.0017852874838601798 0.0013726350452467346 -0.14989899974509713
1993.0 0.23638822029507456 -0.0018178093287378988 0.0013680792514247626 -0.24443976874707798
1995.0 0.2363882352663623 -0.001832472685267547 0.0013678487440322738 -0.3365381772311524
1997.0 0.23638824344063636 -0.0018291264175337 0.0013717786649269726 -0.42527394427352005
1999.0 0.23638824434136965 -0.0018077993528953981 0.0013796678903067719 -0.5097603926003187
2001.0 0.23638823873434786 -0.00176869999628989 0.0013912833067739171 -0.5891533082576246
2003.0 0.2363882259834146 -0.0017122144496133195 0.0014063637203904505 -0.6626593759185956
2005.0 0.23638820655336384 -0.0016389025562560632 0.0014246224215364281 -0.7295441055529875
2007.0 0.23638818095448916 -0.001549492309618904 0.001445751321700015 -0.7891391712564748
2009.0 0.23638814961299034 -0.0014448725812615782 0.0014694252679659167 -0.8408490889217448
2011.0 0.2363881125699896 -0.0013260842415918272 0.0014953065392089451 -0.884157166032837
2013.0 0.23638807008787716 -0.0011943097618424539 0.0015230483509247506 -0.9186306641392653
2015.0 0.23638802313757118 -0.0010508614011020523 0.0015522983852699905 -0.9439251224399474
2017.0 0.23638797211313595 -0.0008971680964145314 0.001582702541247378 -0.9597877992763565
2019.0 0.236387917318752 -0.0007347611857698724 0.0016139094429057643 -0.9660601971603262
2021.0 0.23638785914780727 -0.0005652591096226765 0.001645572494764314 -0.9626796461032724
2023.0 0.2363877985284427 -0.0003903512412974045 0.0016773544436635415 -0.9496799294469479
2025.0 0.23638773605871266 -0.00021178100856249674 0.0017089305197415345 -0.927190945938801
2027.0 0.23638767219948756 -3.1328474919306405e-05 0.0017399908633633362 -0.8954374114355694
2029.0 0.23638760801832973 0.0001492074452258749 0.0017702427403580132 -0.8547366132160387
2031.0 0.23638754411838123 0.00032802695989286553 0.001799413436497328 -0.8054952393408376
2033.0 0.23638748094164888 0.0005033473816992919 0.0018272524957741666 -0.7482053147542082
2035.0 0.23638741935286858 0.0006734209393713648 0.0018535323267650367 -0.6834392847287412
2037.0 0.2363873599939853 0.0008365522403863195 0.0018780501245250164 -0.6118442947847348
2039.0 0.23638730284622447 0.0009911152103203227 0.0019006296632740856 -0.5341357242417537
2041.0 0.2363872486833332 0.001135569339727546 0.0019211213189188328 -0.4510900380155652
2043.0 0.23638719782385537 0.0012684750761369832 0.0019394023948430229 -0.36353702809008615
2045.0 0.23638715061014004 0.0013885082073996427 0.001955378228613717 -0.272351522179873
2047.0 0.23638710786066994 0.001494473092816001 0.00196898122197008 -0.17844464243408173
2049.0 0.23638706977265084 0.001585314609639606 0.001980170768716321 -0.08275470152685822
2051.0 0.23638703665355004 0.0016601286953104543 0.00198893193448529 0.013762172905995452
2053.0 0.23638700885579902 0.0017181713806590994 0.001995275176284177 0.11014159180381118
2055.0 0.23638698653851303 0.001758866223526038 0.0019992356327875266 0.2054205407354973
2057.0 0.23638696954312033 0.0017818100685248102 0.0020008710801850574 0.2986470021912421
2059.0 0.23638695788547126 0.0017867770754409658 0.0020002605422343076 0.3888894679679661
2061.0 0.23638695184309488 0.0017737209760382035 0.0019975025918676577 0.47524624660350995
2063.0 0.23638695143885588 0.0017427755365555762 0.0019927136494637286 0.5568544728649893
2065.0 0.2363869566767888 0.0016942532214113527 0.001986026025062445 0.6328987292746587
2067.0 0.2363869674415953 0.0016286420715134358 0.001977585880440795 0.7026191935281304
2069.0 0.23638698341114453 0.001546600828185495 0.001967551213124743 0.765319230399508
2071.0 0.23638700418035702 0.001448952351543918 0.0019560897989885266 0.8203723522810352
2073.0 0.23638702939097342 0.0013366753990467523 0.0019433771666846633 0.8672284788109799
2075.0 0.23638705884503225 0.0012108948463693682 0.0019295942840449722 0.905419433047822
2077.0 0.23638709200479258 0.0010728704483974982 0.0019149258321117548 0.9345636192747113
2079.0 0.23638712848745347 0.0009239842524495098 0.0018995574690971128 0.9543698356999524
2081.0 0.2363871678408788 0.0007657267896151978 0.0018836741892445381 0.9646401839579322
2083.0 0.23638720960474824 0.0005996821821793802 0.0018674586420561307 0.9652720463422583
2085.0 0.23638725351741935 0.00042751231589482815 0.0018510892377238347 0.9562591110196309
2087.0 0.2363872988516529 0.000250940235266921 0.001834738600373774 0.9376914349794434
2089.0 0.23638734529359554 7.173292775465875e-05 0.0018185717861751766 0.9097545440935874
2091.0 0.236387392526171 -0.00010831633109562589 0.0018027449143528738 0.8727275792774588
2093.0 0.2363874397919721 -0.00028740589518335915 0.0017874044821230726 0.826980507282404
2095.0 0.23638748666861767 -0.00046374374902783853 0.0017726852237325754 0.7729704239849605
2097.0 0.2363875327924327 -0.0006355654127203205 0.001758710240097608 0.7112369871120903
2099.0 0.2363875776976598 -0.0008011515717533484 0.0017455896379228587 0.6423970240393663
2101.0 0.23638762102909272 -0.0009588452555867848 0.0017334202679209175 0.567138368539391
2103.0 0.23638766199170713 -0.001107068393250624 0.0017222849881819047 0.4862129880622129
2105.0 0.23638770063970954 -0.0012443375806520218 0.0017122526581879528 0.40042947021985387
2107.0 0.2363877367113978 -0.0013692789020047856 0.0017033779933123597 0.3106449435471433
2109.0 0.23638776983354837 -0.0014806416572755014 0.0016957013427790664 0.21775651326564954
2111.0 0.23638779961180104 -0.0015773108584918338 0.0016892491125472928 0.1226922976211164
2113.0 0.23638782604091876 -0.0016583183700620797 0.0016840341374370561 0.02640215435749377
2115.0 0.23638784889881964 -0.0017228525817891951 0.0016800560717298524 -0.07015181001505247
2117.0 0.23638786808263199 -0.0017702665179285585 0.0016773018302848979 -0.16600485332833362
2119.0 0.23638788344824455 -0.001800084301269493 0.0016757462420154525 -0.26019923719061294
2121.0 0.23638789491886758 -0.0018120059076406527 0.001675353056467049 -0.3517937964336446
2123.0 0.23638790241475055 -0.0018059101633504668 0.0016760757660303177 -0.4398733429566807
2125.0 0.23638790599693207 -0.0017818559556057251 0.0016778582692707682 -0.5235578100084572
2127.0 0.23638790577180122 -0.0017400816438099527 0.0016806361435789707 -0.6020110455413992
2129.0 0.23638790175865856 -0.0016810026776254206 0.0016843374815150786 -0.6744491667760116
2131.0 0.23638789409266422 -0.0016052074455996175 0.0016888843793671567 -0.7401483925014851
2133.0 0.23638788299385238 -0.001513451395834056 0.0016941932625314977 -0.7984522748551667
2135.0 0.23638786864948944 -0.0014066494874370797 0.0017001765174062416 -0.8487782583238003
2137.0 0.2363878513119626 -0.0012858670481898234 0.0017067434353250804 -0.8906235004310207
2139.0 0.2363878310932948 -0.001152309129765676 0.0017138012088773304 -0.9235698959547267
2141.0 0.2363878083506318 -0.0010073084668671994 0.0017212562316730525 -0.9472882544723419
2143.0 0.2363877833566718 -0.0008523121605863086 0.0017290149158336885 -0.961541589496747
2145.0 0.2363877564009825 -0.0006888672190450399 0.0017369847149104705 -0.9661874863367559
2147.0 0.23638772772601863 -0.0005186050997899011 0.001745074780270283 -0.9611795250265953
2149.0 0.23638769775173485 -0.0003432254083882833 0.001753197296274826 -0.9465677441043303
2151.0 0.23638766682648102 -0.0001644789161040488 0.0017612679238772702 -0.9224981406089384
2153.0 0.2363876352781291 1.584993366393859e-05 0.001769206578553352 -0.8892112112901154
2155.0 0.2363876034191507 0.00019596085538997049 0.0017769381125142508 -0.8470395496083017
2157.0 0.2363875715324384 0.00037405570972454333 0.0017843928310476275 -0.7964045225349867
2159.0 0.23638753990403064 0.0005483564703585085 0.00179150706133828 -0.7378120603577876
2161.0 0.23638750887955626 0.0007171229899281189 0.0017982233096053273 -0.6718476015580798
2163.0 0.2363874787874578 0.0008786703874503912 0.0018044908967913252 -0.5991702432694026
2165.0 0.23638744975365217 0.0010313858835570599 0.0018102661369430262 -0.5205061557657946
2167.0 0.23638742215326577 0.0011737449153150395 0.0018155121096556932 -0.4366413267781451
2169.0 0.23638739618097082 0.0013043263696195058 0.0018201990413727626 -0.3484137081370219
2171.0 0.23638737198489995 0.0014218267829502653 0.0018243042967163502 -0.25670484320885995
2173.0 0.23638734989768417 0.0015250733656137466 0.0018278123478506572 -0.16243105878265454
2175.0 0.236387330071531 0.0016130357203333766 0.0018307144546631342 -0.06653430941433856
2177.0 0.23638731263507776 0.0016848361381018961 0.001833008489987236 0.030027234290432477
2179.0 0.236387297710173 0.0017397583684207307 0.0018346987035556112 0.1262887594165795
2181.0 0.23638728536758247 0.0017772547762976072 0.001835795364827907 0.22128845084520343
2183.0 0.2363872756479208 0.0017969518144902144 0.0018363144065480386 0.3140771014038003
2185.0 0.23638726857624584 0.0017986537563210283 0.0018362769918373542 0.4037275960397619
2187.0 0.2363872641349188 0.0017823446517624686 0.0018357090387962753 0.4893441752543164
2189.0 0.23638726232299842 0.0017481884872525156 0.0018346407507342645 0.5700713852401914
2191.0 0.2363872630813815 0.0016965275476328603 0.001833106126168454 0.645102625295949
2193.0 0.2363872663165925 0.0016278789965921852 0.0018311423760596058 0.7136882071146149
2195.0 0.2363872719392851 0.001542929709768117 0.0018287894424921425 0.7751428454203148
2197.0 0.23638727980792007 0.0014425294121412063 0.001826089498426713 0.8288525051096399
2199.0 0.23638728976990905 0.0013276821882849791 0.0018230863274374056 0.8742805364840497
2201.0 0.2363873017120961 0.0011995364502999691 0.0018198247553957044 0.9109730372701796
2203.0 0.23638731545603833 0.0010593734636719224 0.0018163502438199967 0.9385633878556319
2205.0 0.2363873307852846 0.0009085945456976355 0.0018127083659013636 0.9567759144232275
2207.0 0.23638734753306462 0.0007487070643826234 0.001808944295290764 0.965428643385132
2209.0 0.2363873655011836 0.0005813093777126276 0.0018051023629199992 0.9644351195937514
2211.0 0.2363873844745771 0.00040807486377674476 0.001801225646172749 0.9538052701639463
2213.0 0.23638740423335575 0.0002307352013083565 0.001797355590806938 0.9336453052753155
2215.0 0.2363874245539747 5.106306770047273e-05 0.0017935316246571599 0.904156656945044
2217.0 0.23638744522335733 -0.00012914557263084563 0.0017897908513288604 0.8656339663766333
2219.0 0.23638746604505195 -0.0003080894125641668 0.0017861677898750165 0.8184621399924005
2221.0 0.23638748680953142 -0.00048397979997889866 0.001782694117501388 0.763112503566237
2223.0 0.23638750730740057 -0.0006550586090226508 0.0017793984723080089 0.7001380928832521
2225.0 0.23638752731625273 -0.0008196158063754516 0.0017763062820474365 0.6301681279797959
2227.0 0.23638754668868112 -0.0009760065369949231 0.0017734397349817147 0.5539017261768427
2229.0 0.2363875652461233 -0.0011226675586269773 0.0017708175996795556 0.4721009167224403
2231.0 0.23638758279566263 -0.0012581328608736349 0.0017684552782308727 0.3855830268401534
2233.0 0.23638759919078964 -0.0013810483127578348 0.001766364678611342 0.2952125152586049
2235.0 0.23638761434118263 -0.0014901851924307736 0.0017645543351816951 0.20189233481954236
2237.0 0.2363876281058158 -0.001584452463837872 0.0017630294721543798 0.10655491046573091
2239.0 0.23638764042945293 -0.0016629076776788299 0.0017617921780216132 0.010152822754360158
2241.0 0.23638765123151634 -0.0017247663877426234 0.0017608414300330283 -0.08635071001742023
2243.0 0.23638766045101817 -0.0017694099885332075 0.0017601732684423398 -0.18199145597495225
2245.0 0.23638766804867764 -0.0017963918958728874 0.0017597810092533298 -0.27581380395535227
2247.0 0.2363876739986867 -0.0018054420087323239 0.0017596554304904562 -0.36688031166058144
2249.0 0.23638767829824495 -0.001796469407701708 0.0017597849817832638 -0.45428107227313674
2251.0 0.23638768095379467 -0.0017695632631446712 0.001760156026227555 -0.5371428059451978
2253.0 0.23638768198817875 -0.0017249919439576364 0.0017607530783515471 -0.6146375853230593
2255.0 0.2363876814457376 -0.0016632003358425468 0.0017615590483750648 -0.6859911079237556
2257.0 0.23638767938121846 -0.0015848053958852745 0.0017625555052090756 -0.7504904327094287
2259.0 0.23638767586038673 -0.0014905899878583974 0.001763722932081898 -0.8074911035576688
2261.0 0.23638767096460656 -0.0013814950598434205 0.0017650409874090446 -0.8564235884533272
2263.0 0.2363876647880605 -0.0012586102423309891 0.0017664887443043726 -0.8967989700625053
2265.0 0.23638765743251985 -0.0011231629607402942 0.0017680449475822098 -0.9282138308317257
2267.0 0.23638764900990478 -0.0009765061711402644 0.001769688250266695 -0.9503542838003891
2269.0 0.23638763963208487 -0.0008201048417151331 0.0017713974451908864 -0.962999108854103
2271.0 0.23638762942705102 -0.0006555213150459725 0.0017731516633917564 -0.9660219630802278
2273.0 0.23638761852549647 -0.0004843996974627863 0.001774930587636819 -0.9593926431424539
2275.0 0.23638760705862402 -0.0003084494314450502 0.0017767146389175662 -0.9431773870598636
2277.0 0.23638759515475136 -0.000129428215208958 0.001778485139254692 -0.9175382123764534
2279.0 0.2363875829483527 5.087555985680703e-05 0.0017802244730937063 -0.8827312973326449
2281.0 0.2363875705730417 0.0002306606784274151 0.001781916213884728 -0.839104421214633
2283.0 0.2363875581578965 0.00040813109860634656 0.0017835452338698463 -0.7870934894563536
2285.0 0.23638754582774343 0.0005815138975953205 0.001785097802416602 -0.7272181782139882
2287.0 0.23638753365778398 0.0007490769863611214 0.0017865617054442732 -0.6600767419314673
2289.0 0.23638752180698713 0.0009091464163019381 0.001787926166811922 -0.5863400357777687
2291.0 0.23638751038415534 0.0010601231049889445 0.001789182018574493 -0.5067448126815899
2293.0 0.23638749948830376 0.0012004988138666437 0.0017903216784422474 -0.4220863619378456
2295.0 0.2363874892111995 0.0013288712182668036 0.0017913391477973782 -0.3332105629383143
2297.0 0.23638747961604206 0.001443957919162558 0.0017922299799756102 -0.24100543342257275
2299.0 0.2363874707917672 0.001544609256661166 0.0017929913019885987 -0.1463922566969512
2301.0 0.23638746280293998 0.0016298197972072635 0.0017936217188480913 -0.05031637647505669
2303.0 0.23638745570081443 0.001698738379720825 0.001794121265497861 0.04626224868526565
2305.0 0.23638744952600513 0.0017506766202914465 0.001794491338018673 0.14237863697144323
2307.0 0.23638744430834757 0.0017851157904538732 0.0017947346112300916 0.23707242509620374
2309.0 0.23638744006684342 0.0018017120003183127 0.0017948549471059796 0.32939746393080777
2311.0 0.23638743680833535 0.0018002996347683017 0.0017948572964739922 0.4184312721147354
2313.0 0.23638743453320807 0.0017808930083916474 0.0017947475873257783 0.5032842531849178
2315.0 0.23638743322998773 0.0017436862226109398 0.0017945326184237278 0.5831085841297001
2317.0 0.23638743287458833 0.001689051226439184 0.0017942199407189954 0.657106686556325
2319.0 0.23638743343933846 0.0016175341002378643 0.0017938177480685158 0.7245391958302531
2321.0 0.23638743488828298 0.0015298495996088704 0.0017933347538784659 0.7847323485623543
2323.0 0.23638743717590285 0.0014268740139358762 0.0017927800715613826 0.8370847146297158
2325.0 0.23638744024975814 0.0013096364109304107 0.0017921631005864784 0.8810732064662157
2327.0 0.23638744405136 0.001179308354663652 0.0017914934133694057 0.9162583055801401
2329.0 0.23638744851686025 0.0010371921998194996 0.0017907806460305841 0.9422884540773363
2331.0 0.23638745357798505 0.0008847080791272528 0.0017900343939898308 0.9589035673110434
2333.0 0.23638745916176696 0.0007233797139920291 0.0017892641143266424 0.9659376325610864
2335.0 0.23638746519241752 0.0005548191900986728 0.0017884790325683503 0.9633203677775602
2337.0 0.23638747159597215 0.0003807108501060656 0.0017876880537818312 0.9510779238153746
2339.0 0.23638747829482587 0.00020279446437022322 0.0017868996913697397 0.9293326231427491
2341.0 0.2363874852112299 2.284784785018153e-05 0.0017861219951781642 0.8983017376352646
2343.0 0.23638749226795233 -0.00015733090311871497 0.0017853624905730052 0.8582953176661483
2345.0 0.23638749938917505 -0.0003359413766986934 0.0017846281261682815 0.8097130941851088
2347.0 0.23638750650113569 -0.0005111988345618885 0.001783925230319074 0.7530404847382799
2349.0 0.23638751353282328 -0.0006813520443007595 0.001783259476400267 0.6888437433359768
2351.0 0.23638752041665476 -0.0008447007770609316 0.001782635856789973 0.6177643026291093
2353.0 0.2363875270887425 -0.0009996127955661353 0.0017820586651830898 0.5405123649259808
2355.0 0.23638753348928532 -0.0011445401627958151 0.0017815314871714562 0.45785980608485105
2357.0 0.23638753956488312 -0.0012780347083653078 0.0017810572009913565 0.3706324631853543
2359.0 0.23638754526655037 -0.0013987624980726803 0.0017806379814664453 0.279701883036792
2361.0 0.23638755055093247 -0.0015055171620381822 0.001780275314329443 0.18597661397029203
2363.0 0.23638755537142514 -0.001597231948264735 0.0017799700072080764 0.09039312792386124
2365.0 0.2363875597056232 -0.0016729903811859236 0.001779722243035462 -0.006093536475914841
2367.0 0.23638756352895623 -0.0017320354187024321 0.0017795315850685192 -0.10251931634436984
2369.0 0.23638756682214856 -0.0017737770162152642 0.0017793970208011868 -0.1979207571366063
2371.0 0.2363875695720148 -0.0017977980220765986 0.0017793170033866086 -0.29134463916700487
2373.0 0.236387571771383 -0.0018038583455534255 0.0017792894958349609 -0.38185750186528544
2375.0 0.23638757341866096 -0.0017918973556594912 0.0017793120182934999 -0.46855497060614615
2377.0 0.23638757451854742 -0.0017620344868859194 0.001779381696520461 -0.5505707929215752
2379.0 0.2363875750807841 -0.0017145680457799782 0.0017794953137359795 -0.6270854938091707
2381.0 0.23638757512015376 -0.001649972230294362 0.0017796493622578037 -0.6973345636554723
2383.0 0.2363875746564374 -0.0015688923916902834 0.0017798400954281122 -0.760616096963401
2385.0 0.2363875737133911 -0.0014721385863343322 0.0017800635803582557 -0.8162978055598132
2387.0 0.2363875723190419 -0.0013606774818185393 0.001780315748525804 -0.8638233362097525
2389.0 0.2363875705045655 -0.0012356226982742002 0.0017805924464737455 -0.9027178295142904
2391.0 0.23638756830327448 -0.0010982236813871587 0.0017808894847354561 -0.9325926645483028
2393.0 0.23638756575392134 -0.0009498532182888788 0.001781202680205197 -0.9531493418322465
2395.0 0.23638756289578533 -0.0007919937210639812 0.0017815279042521477 -0.9641824658402041
2397.0 0.2363875597697598 -0.0006262224149216349 0.001781861121878366 -0.965581797243965
2399.0 0.23638755641787895 -0.00045419557902809957 0.0017821984293426368 -0.957333354387832


==> data/tully-ii-p25-cfs-exact.dat <==
t <P-P+> <P+Sx> <SxP+> <SxSx>
0.0 2.8256574841911892e-11 -3.301738538850251e-06 3.301738538850251e-06 1.9999999998868643
4.809619238476954 3.356276212488428e-11 -3.5378308900610332e-06 3.632694925543487e-06 1.9424470730554682
9.619238476953909 3.947638648575806e-11 -3.6024553049546043e-06 3.974583792365303e-06 1.7731006319831724
14.428857715430862 4.57336566348191e-11 -3.4948385209478137e-06 4.304718385882203e-06 1.5017070599944653
19.238476953907817 5.2008255560349716e-11 -3.224374096928901e-06 4.596729820269994e-06 1.1438858514711734
24.04809619238477 5.792557414644679e-11 -2.8101020908828694e-06 4.82178532322703e-06 0.7202306642362055
28.857715430861724 6.308318244242064e-11 -2.279635032136873e-06 4.950229825761483e-06 0.25512409427291005
33.66733466933868 6.707713637861835e-11 -1.6675920964950898e-06 4.953610303138932e-06 -0.2246656140361319
38.476953907815634 6.953322159348912e-11 -1.013631701880088e-06 4.807005465082166e-06 -0.6915251587180377
43.28657314629258 7.014172465871472e-11 -3.6019585932891144e-07 4.491545416892185e-06 -1.118585406556303
48.09619238476954 6.869383155429589e-11 2.4990379115928706e-07 3.9969694643866004e-06 -1.4812677903477256
52.90581162324649 6.511732433163577e-11 7.759192134343093e-07 3.3240384003411e-06 -1.75869887738153
57.71543086172345 5.950892207852238e-11 1.1814783155510638e-06 2.4865936980142554e-06 -1.9349116965847504
62.5250501002004 5.2160433186275654e-11 1.4366431884563315e-06 1.5130433653612359e-06 -1.9997646844407138
67.33466933867736 4.357588985091996e-11 1.5195956521179135e-06 4.4705584944311614e-07 -1.9495253616535437
72.14428857715431 3.447705222376835e-11 1.4178529616400708e-06 -6.527381417635544e-07 -1.7870851482584953
76.95390781563127 2.5795116838900346e-11 1.128943560323693e-06 -1.7141990082558817e-06 -1.521792953939872
81.76352705410822 1.8647145548429184e-11 6.605038361258306e-07 -2.6543937613749367e-06 -1.168917120920632
86.57314629258516 1.4296633771769313e-11 2.979015442282067e-08 -3.3836060698925533e-06 -0.7487666861852706
91.38276553106212 1.4098728253111719e-11 -7.373659140633277e-07 -3.8105826667158326e-06 -0.28552253696652763
96.19238476953907 1.943183334582036e-11 -1.6080992122611566e-06 -3.848855253422185e-06 0.19415427008164182
101.00200400801603 3.1618641432412194e-11 -2.5444609165275245e-06 -3.4238678706347166e-06 0.6626569307206159
105.81162324649299 5.1840901942890955e-11 -3.5056647189817737e-06 -2.480531143900555e-06 1.0930217455062294
110.62124248496994 8.105340727296791e-11 -4.450500190249272e-06 -9.907251831133026e-07 1.460479959606631
115.4308617234469 1.1990361923660907e-10 -5.3397746256105564e-06 1.0398086839842172e-06 1.7438832771364061
120.24048096192385 1.6866398369477427e-10 -6.138643045098912e-06 3.5658013889606804e-06 1.9269210074857837
125.0501002004008 2.271841893992161e-10 -6.81869246196535e-06 6.498646815920021e-06 1.9990587933124009
129.85971943887776 2.9487034251371813e-10 -7.3596606832397635e-06 9.705055724720426e-06 1.956144893653037
134.66933867735472 3.706971986287399e-10 -7.750690946496151e-06 1.3008703288937808e-05 1.8006491287883544
139.47895791583167 4.5325820019475294e-10 -7.991050417408633e-06 1.6195272461888446e-05 1.5415207348845321
144.28857715430863 5.408561291923409e-10 -8.090271435385077e-06 1.902111524448272e-05 1.1936733092927587
149.09819639278558 6.31634765987145e-10 -8.067707623210962e-06 2.1225526421884207e-05 0.7771264894109141
153.90781563126254 7.237491541139449e-10 -7.951530658781878e-06 2.254635842012911e-05 0.3158537639990564
158.7174348697395 8.155690589730264e-10 -7.777225704101825e-06 2.2738414975857013e-05 -0.16359727122329068
163.52705410821645 9.059071660953902e-10 -7.585672345694196e-06 2.159376280881257e-05 -0.6336328053735182
168.33667334669337 9.94260711207246e-10 -7.420921760454488e-06 1.8962815422513605e-05 -1.067200916956235
173.14629258517033 1.0810528065435729e-09 -7.3277983085078045e-06 1.4774794991024753e-05 -1.4393484911084267
177.95591182364728 1.1678579645504555e-09 -7.349463863321422e-06 9.055991578418083e-06 -1.7286573444015643
182.76553106212424 1.2575954447067516e-09 -7.525085337316147e-06 1.9441376637272537e-06 -1.918476904021373
187.5751503006012 1.3546742509953766e-09 -7.88773992485128e-06 -6.302778396472171e-06 -1.9978824970366427
192.38476953907815 1.465075023001031e-09 -8.46267890531237e-06 -1.530480676063365e-05 -1.9623040974093269
197.1943887775551 1.596356758935849e-09 -9.266050214327634e-06 -2.4566721190645182e-05 -1.8137893445177597
202.00400801603206 1.757580265681682e-09 -1.0304153588389682e-05 -3.349397724076079e-05 -1.5608856957064758
206.81362725450902 1.9591453360734184e-09 -1.1573271436845752e-05 -4.141829676809463e-05 -1.2181484953234232
211.62324649298597 2.212544694989329e-09 -1.3060085459331108e-05 -4.763259260980585e-05 -0.8053032723017276
216.43286573146293 2.530044424673022e-09 -1.4742655313235529e-05 -5.143422738676562e-05 -0.34611047849669707
221.24248496993988 2.9243074808475307e-09 -1.6591903284921935e-05 -5.217484032167148e-05 0.13300199461156398
226.05210420841684 3.4079835805550943e-09 -1.8573519791944218e-05 -4.9314225295558626e-05 0.6044598182106353
230.8617234468938 3.993294672588697e-09 -2.0650180317646486e-05 -4.247505869449916e-05 1.0411292093414368
235.67134268537075 4.691649872211213e-09 -2.278394644841602e-05 -3.149471733191862e-05 1.41787855948527
240.4809619238477 5.513326658540726e-09 -2.493871307939021e-05 -1.647005518409368e-05 1.713024832293006
245.29058116232466 6.467255864515745e-09 -2.708256118677971e-05 2.2091214611709325e-06 1.9095814860686446
250.1002004008016 7.560946208461821e-09 -2.918988098758924e-05 2.3841981351579305e-05 1.9962360994451478
254.90981963927857 8.800579636382329e-09 -3.124314350820293e-05 4.7417619024102035e-05 1.9680014350528334
259.7194388777555 1.0191301550504985e-08 -3.3234218802216966e-05 7.163783634700923e-05 1.8265024705650212
264.5290581162325 1.17377202719138e-08 -3.516516513131667e-05 9.496342476417124e-05 1.5798828776287726
269.33867735470943 1.3444618207923725e-08 -3.704844385023905e-05 0.0001156841915832649 1.2423363310522715
274.1482965931864 1.5317863754926867e-08 -3.8906547766708975e-05 0.00013201131915789864 0.8332896227090784
278.95791583166334 1.7365498735340705e-08 -4.0771064478700536e-05 0.00014218885024124502 0.37628459424723254
283.7675350701403 1.959896206355416e-08 -4.2681228683097415e-05 0.00014461926590690765 -0.10237676347940945
288.57715430861725 2.2034397381947195e-08 -4.4682046831807756e-05 0.00013799639212120867 -0.5751460659191251
293.3867735470942 2.469398166454729e-08 -4.682210209263427e-05 0.00012143737643310461 -1.0148140243847648
298.19639278557116 2.760720427964459e-08 -4.915116593798992e-05 9.460435901336158e-05 -1.3960764202921319
303.0060120240481 3.081202264896734e-08 -5.1717753777883474e-05 5.7805856589817726e-05 -1.6969904378562117
307.8156312625251 3.435582216422122e-08 -5.456676523602945e-05 1.2067899391385145e-05 -1.900237539198345
312.62525050100203 3.829611488115033e-08 -5.773734475623575e-05 -4.083430382472356e-05 -1.9941201998262212
317.434869739479 4.2700923837474794e-08 -6.126108550303482e-05 -9.839190306584114e-05 -1.9732351394991032
322.24448897795594 4.7648817389570116e-08 -6.516067971795395e-05 -0.00015743062574255558 -1.8387843020405306
327.0541082164329 5.32285800893122e-08 -6.944909295040621e-05 -0.0002142342054960917 -1.598505686160243
331.8637274549098 5.953853228490511e-08 -7.412930938124552e-05 -0.0002647220177152969 -1.266228007906787
336.67334669338675 6.668553841843527e-08 -7.91946625354232e-05 -0.0003046759783374109 -0.8610748248248781
341.4829659318637 7.478377219292176e-08 -8.462973193234156e-05 -0.000330007642575831 -0.40636392625629786
346.29258517034066 8.395333346079136e-08 -9.041175359031917e-05 -0.0003370524110706682 0.071734667581658
351.1022044088176 9.431883481061784e-08 -9.651246266281647e-05 -0.0003228741127259382 0.5457048624394765
355.91182364729457 1.060080933992826e-07 -0.00010290026154412393 -0.00028556029749259823 0.988268119910658
360.7214428857715 1.1915107377170791e-07 -0.00010954258797622202 -0.0002244866398521964 1.3739534186558016
365.5310621242485 1.3387922873745016e-07 -0.00011640834609857054 -0.00014052819274103183 1.68056319189661
370.34068136272543 1.5032537680921174e-07 -0.0001234702596757162 -3.6196053057238884e-05 1.8904508728175864
375.1503006012024 1.6862423581902752e-07 -0.00013070701112719187 8.431956503644893e-05 1.9915365217796006
379.95991983967934 1.8891370336133843e-07 -0.0001381050422180068 0.00021521477211614663 1.9780020830596554
384.7695390781563 2.1133693664817657e-07 -0.00014565991164243333 0.0003492552397736564 1.8506262566474283
389.57915831663325 2.3604523891665472e-07 -0.00015337713013461275 0.000478079507119652 1.6167397113167477
394.3887775551102 2.632017091065263e-07 -0.0001612724237058062 0.0005926165989056077 1.2898032150878727
399.19839679358716 2.929855591138621e-07 -0.0001693714084164864 0.0006836035720652085 0.8886329608150204
404.0080160320641 3.2559695194399276e-07 -0.00017770869385511808 0.0007421799305798557 0.43631766902997454
408.8176352705411 3.6126216817948705e-07 -0.00018632646527263293 0.0007605277261322675 -0.041110211174076934
413.62725450901803 4.002388709871326e-07 -0.0001952726242273962 0.0007325192343398275 -0.5161727303725099
418.436873747495 4.4282121478587844e-07 -0.00020459859291013 0.0006543289951535817 -0.9615278722638196
423.24649298597194 4.893445325312495e-07 -0.00021435690658599442 0.0005249643078200621 -1.351543179573922
428.0561122244489 5.401893434075203e-07 -0.00022459873070391104 0.0003466684490365725 -1.663771008469546
432.86573146292585 5.95784447627104e-07 -0.00023537144348460332 0.0001251542617478176 -1.8802405082260063
437.6753507014028 6.566089179244205e-07 -0.0002467164209633843 -0.00013036752424864636 -1.9884919696313235
442.48496993987976 7.231928568446682e-07 -0.0002586671497518558 -0.00040739091710634203 -1.9822940114182928
447.2945891783567 7.961168624341276e-07 -0.00027124777386738094 -0.000690561028212723 -1.8620023256846263
452.10420841683367 8.76010228598717e-07 -0.0002844721569477102 -0.0009623617418082882 -1.6345393304453966
456.9138276553106 9.635479953312321e-07 -0.00029834351145943233 -0.0012040254746115175 -1.3129958931412946
461.7234468937876 1.0594470525467909e-06 -0.00031285461383099265 -0.0013966284869745883 -0.9158780377178047
466.53306613226454 1.1644615832849098e-06 -0.00032798859067313636 -0.0015223184873737316 -0.4660419782922799
471.3426853707415 1.2793782013458e-06 -0.0003437202283338087 -0.0015656063906806998 0.01062124116600548
476.15230460921845 1.405011189203367e-06 -0.00036001772786529946 -0.0015146422861796113 0.4866758113639728
480.9619238476954 1.5421982692601285e-06 -0.0003768448017956504 -0.0013623880989178435 0.9347201814820205
485.77154308617236 1.691797341387338e-06 -0.00039416298937507496 -0.00110759706840902 1.3289641758564454
490.5811623246493 1.8546845900272571e-06 -0.0004119340543504151 -0.0007555137397281662 1.6467134440622577
495.39078156312627 2.031754304603962e-06 -0.00043012232453936295 -0.00031821803976709825 1.869675813962963
500.2004008016032 2.2239206693249666e-06 -0.00044869683581450794 0.00018544683213700728 1.9850143618605753
505.0100200400802 2.432121666487338e-06 -0.0004676331543840746 0.0007304010067634893 1.9860865845436884
509.81963927855713 2.657325106954698e-06 -0.0004869147698345126 0.0012863205062782664 1.8728271165324462
514.629258517034 2.9005366601189535e-06 -0.0005065339762248159 0.001819076873402075 1.651751943292917
519.438877755511 3.1628096123363044e-06 -0.0005264921881793401 0.002292572855479563 1.3355838379537792
524.2484969939879 3.4452559473128637e-06 -0.0005467996717234216 0.002670891289212606 0.9425205424681675
529.058116232465 3.7490582242305517e-06 -0.0005674747036709939 0.002920645001369926 0.495187770685079
533.8677354709419 4.07548163914333e-06 -0.0005885422067584332 0.0030133909941822156 0.019337248088833574
538.6773547094189 4.425885600828972e-06 -0.0006100319385139229 0.0029279545811160793 -0.45763532213625874
543.4869739478958 4.801734140588661e-06 -0.0006319763382931778 0.002652500362126426 -0.908267108573526
548.2965931863728 5.204604510880139e-06 -0.0006544081574842975 0.0021861884237757588 -1.3066090927440763
553.1062124248497 5.6361934118416546e-06 -0.0006773580114065008 0.0015402667854104558 -1.6297201297462163
557.9158316633267 6.098320416417254e-06 -0.0007008519971219294 0.0007384750591299002 -1.8589881395779448
562.7254509018036 6.592928339588144e-06 -0.0007249095189186026 -0.00018333105231853775 -1.9812023694953937
567.5350701402806 7.122080507942469e-06 -0.0007495414527471867 -0.0011783808311095836 -1.9893149722119703
572.3446893787575 7.687955122798156e-06 -0.0007747487630093402 -0.0021910105091420694 -1.8828480027107677
577.1543086172345 8.292837161799213e-06 -0.0008005216608353522 -0.003159446079880858 -1.6679223219669643
581.9639278557114 8.939108517753166e-06 -0.000826839363762778 -0.004019230715373066 -1.3569066377862606
586.7735470941884 9.629237316775711e-06 -0.0008536704842379572 -0.0047071272858136325 -0.9677067621456039
591.5831663326653 1.0365767578801441e-05 -0.0008809740405118502 -0.005165280063464159 -0.5227358655388638
596.3927855711423 1.1151310572425466e-05 -0.000908701050282511 -0.005345383890553409 -0.04762487236567637
601.2024048096192 1.1988539366076605e-05 -0.0009367966368218604 -0.005212587255477584 0.4302528880952774
606.0120240480962 1.2880188185771704e-05 -0.0009652025511484546 -0.0047488505211169835 0.8833579439850814
610.8216432865731 1.3829058257831706e-05 -0.000993859993667352 -0.0039554937209117895 1.285571179524113
615.6312625250501 1.483803184964815e-05 -0.001022712605851841 -0.0028547004903852003 1.6136992558414398
620.440881763527 1.591009623478055e-05 -0.0010517094978409064 -0.001489795177036813 1.8488122500146666
625.2505010020041 1.704837931733733e-05 -0.0010808081816590393 7.582300838739483e-05 1.977336404258589
630.060120240481 1.8256198676362623e-05 -0.0011099772920313245 0.0017611250378915726 1.991838911004772
634.869739478958 1.9537125859375852e-05 -0.0011391989968792173 0.0034712239989734724 1.8914593289614534
639.6793587174349 2.0895067893767915e-05 -0.0011684710264962589 0.005102329771896224 1.6819625189951306
644.4889779559119 2.2334368225726074e-05 -0.0011978082826718732 0.006547653199980083 1.3754097446658708
649.2985971943888 2.385992966950362e-05 -0.0012272440248879944 0.007703946383193609 0.9894665536308147
654.1082164328658 2.5477362485153344e-05 -0.0012568306681679518 0.008478300710566386 0.5463869825470633
658.9178356713427 2.719316142823333e-05 -0.001286640264116442 0.00879477985127646 0.07173230763802114
663.7274549098196 2.9014916555199088e-05 -0.0013167647710694895 0.00860044563614363 -0.40710207911162805
668.5370741482966 3.095156374390413e-05 -0.0013473162491323824 0.007870343653303902 -0.8624669384258793
673.3466933867735 3.301368231567041e-05 -0.001378427139527866 0.00661105379528969 -1.2680555725303464
678.1563126252505 3.5213848834470645e-05 -0.0014102508037669532 0.004862478325081663 -1.6004242409118365
682.9659318637274 3.756705811513195e-05 -0.0014429625057838943 0.0026976336353348508 -1.8403487386782185
687.7755511022044 4.009122469604554e-05 -0.0014767610189225131 0.00022032713017335452 -1.9739385696426008
692.5851703406813 4.280778051727784e-05 -0.001511871029610936 -0.0024392688578079836 -1.9934439892225713
697.3947895791583 4.574238728170399e-05 -0.0015485464912994857 -0.005130996369094772 -1.8977087989740868
702.2044088176352 4.892578494911196e-05 -0.001587075056799446 -0.007692758280104522 -1.6922421443413997
707.0140280561122 5.2394800999915884e-05 -0.0016277836859655058 -0.009959820386970417 -1.3889045373891242
711.8236472945891 5.619354847864035e-05 -0.0016710454904028827 -0.011774852022812253 -1.0052256378752156
716.6332665330661 6.037484435249344e-05 -0.0017172878393936582 -0.01299811076672493 -0.5633926948082896
721.442885771543 6.500188335244432e-05 -0.0017670017133833381 -0.013517134413628925 -0.08896774020034677
726.2525050100201 7.015020614620888e-05 -0.0018207522548772828 -0.013255300675111398 0.39059248079405984
731.062124248497 7.591000435199694e-05 -0.0018791904329327055 -0.012178654301168405 0.8475281985469472
735.871743486974 8.23888084471683e-05 -0.001943065707680474 -0.010300481890805565 1.255387549862687
740.6813627254509 8.971460794215228e-05 -0.0020132395560764084 -0.007683233138982398 1.5905629890464226
745.4909819639279 9.80394561356555e-05 -0.0020906996994362577 -0.004437537393920165 1.833663489322565
750.3006012024048 0.00010754361416957694 -0.0021765748567551986 -0.0007182374290702448 1.9706421710737354
755.1102204408818 0.00011844029075699985 -0.0022721498343335924 0.0032824524552654607 1.993613063179694
759.9198396793587 0.00013098103462431244 -0.0023788807503203786 0.007344371515842806 1.901308725858524
764.7294589178357 0.00014546183611832155 -0.0024984101805923128 0.011230955327268085 1.6991514084008035
769.5390781563126 0.00016222999227818422 -0.0026325819978334016 0.014702282130293927 1.3989330721376112
774.3486973947896 0.00018169178563578922 -0.0027834556566520767 0.01752889532394762 1.0181226537435657
779.1583166332665 0.00020432102074405693 -0.0029533196521034396 0.019505605149607485 0.5788410151415914
783.9679358717435 0.00023066845359553397 -0.0031447038454601468 0.020464452684632962 0.10656380480933562
788.7775551102204 0.00026137213734753754 -0.0033603903084109526 0.020286051220738417 -0.3713712566955886
793.5871743486974 0.00029716869280100726 -0.0036034222847056417 0.018908602549624794 -0.8273643600897846
798.3967935871743 0.0003389054936268674 -0.00387711080708408 0.016334013505386193 -1.2351659980378473
803.2064128256513 0.0003875537341800769 -0.004185038438561461 0.012630702798260781 -1.5714060244594474
808.0160320641282 0.00044422232177709545 -0.004531059533233308 0.007932878381051289 -1.8169485427379286
812.8256513026053 0.0005101725055034628 -0.004919296336095585 0.0024362680286806825 -1.957992204858739
817.6352705410821 0.000586833120064413 -0.00535413016833735 -0.003609513691715175 -1.9868508519778454
822.4448897795592 0.0006758162861412945 -0.00584018687924017 -0.009911594197308155 -1.902368793691588
827.2545090180361 0.000778933368524461 -0.00638231569399504 -0.016146943028261487 -1.7099472384903869
832.0641282565131 0.000898210950550859 -0.006985560554624388 -0.021977300324434464 -1.4211820889768734
836.87374749499 0.0010359065387852537 -0.007655123044982345 -0.027065216035334475 -1.0531370300836322
841.683366733467 0.0011945236663359886 -0.008396316016792884 -0.031090453785825686 -0.6272980768597823
846.4929859719439 0.0013768260178527736 -0.009214507097550744 -0.0337660286940767 -0.16827509881510888
851.3026052104209 0.0015858501553081916 -0.010115051367740043 -0.034853201364990385 0.2976689397688402
856.1122244488978 0.0018249163825948154 -0.011103212648390074 -0.03417483118007329 0.7441701740544291
860.9218436873748 0.0020976372504743265 -0.012184073042904859 -0.03162658917169292 1.146302279448737
865.7314629258517 0.0024079231731004014 -0.013362430630362986 -0.027185631880157803 1.4820076896653331
870.5410821643287 0.0027599846051578293 -0.014642685510645105 -0.02091643136719813 1.7333357853051024
875.3507014028056 0.0031583302166689727 -0.01602871475173441 -0.012973534423227658 1.8874153435177035
880.1603206412825 0.003607760502443383 -0.01752373718142452 -0.003601081513366316 1.9371061958850178
884.9699398797595 0.004113356277036049 -0.01913016939297 0.006871046175289944 1.881296072085076
889.7795591182364 0.004680461535956659 -0.020849474787221715 0.01803455897607652 1.724831594892397
894.5891783567134 0.005314660211008498 -0.022682007940881245 0.029413655845702387 1.4780957875626481
899.3987975951903 0.006021746413417209 -0.02462685705914197 0.04047953759112817 1.1562666818286604
904.2084168336673 0.006807687844216084 -0.026681687725591693 0.050668524037365915 0.7783111835556429
909.0180360721442 0.007678582157259976 -0.02884259158526489 0.0594036546241237 0.365783965879803
913.8276553106213 0.008640606185878886 -0.03110394397129097 0.06611948686175009 -0.05848819535495419
918.6372745490982 0.009699958089424249 -0.03345827479340158 0.0702895803082405 -0.47175120435954127
923.4468937875752 0.010862792639246943 -0.03589615722733623 0.07145586965427497 -0.8526129487333329
928.2565130260521 0.012135150041867234 -0.03840611885984496 0.06925880457257591 -1.1821990573320742
933.0661322645291 0.013522878887546337 -0.040974579939018076 0.06346679309520645 -1.4451086830298303
937.875751503006 0.015031554012007285 -0.043585823237744466 0.05400316663320892 -1.630119674995493
942.685370741483 0.016666390262192347 -0.046221999744899905 0.0409686331007488 -1.7306112219873167
947.4949899799599 0.01843215335756731 -0.04886317394714667 0.024657047936606627 -1.744692259985281
952.3046092184369 0.020333069231721103 -0.05148741185104056 0.005562356785897549 -1.6750441346169045
957.1142284569138 0.022372733419132273 -0.05407091411874274 -0.015625214725698538 -1.5285047162547327
961.9238476953908 0.024554022211054297 -0.05658819575597409 -0.03803520713760648 -1.3154370562278437
966.7334669338677 0.026879007435212397 -0.0590123127135568 -0.060646028972650236 -1.0489376680673792
971.5430861723447 0.02934887681156412 -0.06131513456559367 -0.08232707144775885 -0.7439468694653717
976.3527054108216 0.031963861895571974 -0.06346766113159633 -0.10189277971135796 -0.41632596345908074
981.1623246492986 0.03472317563439115 -0.06544037954792413 -0.11816653230164394 -0.08196341213226298
985.9719438877755 0.03762496152467753 -0.06720365690864287 -0.1300511029999485 0.24403500058687377
990.7815631262525 0.040666256271873966 -0.06872816223548829 -0.13660152162930586 0.5480279190089583
995.5911823647294 0.043842967709565334 -0.069985310247661 -0.13709542096984803 0.8183615496042536
1000.4008016032064 0.04714986954203824 -0.07094771823276878 -0.13109555567048514 1.0457186301719608
1005.2104208416833 0.050580614222693 -0.07158966632488904 -0.11849918537079207 1.2232927406136473
1010.0200400801604 0.054127764979170837 -0.07188755073080985 -0.0995694765725094 1.3468012916899308
1014.8296593186373 0.05778284764992847 -0.07182031895866077 -0.0749450047237785 1.4143619834565613
1019.6392785571143 0.06153642261282824 -0.07136987593055347 -0.04562479329179773 1.4262657045254803
1024.4488977955912 0.06537817666913308 -0.07052145003305031 -0.012928028619697274 1.3846831716886316
1029.258517034068 0.06929703430349674 -0.06926390870256498 0.021570484869708056 1.2933428862642828
1034.0681362725452 0.07328128728387272 -0.0675900140706862 0.05612607030239376 1.1572143982551442
1038.877755511022 0.0773187411080646 -0.06549661049958211 0.08892617764839061 0.9822239815080115
1043.687374749499 0.08139687635695314 -0.06298473749371498 0.11820208451932963 0.7750205077174738
1048.4969939879759 0.08550302258678552 -0.06005966344197589 0.1423425876004353 0.542798670732512
1053.306613226453 0.08962454199455273 -0.05673083787569437 0.16000139282492312 0.29317598510059617
1058.11623246493 0.09374901973445411 -0.053011762360781506 0.17018999406360066 0.03411039586412547
1062.9258517034068 0.09786445746266749 -0.048919782695743576 0.17234860228648044 -0.2261620005251625
1067.7354709418837 0.10195946645182648 -0.04447580766499473 0.16638911504758783 -0.47919384050827774
1072.5450901803608 0.10602345645177272 -0.039703962097648475 0.15270610295915354 -0.7164232561903379
1077.3547094188377 0.1100468163837921 -0.03463118430825893 0.13215418367751075 -0.9293225461130539
1082.1643286573146 0.11402108294680882 -0.029286780053033878 0.105992760444932 -1.1096140205202019
1086.9739478957915 0.11793909329178391 -0.02370194682934105 0.07580170170235795 -1.2495586922377877
1091.7835671342684 0.12179511808847497 -0.017909283589617533 0.04337390569608724 -1.3423120894169953
1096.5931863727455 0.12558497156496234 -0.011942301657515789 0.01059261997425641 -1.382329552246597
1101.4028056112224 0.12930609543925561 -0.0058349527680713435 -0.02069730381390184 -1.3657923414069388
1106.2124248496993 0.13295761407801207 0.0003788103262315941 -0.04881446647717695 -1.2910171027607946
1111.0220440881762 0.13654035870481832 0.006665426339233336 -0.07235275905043065 -1.1588058939360995
1115.8316633266534 0.14005685903326906 0.012992058376592062 -0.09027146004918339 -0.9726929619760315
1120.6412825651303 0.14351130130878711 0.019326856911274656 -0.10195678456368917 -0.7390482197983267
1125.4509018036072 0.1469094523966301 0.02563914517328649 -0.1072503560169115 -0.46700586137992034
1130.260521042084 0.1502585502384119 0.031899522484114234 -0.10644272400601272 -0.16819922706763904
1135.0701402805612 0.1535671617004161 0.03807988452711179 -0.10023285602859527 0.1437011502965152
1139.879759519038 0.15684500953810354 0.044153363168095594 -0.08965725229127294 0.4536318409169307
1144.689378757515 0.16010277088900168 0.05009419208457518 -0.07599474447796786 0.7459310785770021
1149.4989979959919 0.16335185036868927 0.05587750797917685 -0.06065494208621268 1.0052356218902603
1154.308617234469 0.16660413146829678 0.06147910039177039 -0.045059528730489046 1.2174194467522808
1159.118236472946 0.16987171051972647 0.06687512594102626 -0.030526087551767153 1.3705060773121962
1163.9278557114228 0.17316661799010769 0.07204180508967169 -0.018163815896298383 1.4554843957040342
1168.7374749498997 0.17650053227694873 0.07695512112422973 -0.008789407501082522 1.4669619941556054
1173.5470941883768 0.17988449149055327 0.08159054187147906 -0.002869631157476342 1.4036003819714824
1178.3567134268537 0.1833286089208242 0.08592278466697957 -0.0004948679590100254 1.2682918721806666
1183.1663326653306 0.18684179798187062 0.08992564420967436 -0.001385275652188888 1.0680574541636996
1187.9759519038075 0.19043151240294676 0.09357190118602365 -0.004928544172675894 0.813666704855741
1192.7855711422847 0.19410350728647702 0.09683332696771524 -0.010245614099834072 0.5190028535707061
1197.5951903807616 0.19786162638413662 0.09968079634684603 -0.01627846124327645 0.2002164944151714
1202.4048096192384 0.2017076205505077 0.10208451626873832 -0.02189228929627607 -0.12527171586142108
1207.2144288577153 0.20564100182173606 0.10401437398696407 -0.02598335882450674 -0.43984724704056166
1212.0240480961925 0.20965893693944998 0.10544040316225052 -0.027583300988802698 -0.726778945824327
1216.8336673346694 0.21375618341081903 0.10633336134221305 -0.02595114359718001 -0.9712203710136406
1221.6432865731463 0.2179250703813802 0.10666540718532733 -0.02064537792683395 -1.161065470693322
1226.4529058116232 0.22215552571495195 0.1064108609244411 -0.011570120473120199 -1.2876017187895414
1231.2625250501003 0.22643514973988588 0.10554702709832325 0.0010083735899354337 -1.3459210482595303
1236.0721442885772 0.2307493351497665 0.10405505470855712 0.016476095643993275 -1.335068857334409
1240.881763527054 0.23508143156110556 0.10192080686383342 0.03391524479358001 -1.2579321792793328
1245.691382765531 0.23941295225716816 0.09913570980525416 0.05217400391312709 -1.120887932376928
1250.5010020040081 0.24372381971241905 0.09569755007553334 0.06995626855588122 -0.9332493058350976
1255.310621242485 0.2479926456190756 0.09161118857329117 0.08592387555042133 -0.7065614115018292
1260.120240480962 0.2521970403449406 0.08688916135683955 0.09880292462333246 -0.45380540501947225
1264.9298597194388 0.2563139460585448 0.08155213933080271 0.10748554297966398 -0.1885729302898287
1269.739478957916 0.260319987183389 0.07562922232278171 0.11111892042523872 0.07572992676244758
1274.5490981963928 0.26419183140840363 0.06915804744728601 0.10917459033335114 0.32659737912378844
1279.3587174348697 0.2679065542027991 0.06218469692254718 0.1014926415816132 0.5530166888798265
1284.1683366733466 0.2714419996694194 0.054763396475242365 0.08829766369899321 0.7459117865388774
1288.9779559118238 0.27477713062311276 0.04695600193450364 0.07018556450315931 0.8984251722777211
1293.7875751503007 0.27789236099639153 0.0388312783597554 0.048082753707662185 1.0060396525658462
1298.5971943887776 0.28076986404927207 0.03046398283612201 0.0231813575531489 1.0665539206222059
1303.4068136272545 0.28339385038771175 0.02193376866720551 -0.0031440604708306997 1.0799357471257192
1308.2164328657316 0.28575081046646983 0.013323934855350012 -0.029431491752741304 1.0480829413145634
1313.0260521042085 0.2878297170522554 0.004720050248504987 -0.054230698552781134 0.9745249911754585
1317.8356713426854 0.2896221840297451 -0.003791513664270073 -0.07619909358018508 0.8640975008892066
1322.6452905811623 0.29112257891949006 -0.012125103790142078 -0.09418726952670675 0.7226176686968113
1327.4549098196392 0.2923280875140294 -0.020197320451853393 -0.10730825740760726 0.5565828212201637
1332.2645290581163 0.2932387300991366 -0.027928525502061718 -0.1149861139195192 0.3729063569086875
1337.0741482965932 0.29385732978486734 -0.0352442829519596 -0.11698123909471861 0.17869734469312745
1341.88376753507 0.2941894345010733 -0.042076693183629596 -0.11339174005312075 -0.018917563101076555
1346.693386773547 0.29424319518919245 -0.04836558476462186 -0.10463201734913836 -0.2129374769024875
1351.5030060120241 0.2940292036206078 -0.05405953203861945 -0.09139140436638561 -0.39660769738037677
1356.312625250501 0.2935602940676668 -0.0591166718874696 -0.07457701206402768 -0.5635309428281507
1361.122244488978 0.29285131372468676 -0.0635052991633085 -0.05524583309949159 -0.7077825529964784
1365.9318637274548 0.29191886730749533 -0.06720422705502316 -0.034531595873644495 -0.8240400580511701
1370.741482965932 0.2907810416408286 -0.07020290583560601 -0.01357182938199146 -0.9077329050104768
1375.5511022044088 0.2894571162694377 -0.07250130077714936 0.006559856166859316 -0.9552123559526128
1380.3607214428857 0.28796726620150176 -0.07410953725640781 0.024912076228571233 -0.9639353565517634
1385.1703406813626 0.2863322628160337 -0.07504732795062408 0.04070143170742054 -0.9326503011515851
1389.9799599198398 0.28457317874664156 -0.07534320330021459 0.05334379150843364 -0.8615678287600596
1394.7895791583167 0.2827111022023711 -0.07503357187429698 0.062470401087535765 -0.7524966924793632
1399.5991983967936 0.2807668657160805 -0.07416164173043467 0.06792927798720674 -0.6089237945535673
1404.4088176352705 0.2787607937388982 -0.07277623716365654 0.0697733505494197 -0.43601889265674254
1409.2184368737476 0.27671247284618383 -0.07093054728996047 0.06823756546849415 -0.24054824335260816
1414.0280561122245 0.2746405476084066 -0.0686808436549505 0.06370769739015193 -0.03068730274814438
1418.8376753507014 0.27256254443330225 -0.066085203500865 0.05668383043246852 0.18426991237806511
1423.6472945891783 0.27049472492645726 -0.06320227351908164 0.04774146318039869 0.3942987199276925
1428.4569138276554 0.2684519695681788 -0.060090105963304365 0.0374929515415867 0.5891141077729466
1433.2665330661323 0.2664476917846598 -0.05680509504721608 0.026551598288683562 0.758700491169868
1438.0761523046092 0.26449378181858646 -0.053401036781975886 0.01550018224970061 0.8938709646599461
1442.885771543086 0.2626005791931857 -0.04992833003368826 0.004865153175263008 0.9868211681469066
1447.6953907815632 0.26077687202645183 -0.046433330827955116 -0.004902845075391592 1.0316404053095485
1452.5050100200401 0.2590299209987073 -0.042957866036130846 -0.013441974723768364 1.0247429597401503
1457.314629258517 0.257365505413105 -0.039538906783323016 -0.020486011155283524 0.9651857434819822
1462.124248496994 0.25578798851908735 -0.03620839644834058 -0.025865569601256515 0.854844343894428
1466.933867735471 0.2543003990935292 -0.03299322318699896 -0.029504583624476326 0.6984278446190746
1471.743486973948 0.25290452619067755 -0.02991532267958216 -0.03141298190081775 0.5033229262490891
1476.5531062124248 0.25160102397483985 -0.026991893421390696 -0.031676532370662765 0.2792689917364749
1481.3627254509017 0.250389523630911 -0.024235704440287078 -0.030444773218349024 0.03787760351582845
1486.1723446893789 0.24926874949785843 -0.021655473889385327 -0.027917850685293448 -0.20797947790156798
1490.9819639278558 0.24823663677777064 -0.019256296531762997 -0.024332956721285295 -0.44487971259393083
1495.7915831663327 0.24729044842650302 -0.017040098666667756 -0.01995092473889247 -0.6596151368937934
1500.6012024048096 0.24642688911900293 -0.015006100459921895 -0.015043414878838077 -0.8399672060840017
1505.4108216432867 0.24564221449133553 -0.013151267814513326 -0.009881011714711932 -0.9754427838057298
1510.2204408817636 0.2449323341808421 -0.011470738699950142 -0.004722472410150358 -1.0579242624119625
1515.0300601202405 0.24429290750541544 -0.009958212077962774 0.00019469766000165166 -1.0821912872805948
1519.8396793587174 0.2437194309330073 -0.008606291031854322 0.004662205423066668 -1.0462789390832512
1524.6492985971945 0.2432073167854667 -0.0074067752382094955 0.008507356694010494 -0.951647028492151
1529.4589178356714 0.2427519628896955 -0.006350901329871201 0.011597778173476354 -0.8031467390181618
1534.2685370741483 0.24234881312912593 -0.005429532820446076 0.013844403895731591 -0.608783456409448
1539.0781563126252 0.24199340905601766 -0.004633303948578034 0.015202681170897682 -0.37928742086862094
1543.887775551102 0.24168143289814653 -0.003952723940298471 0.015671987384613707 -0.1275159944027573
1548.6973947895792 0.241408742431599 -0.003378249700159198 0.015293297195827244 0.13227794101711857
1553.5070140280561 0.2411713982954422 -0.0029003357848760626 0.01414519872633478 0.38526834102431984
1558.316633266533 0.2409656843959498 -0.002509470683973346 0.012338424002975032 0.6169200768737729
1563.12625250501 0.24078812209056652 -0.0021962079654580056 0.010009128170726668 0.8138428266617428
1567.935871743487 0.2406354788586382 -0.0019511998104965456 0.007311217744708183 0.9645832260267433
1572.745490981964 0.24050477216078897 -0.0017652389588681072 0.00440808401125811 1.0603072726945024
1577.5551102204408 0.24039326916605763 -0.001629313239269997 0.001464137682094943 1.095331489477759
1582.3647294589177 0.24029848298958997 -0.0015346748036953431 -0.0013634397588300935 1.0674704067316567
1587.1743486973949 0.24021816603770071 -0.0014729240686786865 -0.0039323170571082654 0.9781789571490531
1591.9839679358718 0.24015030100530077 -0.001436106332570438 -0.006121625054622533 0.8324806958814477
1596.7935871743487 0.2400930900159728 -0.0014168172218627494 -0.00783723148387126 0.638685607729743
1601.6032064128256 0.2400449423402961 -0.0014083116383758066 -0.009015425431694988 0.40791385648839423
1606.4128256513027 0.24000446107524703 -0.0014046098265031966 -0.009624849341464453 0.15345340902866303
1611.2224448897796 0.2399704291183972 -0.001400593620447155 -0.00966661798088723 -0.11001066271612621
1616.0320641282565 0.2399417947260047 -0.0013920858981223215 -0.009172668957056674 -0.36724981630072057
1620.8416833667334 0.2399176569045876 -0.0013759067601288965 -0.00820249102337126 -0.603378368387491
1625.6513026052105 0.23989725085116034 -0.0013499009349311432 -0.006838467815955802 -0.804720420000415
1630.4609218436874 0.2398799336277361 -0.0013129323205281593 -0.005180149825899352 -0.9596065088544796
1635.2705410821643 0.2398651702303695 -0.0012648433175861372 -0.003337821656325253 -1.0590533474732502
1640.0801603206412 0.23985252019122988 -0.0012063785776994151 -0.001425761794045871 -1.097286961570553
1644.8897795591183 0.2398416248330091 -0.001139074857972667 0.0004444031457903205 -1.0720788019750687
1649.6993987975952 0.23983219527773045 -0.0010651207081788928 0.0021698680704339383 -0.9848754089208541
1654.5090180360721 0.23982400129568526 -0.0009871915899260628 0.003662004615827484 -0.8407143064570429
1659.318637274549 0.2398168610643877 -0.0009082676188414224 0.004850626253836709 -0.647931285472577
1664.1282565130261 0.23981063189141363 -0.000831442327813836 0.005686964981101226 -0.4176763682146652
1668.937875751503 0.23980520193853477 -0.0007597315919103755 0.006145247718749921 -0.16326683245977622
1673.74749498998 0.23980048296755893 -0.0006958920815391925 0.006222850199605728 0.10058492756943413
1678.5571142284568 0.2397964041108199 -0.0006422582984923084 0.0059390930949421395 0.3586237496770353
1683.366733466934 0.23979290665151679 -0.0006006064105931673 0.005332824006122131 0.5959347576718789
1688.1763527054109 0.2397899397815239 -0.0005720517772784104 0.004458995073354575 0.7988059449289703
1692.9859719438878 0.23978745728739334 -0.0005569853222321412 0.003384495749191883 0.9555204021725742
1697.7955911823647 0.23978541509946438 -0.0005550518567317045 0.0021835314079955317 1.0570324715051012
1702.6052104208418 0.23978376962499115 -0.0005651712046015894 0.0009328499095321991 1.097488902648608
1707.4148296593187 0.23978247677450754 -0.0005856006550912022 -0.00029288966927148096 1.0745651082092524
1712.2244488977956 0.23978149158153744 -0.0006140350071216044 -0.0014253376144237895 0.9895973369599141
1717.0340681362725 0.23978076830994202 -0.0006477383979664099 -0.002406035806466424 0.8475033866533936
1721.8436873747496 0.23978026094051963 -0.0006837003518556637 -0.0031891865150402835 0.6564966799874794
1726.6533066132265 0.23977992392932135 -0.0007188071421012525 -0.0037434929446247163 0.4276104275331522
1731.4629258517034 0.2397797131342098 -0.0007500187134348043 -0.0040530204362627525 0.17405951742070658
1736.2725450901803 0.23977958681352132 -0.0007745411103636983 -0.0041170901584454776 -0.08952292090634803
1741.0821643286574 0.2397795066106105 -0.0007899846223301938 -0.003949275343327475 -0.3479301633486989
1745.8917835671343 0.23977943845037225 -0.00079449867447467 -0.0035756202721391266 -0.5862590111487312
1750.7014028056112 0.23977935328783404 -0.0007868758192472082 -0.0030322416478941786 -0.7907688331818609
1755.5110220440881 0.23977922766398407 -0.0007666189449120673 -0.0023624989323710334 -0.9496730729236099
1760.320641282565 0.23977904403954792 -0.000733967912887212 -0.0016139338017407048 -1.0538176966045851
1765.1302605210421 0.23977879089266102 -0.0006898841480625189 -0.0008351791361646911 -1.0972076046803085
1769.939879759519 0.2397784625808986 -0.000635994103264497 -7.302579500483162e-05 -1.0773508073811497
1774.749498997996 0.23977805898115626 -0.0005744948641501035 0.0006301875361152981 -0.9954006708301568
1779.5591182364728 0.23977758493205953 -0.0005080273200721312 0.001238727708711423 -0.8560881686207071
1784.36873747495 0.23977704951259815 -0.00043952417627957975 0.0017250675477114554 -0.6674481566006555
1789.1783567134269 0.2397764651971978 -0.0003720415171481352 0.002070878025094571 -0.4403555321136683
1793.9879759519038 0.23977584693143877 -0.000308583566681332 0.0022673980661932383 -0.1878980634522148
1798.7975951903807 0.23977521117402625 -0.00025193067731997434 0.002315206926859551 0.07537794580901447
1803.6072144288578 0.23977457494967097 -0.00020448038887306192 0.0022234586502441504 0.33430569726372705
1808.4168336673347 0.23977395495436188 -0.00016811064670381852 0.0020086663802652534 0.5739713880943377
1813.2264529058116 0.23977336674946273 -0.00014407299507707553 0.0016931449832183396 0.7805728776443854
1818.0360721442885 0.23977282407462497 -0.00013292184065228664 0.0013032327980524925 0.9422141277246936
1822.8456913827656 0.23977233830192393 -0.00013448381098831922 0.0008674172697799897 1.049589725030505
1827.6553106212425 0.23977191804551157 -0.00014786893231225683 0.0004144851343843245 1.096520130224952
1832.4649298597194 0.239771568932867 -0.00017152295158775777 -2.8193391890059543e-05 1.0803068950792085
1837.2745490981963 0.239771293535655 -0.00020331776777697956 -0.00043615403924644703 1.001887452042867
1842.0841683366734 0.2397710914509101 -0.0002406747515606473 -0.0007890305378367941 0.8657806138500551
1846.8937875751503 0.23977095951689756 -0.0002807138471513818 -0.0010714023271621437 0.679825961172786
1851.7034068136272 0.2397708921428153 -0.0003204198724825597 -0.0012732758790453106 0.45473215174630516
1856.5130260521041 0.23977088172775315 -0.00035681644982331253 -0.0013902017970423687 0.20346017331638136
1861.3226452905812 0.23977091914195295 -0.0003871375643062671 -0.001423051884863468 -0.05952294647374247
1866.1322645290581 0.23977099424263695 -0.00040898688791498163 -0.001377499037932498 -0.31907701305974634
1870.941883767535 0.23977109639714317 -0.000420475713123857 -0.0012632572267261707 -0.5602601852510498
1875.751503006012 0.23977121498798493 -0.0004203315729785902 -0.0010931484726226096 -0.7691889896080643
1880.561122244489 0.23977133987730997 -0.000407971312119339 -0.0008820683794599827 -0.933837343003358
1885.370741482966 0.23977146181201514 -0.00038353441906787734 -0.0006459216199923118 -1.044728611307087
1890.1803607214429 0.2397715727551312 -0.00034787471639297096 -0.0004005942212952998 -1.095480890254398
1894.9899799599198 0.2397716661338004 -0.0003025109007170483 -0.000161021221318971 -1.0831741426496548
1899.799599198397 0.23977173699895046 -0.0002495387912118516 5.960287075019593e-05 -1.00851807812432
1904.6092184368738 0.2397717820964565 -0.00019151034715723743 0.0002504364307910272 -0.87581112790723
1909.4188376753507 0.23977179985379374 -0.00013128642573250883 0.00040340549127139375 -0.6926928878492962
1914.2284569138276 0.23977179028993884 -7.187176058764667e-05 0.0005134144724930802 -0.4697042867182333
1919.0380761523047 0.23977175485933325 -1.6241663156462885e-05 0.0005783594646143829 -0.2196807998561861
1923.8476953907816 0.23977169624292355 3.282957662081239e-05 0.0005989620683033153 0.04298636580959937
1928.6573146292585 0.2397716181007594 7.292871275619826e-05 0.000578451029423477 0.3031785933617284
1933.4669338677354 0.2397715248012389 0.00010214277891829618 0.000522125572536574 0.5459200128859487
1938.2765531062125 0.23977142114188704 0.00011916952472863257 0.0004368382765859576 0.7572394166423138
1943.0861723446894 0.2397713120756642 0.00012339269816102135 0.0003304365599635152 0.9249743307688258
1947.8957915831663 0.23977120245532677 0.0001149178431789449 0.0002112005370380306 1.0394709716701662
1952.7054108216432 0.23977109680635336 9.45665544293243e-05 8.731150147957948e-05 1.0941398076632987
1957.5150300601204 0.23977099913667127 6.382952171885163e-05 -3.361998224657996e-05 1.0858347566753759
1962.3246492985973 0.23977091278886048 2.478106862546252e-05 -0.00014494393570695454 1.0150342006184911
1967.1342685370741 0.23977084033802537 -2.00398945502117e-05 -0.0002412635965345243 0.8858134024354913
1971.943887775551 0.23977078353592382 -6.77756507022767e-05 -0.00031862311894896117 0.7056099163954171
1976.753507014028 0.23977074329977247 -0.0001154137977609974 -0.000374589831745756 0.4847954951993754
1981.563126252505 0.23977071974205103 -0.00015996026631467467 -0.0004082370278310417 0.23607913327884472
1986.372745490982 0.23977071223602756 -0.00019861127531369346 -0.0004200387108399783 -0.02622439651103395
1991.1823647294589 0.23977071951048742 -0.00022891432966207754 -0.00041169190649170863 -0.28701841503164915
1995.9919839679358 0.2397707397663405 -0.0002489089945285714 -0.0003858849294109607 -0.531293202208576
2000.801603206413 0.2397707708074316 -0.0002572393453918897 -0.00034603135220230026 -0.7449898508689686
2005.6112224448898 0.23977081017788915 -0.00025323162322609885 -0.00029598941748148463 -0.91580939303174
2010.4208416833667 0.23977085529881398 -0.00023693262691236623 -0.00023978540940603507 -1.0339206324618797
2015.2304609218436 0.23977090359779105 -0.00020910663476297287 -0.00018135726469742985 -1.0925259470521418
2020.0400801603207 0.23977095262568388 -0.00017119103383472417 -0.00012433170193533916 -1.0882524987534585
2024.8496993987976 0.23977100015637695 -0.0001252132121803805 -7.184465159921532e-05 -1.0213463369181022
2029.6593186372745 0.23977104426633555 -7.367349854696506e-05 -2.6411049730446393e-05 -0.8956582247712049
2034.4689378757514 0.2397710833921123 -1.9400887998637557e-05 1.0153628249093518e-05 -0.7184220054387168
2039.2785571142285 0.23977111636530976 3.461014194711372e-05 3.676114358828336e-05 -0.49983826368302353
2044.0881763527054 0.2397711424254623 8.537233192916662e-05 5.303161155479542e-05 -0.2524872450806486
2048.8977955911823 0.23977116121253073 0.0001300779178029818 5.923439090808883e-05 0.009395179080870383
2053.7074148296592 0.2397711727413235 0.00016626056839550007 5.619690875048617e-05 0.27073683094751333
2058.517034068136 0.23977117736097725 0.00019193766340990992 4.519061605723503e-05 0.5164966752878256
2063.326653306613 0.2397711757029128 0.0002057247225714861 2.780361541363828e-05 0.7325304747849058
2068.1362725450904 0.2397711686209531 0.0002069154000121832 5.8092191161590725e-06 0.906404830776809
2072.9458917835673 0.23977115712727365 0.00019552243983420538 -1.8961127592646786e-05 1.0281127593699115
2077.755511022044 0.2397711423276705 0.00017227723569314935 -4.4733373293858396e-05 1.0906496197628954
2082.565130260521 0.23977112535935136 0.00013858801978588393 -6.98892013536053e-05 1.0904162487220463
2087.374749498998 0.2397711073338972 9.645908769132105e-05 -9.304326583757543e-05 1.027426099892327
2092.184368737475 0.23977108928764237 4.837570806335229e-05 -0.00011309716033880597 0.9053044666682477
2096.9939879759518 0.2397710721410042 -2.8386588469975503e-06 -0.00012926964083843844 0.7310798334905477
2101.8036072144287 0.23977105666777646 -5.418461613924326e-05 -0.00014110413627557508 0.5147793639971002
2106.613226452906 0.23977104347478254 -0.00010265922020553323 -0.0001484558481323477 0.2688518069047897
2111.422845691383 0.23977103299171293 -0.00014542858389082416 -0.00015146171293102864 0.007451033071945923
2116.23246492986 0.23977102547053689 -0.00017999075882790385 -0.00015049715370261892 -0.25437856175704815
2121.0420841683367 0.23977102099347683 -0.0002043195223646209 -0.00014612387604861317 -0.5015679061293876
2125.8517034068136 0.23977101948817806 -0.0002169807935147357 -0.00013903298994343246 -0.7198905219029763
2130.6613226452905 0.2397710207485729 -0.00021721497764398264 -0.00012998749539522804 -0.8967812993167354
2135.4709418837674 0.23977102445978105 -0.00020498050052243018 -0.00011976770669269681 -1.0220596552883048
2140.2805611222443 0.23977103022540308 -0.00018095602603765656 -0.00010912256240892263 -1.0885154551350722
2145.0901803607217 0.23977103759560767 -0.00014650122975956288 -9.872903629490847e-05 -1.09232397627071
2149.8997995991986 0.23977104609458494 -0.00010357838577127662 -8.916108656532718e-05 -1.0332660315521558
2154.7094188376755 0.23977105524609102 -5.463927950549042e-05 -8.086881232660397e-05 -0.9147405835714895
2159.5190380761524 0.23977106459608447 -2.4839549124677267e-06 -7.416777308781053e-05 -0.7435691239280846
2164.3286573146293 0.23977107373169063 4.9900574700553524e-05 -6.923780805498023e-05 -0.5296030760395607
2169.138276553106 0.23977108229599683 9.951236966439236e-05 -6.613019318245795e-05 -0.28515681661230197
2173.947895791583 0.23977108999844995 0.00014350745938032373 -6.478161160528668e-05 -0.024298947040545426
2178.75751503006 0.2397710966208677 0.00017936363972909238 -6.503319234564032e-05 0.237957395870783
2183.567134268537 0.23977110201927787 0.00020502574562460132 -6.665278861544881e-05 0.4865185898859847
2188.376753507014 0.2397711061219959 0.0002190240380377709 -6.935870809116347e-05 0.7070792094323042
2193.186372745491 0.23977110892447448 0.00022055889216889788 -7.284325438559841e-05 0.8869453446263721
2197.995991983968 0.23977111048154434 0.00020954691291240161 -7.679466848994187e-05 1.0157651728299812
2202.805611222445 0.23977111089776051 0.00018662582373696744 -8.091634590686542e-05 1.0861247362170732
2207.615230460922 0.23977111031651868 0.000153117847814062 -8.494252390444778e-05 1.0939746366212135
2212.4248496993987 0.2397711089086235 0.00011095368912627435 -8.864995954743439e-05 1.0388630901347424
2217.2344689378756 0.23977110686095288 6.256148886915928e-05 -9.18654313820862e-05 0.9239619284919233
2222.0440881763525 0.23977110436571097 1.0727148236519672e-05 -9.446917810345468e-05 0.7558840507838676
2226.85370741483 0.23977110161075454 -4.15659433715056e-05 -9.639462287696694e-05 0.5443028316953481
2231.6633266533067 0.2397710987713259 -9.130855040826125e-05 -9.762491349423283e-05 0.30139539043318414
2236.4729458917836 0.2397710960033888 -0.0001356387248047315 -9.818693214104413e-05 0.041141761847408524
2241.2825651302605 0.23977109343874062 -0.00017200646661631662 -9.814349436112869e-05 -0.22147969550398655
2246.0921843687374 0.23977109118187093 -0.00019832043480104165 -9.758446861598539e-05 -0.47135434772872264
2250.9018036072143 0.23977108930853455 -0.0002130682643069638 -9.661751235807681e-05 -0.6941011770088279
2255.7114228456912 0.239771087865873 -0.00021540356469055785 -9.535904656371903e-05 -0.8769004512501738
2260.521042084168 0.23977108687389878 -0.00020519459306459354 -9.392598820372929e-05 -1.009231537165089
2265.3306613226455 0.23977108632808264 -0.00018303179993972744 -9.242863964256822e-05 -1.083478393488078
2270.1402805611224 0.23977108620278467 -0.00015019381350873462 -9.096500554754061e-05 -1.0953678964196016
2274.9498997995993 0.23977108645527187 -0.00010857381992317664 -8.961668080105209e-05 -1.044215770387751
2279.759519038076 0.23977108703001002 -6.057057644456318e-05 -8.844633496720523e-05 -0.9329659700931899
2284.569138276553 0.23977108786304224 -8.950329833866366e-06 -8.749671620118515e-05 -0.7680212472863057
2289.37875751503 0.239771088886172 4.331241315288855e-05 -8.679101443100346e-05 -0.5588746536541307
2294.188376753507 0.23977109003082164 9.320609917479299e-05 -8.63343625877484e-05 -0.3175631879041826
2298.9979959919838 0.23977109123138562 0.00013785547191227379 -8.611621633369007e-05 -0.057975031254419815
2303.807615230461 0.23977109242801212 0.00017468706956090785 -8.61133362330154e-05 0.20494975804572713
2308.617234468938 0.23977109356871382 0.00020157735146373278 -8.629309953839835e-05 0.4560790887938145
2313.426853707415 0.23977109461083518 0.00021697492886723594 -8.661688860529255e-05 0.6809597329697815
2318.236472945892 0.23977109552186643 0.00021998986517241813 -8.70433357411563e-05 0.8666491513070639
2323.0460921843687 0.23977109627965187 0.0002104449062848034 -8.753124603639419e-05 1.0024603743043285
2327.8557114228456 0.23977109687207027 0.000188885692710392 -8.804206646267034e-05 1.0805770685958382
2332.6653306613225 0.23977109729627313 0.00015654936574504506 -8.854181754961617e-05 1.0965033898106091
2337.4749498997994 0.2397710975575788 0.00011529337465449582 -8.900245003581551e-05 1.049322731571972
2342.2845691382768 0.23977109766810908 6.748858227849983e-05 -8.940263040034402e-05 0.9417504788749437
2347.0941883767537 0.23977109764529234 1.5882821219492505e-05 -8.97279941666854e-05 0.7799777297303216
2351.9038076152306 0.2397710975103144 -3.655724656712318e-05 -8.997093311238933e-05 0.5733149793517783
2356.7134268537075 0.2397710972865875 -8.681686526646116e-05 -9.013000144100435e-05 0.33365627390451846
2361.5230460921844 0.23977109699833743 -0.00013200668938696857 -9.020903665790634e-05 0.07479467333594614
2366.3326653306613 0.23977109666933122 -0.00016952907089654018 -9.021609390471153e-05 -0.18837157959305442
2371.142284569138 0.23977109632181595 -0.00019722755894770595 -9.016228883698476e-05 -0.44069649678152417
2375.951903807615 0.23977109597567076 -0.00021351100799494352 -9.006063503615082e-05 -0.6676580407314178
2380.7615230460924 0.2397710956477957 -0.00021744515146381453 -8.992494885043288e-05 -0.8561939103089334
2385.5711422845693 0.23977109535173358 -0.00020880637058819774 -8.976887890461784e-05 -0.9954533144072136
2390.380761523046 0.23977109509748845 -0.0001880945638050194 -8.960510071214604e-05 -1.0774214667343482
2395.190380761523 0.23977109489157822 -0.00015650437599643832 -8.944470009523305e-05 -1.0973808602227328
2400.0 0.23977109473721234 -0.00011585644338889602 -8.929675354082653e-05 -1.0541827733676747


==> data/tully-ii.dat <==
x V11 V22 E+ E-
-10.0 0.0 0.04999999999993086 0.050000027648871154 -2.7648940300467606e-08
-9.899497487437186 0.0 0.049999999999878954 0.05000003514835254 -3.5148473579577066e-08
-9.798994974874372 0.0 0.04999999999978929 0.0500000445737907 -4.457400141696932e-08
-9.698492462311558 0.0 0.04999999999963527 0.05000005638987572 -5.639024045628327e-08
-9.597989949748744 0.0 0.04999999999937222 0.05000007116551641 -7.116614418947731e-08
-9.49748743718593 0.0 0.049999999998925564 0.05000008959522771 -8.959630215174541e-08
-9.396984924623116 0.0 0.049999999998171486 0.05000011252443225 -1.1252626076416195e-07
-9.296482412060302 0.0 0.049999999996905735 0.050000140979284124 -1.409823783930786e-07
-9.195979899497488 0.0 0.04999999999479332 0.050000176201693405 -1.7620690008490758e-07
-9.095477386934673 0.0 0.04999999999128821 0.05000021969030263 -2.196990144288924e-07
-8.99497487437186 0.0 0.0499999999855057 0.05000027324824051 -2.7326273480468566e-07
-8.894472361809045 0.0 0.04999999997602103 0.050000339038550334 -3.3906252930315794e-07
-8.793969849246231 0.0 0.04999999996055362 0.05000041964825925 -4.196877056300563e-07
-8.693467336683417 0.0 0.0499999999354751 0.050000518162113 -5.182266378973843e-07
-8.592964824120603 0.0 0.049999999895047956 0.05000063824704688 -6.383519989237862e-07
-8.492462311557789 0.0 0.04999999983025463 0.050000784248485856 -7.844182312241599e-07
-8.391959798994975 0.0 0.04999999972700895 0.05000096129955854 -9.61572549595252e-07
-8.291457286432161 0.0 0.049999999563441616 0.05000117544425506 -1.17588081343864e-06
-8.190954773869347 0.0 0.049999999305807855 0.050001433775441695 -1.434469633836838e-06
-8.090452261306533 0.0 0.04999999890235853 0.05000174458844213 -1.7456860836005672e-06
-7.989949748743719 0.0 0.04999999827422265 0.05000211755057493 -2.1192763522831504e-06
-7.889447236180905 0.0 0.04999999730193462 0.050002563886561796 -2.566584627178986e-06
-7.788944723618091 0.0 0.04999999580566012 0.05000309657903823 -3.100773378107019e-06
-7.688442211055277 0.0 0.04999999351637008 0.05000373058244255 -3.7370660724671267e-06
-7.5879396984924625 0.0 0.04999999003410603 0.05000448304724624 -4.493013140201979e-06
-7.4874371859296485 0.0 0.04999998476797115 0.05000537354971028 -5.388781739133763e-06
-7.386934673366834 0.0 0.04999997685044262 0.050006424319975734 -6.447469533110012e-06
-7.28643216080402 0.0 0.04999996501587013 0.05000766045815266 -7.695442282525111e-06
-7.185929648241206 0.0 0.04999994742940309 0.05000911012395735 -9.162694554254447e-06
-7.085427135678392 0.0 0.049999921447830054 0.050010804680112604 -1.0883232282550559e-05
-6.984924623115578 0.0 0.04999988328762363 0.05001277876287695 -1.2895475253321687e-05
-6.884422110552764 0.0 0.04999982756751631 0.05001507024435979 -1.5242676843482683e-05
-6.78391959798995 0.0 0.04999974668278627 0.050017720040318236 -1.7973357531966827e-05
-6.683417085427136 0.0 0.049999629955658126 0.050020771703479495 -2.1141747821369627e-05
-6.582914572864322 0.0 0.04999946249033172 0.05002427072562153 -2.4808235289809633e-05
-6.482412060301508 0.0 0.049999223641630085 0.05002826345119038 -2.9039809560291868e-05
-6.381909547738694 0.0 0.049998884982598156 0.050032795480670536 -3.391049807238006e-05
-6.28140703517588 0.0 0.04999840762812601 0.05003790941285087 -3.9501784724855354e-05
-6.180904522613066 0.0 0.049997738738453354 0.05004364174125826 -4.590300280491247e-05
-6.080402010050252 0.0 0.04999680698805124 0.05005001868127923 -5.3211693227989826e-05
-5.979899497487437 0.0 0.04999551674195207 0.05005705066106038 -6.153391910830933e-05
-5.879396984924623 0.0 0.04999374063356706 0.050064725161787636 -7.098452822057455e-05
-5.7788944723618085 0.0 0.04999131018635211 0.05007299754254074 -8.168735618862763e-05
-5.6783919597989945 0.0 0.04998800406796516 0.05008177943343958 -9.377536547442236e-05
-5.57788944723618 0.0 0.04998353351220187 0.0500909242309055 -0.00010739071870363368
-5.477386934673366 0.0 0.04997752439434417 0.050100209184192376 -0.00012268478984820558
-5.376884422110552 0.0 0.049969495404020174 0.05010931352763237 -0.00013981812361219328
-5.276381909547738 0.0 0.04995883173183415 0.050117792094204125 -0.00015896036236997396
-5.175879396984924 0.0 0.049944753678667006 0.05012504385018301 -0.0001802901715160024
-5.07537688442211 0.0 0.04992627961762301 0.050130274826034264 -0.00020399520841125202
-4.974874371859296 0.0 0.04990218279707988 0.05013245499459923 -0.00023027219751935515
-4.874371859296482 0.0 0.04987094157889669 0.05013026877392225 -0.00025932719502555837
-4.773869346733668 0.0 0.04983068286856023 0.05012205901894074 -0.00029137615038050957
-4.673366834170854 0.0 0.04977911872360491 0.0501057646235442 -0.00032664589993929363
-4.57286432160804 0.0 0.049713476431614737 0.050078852190965306 -0.0003653757593505731
-4.472361809045226 0.0 0.04963042273601309 0.05003824265295768 -0.00040781991694458647
-4.371859296482412 0.0 0.04952598335995308 0.049980234230767404 -0.0004542508708143232
-4.271356783919598 0.0 0.04939545953476656 0.04990042373379113 -0.0005049641990245712
-4.1708542713567835 0.0 0.049233343872696206 0.049793628880694274 -0.0005602850079980716
-4.0703517587939695 0.0 0.04903323862013121 0.049653815093045325 -0.0006205764729141118
-3.9698492462311554 0.0 0.04878778006536654 0.049474031038064616 -0.0006862509726980742
-3.8693467336683414 0.0 0.048488573623292154 0.049246358064458415 -0.0007577844411662607
-3.7688442211055273 0.0 0.04812614483859312 0.04896187955886694 -0.0008357347202738175
-3.6683417085427132 0.0 0.04768991219043358 0.048610677123561374 -0.0009207649331277983
-3.567839195979899 0.0 0.04716818808892683 0.048181861313867716 -0.001013673224940885
-3.467336683417085 0.0 0.04654821476488627 0.04766364545941884 -0.0011154306945325675
-3.366834170854271 0.0 0.045816241804378245 0.04704347182670017 -0.0012272300223219214
-3.266331658291457 0.0 0.04495765180422521 0.046308200091540616 -0.0013505482873154076
-3.165829145728643 0.0 0.04395713996499094 0.04544436885821745 -0.0014872288932265068
-3.065326633165829 0.0 0.04279895234591028 0.04443854194067994 -0.001639589594769661
-2.964824120603015 0.0 0.04146718594976692 0.04327775257455527 -0.0018105666247883422
-2.8643216080402008 0.0 0.03994615177486657 0.041950061070589933 -0.0020039092957233606
-2.7638190954773867 0.0 0.03822079948314751 0.04044524525383679 -0.0022244457706892817
-2.6633165829145726 0.0 0.036277199436709914 0.038755649142809614 -0.0024784497060997
-2.5628140703517586 0.0 0.03410307463249876 0.03687722450678106 -0.002774149874282303
-2.4623115577889445 0.0 0.03168837163453431 0.03481081235703919 -0.0031224407225048864
-2.3618090452261304 0.0 0.02902585611651308 0.032563724655204435 -0.003537868538691355
-2.2613065326633164 0.0 0.026111715265649312 0.030151690432126226 -0.004039975166476912
-2.1608040201005023 0.0 0.022946146264296342 0.027601195284843182 -0.00465504902054684
-2.0603015075376883 0.0 0.019533907574418266 0.024952095904403344 -0.005418188329985078
-1.9597989949748733 0.0 0.015884808016497727 0.022259987107967873 -0.006375179091470144
-1.8592964824120592 0.0 0.012014107859753466 0.01959695201888541 -0.0075828441591319455
-1.7587939698492452 0.0 0.007942806495814143 0.01704811748581401 -0.009105310989999867
-1.6582914572864311 0.0 0.003697792879670557 0.014701040464121516 -0.011003247584450959
-1.557788944723617 0.0 -0.0006881621426180901 0.012628003680104303 -0.013316165822722393
-1.457286432160803 0.0 -0.005176588243206673 0.010868414998274773 -0.016045003241481448
-1.356783919597989 0.0 -0.009723683885847212 0.009422455939534313 -0.019146139825381527
-1.2562814070351749 0.0 -0.014280875017027558 0.008259736019570252 -0.02254061103659781
-1.1557788944723608 0.0 -0.01879556132093041 0.007335220201279708 -0.026130781522210118
-1.0552763819095468 0.0 -0.02321203925700728 0.006602623671693949 -0.02981466292870123
-0.9547738693467327 0.0 -0.027472583024546596 0.006021520570883267 -0.03349410359542986
-0.8542713567839186 0.0 -0.03151865678871296 0.00555945479424072 -0.03707811158295368
-0.7537688442211046 0.0 -0.03529222438469304 0.005191488987335475 -0.04048371337202851
-0.6532663316582905 0.0 -0.03873711670812964 0.004898882397485194 -0.04363599910561483
-0.5527638190954764 0.0 -0.04180041248085091 0.004667708025918482 -0.04646812050676939
-0.4522613065326624 0.0 -0.044433785367090056 0.004487694133599774 -0.04892147950068983
-0.3517587939698483 0.0 -0.046594769735735994 0.004351340186264301 -0.0509461099220003
-0.25125628140703427 0.0 -0.048247898841454195 0.004253275130930975 -0.05250117397238517
-0.1507537688442202 0.0 -0.04936567283628207 0.004189808572420857 -0.05355548140870293
-0.05025125628140614 0.0 -0.049929319705076566 0.004158631029254043 -0.054087950734330606
0.05025125628140792 0.0 -0.04992931970507655 0.004158631029254043 -0.05408795073433059
0.15075376884422198 0.0 -0.04936567283628206 0.0041898085724208604 -0.05355548140870292
0.25125628140703604 0.0 -0.04824789884145417 0.004253275130930975 -0.05250117397238514
0.3517587939698501 0.0 -0.04659476973573595 0.004351340186264301 -0.05094610992200026
0.45226130653266416 0.0 -0.044433785367090015 0.0044876941335997775 -0.04892147950068979
0.5527638190954782 0.0 -0.04180041248085087 0.004667708025918486 -0.04646812050676935
0.6532663316582923 0.0 -0.038737116708129585 0.004898882397485198 -0.04363599910561478
0.7537688442211063 0.0 -0.03529222438469297 0.005191488987335482 -0.040483713372028454
0.8542713567839204 0.0 -0.03151865678871289 0.005559454794240727 -0.03707811158295362
0.9547738693467345 0.0 -0.027472583024546512 0.006021520570883277 -0.033494103595429786
1.0552763819095485 0.0 -0.02321203925700721 0.006602623671693963 -0.029814662928701174
1.1557788944723626 0.0 -0.018795561320930326 0.007335220201279722 -0.02613078152221005
1.2562814070351767 0.0 -0.014280875017027475 0.008259736019570273 -0.022540611036597748
1.3567839195979907 0.0 -0.009723683885847136 0.009422455939534337 -0.01914613982538147
1.4572864321608048 0.0 -0.0051765882432066035 0.010868414998274796 -0.0160450032414814
1.5577889447236188 0.0 -0.0006881621426179999 0.01262800368010434 -0.01331616582272234
1.658291457286433 0.0 0.0036977928796706333 0.014701040464121556 -0.011003247584450922
1.758793969849247 0.0 0.00794280649581422 0.017048117485814057 -0.009105310989999836
1.859296482412061 0.0 0.012014107859753528 0.019596952018885453 -0.007582844159131925
1.959798994974875 0.0 0.015884808016497796 0.02225998710796792 -0.006375179091470123
2.060301507537689 0.0 0.019533907574418294 0.024952095904403365 -0.005418188329985071
2.160804020100503 0.0 0.022946146264296377 0.02760119528484321 -0.004655049020546833
2.2613065326633173 0.0 0.026111715265649343 0.03015169043212625 -0.004039975166476906
2.3618090452261313 0.0 0.029025856116513107 0.03256372465520446 -0.0035378685386913515
2.4623115577889454 0.0 0.031688371634534335 0.034810812357039214 -0.003122440722504883
2.5628140703517595 0.0 0.03410307463249877 0.036877224506781076 -0.0027741498742822994
2.6633165829145735 0.0 0.036277199436709935 0.03875564914280963 -0.0024784497060996932
2.7638190954773876 0.0 0.03822079948314752 0.0404452452538368 -0.0022244457706892783
2.8643216080402016 0.0 0.03994615177486659 0.04195006107058995 -0.002003909295723357
2.9648241206030157 0.0 0.04146718594976693 0.04327775257455527 -0.0018105666247883387
3.0653266331658298 0.0 0.042798952345910295 0.044438541940679956 -0.001639589594769661
3.165829145728644 0.0 0.04395713996499095 0.045444368858217454 -0.0014872288932265068
3.266331658291458 0.0 0.044957651804225215 0.04630820009154062 -0.0013505482873154076
3.366834170854272 0.0 0.04581624180437825 0.04704347182670017 -0.0012272300223219214
3.467336683417086 0.0 0.04654821476488628 0.04766364545941884 -0.001115430694532564
3.5678391959799 0.0 0.04716818808892684 0.04818186131386772 -0.001013673224940885
3.668341708542714 0.0 0.04768991219043359 0.04861067712356138 -0.0009207649331277948
3.768844221105528 0.0 0.04812614483859312 0.04896187955886694 -0.0008357347202738175
3.8693467336683423 0.0 0.04848857362329216 0.04924635806445842 -0.0007577844411662607
3.9698492462311563 0.0 0.04878778006536654 0.049474031038064616 -0.0006862509726980742
4.07035175879397 0.0 0.04903323862013121 0.04965381509304532 -0.0006205764729141083
4.170854271356784 0.0 0.049233343872696206 0.049793628880694274 -0.0005602850079980716
4.2713567839195985 0.0 0.04939545953476657 0.04990042373379114 -0.0005049641990245712
4.371859296482413 0.0 0.049525983359953084 0.049980234230767404 -0.00045425087081431975
4.472361809045227 0.0 0.04963042273601309 0.05003824265295768 -0.00040781991694458647
4.572864321608041 0.0 0.049713476431614737 0.050078852190965306 -0.00036537575935056965
4.673366834170855 0.0 0.04977911872360491 0.0501057646235442 -0.00032664589993929016
4.773869346733669 0.0 0.04983068286856023 0.05012205901894074 -0.00029137615038050957
4.874371859296483 0.0 0.04987094157889669 0.05013026877392225 -0.00025932719502555837
4.974874371859297 0.0 0.04990218279707988 0.05013245499459923 -0.00023027219751935515
5.075376884422111 0.0 0.04992627961762301 0.050130274826034264 -0.00020399520841125202
5.175879396984925 0.0 0.049944753678667006 0.05012504385018301 -0.0001802901715160024
5.276381909547739 0.0 0.04995883173183415 0.050117792094204125 -0.00015896036236997396
5.376884422110553 0.0 0.049969495404020174 0.05010931352763237 -0.00013981812361219328
5.477386934673367 0.0 0.04997752439434417 0.050100209184192376 -0.00012268478984820558
5.577889447236181 0.0 0.04998353351220187 0.0500909242309055 -0.00010739071870363368
5.678391959798995 0.0 0.04998800406796516 0.05008177943343958 -9.377536547442236e-05
5.778894472361809 0.0 0.04999131018635211 0.05007299754254074 -8.168735618862763e-05
5.8793969849246235 0.0 0.04999374063356706 0.050064725161787636 -7.098452822057455e-05
5.9798994974874375 0.0 0.04999551674195207 0.05005705066106038 -6.153391910830933e-05
6.080402010050253 0.0 0.04999680698805124 0.05005001868127923 -5.3211693227989826e-05
6.180904522613066 0.0 0.049997738738453354 0.05004364174125826 -4.590300280491247e-05
6.2814070351758815 0.0 0.04999840762812601 0.05003790941285087 -3.9501784724855354e-05
6.381909547738694 0.0 0.049998884982598156 0.050032795480670536 -3.391049807238006e-05
6.48241206030151 0.0 0.049999223641630085 0.05002826345119038 -2.9039809560291868e-05
6.582914572864322 0.0 0.04999946249033172 0.05002427072562153 -2.4808235289809633e-05
6.683417085427138 0.0 0.049999629955658126 0.050020771703479495 -2.1141747821369627e-05
6.78391959798995 0.0 0.04999974668278627 0.050017720040318236 -1.7973357531966827e-05
6.884422110552766 0.0 0.04999982756751631 0.05001507024435979 -1.5242676843482683e-05
6.984924623115578 0.0 0.04999988328762363 0.05001277876287695 -1.2895475253321687e-05
7.085427135678394 0.0 0.049999921447830054 0.050010804680112604 -1.0883232282550559e-05
7.185929648241206 0.0 0.04999994742940309 0.05000911012395735 -9.162694554254447e-06
7.286432160804022 0.0 0.04999996501587013 0.05000766045815266 -7.695442282525111e-06
7.386934673366834 0.0 0.04999997685044262 0.050006424319975734 -6.447469533110012e-06
7.48743718592965 0.0 0.04999998476797115 0.05000537354971028 -5.388781739133763e-06
7.5879396984924625 0.0 0.04999999003410603 0.05000448304724624 -4.493013140201979e-06
7.688442211055278 0.0 0.04999999351637008 0.05000373058244255 -3.7370660724671267e-06
7.788944723618091 0.0 0.04999999580566012 0.05000309657903823 -3.100773378107019e-06
7.8894472361809065 0.0 0.04999999730193462 0.050002563886561796 -2.566584627178986e-06
7.989949748743719 0.0 0.04999999827422265 0.05000211755057493 -2.1192763522831504e-06
8.090452261306535 0.0 0.04999999890235853 0.05000174458844213 -1.7456860836005672e-06
8.190954773869347 0.0 0.049999999305807855 0.050001433775441695 -1.434469633836838e-06
8.291457286432163 0.0 0.049999999563441616 0.05000117544425506 -1.17588081343864e-06
8.391959798994975 0.0 0.04999999972700895 0.05000096129955854 -9.61572549595252e-07
8.49246231155779 0.0 0.04999999983025463 0.050000784248485856 -7.844182312241599e-07
8.592964824120603 0.0 0.049999999895047956 0.05000063824704688 -6.383519989237862e-07
8.693467336683419 0.0 0.0499999999354751 0.050000518162113 -5.182266378973843e-07
8.793969849246231 0.0 0.04999999996055362 0.05000041964825925 -4.196877056300563e-07
8.894472361809047 0.0 0.04999999997602103 0.050000339038550334 -3.3906252930315794e-07
8.99497487437186 0.0 0.0499999999855057 0.05000027324824051 -2.7326273480468566e-07
9.095477386934675 0.0 0.04999999999128821 0.05000021969030263 -2.196990144288924e-07
9.195979899497488 0.0 0.04999999999479332 0.050000176201693405 -1.7620690008490758e-07
9.296482412060303 0.0 0.049999999996905735 0.050000140979284124 -1.409823783930786e-07
9.396984924623116 0.0 0.049999999998171486 0.05000011252443225 -1.1252626076416195e-07
9.497487437185931 0.0 0.049999999998925564 0.05000008959522771 -8.959630215174541e-08
9.597989949748744 0.0 0.04999999999937222 0.05000007116551641 -7.116614418947731e-08
9.69849246231156 0.0 0.04999999999963527 0.05000005638987572 -5.639024045628327e-08
9.798994974874372 0.0 0.04999999999978929 0.0500000445737907 -4.457400141696932e-08
9.899497487437188 0.0 0.049999999999878954 0.05000003514835254 -3.5148473579577066e-08
10.0 0.0 0.04999999999993086 0.050000027648871154 -2.7648940300467606e-08


==> data/variance.dat <==
Czz Cpp MASH MISH
-2.0 0.0 0.0 0.16666666666666666
-1.9595959595959596 0.01010101010101011 0.004479856478651168 0.18676665646362617
-1.9191919191919191 0.02020202020202022 0.01251180549929779 0.20666258545046426
-1.878787878787879 0.030303030303030276 0.02274411981055462 0.22635445362718085
-1.8383838383838385 0.04040404040404039 0.034685300506136676 0.2458422609937761
-1.797979797979798 0.0505050505050505 0.04804658682584778 0.2651260075502499
-1.7575757575757576 0.06060606060606061 0.06262996583407517 0.28420569329660234
-1.7171717171717171 0.07070707070707072 0.07828769674306638 0.30308131823283335
-1.6767676767676767 0.08080808080808083 0.09490342861909959 0.32175288235894295
-1.6363636363636362 0.09090909090909094 0.11238200234673715 0.3402203856749311
-1.595959595959596 0.101010101010101 0.13064338015135968 0.3584838281807978
-1.5555555555555556 0.1111111111111111 0.14961877020056402 0.37654320987654316
-1.5151515151515151 0.12121212121212122 0.1692480178749973 0.3943985307621671
-1.4747474747474747 0.13131313131313133 0.1894777749960218 0.4120497908376696
-1.4343434343434343 0.14141414141414144 0.21026017101684924 0.4294969901030507
-1.393939393939394 0.1515151515151515 0.2315518213420092 0.4467401285583103
-1.3535353535353534 0.16161616161616166 0.2533130697231355 0.46377920620344865
-1.3131313131313131 0.1717171717171717 0.275507397802027 0.4806142230384654
-1.2727272727272727 0.18181818181818182 0.29810095690608335 0.49724517906336085
-1.2323232323232323 0.19191919191919193 0.32106219113444967 0.5136720742781349
-1.1919191919191918 0.20202020202020204 0.3443615298614872 0.5298949086827874
-1.1515151515151514 0.21212121212121215 0.3679711338746133 0.5459136822773186
-1.1111111111111112 0.2222222222222222 0.39186468354313114 0.5617283950617283
-1.0707070707070705 0.23232323232323238 0.41601720034393336 0.5773390470360168
-1.0303030303030303 0.24242424242424243 0.4404048951619119 0.5927456382001837
-0.9898989898989898 0.25252525252525254 0.46500503830230755 0.6079481685542292
-0.9494949494949494 0.26262626262626265 0.48979584727273723 0.6229466380981532
-0.909090909090909 0.27272727272727276 0.5147563892304721 0.637741046831956
-0.8686868686868685 0.2828282828282829 0.5398664956249696 0.6523313947556372
-0.8282828282828283 0.29292929292929293 0.5651066870516226 0.666717681869197
-0.7878787878787878 0.30303030303030304 0.5904581067088736 0.6808999081726355
-0.7474747474747474 0.31313131313131315 0.6159024611449078 0.6948780736659524
-0.707070707070707 0.32323232323232326 0.6414219672120463 0.7086521783491481
-0.6666666666666665 0.33333333333333337 0.6669993043313659 0.7222222222222222
-0.6262626262626261 0.3434343434343435 0.6926175713178419 0.735588205285175
-0.5858585858585856 0.3535353535353536 0.7182602471354917 0.7487501275380064
-0.5454545454545454 0.36363636363636365 0.7439111550487889 0.7617079889807162
-0.505050505050505 0.37373737373737376 0.7695544297156371 0.7744617896133048
-0.46464646464646453 0.38383838383838387 0.7951744868320438 0.7870115294357718
-0.4242424242424241 0.393939393939394 0.8207559949920982 0.7993572084481175
-0.38383838383838365 0.4040404040404041 0.8462838494710986 0.8114988266503418
-0.3434343434343432 0.4141414141414142 0.8717431476763721 0.8234363840424447
-0.303030303030303 0.42424242424242425 0.8971191660408548 0.8351698806244261
-0.26262626262626254 0.43434343434343436 0.9223973381598933 0.8466993163962862
-0.2222222222222221 0.4444444444444445 0.9475632339928242 0.8580246913580247
-0.18181818181818166 0.4545454545454546 0.9726025399683993 0.869146005509642
-0.14141414141414121 0.4646464646464647 0.9975010398475399 0.8800632588511377
-0.10101010101010077 0.4747474747474748 1.0222445962086757 0.8907764513825122
-0.06060606060606055 0.48484848484848486 1.0468191324303955 0.9012855831037649
-0.02020202020202011 0.494949494949495 1.071210615053558 0.9115906540148964
0.020202020202020332 0.5050505050505051 1.095405036410578 0.9216916641159066
0.060606060606060996 0.5151515151515152 1.1193883974134982 0.9315886134067954
0.10101010101010122 0.5252525252525253 1.1431466903947323 0.9412815018875627
0.14141414141414144 0.5353535353535354 1.1666658818951396 0.9507703295582084
0.1818181818181821 0.5454545454545455 1.1899318952933091 0.9600550964187329
0.22222222222222232 0.5555555555555556 1.21293059316767 0.9691358024691359
0.262626262626263 0.5656565656565657 1.2356477592791437 0.9780124477094175
0.3030303030303032 0.5757575757575758 1.2580690800564822 0.9866850321395777
0.3434343434343434 0.5858585858585859 1.2801801254590224 0.9951535557596165
0.3838383838383841 0.595959595959596 1.3019663290821104 1.0034180185695338
0.4242424242424243 0.6060606060606061 1.3234129673586825 1.0114784205693297
0.464646464646465 0.6161616161616162 1.344505137696066 1.0193347617590043
0.5050505050505052 0.6262626262626263 1.3652277353695585 1.0269870421385574
0.5454545454545459 0.6363636363636365 1.3855654289732497 1.034435261707989
0.5858585858585861 0.6464646464646465 1.4055026342031474 1.0416794204672994
0.6262626262626263 0.6565656565656566 1.4250234857171542 1.0487195184164881
0.666666666666667 0.6666666666666667 1.4441118067797456 1.0555555555555558
0.7070707070707072 0.6767676767676768 1.462751076354937 1.0621875318845015
0.7474747474747478 0.686868686868687 1.4809243932577045 1.0686154474033263
0.7878787878787881 0.696969696969697 1.4986144369091248 1.0748393021120295
0.8282828282828287 0.7070707070707072 1.515803424161519 1.0808590960106113
0.868686868686869 0.7171717171717172 1.5324730615630724 1.0866748290990715
0.9090909090909092 0.7272727272727273 1.548604492312228 1.0922865013774106
0.9494949494949498 0.7373737373737375 1.5641782370043777 1.0976941128456281
0.9898989898989901 0.7474747474747475 1.5791741270889792 1.1028976635037242
1.0303030303030307 0.7575757575757577 1.5935712297233038 1.1078971533516988
1.070707070707071 0.7676767676767677 1.607347762414969 1.1126925823895522
1.1111111111111112 0.7777777777777778 1.6204809954692143 1.117283950617284
1.1515151515151518 0.787878787878788 1.6329471397709332 1.1216712580348944
1.191919191919192 0.797979797979798 1.6447212167970169 1.1258545046423836
1.2323232323232327 0.8080808080808082 1.6557769069167696 1.1298336904397512
1.272727272727273 0.8181818181818182 1.6660863709176081 1.1336088154269972
1.3131313131313136 0.8282828282828284 1.6756200381738937 1.1371798796041221
1.3535353535353538 0.8383838383838385 1.6843463527847717 1.1405468829711256
1.393939393939394 0.8484848484848485 1.692231466077642 1.1437098255280074
1.4343434343434347 0.8585858585858587 1.6992388596943027 1.146668707274768
1.474747474747475 0.8686868686868687 1.7053288773863882 1.1494235282114071
1.5151515151515156 0.8787878787878789 1.7104581345584284 1.1519742883379247
1.5555555555555558 0.888888888888889 1.7145787606636338 1.1543209876543212
1.5959595959595965 0.8989898989898991 1.7176374075233674 1.1564636261605958
1.6363636363636367 0.9090909090909092 1.719573920518277 1.1584022038567494
1.676767676767677 0.9191919191919192 1.7203195078159577 1.1601367207427815
1.7171717171717176 0.9292929292929294 1.7197941316417924 1.1616671768186921
1.7575757575757578 0.9393939393939394 1.7179026328803417 1.162993572084481
1.7979797979797985 0.9494949494949496 1.7145286605978844 1.164115906540149
1.8383838383838387 0.9595959595959597 1.709524474006668 1.1650341801856954
1.878787878787879 0.9696969696969697 1.7026920601710798 1.16574839302112
1.9191919191919196 0.9797979797979799 1.6937426583309234 1.1662585450464236
1.9595959595959598 0.98989898989899 1.6821847695799141 1.166564636261606
2.0 1.0 1.6666666666666665 1.1666666666666665

